Do You Think You Can Hold Me? The Real Challenge of Problem-Space Evasion Attacks

Android malware is a spreading disease in the virtual world. Anti-virus and detection systems continuously undergo patches and updates to defend against these threats. Most of the latest approaches in malware detection use Machine Learning (ML). Against the robustifying effort of detection systems, raise the \emph{evasion attacks}, where an adversary changes its targeted samples so that they are misclassified as benign. This paper considers two kinds of evasion attacks: feature-space and problem-space. \emph{Feature-space} attacks consider an adversary who manipulates ML features to evade the correct classification while minimizing or constraining the total manipulations. \textit{Problem-space} attacks refer to evasion attacks that change the actual sample. Specifically, this paper analyzes the gap between these two types in the Android malware domain. The gap between the two types of evasion attacks is examined via the retraining process of classifiers using each one of the evasion attack types. The experiments show that the gap between these two types of retrained classifiers is dramatic and may increase to 96\%. Retrained classifiers of feature-space evasion attacks have been found to be either less effective or completely ineffective against problem-space evasion attacks. Additionally, exploration of different problem-space evasion attacks shows that retraining of one problem-space evasion attack may be effective against other problem-space evasion attacks.

==> rocs/CG_SB_clean_b_roc.txt <==
x y
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6536354413256679 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/CG_SB_clean_f1_roc.txt <==
x y
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/CG_SB_clean_f2_roc.txt <==
x y
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.008726003490401396
0.0 0.010471204188481676
0.0 0.02006980802792321
0.0 0.02181500872600349
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.028795811518324606
0.0 0.03228621291448516
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04363001745200698
0.0 0.0506108202443281
0.0 0.053228621291448515
0.0 0.0549738219895288
0.0 0.055846422338568937
0.0 0.059336823734729496
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06631762652705062
0.0 0.07242582897033159
0.0 0.08376963350785341
0.0 0.08551483420593368
0.0 0.08638743455497382
0.0 0.0881326352530541
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09773123909249563
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.10471204188481675
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.11518324607329843
0.0 0.11780104712041885
0.0 0.11867364746945899
0.0 0.12041884816753927
0.0 0.13350785340314136
0.0 0.13612565445026178
0.0 0.14136125654450263
0.0 0.1431064572425829
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.15008726003490402
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17102966841186737
0.0 0.1719022687609075
0.0 0.193717277486911
0.0 0.1980802792321117
0.0 0.2006980802792321
0.0 0.20855148342059338
0.0 0.2111692844677138
0.0 0.21291448516579406
0.0 0.21378708551483422
0.0 0.21553228621291448
0.0 0.2198952879581152
0.0 0.22425828970331588
0.0 0.225130890052356
0.0 0.2286212914485166
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.2591623036649215
0.0 0.2617801047120419
0.0 0.2661431064572426
0.0 0.26788830715532286
0.0 0.27486910994764396
0.0 0.2774869109947644
0.0 0.28970331588132636
0.0 0.3219895287958115
0.0 0.33507853403141363
0.0 0.3411867364746946
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36736474694589877
0.0 0.3726003490401396
0.0 0.37347294938917974
0.0 0.3760907504363002
0.0 0.3787085514834206
0.0 0.38045375218150085
0.0 0.38132635253054104
0.0 0.3830715532286213
0.0 0.3856893542757417
0.0 0.39179755671902267
0.0 0.3944153577661431
0.0 0.3961605584642234
0.0 0.3970331588132635
0.0 0.3987783595113438
6.763611768684478e-05 0.3987783595113438
6.763611768684478e-05 0.4005235602094241
6.763611768684478e-05 0.4075043630017452
6.763611768684478e-05 0.4118673647469459
6.763611768684478e-05 0.41361256544502617
6.763611768684478e-05 0.4144851657940663
6.763611768684478e-05 0.4162303664921466
6.763611768684478e-05 0.43804537521815007
6.763611768684478e-05 0.4406631762652705
6.763611768684478e-05 0.44502617801047123
6.763611768684478e-05 0.4467713787085515
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.4511343804537522
6.763611768684478e-05 0.45287958115183247
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4572425828970332
6.763611768684478e-05 0.45898778359511344
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.4781849912739965
6.763611768684478e-05 0.4851657940663176
6.763611768684478e-05 0.4886561954624782
6.763611768684478e-05 0.49040139616055844
6.763611768684478e-05 0.4965095986038394
6.763611768684478e-05 0.49825479930191974
6.763611768684478e-05 0.5
6.763611768684478e-05 0.5034904013961605
6.763611768684478e-05 0.5078534031413613
6.763611768684478e-05 0.518324607329843
6.763611768684478e-05 0.5218150087260035
6.763611768684478e-05 0.5235602094240838
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5279232111692844
6.763611768684478e-05 0.5349040139616056
6.763611768684478e-05 0.5383944153577661
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.555846422338569
6.763611768684478e-05 0.5593368237347295
6.763611768684478e-05 0.5645724258289704
6.763611768684478e-05 0.5724258289703316
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5898778359511344
0.00013527223537368956 0.5898778359511344
0.00013527223537368956 0.6143106457242583
0.00013527223537368956 0.618673647469459
0.00013527223537368956 0.6212914485165794
0.00013527223537368956 0.6221640488656196
0.00013527223537368956 0.6239092495636999
0.00013527223537368956 0.6265270506108203
0.00013527223537368956 0.6282722513089005
0.00013527223537368956 0.631762652705061
0.00013527223537368956 0.6335078534031413
0.00013527223537368956 0.6343804537521816
0.00013527223537368956 0.6361256544502618
0.00013527223537368956 0.6422338568935427
0.00013527223537368956 0.6457242582897034
0.00013527223537368956 0.650087260034904
0.00013527223537368956 0.6666666666666666
0.00013527223537368956 0.6719022687609075
0.00013527223537368956 0.6736474694589878
0.00013527223537368956 0.675392670157068
0.00013527223537368956 0.6780104712041884
0.00013527223537368956 0.680628272251309
0.00013527223537368956 0.6867364746945899
0.00013527223537368956 0.68760907504363
0.00013527223537368956 0.6910994764397905
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.699825479930192
0.00013527223537368956 0.7041884816753927
0.00013527223537368956 0.7050610820244329
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7085514834205934
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.712914485165794
0.00013527223537368956 0.7146596858638743
0.00013527223537368956 0.7242582897033158
0.00013527223537368956 0.7286212914485166
0.00013527223537368956 0.731239092495637
0.00013527223537368956 0.7329842931937173
0.00013527223537368956 0.7356020942408377
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7382198952879581
0.00013527223537368956 0.7408376963350786
0.00013527223537368956 0.7443280977312391
0.00013527223537368956 0.7478184991273996
0.00013527223537368956 0.7513089005235603
0.00013527223537368956 0.7713787085514834
0.00013527223537368956 0.774869109947644
0.00013527223537368956 0.7783595113438045
0.00013527223537368956 0.7818499127399651
0.00013527223537368956 0.7827225130890052
0.00013527223537368956 0.7844677137870855
0.00013527223537368956 0.787085514834206
0.00013527223537368956 0.7897033158813264
0.00013527223537368956 0.7914485165794066
0.00013527223537368956 0.7993019197207679
0.00013527223537368956 0.800174520069808
0.00013527223537368956 0.806282722513089
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8150087260034904
0.00013527223537368956 0.8184991273996509
0.00013527223537368956 0.8202443280977313
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8333333333333334
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8359511343804538
0.00013527223537368956 0.8403141361256544
0.00013527223537368956 0.8481675392670157
0.00013527223537368956 0.8507853403141361
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8534031413612565
0.00013527223537368956 0.8568935427574171
0.00013527223537368956 0.8586387434554974
0.00013527223537368956 0.8603839441535777
0.00013527223537368956 0.8621291448516579
0.0002705444707473791 0.8621291448516579
0.0002705444707473791 0.8630017452006981
0.0002705444707473791 0.8664921465968587
0.0002705444707473791 0.8673647469458988
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.87521815008726
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8778359511343804
0.0002705444707473791 0.8795811518324608
0.0002705444707473791 0.8830715532286213
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.893542757417103
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9057591623036649
0.00033818058843422386 0.9057591623036649
0.00033818058843422386 0.9075043630017452
0.00033818058843422386 0.9092495636998255
0.00033818058843422386 0.9109947643979057
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.924956369982548
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9319371727748691
0.0005410889414947582 0.9319371727748691
0.0005410889414947582 0.9354275741710296
0.0006087250591816029 0.9354275741710296
0.0006087250591816029 0.93717277486911
0.0006763611768684477 0.93717277486911
0.0006763611768684477 0.9406631762652705
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9467713787085514
0.0008116334122421373 0.9467713787085514
0.0008116334122421373 0.9485165794066318
0.0008792695299289821 0.9485165794066318
0.0008792695299289821 0.9502617801047121
0.0009469056476158268 0.9502617801047121
0.0009469056476158268 0.9511343804537522
0.0010145417653026716 0.9511343804537522
0.0010145417653026716 0.9528795811518325
0.0010145417653026716 0.9537521815008726
0.0012850862360500508 0.9537521815008726
0.0012850862360500508 0.9554973821989529
0.0013527223537368955 0.9554973821989529
0.0013527223537368955 0.956369982547993
0.0014203584714237404 0.956369982547993
0.0014203584714237404 0.9598603839441536
0.001487994589110585 0.9598603839441536
0.001487994589110585 0.9607329842931938
0.0019614474129184983 0.9607329842931938
0.0019614474129184983 0.9616055846422339
0.002029083530605343 0.9616055846422339
0.002029083530605343 0.9642233856893543
0.002096719648292188 0.9642233856893543
0.002096719648292188 0.9650959860383944
0.0024349002367264117 0.9650959860383944
0.0024349002367264117 0.9668411867364747
0.002705444707473791 0.9668411867364747
0.002705444707473791 0.9677137870855148
0.003043625295908015 0.9677137870855148
0.003043625295908015 0.9685863874345549
0.003314169766655394 0.9685863874345549
0.003314169766655394 0.9694589877835951
0.0035170781197159284 0.9694589877835951
0.003652350355089618 0.9694589877835951
0.003855258708150152 0.9694589877835951
0.003855258708150152 0.9703315881326352
0.004193439296584376 0.9703315881326352
0.00439634764964491 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.004937436591139668 0.9712041884816754
0.005005072708826513 0.9712041884816754
0.005005072708826513 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005072708826513358 0.9729493891797557
0.0057490700033818055 0.9729493891797557
0.005884342238755495 0.9729493891797557
0.0073723368278660805 0.9729493891797557
0.00750760906323977 0.9729493891797557
0.007710517416300304 0.9729493891797557
0.007710517416300304 0.9738219895287958
0.007845789651673993 0.9738219895287958
0.007845789651673993 0.974694589877836
0.007913425769360839 0.974694589877836
0.007913425769360839 0.9764397905759162
0.008522150828542442 0.9764397905759162
0.008657423063916132 0.9764397905759162
0.008860331416976666 0.9764397905759162
0.0090632397700372 0.9764397905759162
0.00919851200541089 0.9764397905759162
0.009536692593845113 0.9764397905759162
0.009739600946905647 0.9764397905759162
0.009874873182279337 0.9764397905759162
0.010077781535339872 0.9764397905759162
0.010821778829895164 0.9764397905759162
0.01088941494758201 0.9764397905759162
0.012850862360500507 0.9764397905759162
0.012850862360500507 0.9773123909249564
0.0135948596550558 0.9773123909249564
0.0135948596550558 0.9781849912739965
0.013662495772742644 0.9781849912739965
0.013662495772742644 0.9790575916230366
0.013797768008116334 0.9790575916230366
0.014338856949611092 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9808027923211169
0.014677037538045317 0.9808027923211169
0.014677037538045317 0.9825479930191972
0.014879945891105851 0.9825479930191972
0.01501521812647954 0.9825479930191972
0.01501521812647954 0.9842931937172775
0.015082854244166385 0.9842931937172775
0.015218126479540075 0.9842931937172775
0.015353398714913764 0.9842931937172775
0.015353398714913764 0.9851657940663177
0.01670612106865066 0.9851657940663177
0.016909029421711193 0.9851657940663177
0.018464660128508625 0.9851657940663177
0.018599932363882313 0.9851657940663177
0.018870476834629692 0.9851657940663177
0.019141021305377072 0.9851657940663177
0.019343929658437606 0.9851657940663177
0.020020290835306053 0.9851657940663177
0.020155563070679745 0.9851657940663177
0.020290835306053433 0.9851657940663177
0.02042610754142712 0.9851657940663177
0.021373013189042948 0.9851657940663177
0.021711193777477173 0.9851657940663177
0.022590463307406154 0.9851657940663177
0.022725735542779846 0.9851657940663177
0.022996280013527222 0.9851657940663177
0.022996280013527222 0.9869109947643979
0.02319918836658776 0.9869109947643979
0.023334460601961447 0.9869109947643979
0.024146094014203586 0.9869109947643979
0.024687182955698342 0.9869109947643979
0.026242813662495774 0.9869109947643979
0.026445722015556308 0.9869109947643979
0.02746026378085898 0.9869109947643979
0.027663172133919514 0.9869109947643979
0.028542441663848495 0.9869109947643979
0.028677713899222183 0.9869109947643979
0.02962461954683801 0.9869109947643979
0.029759891782211702 0.9869109947643979
0.03145079472438282 0.9869109947643979
0.0317213391951302 0.9869109947643979
0.03192424754819073 0.9869109947643979
0.03199188366587758 0.9869109947643979
0.03226242813662496 0.9869109947643979
0.033276969901927626 0.9869109947643979
0.03361515049036185 0.9869109947643979
0.03375042272573554 0.9869109947643979
0.033885694961109235 0.9869109947643979
0.0342915116672303 0.9869109947643979
0.034494420020290836 0.9869109947643979
0.03510314507947244 0.9869109947643979
0.036185322962461956 0.9869109947643979
0.03679404802164356 0.9869109947643979
0.03780858978694623 0.9869109947643979
0.03794386202231992 0.9869109947643979
0.038349678728440986 0.9869109947643979
0.03848495096381468 0.9869109947643979
0.038755495434562054 0.9869109947643979
0.038890767669935745 0.9869109947643979
0.03963476496449104 0.9869109947643979
0.039905309435238415 0.9869109947643979
0.040040581670612106 0.9869109947643979
0.04091985120054109 0.9869109947643979
0.04119039567128847 0.9869109947643979
0.041596212377409535 0.9869109947643979
0.04206966520121745 0.9869109947643979
0.04234020967196483 0.9869109947643979
0.04308420696652012 0.9869109947643979
0.043287115319580655 0.9869109947643979
0.04355765979032804 0.9869109947643979
0.050050727088265135 0.9869109947643979
0.050185999323638826 0.9869109947643979
0.050591816029759894 0.9869109947643979
0.05099763273588096 0.9869109947643979
0.05099763273588096 0.987783595113438
0.05187690226580994 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.05248562732499155 0.987783595113438
0.053973621914102134 0.987783595113438
0.05546161650321271 0.987783595113438
0.055732160973960096 0.987783595113438
0.06276631721339195 0.987783595113438
0.06317213391951303 0.987783595113438
0.0639161312140683 0.987783595113438
0.06398376733175516 0.987783595113438
0.06425431180250253 0.987783595113438
0.06452485627324991 0.987783595113438
0.06452485627324991 0.9895287958115183
0.0646601285086236 0.9895287958115183
0.06486303686168414 0.9895287958115183
0.06499830909705782 0.9895287958115183
0.06540412580317889 0.9895287958115183
0.06553939803855259 0.9895287958115183
0.06689212039228948 0.9895287958115183
0.06777138992221847 0.9895287958115183
0.06831247886371322 0.9895287958115183
0.07067974298275279 0.9895287958115183
0.07115319580656071 0.9895287958115183
0.0712884680419344 0.9895287958115183
0.07162664863036862 0.9895287958115183
0.07182955698342915 0.9895287958115183
0.07216773757186337 0.9895287958115183
0.07270882651335814 0.9895287958115183
0.07291173486641866 0.9895287958115183
0.07352045992560027 0.9895287958115183
0.0737233682786608 0.9895287958115183
0.07392627663172134 0.9895287958115183
0.0744673655732161 0.9895287958115183
0.07541427122083193 0.9895287958115183
0.07554954345620561 0.9895287958115183
0.07568481569157931 0.9895287958115183
0.075820087926953 0.9895287958115183
0.07636117686844775 0.9895287958115183
0.07649644910382145 0.9895287958115183
0.07724044639837674 0.9895287958115183
0.07744335475143727 0.9895287958115183
0.07757862698681095 0.9895287958115183
0.07778153533987149 0.9895287958115183
0.07818735204599256 0.9895287958115183
0.0783902603990531 0.9895287958115183
0.07886371322286101 0.9895287958115183
0.0789989854582347 0.9895287958115183
0.07974298275278999 0.9895287958115183
0.08102806898884005 0.9895287958115183
0.08116334122421373 0.9895287958115183
0.08136624957727426 0.9895287958115183
0.0815691579303348 0.9895287958115183
0.0829218802840717 0.9895287958115183
0.08305715251944538 0.9895287958115183
0.08326006087250591 0.9895287958115183
0.08326006087250591 0.9912739965095986
0.083665877578627 0.9912739965095986
0.08393642204937436 0.9912739965095986
0.08427460263780859 0.9912739965095986
0.08454514710855597 0.9912739965095986
0.08501859993236388 0.9912739965095986
0.08691241122759553 0.9912739965095986
0.08704768346296922 0.9912739965095986
0.08799458911058505 0.9912739965095986
0.08812986134595874 0.9912739965095986
0.08826513358133244 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.08887385864051403 0.9921465968586387
0.08907676699357457 0.9921465968586387
0.08921203922894826 0.9921465968586387
0.0894149475820088 0.9921465968586387
0.10253635441325668 0.9921465968586387
0.10267162664863037 0.9921465968586387
0.10294217111937774 0.9921465968586387
0.10307744335475144 0.9921465968586387
0.10456543794386203 0.9921465968586387
0.10476834629692255 0.9921465968586387
0.10551234359147785 0.9921465968586387
0.10557997970916469 0.9921465968586387
0.10578288806222523 0.9921465968586387
0.10585052417991207 0.9921465968586387
0.10652688535678052 0.9921465968586387
0.10666215759215421 0.9921465968586387
0.1067974298275279 0.9921465968586387
0.10686506594521475 0.9921465968586387
0.10700033818058843 0.9921465968586387
0.10713561041596212 0.9921465968586387
0.10727088265133582 0.9921465968586387
0.10754142712208319 0.9921465968586387
0.10767669935745688 0.9921465968586387
0.10781197159283057 0.9921465968586387
0.1081501521812648 0.9921465968586387
0.10828542441663848 0.9921465968586387
0.10889414947582009 0.9921465968586387
0.10889414947582009 0.9930191972076788
0.10916469394656747 0.9930191972076788
0.10929996618194115 0.9930191972076788
0.10963814677037538 0.9930191972076788
0.10990869124112276 0.9930191972076788
0.11004396347649645 0.9930191972076788
0.11011159959418329 0.9930191972076788
0.11024687182955699 0.9930191972076788
0.11099086912411228 0.9930191972076788
0.11119377747717281 0.9930191972076788
0.11153195806560703 0.9930191972076788
0.11207304700710179 0.9930191972076788
0.11227595536016233 0.9930191972076788
0.11498140006763612 0.9930191972076788
0.11552248900913088 0.9930191972076788
0.11565776124450457 0.9930191972076788
0.11728102806898884 0.9930191972076788
0.11741630030436254 0.9930191972076788
0.11761920865742306 0.9930191972076788
0.11775448089279675 0.9930191972076788
0.11816029759891782 0.9930191972076788
0.11829556983429151 0.9930191972076788
0.11903956712884681 0.9930191972076788
0.11917483936422049 0.9930191972076788
0.1196482921880284 0.9930191972076788
0.1197835644234021 0.9930191972076788
0.12012174501183633 0.9930191972076788
0.12607372336827866 0.9930191972076788
0.1261413594859655 0.9930191972076788
0.12634426783902605 0.9930191972076788
0.12647954007439974 0.9930191972076788
0.1267500845451471 0.9930191972076788
0.1268853567805208 0.9930191972076788
0.12776462631044977 0.9930191972076788
0.12789989854582348 0.9930191972076788
0.12817044301657085 0.9930191972076788
0.12830571525194454 0.9930191972076788
0.12850862360500506 0.9930191972076788
0.1285762597226919 0.9930191972076788
0.128982076428813 0.9930191972076788
0.12911734866418667 0.9930191972076788
0.12986134595874196 0.9930191972076788
0.1301995265471762 0.9930191972076788
0.13053770713561041 0.9930191972076788
0.1306729793709841 0.9930191972076788
0.13087588772404463 0.9930191972076788
0.1309435238417315 0.9930191972076788
0.15630706797429827 0.9930191972076788
0.1565099763273588 0.9930191972076788
0.15671288468041936 0.9930191972076788
0.1575245180926615 0.9930191972076788
0.15759215421034833 0.9930191972076788
0.15793033479878255 0.9930191972076788
0.15887724044639837 0.9930191972076788
0.15901251268177208 0.9930191972076788
0.1592154210348326 0.9930191972076788
0.15989178221170106 0.9930191972076788
0.1599594183293879 0.9930191972076788
0.16016232668244842 0.9930191972076788
0.1605681433885695 0.9930191972076788
0.161650321271559 0.9930191972076788
0.1623943185661143 0.9930191972076788
0.16259722691917483 0.9930191972076788
0.16286777138992223 0.9930191972076788
0.16679066621575922 0.9930191972076788
0.16780520798106188 0.9930191972076788
0.1680081163341224 0.9930191972076788
0.1687521136286777 0.9930191972076788
0.16888738586405141 0.9930191972076788
0.16969901927629355 0.9930191972076788
0.16983429151166723 0.9930191972076788
0.16990192762935408 0.9930191972076788
0.1701048359824146 0.9930191972076788
0.1708488332769699 0.9930191972076788
0.17098410551234358 0.9930191972076788
0.1714575583361515 0.9930191972076788
0.17172810280689887 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17240446398376733 0.9930191972076788
0.17375718633750423 0.9930191972076788
0.1738924585728779 0.9930191972076788
0.1738924585728779 0.993891797556719
0.17510990869124113 0.993891797556719
0.17551572539736218 0.993891797556719
0.17558336151504902 0.993891797556719
0.17632735880960432 0.993891797556719
0.17646263104497803 0.993891797556719
0.17653026716266487 0.993891797556719
0.17666553939803856 0.993891797556719
0.1770713561041596 0.993891797556719
0.17720662833953332 0.993891797556719
0.17761244504565438 0.993891797556719
0.17774771728102806 0.993891797556719
0.17788298951640175 0.993891797556719
0.17801826175177546 0.993891797556719
0.17835644234020967 0.993891797556719
0.18282042610754143 0.993891797556719
0.18356442340209672 0.993891797556719
0.18376733175515725 0.993891797556719
0.18491714575583362 0.993891797556719
0.18552587081501523 0.993891797556719
0.18586405140344944 0.993891797556719
0.1861345958741968 0.993891797556719
0.18626986810957052 0.993891797556719
0.18647277646263105 0.993891797556719
0.18660804869800474 0.993891797556719
0.18708150152181266 0.993891797556719
0.18721677375718634 0.993891797556719
0.18735204599256003 0.993891797556719
0.1876225904633074 0.993891797556719
0.18856949611092325 0.993891797556719
0.18904294893473114 0.993891797556719
0.18917822117010483 0.993891797556719
0.19026039905309436 0.993891797556719
0.19053094352384173 0.993891797556719
0.19059857964152857 0.993891797556719
0.19073385187690226 0.993891797556719
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.1918160297598918 0.9947643979057592
0.1924247548190734 0.9947643979057592
0.19256002705444708 0.9947643979057592
0.19269529928982077 0.9947643979057592
0.19283057152519445 0.9947643979057592
0.1948596550557998 0.9947643979057592
0.1949949272911735 0.9947643979057592
0.19513019952654717 0.9947643979057592
0.19513019952654717 0.9956369982547993
0.195197835644234 0.9956369982547993
0.1954683801149814 0.9956369982547993
0.19553601623266825 0.9956369982547993
0.1962123774095367 0.9956369982547993
0.19709164693946568 0.9956369982547993
0.19709164693946568 0.9965095986038395
0.19715928305715252 0.9965095986038395
0.19830909705782887 0.9965095986038395
0.19871491376394995 0.9965095986038395
0.1993912749408184 0.9965095986038395
0.1995265471761921 0.9965095986038395
0.19966181941156577 0.9965095986038395
0.19972945552925261 0.9965095986038395
0.1998647277646263 0.9965095986038395
0.2001352722353737 0.9965095986038395
0.20108217788298952 0.9965095986038395
0.20128508623605004 0.9965095986038395
0.20142035847142373 0.9965095986038395
0.20216435576597902 0.9965095986038395
0.20486980047345282 0.9965095986038395
0.20629015894487657 0.9965095986038395
0.20642543118025025 0.9965095986038395
0.20669597565099762 0.9965095986038395
0.20737233682786607 0.9965095986038395
0.20750760906323976 0.9965095986038395
0.20764288129861347 0.9965095986038395
0.20811633412242136 0.9965095986038395
0.20838687859316876 0.9965095986038395
0.20852215082854245 0.9965095986038395
0.20879269529928982 0.9965095986038395
0.20933378424078458 0.9965095986038395
0.2095366925938451 0.9965095986038395
0.2096719648292188 0.9965095986038395
0.20987487318227935 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21217450118363207 0.9965095986038395
0.21285086236050052 0.9965095986038395
0.21305377071356105 0.9965095986038395
0.21318904294893473 0.9965095986038395
0.21366249577274266 0.9965095986038395
0.21643557659790327 0.9965095986038395
0.21657084883327696 0.9965095986038395
0.21657084883327696 0.9973821989528796
0.2176530267162665 0.9973821989528796
0.21778829895164017 0.9973821989528796
0.21805884342238754 0.9973821989528796
0.21832938789313494 0.9973821989528796
0.2185999323638823 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.2190057490700034 0.9973821989528796
0.2193439296584376 0.9973821989528796
0.2194792018938113 0.9973821989528796
0.21961447412918497 0.9973821989528796
0.2200879269529929 0.9973821989528796
0.22042610754142714 0.9973821989528796
0.22171119377747717 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.2225228271897193 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.22529590801487995 0.9973821989528796
0.2258369969563747 0.9973821989528796
0.22603990530943524 0.9973821989528796
0.22664863036861685 0.9973821989528796
0.22678390260399053 0.9973821989528796
0.2277984443692932 0.9973821989528796
0.2280689888400406 0.9973821989528796
0.22813662495772744 0.9973821989528796
0.2285424416638485 0.9973821989528796
0.22861007778153533 0.9973821989528796
0.22874535001690902 0.9973821989528796
0.22881298613459589 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22996280013527223 0.9973821989528796
0.230503889076767 0.9973821989528796
0.23151843084206966 0.9973821989528796
0.23375042272573554 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.234426783902604 0.9973821989528796
0.23469732837335136 0.9973821989528796
0.23496787284409876 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23618532296246195 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.2376056814338857 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23862022319918838 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.2388231315522489 0.9973821989528796
0.23936422049374365 0.9973821989528796
0.23949949272911736 0.9973821989528796
0.2395671288468042 0.9973821989528796
0.23970240108217788 0.9973821989528796
0.24024349002367265 0.9973821989528796
0.2406493067297937 0.9973821989528796
0.2409198512005411 0.9973821989528796
0.24355765979032803 0.9973821989528796
0.2448427460263781 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.24538383496787283 0.9973821989528796
0.24551910720324654 0.9973821989528796
0.24565437943862023 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.24633074061548868 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24680419343929658 0.9973821989528796
0.24707473791004397 0.9973821989528796
0.24815691579303348 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2486303686168414 0.9973821989528796
0.2489685492052756 0.9973821989528796
0.24903618532296246 0.9973821989528796
0.2493743659113967 0.9973821989528796
0.25072708826513357 0.9973821989528796
0.25140344944200205 0.9973821989528796
0.25153872167737573 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.25343253297260737 0.9973821989528796
0.2543794386202232 0.9973821989528796
0.2545147108555969 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.25505579979709164 0.9973821989528796
0.255326344267839 0.9973821989528796
0.2554616165032127 0.9973821989528796
0.25579979709164696 0.9973821989528796
0.2560027054447075 0.9973821989528796
0.25627324991545486 0.9973821989528796
0.25654379438620223 0.9973821989528796
0.25661143050388907 0.9973821989528796
0.25688197497463644 0.9973821989528796
0.2573554277984444 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.25911396685830235 0.9973821989528796
0.25945214744673656 0.9973821989528796
0.2597226919174839 0.9973821989528796
0.2598579641528576 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2606695975650998 0.9973821989528796
0.2608725059181603 0.9973821989528796
0.2613459587419682 0.9973821989528796
0.2614812309773419 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.26181941156577615 0.9973821989528796
0.26215759215421036 0.9973821989528796
0.2623605005072709 0.9973821989528796
0.26242813662495773 0.9973821989528796
0.2625634088603314 0.9973821989528796
0.26263104497801826 0.9973821989528796
0.26276631721339194 0.9973821989528796
0.26378085897869463 0.9973821989528796
0.2639161312140683 0.9973821989528796
0.26398376733175516 0.9973821989528796
0.2641866756848157 0.9973821989528796
0.2645248562732499 0.9973821989528796
0.264930672979371 0.9973821989528796
0.2650659452147447 0.9973821989528796
0.26567467027392627 0.9973821989528796
0.26614812309773417 0.9973821989528796
0.26804193439296586 0.9973821989528796
0.26817720662833955 0.9973821989528796
0.26831247886371323 0.9973821989528796
0.2684477510990869 0.9973821989528796
0.26865065945214744 0.9973821989528796
0.2689212039228948 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.2691917483936422 0.9973821989528796
0.26932702062901587 0.9973821989528796
0.26966520121745013 0.9973821989528796
0.2698004734528238 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.27013865404125803 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.2712884680419344 0.9973821989528796
0.2714237402773081 0.9973821989528796
0.2715590125126818 0.9973821989528796
0.271897193101116 0.9973821989528796
0.2722353736895502 0.9973821989528796
0.2723706459249239 0.9973821989528796
0.272776462631045 0.9973821989528796
0.2729117348664187 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27365573216097394 0.9973821989528796
0.2737233682786608 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2739939127494082 0.9973821989528796
0.2741291849847819 0.9973821989528796
0.2748055461616503 0.9973821989528796
0.274940818397024 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.2774433547514373 0.9973821989528796
0.2775109908691241 0.9973821989528796
0.27771389922218465 0.9973821989528796
0.2777815353398715 0.9973821989528796
0.277984443692932 0.9973821989528796
0.2781197159283057 0.9973821989528796
0.2785255326344268 0.9973821989528796
0.27859316875211365 0.9973821989528796
0.2787960771051742 0.9973821989528796
0.278863713222861 0.9973821989528796
0.2791342576936084 0.9973821989528796
0.2794724382820426 0.9973821989528796
0.2796077105174163 0.9973821989528796
0.28008116334122424 0.9973821989528796
0.2802164355765979 0.9973821989528796
0.2803517078119716 0.9973821989528796
0.2804869800473453 0.9973821989528796
0.28055461616503213 0.9973821989528796
0.2806898884004058 0.9973821989528796
0.28102806898884003 0.9973821989528796
0.2812986134595874 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2818397024010822 0.9973821989528796
0.2820426107541427 0.9973821989528796
0.28271897193101114 0.9973821989528796
0.2828542441663848 0.9973821989528796
0.28292188028407167 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.28495096381467705 0.9973821989528796
0.2853567805207981 0.9973821989528796
0.28555968887385863 0.9973821989528796
0.2856273249915455 0.9973821989528796
0.28576259722691916 0.9973821989528796
0.285830233344606 0.9973821989528796
0.2859655055799797 0.9973821989528796
0.28643895840378764 0.9973821989528796
0.286709502874535 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.28779168075752454 0.9973821989528796
0.28826513358133243 0.9973821989528796
0.2885356780520798 0.9973821989528796
0.2886709502874535 0.9973821989528796
0.2890091308758877 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.2892796753466351 0.9973821989528796
0.2898884004058167 0.9973821989528796
0.2900236726411904 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.2909029421711194 0.9973821989528796
0.29097057828880624 0.9973821989528796
0.2913763949949273 0.9973821989528796
0.29178221170104834 0.9973821989528796
0.2920527561717957 0.9973821989528796
0.2921203922894826 0.9973821989528796
0.2922556645248563 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.29266148123097735 0.9973821989528796
0.29279675346635103 0.9973821989528796
0.2929320257017247 0.9973821989528796
0.2930672979370984 0.9973821989528796
0.29360838687859314 0.9973821989528796
0.2938112952316537 0.9973821989528796
0.2940818397024011 0.9973821989528796
0.2965843760568143 0.9973821989528796
0.2967872844098749 0.9973821989528796
0.2969225566452486 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2977341900574907 0.9973821989528796
0.2979370984105512 0.9973821989528796
0.29800473452823806 0.9973821989528796
0.29814000676361174 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2992221846466013 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.30050727088265133 0.9973821989528796
0.30118363205951976 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30267162664863034 0.9973821989528796
0.3028068988840041 0.9973821989528796
0.3030098072370646 0.9973821989528796
0.30368616841393303 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3048359824146094 0.9973821989528796
0.3056476158268515 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.30591816029759894 0.9973821989528796
0.3060534325329726 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3074061548867095 0.9973821989528796
0.30760906323977005 0.9973821989528796
0.3081501521812648 0.9973821989528796
0.3082854244166385 0.9973821989528796
0.30869124112275953 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.31004396347649643 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.31024687182955696 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.3123435914778492 0.9973821989528796
0.3125464998309097 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.3137639499492729 0.9973821989528796
0.3138992221846466 0.9973821989528796
0.3145079472438282 0.9973821989528796
0.3148461278322624 0.9973821989528796
0.3149137639499493 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31545485289144404 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.316334122421373 0.9973821989528796
0.31653703077443357 0.9973821989528796
0.3167399391274941 0.9973821989528796
0.3169428474805546 0.9973821989528796
0.31701048359824147 0.9973821989528796
0.317213391951302 0.9973821989528796
0.3174163003043625 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3182279337166047 0.9973821989528796
0.31985120054108895 0.9973821989528796
0.32079810618870475 0.9973821989528796
0.32100101454176533 0.9973821989528796
0.3217450118363206 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.32255664524856276 0.9973821989528796
0.3229624619546838 0.9973821989528796
0.3230977341900575 0.9973821989528796
0.32350355089617855 0.9973821989528796
0.3237740953669259 0.9973821989528796
0.3239770037199865 0.9973821989528796
0.3241122759553602 0.9973821989528796
0.324179912073047 0.9973821989528796
0.32438282042610755 0.9973821989528796
0.3252620899560365 0.9973821989528796
0.32607372336827867 0.9973821989528796
0.3262766317213392 0.9973821989528796
0.3264795400743997 0.9973821989528796
0.32708826513358136 0.9973821989528796
0.32722353736895504 0.9973821989528796
0.32756171795738925 0.9973821989528796
0.32769699019276294 0.9973821989528796
0.3282380791342577 0.9973821989528796
0.32850862360500505 0.9973821989528796
0.3286438958403788 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3291849847818735 0.9973821989528796
0.32972607372336826 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33175515725397364 0.9973821989528796
0.3318904294893473 0.9973821989528796
0.33425769360838686 0.9973821989528796
0.3345958741968211 0.9973821989528796
0.33479878254988166 0.9973821989528796
0.335069327020629 0.9973821989528796
0.3353398714913764 0.9973821989528796
0.33696313831586067 0.9973821989528796
0.3371660466689212 0.9973821989528796
0.3373013189042949 0.9973821989528796
0.33878931349340546 0.9973821989528796
0.33892458572877915 0.9973821989528796
0.340750760906324 0.9973821989528796
0.3410889414947582 0.9973821989528796
0.3414271220831924 0.9973821989528796
0.34163003043625295 0.9973821989528796
0.34264457220155564 0.9973821989528796
0.3442678390260399 0.9973821989528796
0.3447412918498478 0.9973821989528796
0.34494420020290834 0.9973821989528796
0.3479201893811295 0.9973821989528796
0.34812309773419003 0.9973821989528796
0.34839364220493746 0.9973821989528796
0.34866418667568483 0.9973821989528796
0.34873182279337167 0.9973821989528796
0.34900236726411904 0.9973821989528796
0.3490700033818059 0.9973821989528796
0.34920527561717957 0.9973821989528796
0.34934054785255325 0.9973821989528796
0.34947582008792694 0.9973821989528796
0.3501521812647954 0.9973821989528796
0.3502874535001691 0.9973821989528796
0.35055799797091647 0.9973821989528796
0.35103145079472436 0.9973821989528796
0.3510990869124112 0.9973821989528796
0.3512343591477849 0.9973821989528796
0.3525870815015218 0.9973821989528796
0.3527899898545823 0.9973821989528796
0.35306053432532974 0.9973821989528796
0.353804531619885 0.9973821989528796
0.3542779844436929 0.9973821989528796
0.35441325667906665 0.9973821989528796
0.35475143726750086 0.9973821989528796
0.3552925262089956 0.9973821989528796
0.3554954345620561 0.9973821989528796
0.35569834291511665 0.9973821989528796
0.35657761244504566 0.9973821989528796
0.35671288468041934 0.9973821989528796
0.3571187013865404 0.9973821989528796
0.3573216097396009 0.9973821989528796
0.3573892458572878 0.9973821989528796
0.35779506256340887 0.9973821989528796
0.3605681433885695 0.9973821989528796
0.3607034156239432 0.9973821989528796
0.36097396009469057 0.9973821989528796
0.36110923233006426 0.9973821989528796
0.3611768684477511 0.9973821989528796
0.3613121406831248 0.9973821989528796
0.361650321271559 0.9973821989528796
0.3617855935069327 0.9973821989528796
0.3619208657423064 0.9973821989528796
0.3620561379776801 0.9973821989528796
0.36259722691917484 0.9973821989528796
0.3627324991545485 0.9973821989528796
0.36327358809604327 0.9973821989528796
0.3635441325667907 0.9973821989528796
0.3759891782211701 0.9973821989528796
0.37619208657423064 0.9973821989528796
0.37632735880960433 0.9973821989528796
0.3768008116334122 0.9973821989528796
0.3769360838687859 0.9973821989528796
0.3777477172810281 0.9973821989528796
0.37788298951640176 0.9973821989528796
0.3789651673993913 0.9973821989528796
0.3793033479878255 0.9973821989528796
0.3801826175177545 0.9973821989528796
0.38058843422387556 0.9973821989528796
0.38153533987149135 0.9973821989528796
0.3816706121068651 0.9973821989528796
0.3820087926952993 0.9973821989528796
0.3822793371660467 0.9973821989528796
0.38241460940142036 0.9973821989528796
0.38254988163679404 0.9973821989528796
0.38275278998985457 0.9973821989528796
0.3841731484612783 0.9973821989528796
0.384308420696652 0.9973821989528796
0.38525532634426785 0.9973821989528796
0.38539059857964153 0.9973821989528796
0.3856611430503889 0.9973821989528796
0.3857964152857626 0.9973821989528796
0.3863375042272574 0.9973821989528796
0.3871491376394995 0.9973821989528796
0.3885018599932364 0.9973821989528796
0.38863713222861007 0.9973821989528796
0.3890429489347311 0.9973821989528796
0.3891782211701048 0.9973821989528796
0.3891782211701048 0.9982547993019197
0.3892458572877917 0.9982547993019197
0.38944876564085223 0.9982547993019197
0.3897193101115996 0.9982547993019197
0.389989854582347 0.9982547993019197
0.39046330740615487 0.9982547993019197
0.39046330740615487 0.9991273996509599
0.3926952992898208 0.9991273996509599
0.39283057152519446 0.9991273996509599
0.39330402434900236 0.9991273996509599
0.39343929658437604 0.9991273996509599
0.3935069327020629 0.9991273996509599
0.39364220493743657 0.9991273996509599
0.3956036523503551 0.9991273996509599
0.3957389245857288 0.9991273996509599
0.39580656070341563 0.9991273996509599
0.39600946905647616 0.9991273996509599
0.39628001352722353 0.9991273996509599
0.3965505579979709 0.9991273996509599
0.39688873858640517 0.9991273996509599
0.39702401082177885 0.9991273996509599
0.3972945552925262 0.9991273996509599
0.3974298275278999 0.9991273996509599
0.3980385525870815 0.9991273996509599
0.39830909705782885 0.9991273996509599
0.3984443692932026 0.9991273996509599
0.3985796415285763 0.9991273996509599
0.3995941832938789 0.9991273996509599
0.39979709164693944 0.9991273996509599
0.40006763611768686 0.9991273996509599
0.40020290835306055 0.9991273996509599
0.4022319918836659 0.9991273996509599
0.40236726411903956 0.9991273996509599
0.4026378085897869 0.9991273996509599
0.40270544470747377 0.9991273996509599
0.4029759891782212 0.9991273996509599
0.40656070341562395 0.9991273996509599
0.4067636117686845 0.9991273996509599
0.4068312478863713 0.9991273996509599
0.406966520121745 0.9991273996509599
0.4079810618870477 0.9991273996509599
0.41075414271220834 0.9991273996509599
0.4118363205951978 0.9991273996509599
0.4119715928305715 0.9991273996509599
0.41244504565437945 0.9991273996509599
0.413527223537369 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41427122083192425 0.9991273996509599
0.4145417653026716 0.9991273996509599
0.414812309773419 0.9991273996509599
0.41494758200879267 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.41528576259722694 0.9991273996509599
0.416570848833277 0.9991273996509599
0.4167061210686507 0.9991273996509599
0.41684139330402437 0.9991273996509599
0.4170443016570849 0.9991273996509599
0.4173824822455191 0.9991273996509599
0.4177206628339533 0.9991273996509599
0.41792357118701384 0.9991273996509599
0.4179912073047007 0.9991273996509599
0.41819411565776127 0.9991273996509599
0.41832938789313495 0.9991273996509599
0.4185322962461955 0.9991273996509599
0.4203584714237403 0.9991273996509599
0.42049374365911396 0.9991273996509599
0.4213053770713561 0.9991273996509599
0.4214406493067298 0.9991273996509599
0.42245519107203244 0.9991273996509599
0.42259046330740613 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4252282718971931 0.9991273996509599
0.4254311802502536 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.42685153872167736 0.9991273996509599
0.4270544470747379 0.9991273996509599
0.4271897193101116 0.9991273996509599
0.4273249915454853 0.9991273996509599
0.427460263780859 0.9991273996509599
0.42752789989854584 0.9991273996509599
0.4276631721339195 0.9991273996509599
0.42888062225228274 0.9991273996509599
0.42908353060534327 0.9991273996509599
0.4291511667230301 0.9991273996509599
0.4292864389584038 0.9991273996509599
0.43003043625295906 0.9991273996509599
0.43016570848833274 0.9991273996509599
0.4303686168413933 0.9991273996509599
0.43057152519445385 0.9991273996509599
0.43070679742982754 0.9991273996509599
0.4307744335475144 0.9991273996509599
0.4311126141359486 0.9991273996509599
0.4312478863713223 0.9991273996509599
0.43138315860669596 0.9991273996509599
0.43151843084206964 0.9991273996509599
0.43165370307744333 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43388569496110924 0.9991273996509599
0.4357795062563409 0.9991273996509599
0.4359824146094014 0.9991273996509599
0.4361176868447751 0.9991273996509599
0.4365235035508962 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4373351369631383 0.9991273996509599
0.43780858978694626 0.9991273996509599
0.4380791342576936 0.9991273996509599
0.4386878593168752 0.9991273996509599
0.4388231315522489 0.9991273996509599
0.4391613121406831 0.9991273996509599
0.4400405816706121 0.9991273996509599
0.4403787622590463 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4418667568481569 0.9991273996509599
0.4420020290835306 0.9991273996509599
0.44234020967196486 0.9991273996509599
0.44247548190733854 0.9991273996509599
0.4426107541427122 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.4440987487318228 0.9991273996509599
0.4449103821440649 0.9991273996509599
0.446195468380115 0.9991273996509599
0.4463983767331755 0.9991273996509599
0.44734528238079135 0.9991273996509599
0.4476158268515387 0.9991273996509599
0.4480216435576598 0.9991273996509599
0.44815691579303346 0.9991273996509599
0.44829218802840715 0.9991273996509599
0.44883327696990194 0.9991273996509599
0.4489685492052756 0.9991273996509599
0.44917145755833615 0.9991273996509599
0.45113290497125463 0.9991273996509599
0.4512681772066283 0.9991273996509599
0.4514710855596889 0.9991273996509599
0.4528914440311126 1.0
0.4537707135610416 1.0
0.45417653026716265 1.0
0.4546499830909706 1.0
0.45586743320933376 1.0
0.45620561379776803 1.0
0.4566114305038891 1.0
0.45674670273926277 1.0
0.457084883327697 1.0
0.45836996956374704 1.0
0.4589110585052418 1.0
0.4590463307406155 1.0
0.460128508623605 1.0
0.4602637808589787 1.0
0.4603314169766655 1.0
0.4604666892120392 1.0
0.46094014203584716 1.0
0.46107541427122084 1.0
0.4612106865065945 1.0
0.4613459587419682 1.0
0.4616165032127156 1.0
0.46208995603652353 1.0
0.4629692255664525 1.0
0.4637132228610078 1.0
0.46398376733175517 1.0
0.46411903956712885 1.0
0.46445722015556307 1.0
0.4646601285086236 1.0
0.4649983090970578 1.0
0.4652012174501184 1.0
0.46533648968549207 1.0
0.46560703415623944 1.0
0.4660128508623605 1.0
0.4663510314507947 1.0
0.46682448427460266 1.0
0.46709502874535 1.0
0.4672303009807237 1.0
0.46790666215759213 1.0
0.46878593168752114 1.0
0.4689212039228948 1.0
0.4690564761582685 1.0
0.4691917483936422 1.0
0.47182955698342915 1.0
0.47196482921880284 1.0
0.4721001014541765 1.0
0.4722353736895502 1.0
0.47230300980723705 1.0
0.4725059181602976 1.0
0.47331755157253974 1.0
0.47365573216097395 1.0
0.474940818397024 1.0
0.4750760906323977 1.0
0.4752789989854582 1.0
0.4755495434562056 1.0
0.47636117686844776 1.0
0.47649644910382144 1.0
0.4770375380453162 1.0
0.47717281028068986 1.0
0.477578626986811 1.0
0.47771389922218466 1.0
0.47832262428136624 1.0
0.4785931687521136 1.0
0.4794724382820426 1.0
0.4796077105174163 1.0
0.4800811633412242 1.0
0.4802164355765979 1.0
0.480622252282719 1.0
0.48075752451809267 1.0
0.48224551910720326 1.0
0.4825160635779506 1.0
0.48373351369631384 1.0
0.48386878593168753 1.0
0.48407169428474806 1.0
0.4851538721677376 1.0
0.48542441663848496 1.0
0.4863036861684139 1.0
0.48657423063916133 1.0
0.4868447751099087 1.0
0.4875211362867771 1.0
0.4876564085221508 1.0
0.48772404463983765 1.0
0.48792695299289823 1.0
0.48840040581670613 1.0
0.48860331416976666 1.0
0.48907676699357455 1.0
0.48921203922894824 1.0
0.48948258369969566 1.0
0.4904971254649983 1.0
0.490632397700372 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.4930672979370984 1.0
0.49327020629015894 1.0
0.4934054785255326 1.0
0.4935407507609063 1.0
0.4938789313493405 1.0
0.49448765640852216 1.0
0.49462292864389584 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.4975312817044302 1.0
0.49766655393980386 1.0
0.500642543118025 1.0
0.5016570848833277 1.0
0.5019952654717619 1.0
0.5021305377071356 1.0
0.5032127155901251 1.0
0.5033479878254988 1.0
0.5043625295908015 1.0
0.5044978018261752 1.0
0.5046330740615489 1.0
0.5047683462969226 1.0
0.50503889076767 1.0
0.5052417991207304 1.0
0.5057828880622253 1.0
0.5060534325329726 1.0
0.5076090632397701 1.0
0.5078796077105174 1.0
0.5081501521812648 1.0
0.5083530605343254 1.0
0.5095705106526885 1.0
0.5097057828880622 1.0
0.5105850524179912 1.0
0.5108555968887386 1.0
0.5112614135948597 1.0
0.5120730470071018 1.0
0.5136286777138992 1.0
0.5137639499492729 1.0
0.5140344944200202 1.0
0.5141697666553939 1.0
0.5146432194792019 1.0
0.5148461278322625 1.0
0.5161312140683125 1.0
0.5162664863036862 1.0
0.5164693946567467 1.0
0.5166046668921204 1.0
0.5168752113628677 1.0
0.5170104835982414 1.0
0.5170781197159283 1.0
0.5172810280689888 1.0
0.5174163003043625 1.0
0.5178897531281704 1.0
0.5190395671288468 1.0
0.5192424754819074 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5199864727764626 1.0
0.5203922894825836 1.0
0.5208657423063916 1.0
0.521136286777139 1.0
0.5213391951301996 1.0
0.5214744673655732 1.0
0.5219479201893811 1.0
0.5222184646601286 1.0
0.522421373013189 1.0
0.5226242813662496 1.0
0.5231653703077443 1.0
0.5232330064254311 1.0
0.5233682786608048 1.0
0.5244504565437944 1.0
0.5246533648968549 1.0
0.5251268177206628 1.0
0.5256002705444708 1.0
0.5256679066621576 1.0
0.5262089956036523 1.0
0.5264795400743997 1.0
0.5268853567805208 1.0
0.5270206290158945 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5279675346635103 1.0
0.5281704430165709 1.0
0.5288468041934393 1.0
0.5291849847818735 1.0
0.5299966181941157 1.0
0.5301318904294894 1.0
0.5301995265471762 1.0
0.5304024349002368 1.0
0.5310787960771052 1.0
0.5314169766655394 1.0
0.5318904294893473 1.0
0.5324991545485289 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5341224213730131 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.5351369631383158 1.0
0.5352045992560027 1.0
0.5356104159621238 1.0
0.5357456881974975 1.0
0.5368278660804869 1.0
0.5370984105512343 1.0
0.5373013189042949 1.0
0.5375718633750423 1.0
0.5383158606695976 1.0
0.5386540412580317 1.0
0.5389245857287792 1.0
0.5405478525532634 1.0
0.5414947582008792 1.0
0.5416300304362529 1.0
0.5418329387893135 1.0
0.5419682110246872 1.0
0.5425769360838688 1.0
0.5429827527899899 1.0
0.5435914778491715 1.0
0.543794386202232 1.0
0.5442678390260399 1.0
0.5445383834967873 1.0
0.5448089279675347 1.0
0.5449442002029083 1.0
0.5452147446736557 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.550760906323977 1.0
0.5511667230300981 1.0
0.5513696313831586 1.0
0.5540750760906324 1.0
0.5542779844436929 1.0
0.5548867095028746 1.0
0.5561041596212377 1.0
0.5562394318566114 1.0
0.5565099763273588 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582685153872168 1.0
0.558606695975651 1.0
0.5589448765640852 1.0
0.5590801487994589 1.0
0.5613121406831247 1.0
0.5614474129184984 1.0
0.5624619546838011 1.0
0.5625972269191748 1.0
0.5643557659790328 1.0
0.5644910382144065 1.0
0.5662495772742645 1.0
0.5671288468041934 1.0
0.5678052079810619 1.0
0.5679404802164356 1.0
0.5685492052756171 1.0
0.5687521136286777 1.0
0.5696313831586067 1.0
0.5702401082177883 1.0
0.5703753804531619 1.0
0.57341900574907 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853229624619547 1.0
0.5855935069327021 1.0
0.5867433209333784 1.0
0.5868785931687521 1.0
0.5870138654041258 1.0
0.5874873182279338 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5883665877578627 1.0
0.58863713222861 1.0
0.5896516739939127 1.0
0.5897869462292864 1.0
0.589989854582347 1.0
0.5903280351707813 1.0
0.5905309435238417 1.0
0.5906662157592154 1.0
0.5909367602299628 1.0
0.592154210348326 1.0
0.5922894825836997 1.0
0.5933716604666892 1.0
0.5935069327020629 1.0
0.5943862022319919 1.0
0.5946567467027393 1.0
0.5948596550557999 1.0
0.5950625634088603 1.0
0.595197835644234 1.0
0.5953331078796077 1.0
0.5954683801149814 1.0
0.5958741968211024 1.0
0.5961447412918498 1.0
0.5967534663510314 1.0
0.596956374704092 1.0
0.5977003719986472 1.0
0.5979032803517078 1.0
0.5980385525870815 1.0
0.5981738248224552 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989178221170105 1.0
0.5991883665877579 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.5997970916469395 1.0
0.5999323638823132 1.0
0.6009469056476159 1.0
0.6011498140006764 1.0
0.6027054447074738 1.0
0.6029083530605344 1.0
0.6035170781197159 1.0
0.6043963476496449 1.0
0.6045316198850186 1.0
0.6049374365911396 1.0
0.6050727088265133 1.0
0.6052756171795739 1.0
0.6054785255326345 1.0
0.6057490700033819 1.0
0.6058843422387555 1.0
0.6061548867095029 1.0
0.6062225228271897 1.0
0.606560703415624 1.0
0.606966520121745 1.0
0.6071017923571187 1.0
0.6075076090632398 1.0
0.6077105174163003 1.0
0.6089956036523504 1.0
0.6091308758877241 1.0
0.6094690564761582 1.0
0.6096043287115319 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6114305038890767 1.0
0.6118363205951979 1.0
0.6127155901251268 1.0
0.6128508623605005 1.0
0.6129184984781874 1.0
0.6131214068312479 1.0
0.6138654041258031 1.0
0.6140006763611768 1.0
0.6148799458911058 1.0
0.6150152181264795 1.0
0.6152181264795401 1.0
0.6154886709502875 1.0
0.6197497463645587 1.0
0.6200202908353061 1.0
0.6203584714237402 1.0
0.6206290158944876 1.0
0.6208319242475482 1.0
0.6210348326006088 1.0
0.6212377409536692 1.0
0.6213730131890429 1.0
0.6216435576597903 1.0
0.6219141021305377 1.0
0.6221170104835982 1.0
0.6246195468380115 1.0
0.6247548190733851 1.0
0.6249577274264457 1.0
0.6251606357795062 1.0
0.6258369969563747 1.0
0.6260399053094352 1.0
0.6267162664863037 1.0
0.6268515387216774 1.0
0.6271220831924248 1.0
0.6277308082516063 1.0
0.6280013527223537 1.0
0.628745350016909 1.0
0.6307744335475144 1.0
0.6309097057828881 1.0
0.6318566114305039 1.0
0.6321947920189381 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.633547514372675 1.0
0.6338856949611092 1.0
0.6342238755495434 1.0
0.6345620561379777 1.0
0.6346296922556646 1.0
0.634832600608725 1.0
0.6349678728440987 1.0
0.6351031450794724 1.0
0.6353736895502198 1.0
0.6355089617855935 1.0
0.6359147784917146 1.0
0.6373351369631384 1.0
0.6374704091985121 1.0
0.6376056814338857 1.0
0.6376733175515725 1.0
0.6394318566114305 1.0
0.6397024010821779 1.0
0.6399729455529253 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6405816706121069 1.0
0.640987487318228 1.0
0.6411227595536017 1.0
0.6412580317889753 1.0
0.6415962123774095 1.0
0.6417314846127832 1.0
0.6419343929658438 1.0
0.6421373013189043 1.0
0.6428136624957728 1.0
0.6429489347311464 1.0
0.6433547514372675 1.0
0.6434223875549544 1.0
0.6435576597903281 1.0
0.6451132904971255 1.0
0.6453838349678729 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.647074737910044 1.0
0.6473452823807914 1.0
0.647480554616165 1.0
0.6486303686168414 1.0
0.6487656408522151 1.0
0.650524179912073 1.0
0.6506594521474467 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.65187690226581 1.0
0.6520121745011837 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6526885356780521 1.0
0.6529590801487994 1.0
0.6543118025025364 1.0
0.6545823469732838 1.0
0.6550557997970916 1.0
0.6559350693270206 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6568819749746364 1.0
0.6574230639161313 1.0
0.6576259722691917 1.0
0.6577612445045654 1.0
0.6580994250929997 1.0
0.6657423063916131 1.0
0.6659452147446736 1.0
0.6660804869800473 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6672303009807237 1.0
0.6675684815691579 1.0
0.6678390260399053 1.0
0.6682448427460264 1.0
0.6683801149814 1.0
0.6685153872167737 1.0
0.6686506594521474 1.0
0.6687859316875211 1.0
0.669327020629016 1.0
0.6693946567467027 1.0
0.6696652012174501 1.0
0.6698681095705107 1.0
0.6700033818058844 1.0
0.6702739262766317 1.0
0.6707473791004397 1.0
0.6708150152181265 1.0
0.6709502874535002 1.0
0.6714913763949949 1.0
0.6716266486303686 1.0
0.6717619208657423 1.0
0.671897193101116 1.0
0.6723030098072371 1.0
0.6730470071017923 1.0
0.6733851876902266 1.0
0.6735880960432871 1.0
0.6737910043963476 1.0
0.6739262766317213 1.0
0.6741291849847819 1.0
0.6742644572201556 1.0
0.674940818397024 1.0
0.6750760906323977 1.0
0.6752113628677714 1.0
0.6753466351031451 1.0
0.6758877240446398 1.0
0.6761582685153872 1.0
0.6763611768684478 1.0
0.6764964491038215 1.0
0.6765640852215082 1.0
0.6769022658099425 1.0
0.6775109908691241 1.0
0.6781873520459926 1.0
0.6787284409874873 1.0
0.6792018938112953 1.0
0.679269529928982 1.0
0.6794048021643557 1.0
0.6795400743997294 1.0
0.6796753466351031 1.0
0.6800811633412243 1.0
0.6803517078119716 1.0
0.6804869800473453 1.0
0.680622252282719 1.0
0.6808927967534664 1.0
0.6812309773419005 1.0
0.6817720662833954 1.0
0.6819073385187691 1.0
0.6820426107541427 1.0
0.6831247886371322 1.0
0.6832600608725059 1.0
0.6835306053432533 1.0
0.6837335136963139 1.0
0.6838011498140006 1.0
0.6839364220493743 1.0
0.684545147108556 1.0
0.6852215082854244 1.0
0.6856273249915454 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6861684139330403 1.0
0.6872505918160298 1.0
0.6885356780520798 1.0
0.6886709502874535 1.0
0.6890767669935746 1.0
0.6892120392289482 1.0
0.6893473114643219 1.0
0.6898207642881299 1.0
0.6899560365235036 1.0
0.6900913087588773 1.0
0.6902942171119377 1.0
0.6909029421711194 1.0
0.691038214406493 1.0
0.6912411227595536 1.0
0.6917822117010484 1.0
0.691917483936422 1.0
0.6929320257017247 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6934731146432195 1.0
0.6935407507609064 1.0
0.6936760229962801 1.0
0.6942847480554616 1.0
0.6946229286438959 1.0
0.6948258369969563 1.0
0.7077443354751437 1.0
0.7078796077105174 1.0
0.7080148799458911 1.0
0.7082854244166384 1.0
0.708488332769699 1.0
0.7086236050050727 1.0
0.7088265133581333 1.0
0.7098410551234359 1.0
0.7103145079472438 1.0
0.7104497801826175 1.0
0.7107203246533649 1.0
0.7109908691241122 1.0
0.7111937774771728 1.0
0.711531958065607 1.0
0.7117348664186676 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7134257693608387 1.0
0.7139668583023334 1.0
0.7143726750084545 1.0
0.7149137639499493 1.0
0.7163341224213731 1.0
0.7168752113628678 1.0
0.7171457558336152 1.0
0.7172810280689889 1.0
0.7174163003043625 1.0
0.7176868447751099 1.0
0.7178221170104836 1.0
0.7181602975989179 1.0
0.7183632059519783 1.0
0.7186337504227257 1.0
0.7187690226580994 1.0
0.7194453838349679 1.0
0.7195806560703416 1.0
0.7196482921880284 1.0
0.7200541088941494 1.0
0.72025701724721 1.0
0.7203922894825837 1.0
0.7205275617179574 1.0
0.7220831924247548 1.0
0.7223537368955022 1.0
0.7228271897193101 1.0
0.7229624619546838 1.0
0.7231653703077443 1.0
0.7235035508961786 1.0
0.7235711870138654 1.0
0.7238417314846128 1.0
0.7242475481907339 1.0
0.7243828204261076 1.0
0.724585728779168 1.0
0.725938451132905 1.0
0.7260737233682787 1.0
0.7262089956036524 1.0
0.7263442678390261 1.0
0.7280351707811972 1.0
0.7291173486641866 1.0
0.7299966181941157 1.0
0.7301995265471762 1.0
0.730267162664863 1.0
0.7304024349002367 1.0
0.7306053432532973 1.0
0.730740615488671 1.0
0.7309435238417314 1.0
0.7314169766655394 1.0
0.7315522489009131 1.0
0.7317551572539737 1.0
0.7330402434900237 1.0
0.7339195130199526 1.0
0.7342576936083869 1.0
0.7345958741968212 1.0
0.7347987825498816 1.0
0.7348664186675685 1.0
0.7352045992560027 1.0
0.736354413256679 1.0
0.7372336827866081 1.0
0.7375718633750423 1.0
0.737707135610416 1.0
0.7383158606695975 1.0
0.7384511329049712 1.0
0.7387893134934055 1.0
0.738992221846466 1.0
0.7396009469056476 1.0
0.7398038552587082 1.0
0.7403449442002029 1.0
0.7404802164355766 1.0
0.740750760906324 1.0
0.7410213053770713 1.0
0.741156577612445 1.0
0.7414271220831924 1.0
0.7414947582008793 1.0
0.7419682110246871 1.0
0.742035847142374 1.0
0.7421711193777477 1.0
0.742509299966182 1.0
0.7432532972607372 1.0
0.7433209333784241 1.0
0.7439296584376057 1.0
0.7445383834967872 1.0
0.7446736557321609 1.0
0.7448089279675346 1.0
0.7449442002029083 1.0
0.7456205613797768 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7462969225566453 1.0
0.7464321947920189 1.0
0.7467703753804532 1.0
0.7469056476158269 1.0
0.7479201893811295 1.0
0.7480554616165032 1.0
0.7486641866756848 1.0
0.7491376394994927 1.0
0.7496787284409875 1.0
0.7498140006763612 1.0
0.7499492729117349 1.0
0.7503550896178559 1.0
0.7508285424416639 1.0
0.7513696313831586 1.0
0.751640175853906 1.0
0.7519107203246533 1.0
0.7523841731484613 1.0
0.7525870815015218 1.0
0.7527223537368956 1.0
0.752925262089956 1.0
0.7530605343253297 1.0
0.7544132566790667 1.0
0.7545485289144404 1.0
0.7549543456205614 1.0
0.7550896178559351 1.0
0.7552925262089956 1.0
0.7556307067974298 1.0
0.7561041596212378 1.0
0.7572539736219142 1.0
0.7574568819749746 1.0
0.7582685153872167 1.0
0.7589448765640853 1.0
0.7592830571525194 1.0
0.7595536016232668 1.0
0.7596888738586405 1.0
0.7598241460940142 1.0
0.7600946905647615 1.0
0.7607034156239432 1.0
0.7608386878593169 1.0
0.7609063239770038 1.0
0.7611768684477511 1.0
0.7615150490361853 1.0
0.761650321271559 1.0
0.7630030436252959 1.0
0.7633412242137302 1.0
0.763408860331417 1.0
0.7635441325667907 1.0
0.7638823131552249 1.0
0.7640175853905986 1.0
0.7645586743320933 1.0
0.7648968549205276 1.0
0.7653026716266487 1.0
0.7654379438620224 1.0
0.7658437605681434 1.0
0.7683462969225566 1.0
0.7694284748055462 1.0
0.7697666553939804 1.0
0.7704430165708488 1.0
0.7706459249239094 1.0
0.7709841055123436 1.0
0.7711193777477173 1.0
0.7715928305715252 1.0
0.7719310111599594 1.0
0.7721339195130199 1.0
0.7722691917483936 1.0
0.7733513696313832 1.0
0.7734866418667569 1.0
0.7736895502198173 1.0
0.773824822455191 1.0
0.7740953669259385 1.0
0.7742306391613122 1.0
0.7745011836320596 1.0
0.780385525870815 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7827527899898545 1.0
0.7830909705782888 1.0
0.7832262428136625 1.0
0.7834291511667231 1.0
0.7851200541088942 1.0
0.7855258708150152 1.0
0.7861345958741969 1.0
0.7863375042272573 1.0
0.7872167737571863 1.0
0.78735204599256 1.0
0.7877578626986811 1.0
0.7879607710517417 1.0
0.7880960432871154 1.0
0.788231315522489 1.0
0.7883665877578627 1.0
0.7885018599932364 1.0
0.7887047683462969 1.0
0.7888400405816706 1.0
0.7889753128170442 1.0
0.7896516739939128 1.0
0.7897869462292865 1.0
0.7905309435238417 1.0
0.7908014879945892 1.0
0.7911396685830233 1.0
0.791680757524518 1.0
0.7922218464660129 1.0
0.7937098410551234 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7943185661143051 1.0
0.7943862022319919 1.0
0.7949949272911735 1.0
0.7951301995265472 1.0
0.7952654717619209 1.0
0.7954007439972945 1.0
0.7956036523503551 1.0
0.7962123774095367 1.0
0.7963476496449103 1.0
0.7971592830571526 1.0
0.7972945552925262 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.7993912749408184 1.0
0.7995941832938789 1.0
0.8004734528238079 1.0
0.8008116334122422 1.0
0.8009469056476158 1.0
0.8011498140006763 1.0
0.8017585390598579 1.0
0.8020967196482922 1.0
0.8024349002367264 1.0
0.8025701724721 1.0
0.802637808589787 1.0
0.8029083530605343 1.0
0.8029759891782212 1.0
0.8031788975312817 1.0
0.8037876225904633 1.0
0.8041258031788975 1.0
0.8053432532972608 1.0
0.8054785255326344 1.0
0.8058167061210687 1.0
0.8062901589448765 1.0
0.8073047007101792 1.0
0.8076428812986135 1.0
0.8080486980047346 1.0
0.8081839702401082 1.0
0.808725059181603 1.0
0.8089279675346636 1.0
0.8090632397700372 1.0
0.8091985120054109 1.0
0.8102130537707135 1.0
0.8103483260060873 1.0
0.8104159621237741 1.0
0.8119039567128847 1.0
0.8126479540074399 1.0
0.8153533987149137 1.0
0.815691579303348 1.0
0.8158944876564085 1.0
0.8160297598917822 1.0
0.8164355765979033 1.0
0.816570848833277 1.0
0.8171119377747718 1.0
0.8175177544808928 1.0
0.8181941156577612 1.0
0.8183293878931349 1.0
0.8183970240108218 1.0
0.8185999323638823 1.0
0.8186675684815692 1.0
0.8190733851876902 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8214406493067298 1.0
0.8217111937774771 1.0
0.8221170104835982 1.0
0.8222522827189719 1.0
0.822658099425093 1.0
0.8227933716604667 1.0
0.8229286438958404 1.0
0.8230639161312141 1.0
0.8233344606019615 1.0
0.8234697328373352 1.0
0.8235373689550219 1.0
0.8238079134257693 1.0
0.823943185661143 1.0
0.8242137301318905 1.0
0.8251606357795063 1.0
0.82529590801488 1.0
0.8260399053094353 1.0
0.826175177544809 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8280689888400405 1.0
0.8283395333107879 1.0
0.8298951640175853 1.0
0.830030436252959 1.0
0.8302333446060196 1.0
0.8304362529590802 1.0
0.8318566114305039 1.0
0.8321947920189381 1.0
0.8323300642543118 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.8328711531958065 1.0
0.8344944200202908 1.0
0.8355765979032803 1.0
0.8359147784917146 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8371998647277646 1.0
0.837470409198512 1.0
0.8376056814338857 1.0
0.8377409536692594 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8388231315522489 1.0
0.8389584037876225 1.0
0.8391613121406831 1.0
0.8392965843760568 1.0
0.8395671288468042 1.0
0.8404463983767332 1.0
0.8405816706121069 1.0
0.8407845789651675 1.0
0.8409198512005411 1.0
0.8411903956712885 1.0
0.8416638484950963 1.0
0.8420020290835306 1.0
0.8424754819073386 1.0
0.8426107541427122 1.0
0.8427460263780859 1.0
0.8428812986134596 1.0
0.8432871153195807 1.0
0.8445722015556307 1.0
0.8447074737910044 1.0
0.8448427460263781 1.0
0.8456543794386202 1.0
0.8457896516739939 1.0
0.8463307406154886 1.0
0.8471423740277308 1.0
0.8474129184984782 1.0
0.8475481907338519 1.0
0.8476834629692256 1.0
0.8482921880284072 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8495772742644572 1.0
0.8513358133243152 1.0
0.8515387216773758 1.0
0.8517416300304362 1.0
0.8521474467365573 1.0
0.852282718971931 1.0
0.8539059857964153 1.0
0.8541088941494758 1.0
0.8547176192086574 1.0
0.8548528914440311 1.0
0.8556645248562732 1.0
0.8559350693270207 1.0
0.856205613797768 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8571525194453838 1.0
0.8574230639161312 1.0
0.8583023334460602 1.0
0.8584376056814339 1.0
0.8587757862698681 1.0
0.859722691917484 1.0
0.8598579641528576 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8604666892120393 1.0
0.8622928643895841 1.0
0.8687182955698343 1.0
0.8690564761582685 1.0
0.869259384511329 1.0
0.8696652012174502 1.0
0.8699357456881975 1.0
0.8703415623943186 1.0
0.8712208319242476 1.0
0.8712884680419344 1.0
0.8714237402773081 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8729793709841055 1.0
0.8731146432194792 1.0
0.8734528238079134 1.0
0.8735880960432871 1.0
0.8742644572201556 1.0
0.8744673655732161 1.0
0.8745350016909029 1.0
0.8746702739262766 1.0
0.8755495434562056 1.0
0.875820087926953 1.0
0.8761582685153873 1.0
0.8762935407507609 1.0
0.876699357456882 1.0
0.8770375380453161 1.0
0.8773757186337504 1.0
0.8775109908691241 1.0
0.877578626986811 1.0
0.8778491714575584 1.0
0.8781873520459925 1.0
0.8792018938112952 1.0
0.8798106188704768 1.0
0.8811633412242137 1.0
0.8814338856949611 1.0
0.8815691579303347 1.0
0.8819749746364559 1.0
0.8820426107541427 1.0
0.8822455191072033 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.883665877578627 1.0
0.8838011498140007 1.0
0.8840040581670612 1.0
0.8842746026378085 1.0
0.8843422387554954 1.0
0.8844775109908691 1.0
0.8858978694622929 1.0
0.8861007778153533 1.0
0.8874535001690903 1.0
0.887588772404464 1.0
0.8876564085221508 1.0
0.8883327696990193 1.0
0.888468041934393 1.0
0.8886709502874535 1.0
0.8896854920527562 1.0
0.8898207642881298 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8909029421711194 1.0
0.8911734866418668 1.0
0.8920527561717957 1.0
0.8923233006425432 1.0
0.8925262089956036 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.893270206290159 1.0
0.8935407507609063 1.0
0.8937436591139668 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8944876564085221 1.0
0.8946905647615827 1.0
0.8947582008792695 1.0
0.8950963814677038 1.0
0.8952992898207643 1.0
0.895434562056138 1.0
0.8962461954683801 1.0
0.8963814677037538 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8970578288806222 1.0
0.8979370984105512 1.0
0.8980723706459249 1.0
0.8981400067636117 1.0
0.8985458234697329 1.0
0.8994250929996618 1.0
0.8995603652350355 1.0
0.9009130875887724 1.0
0.9012512681772066 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9026039905309435 1.0
0.9027392627663172 1.0
0.9029421711193778 1.0
0.9030774433547515 1.0
0.9042948934731146 1.0
0.9049712546499831 1.0
0.9065268853567805 1.0
0.9066621575921542 1.0
0.9087588772404463 1.0
0.90889414947582 1.0
0.9092323300642543 1.0
0.909367602299628 1.0
0.9114643219479202 1.0
0.9115995941832938 1.0
0.9118701386540412 1.0
0.912005410889415 1.0
0.9124112275955361 1.0
0.9125464998309097 1.0
0.9126817720662834 1.0
0.9128170443016571 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9140344944200203 1.0
0.914169766655394 1.0
0.914575583361515 1.0
0.9147108555968887 1.0
0.9148461278322624 1.0
0.915049036185323 1.0
0.9151166723030099 1.0
0.9152519445383835 1.0
0.9169428474805547 1.0
0.9173486641866757 1.0
0.9180250253635441 1.0
0.9191072032465336 1.0
0.9192424754819073 1.0
0.9235035508961785 1.0
0.9237064592492391 1.0
0.9240446398376733 1.0
0.9241799120730471 1.0
0.9243151843084207 1.0
0.9244504565437944 1.0
0.9245180926614812 1.0
0.9247210010145418 1.0
0.9253973621914102 1.0
0.9255326344267839 1.0
0.9256002705444707 1.0
0.9258031788975313 1.0
0.926344267839026 1.0
0.9265471761920866 1.0
0.9266824484274603 1.0
0.9269529928982077 1.0
0.9287115319580657 1.0
0.9288468041934393 1.0
0.9294555292526209 1.0
0.9295908014879946 1.0
0.9301995265471762 1.0
0.9304024349002368 1.0
0.9308082516063578 1.0
0.9309435238417315 1.0
0.931552248900913 1.0
0.9318227933716605 1.0
0.932025701724721 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9328373351369631 1.0
0.9329726073723368 1.0
0.933378424078458 1.0
0.9335136963138316 1.0
0.9341900574907 1.0
0.9346635103145079 1.0
0.9348664186675685 1.0
0.9352722353736895 1.0
0.9369631383158606 1.0
0.9371660466689212 1.0
0.9373689550219817 1.0
0.9375042272573554 1.0
0.9390598579641528 1.0
0.9391951301995265 1.0
0.9396009469056477 1.0
0.9402096719648292 1.0
0.9406154886709502 1.0
0.9406831247886371 1.0
0.9408860331416977 1.0
0.9432532972607373 1.0
0.944200202908353 1.0
0.9443354751437267 1.0
0.9444707473791004 1.0
0.9448089279675347 1.0
0.945079472438282 1.0
0.9454852891444031 1.0
0.9456205613797768 1.0
0.9461616503212715 1.0
0.9462969225566452 1.0
0.9464321947920189 1.0
0.9465674670273926 1.0
0.9469056476158269 1.0
0.9471085559688874 1.0
0.9474467365573216 1.0
0.9598241460940142 1.0
0.9599594183293879 1.0
0.9602299628001353 1.0
0.9611092323300643 1.0
0.961244504565438 1.0
0.9623266824484275 1.0
0.9624619546838011 1.0
0.9627324991545485 1.0
0.9630706797429828 1.0
0.9637470409198512 1.0
0.9638823131552249 1.0
0.9640852215082855 1.0
0.9642204937436591 1.0
0.964693946567467 1.0
0.9648968549205276 1.0
0.9650321271559013 1.0
0.965979032803517 1.0
0.9661143050388907 1.0
0.9662495772742644 1.0
0.9663848495096381 1.0
0.9665877578626987 1.0
0.966925938451133 1.0
0.9670612106865066 1.0
0.9680757524518092 1.0
0.968211024687183 1.0
0.9688873858640514 1.0
0.9690226580994251 1.0
0.9729455529252621 1.0
0.9737571863375042 1.0
0.9738924585728779 1.0
0.9740277308082516 1.0
0.9745688197497464 1.0
0.9749746364558675 1.0
0.9750422725735542 1.0
0.9751775448089279 1.0
0.9752451809266148 1.0
0.9753804531619885 1.0
0.9763273588096043 1.0
0.9765302671626649 1.0
0.976868447751099 1.0
0.9770037199864727 1.0
0.977341900574907 1.0
0.9776124450456544 1.0
0.9790328035170781 1.0
0.9792357118701387 1.0
0.9795738924585728 1.0
0.9797091646939465 1.0
0.9798444369293202 1.0
0.9804531619885019 1.0
0.9811971592830572 1.0
0.9813324315184309 1.0
0.9814000676361176 1.0
0.9815353398714913 1.0
0.9816029759891782 1.0
0.9818735204599256 1.0
0.9832262428136624 1.0
0.9834967872844099 1.0
0.9841055123435914 1.0
0.9842407845789651 1.0
0.9855935069327021 1.0
0.9857287791680758 1.0
0.9865404125803179 1.0
0.9872844098748732 1.0
0.9874196821102469 1.0
0.9875549543456206 1.0
0.987757862698681 1.0
0.9878931349340548 1.0
0.9890429489347311 1.0
0.9905985796415285 1.0
0.9908691241122759 1.0
0.9910720324653365 1.0
0.9916807575245181 1.0
0.9918160297598918 1.0
0.9922894825836996 1.0
0.9924247548190734 1.0
0.9928305715251945 1.0
0.9935745688197497 1.0
0.9937098410551234 1.0
0.9938451132904971 1.0
0.9941832938789313 1.0
0.9943862022319919 1.0
0.9945891105850524 1.0
0.9964152857625972 1.0
0.9965505579979709 1.0
0.9972945552925262 1.0
0.9974298275278999 1.0
0.9979709164693946 1.0
0.998241460940142 1.0
1.0 1.0


==> rocs/CG_SB_clean_p_roc.txt <==
x y
0.0 0.0
0.0 0.0017452006980802793
0.0 0.009598603839441536
0.0 0.011343804537521814
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.04363001745200698
0.0 0.04450261780104712
0.0 0.04712041884816754
0.0 0.04799301919720768
0.0 0.05148342059336824
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06282722513089005
0.0 0.06457242582897033
0.0 0.07155322862129145
0.0 0.07329842931937172
0.0 0.07678883071553229
0.0 0.07940663176265271
0.0 0.08551483420593368
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.10383944153577661
0.0 0.1055846422338569
0.0 0.1082024432809773
0.0 0.1099476439790576
0.0 0.12478184991273997
0.0 0.12652705061082026
0.0 0.1273996509598604
0.0 0.13263525305410123
0.0 0.14485165794066318
0.0 0.14659685863874344
0.0 0.14834205933682373
0.0 0.15095986038394416
0.0 0.15357766143106458
0.0 0.156195462478185
0.0 0.15881326352530542
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16753926701570682
0.0 0.16928446771378708
0.0 0.17102966841186737
0.0 0.17277486910994763
0.0 0.1762652705061082
0.0 0.18150087260034903
0.0 0.18586387434554974
0.0 0.18848167539267016
0.0 0.19109947643979058
0.0 0.193717277486911
0.0 0.1980802792321117
0.0 0.20331588132635253
0.0 0.20855148342059338
0.0 0.21378708551483422
0.0 0.22076788830715532
0.0 0.2268760907504363
0.0 0.23472949389179756
0.0 0.23821989528795812
0.0 0.24083769633507854
0.0 0.2425828970331588
0.0 0.24956369982547993
0.0 0.2556719022687609
0.0 0.2600349040139616
0.0 0.26527050610820246
0.0 0.2670157068062827
0.0 0.2774869109947644
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.306282722513089
0.0 0.31675392670157065
0.0 0.31849912739965097
0.0 0.32024432809773123
0.0 0.3254799301919721
0.0 0.3263525305410122
0.0 0.3333333333333333
0.0 0.34205933682373474
0.0 0.343804537521815
0.0 0.34642233856893545
0.0 0.3795811518324607
0.0 0.38481675392670156
0.0 0.3865619546247818
0.0 0.38917975567190227
0.0 0.3961605584642234
0.0 0.4013961605584642
0.0 0.4031413612565445
0.0 0.40575916230366493
0.0 0.41012216404886565
0.0 0.424956369982548
0.0 0.4319371727748691
0.0 0.4354275741710297
0.0 0.43804537521815007
0.0 0.4406631762652705
0.0 0.45287958115183247
0.0 0.45462478184991273
0.0 0.4598603839441536
0.0 0.4607329842931937
6.763611768684478e-05 0.4607329842931937
6.763611768684478e-05 0.4642233856893543
6.763611768684478e-05 0.4650959860383944
6.763611768684478e-05 0.468586387434555
6.763611768684478e-05 0.4712041884816754
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.4755671902268761
6.763611768684478e-05 0.4851657940663176
6.763611768684478e-05 0.4869109947643979
6.763611768684478e-05 0.4912739965095986
6.763611768684478e-05 0.493891797556719
6.763611768684478e-05 0.4956369982547993
6.763611768684478e-05 0.4973821989528796
6.763611768684478e-05 0.5008726003490401
6.763611768684478e-05 0.5052356020942408
6.763611768684478e-05 0.5087260034904014
0.00020290835306053433 0.5087260034904014
0.00020290835306053433 0.5104712041884817
0.00020290835306053433 0.5130890052356021
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5226876090750436
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.525305410122164
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.537521815008726
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5427574171029669
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5471204188481675
0.00020290835306053433 0.5488656195462478
0.0002705444707473791 0.5488656195462478
0.0002705444707473791 0.5567190226876091
0.0002705444707473791 0.5732984293193717
0.0002705444707473791 0.5759162303664922
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5828970331588132
0.0002705444707473791 0.5855148342059336
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.5916230366492147
0.0002705444707473791 0.599476439790576
0.0002705444707473791 0.6012216404886562
0.0002705444707473791 0.6047120418848168
0.0002705444707473791 0.6265270506108203
0.0002705444707473791 0.6291448516579407
0.0002705444707473791 0.6308900523560209
0.0002705444707473791 0.631762652705061
0.0002705444707473791 0.6335078534031413
0.0002705444707473791 0.6343804537521816
0.0002705444707473791 0.6361256544502618
0.0002705444707473791 0.6378708551483421
0.0002705444707473791 0.6413612565445026
0.0002705444707473791 0.6422338568935427
0.0002705444707473791 0.643979057591623
0.0002705444707473791 0.6474694589877836
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6535776614310645
0.0002705444707473791 0.6553228621291448
0.0002705444707473791 0.6561954624781849
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6649214659685864
0.0002705444707473791 0.6666666666666666
0.0002705444707473791 0.6710296684118674
0.0002705444707473791 0.6780104712041884
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6823734729493892
0.0002705444707473791 0.6832460732984293
0.0002705444707473791 0.6867364746945899
0.0002705444707473791 0.6884816753926701
0.0002705444707473791 0.6910994764397905
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.693717277486911
0.0002705444707473791 0.699825479930192
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7024432809773123
0.0002705444707473791 0.7268760907504364
0.0002705444707473791 0.7321116928446771
0.0002705444707473791 0.7373472949389179
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.7417102966841187
0.0002705444707473791 0.7425828970331588
0.0002705444707473791 0.7626527050610821
0.0002705444707473791 0.768760907504363
0.0002705444707473791 0.7713787085514834
0.0002705444707473791 0.7722513089005235
0.0002705444707473791 0.774869109947644
0.0002705444707473791 0.7766143106457243
0.0002705444707473791 0.7792321116928447
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.787085514834206
0.0002705444707473791 0.7923211169284468
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.800174520069808
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8097731239092496
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8202443280977313
0.0002705444707473791 0.8228621291448517
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8254799301919721
0.0002705444707473791 0.8272251308900523
0.0002705444707473791 0.8307155322862129
0.0002705444707473791 0.8359511343804538
0.0002705444707473791 0.8420593368237347
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8464223385689355
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8603839441535777
0.0002705444707473791 0.8621291448516579
0.0002705444707473791 0.8664921465968587
0.0002705444707473791 0.868237347294939
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.912739965095986
0.0002705444707473791 0.9162303664921466
0.0002705444707473791 0.9179755671902269
0.0002705444707473791 0.9293193717277487
0.0005410889414947582 0.9293193717277487
0.0005410889414947582 0.9336823734729494
0.0006087250591816029 0.9336823734729494
0.0006087250591816029 0.9363001745200699
0.0006763611768684477 0.9363001745200699
0.0006763611768684477 0.9380453752181501
0.0006763611768684477 0.9389179755671903
0.0008116334122421373 0.9389179755671903
0.0008116334122421373 0.9397905759162304
0.0008116334122421373 0.9415357766143106
0.0008792695299289821 0.9415357766143106
0.0008792695299289821 0.944153577661431
0.0009469056476158268 0.944153577661431
0.0009469056476158268 0.9450261780104712
0.0010145417653026716 0.9450261780104712
0.0010145417653026716 0.9476439790575916
0.0012850862360500508 0.9476439790575916
0.0012850862360500508 0.9537521815008726
0.001487994589110585 0.9537521815008726
0.001487994589110585 0.9554973821989529
0.001487994589110585 0.9572425828970331
0.0016232668244842746 0.9572425828970331
0.0016232668244842746 0.9616055846422339
0.0016909029421711193 0.9616055846422339
0.0016909029421711193 0.962478184991274
0.0018938112952316536 0.962478184991274
0.0018938112952316536 0.9633507853403142
0.002164355765979033 0.9633507853403142
0.002164355765979033 0.9642233856893543
0.0023672641190395673 0.9642233856893543
0.0023672641190395673 0.9659685863874345
0.0032465336489685493 0.9659685863874345
0.0032465336489685493 0.9668411867364747
0.003652350355089618 0.9668411867364747
0.003652350355089618 0.9677137870855148
0.004125803178897531 0.9677137870855148
0.004328711531958066 0.9677137870855148
0.00466689212039229 0.9677137870855148
0.00466689212039229 0.9685863874345549
0.0047345282380791345 0.9685863874345549
0.0047345282380791345 0.9694589877835951
0.005140344944200203 0.9694589877835951
0.005140344944200203 0.9720767888307156
0.005478525532634427 0.9720767888307156
0.005478525532634427 0.9729493891797557
0.0056814338856949614 0.9729493891797557
0.0056814338856949614 0.9738219895287958
0.006019614474129185 0.9738219895287958
0.006019614474129185 0.974694589877836
0.0065607034156239434 0.974694589877836
0.0065607034156239434 0.9755671902268761
0.007101792357118702 0.9755671902268761
0.007101792357118702 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.007642881298613459 0.9781849912739965
0.008725059181602976 0.9781849912739965
0.008860331416976666 0.9781849912739965
0.0090632397700372 0.9781849912739965
0.0090632397700372 0.9790575916230366
0.009266148123097733 0.9790575916230366
0.009536692593845113 0.9790575916230366
0.009739600946905647 0.9790575916230366
0.009942509299966183 0.9790575916230366
0.010077781535339872 0.9790575916230366
0.010145417653026716 0.9790575916230366
0.010280689888400406 0.9790575916230366
0.011024687182955697 0.9790575916230366
0.011092323300642543 0.9790575916230366
0.011362867771389923 0.9790575916230366
0.0116334122421373 0.9790575916230366
0.0135948596550558 0.9790575916230366
0.01373013189042949 0.9790575916230366
0.013797768008116334 0.9790575916230366
0.014000676361176868 0.9790575916230366
0.014000676361176868 0.9799301919720768
0.014744673655732161 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.014947582008792695 0.9808027923211169
0.015353398714913764 0.9808027923211169
0.015488670950287454 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.016503212715590125 0.9808027923211169
0.01684139330402435 0.9808027923211169
0.017111937774771727 0.9808027923211169
0.017314846127832264 0.9808027923211169
0.017314846127832264 0.981675392670157
0.017788298951640177 0.981675392670157
0.01799120730470071 0.981675392670157
0.01839702401082178 0.981675392670157
0.018938112952316538 0.981675392670157
0.019073385187690226 0.981675392670157
0.019479201893811294 0.981675392670157
0.019479201893811294 0.9825479930191972
0.01968211024687183 0.9825479930191972
0.02035847142374028 0.9825479930191972
0.02035847142374028 0.9842931937172775
0.020629015894487658 0.9842931937172775
0.021034832600608726 0.9842931937172775
0.02123774095366926 0.9842931937172775
0.02157592154210348 0.9842931937172775
0.021711193777477173 0.9842931937172775
0.021981738248224553 0.9842931937172775
0.021981738248224553 0.9860383944153578
0.023131552248900913 0.9860383944153578
0.023131552248900913 0.9869109947643979
0.0232668244842746 0.9869109947643979
0.023740277308082515 0.9869109947643979
0.023875549543456207 0.9869109947643979
0.024146094014203586 0.9869109947643979
0.030639161312140683 0.9869109947643979
0.03131552248900913 0.9869109947643979
0.03145079472438282 0.9869109947643979
0.031518430842069664 0.9869109947643979
0.03185661143050389 0.9869109947643979
0.03293878931349341 0.9869109947643979
0.03314169766655394 0.9869109947643979
0.033209333784240784 0.9869109947643979
0.033209333784240784 0.987783595113438
0.033344606019614476 0.987783595113438
0.03361515049036185 0.987783595113438
0.03375042272573554 0.987783595113438
0.03402096719648292 0.987783595113438
0.03530605343253297 0.987783595113438
0.03571187013865404 0.987783595113438
0.03692932025701725 0.987783595113438
0.03713222861007778 0.987783595113438
0.03726750084545147 0.987783595113438
0.038214406493067295 0.987783595113438
0.0388231315522489 0.987783595113438
0.03909367602299628 0.987783595113438
0.03983767331755157 0.987783595113438
0.04132566790666216 0.987783595113438
0.04146094014203585 0.987783595113438
0.041731484612783226 0.987783595113438
0.042272573554277985 0.987783595113438
0.04234020967196483 0.987783595113438
0.04261075414271221 0.987783595113438
0.04294893473114643 0.987783595113438
0.043287115319580655 0.987783595113438
0.04362529590801488 0.987783595113438
0.050659452147446736 0.987783595113438
0.05099763273588096 0.987783595113438
0.051200541088941495 0.987783595113438
0.051741630030436254 0.987783595113438
0.05194453838349679 0.987783595113438
0.052756171795738924 0.987783595113438
0.052891444031112615 0.987783595113438
0.054582346973283735 0.987783595113438
0.05471761920865742 0.987783595113438
0.05552925262089956 0.987783595113438
0.05566452485627325 0.987783595113438
0.05654379438620223 0.987783595113438
0.0569496110923233 0.987783595113438
0.057896516739939126 0.987783595113438
0.05850524179912073 0.987783595113438
0.05877578626986811 0.987783595113438
0.0589110585052418 0.987783595113438
0.059452147446736554 0.987783595113438
0.05972269191748394 0.987783595113438
0.059993236388231314 0.987783595113438
0.059993236388231314 0.9886561954624782
0.0608725059181603 0.9886561954624782
0.06107541427122083 0.9886561954624782
0.06161650321271559 0.9886561954624782
0.06175177544808928 0.9886561954624782
0.06317213391951303 0.9886561954624782
0.06378085897869462 0.9886561954624782
0.06425431180250253 0.9886561954624782
0.06438958403787623 0.9886561954624782
0.06533648968549205 0.9886561954624782
0.06553939803855259 0.9886561954624782
0.06608048698004734 0.9886561954624782
0.06608048698004734 0.9895287958115183
0.06621575921542104 0.9895287958115183
0.06695975650997633 0.9895287958115183
0.06709502874535002 0.9895287958115183
0.06729793709841055 0.9895287958115183
0.06743320933378424 0.9895287958115183
0.06763611768684477 0.9895287958115183
0.06790666215759215 0.9895287958115183
0.06817720662833954 0.9895287958115183
0.06831247886371322 0.9895287958115183
0.06980047345282381 0.9895287958115183
0.06986810957051065 0.9895287958115183
0.07000338180588435 0.9895287958115183
0.07027392627663172 0.9895287958115183
0.07155901251268178 0.9895287958115183
0.07155901251268178 0.9912739965095986
0.07162664863036862 0.9912739965095986
0.07210010145417653 0.9912739965095986
0.07216773757186337 0.9912739965095986
0.07237064592492391 0.9912739965095986
0.07277646263104498 0.9912739965095986
0.0731146432194792 0.9912739965095986
0.07331755157253973 0.9912739965095986
0.07352045992560027 0.9912739965095986
0.07358809604328712 0.9912739965095986
0.0738586405140345 0.9912739965095986
0.07406154886709503 0.9912739965095986
0.07426445722015557 0.9912739965095986
0.07433209333784241 0.9912739965095986
0.07453500169090294 0.9912739965095986
0.07467027392627663 0.9912739965095986
0.07561717957389245 0.9912739965095986
0.07669935745688197 0.9912739965095986
0.07737571863375042 0.9912739965095986
0.07778153533987149 0.9912739965095986
0.08014879945891105 0.9912739965095986
0.08116334122421373 0.9912739965095986
0.08211024687182955 0.9912739965095986
0.08224551910720325 0.9912739965095986
0.08238079134257693 0.9912739965095986
0.08251606357795063 0.9912739965095986
0.0829218802840717 0.9912739965095986
0.08305715251944538 0.9912739965095986
0.08319242475481907 0.9912739965095986
0.08332769699019277 0.9912739965095986
0.08386878593168752 0.9912739965095986
0.0840040581670612 0.9912739965095986
0.0848833276969902 0.9912739965095986
0.08522150828542442 0.9912739965095986
0.08549205275617179 0.9912739965095986
0.08576259722691917 0.9912739965095986
0.08589786946229286 0.9912739965095986
0.08677713899222185 0.9912739965095986
0.08765640852215083 0.9912739965095986
0.08772404463983767 0.9912739965095986
0.08792695299289821 0.9912739965095986
0.0880622252282719 0.9912739965095986
0.08819749746364558 0.9912739965095986
0.08840040581670612 0.9912739965095986
0.08860331416976666 0.9912739965095986
0.08894149475820087 0.9912739965095986
0.08900913087588773 0.9912739965095986
0.08921203922894826 0.9912739965095986
0.08934731146432195 0.9912739965095986
0.08948258369969564 0.9912739965095986
0.09036185322962462 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.09124112275955361 0.9912739965095986
0.09151166723030098 0.9912739965095986
0.09178221170104836 0.9912739965095986
0.0977341900574907 0.9912739965095986
0.09807237064592493 0.9912739965095986
0.09841055123435914 0.9912739965095986
0.09868109570510653 0.9912739965095986
0.09976327358809604 0.9912739965095986
0.09989854582346973 0.9912739965095986
0.10037199864727765 0.9912739965095986
0.1009130875887724 0.9912739965095986
0.10111599594183295 0.9912739965095986
0.10253635441325668 0.9912739965095986
0.10267162664863037 0.9912739965095986
0.10307744335475144 0.9912739965095986
0.10355089617855935 0.9912739965095986
0.1040919851200541 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10503889076766994 0.9912739965095986
0.10524179912073046 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.10612106865065946 0.9912739965095986
0.10625634088603314 0.9912739965095986
0.10639161312140683 0.9912739965095986
0.10659452147446737 0.9912739965095986
0.10672979370984105 0.9912739965095986
0.10706797429827528 0.9912739965095986
0.10720324653364897 0.9912739965095986
0.10733851876902266 0.9912739965095986
0.10754142712208319 0.9912739965095986
0.10760906323977004 0.9912739965095986
0.10774433547514373 0.9912739965095986
0.10801487994589111 0.9912739965095986
0.10821778829895164 0.9912739965095986
0.10835306053432534 0.9912739965095986
0.1087588772404464 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10902942171119377 0.9912739965095986
0.11173486641866757 0.9912739965095986
0.11187013865404126 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11241122759553601 0.9912739965095986
0.1131552248900913 0.9912739965095986
0.11356104159621237 0.9912739965095986
0.11423740277308082 0.9912739965095986
0.11538721677375718 0.9912739965095986
0.11552248900913088 0.9912739965095986
0.12871153195806562 0.9912739965095986
0.1288468041934393 0.9912739965095986
0.1291849847818735 0.9912739965095986
0.1293202570172472 0.9912739965095986
0.1301995265471762 0.9912739965095986
0.1554277984443693 0.9912739965095986
0.15630706797429827 0.9912739965095986
0.1565099763273588 0.9912739965095986
0.1567805207981062 0.9912739965095986
0.15691579303347988 0.9912739965095986
0.15705106526885357 0.9912739965095986
0.15718633750422725 0.9912739965095986
0.15813324315184307 0.9912739965095986
0.15833615150490363 0.9912739965095986
0.15914778491714576 0.9912739965095986
0.1593506932702063 0.9912739965095986
0.16232668244842746 0.9912739965095986
0.16280013527223539 0.9912739965095986
0.16394994927291173 0.9912739965095986
0.16415285762597226 0.9912739965095986
0.16428812986134597 0.9912739965095986
0.16455867433209334 0.9912739965095986
0.1649644910382144 0.9912739965095986
0.16516739939127495 0.9912739965095986
0.16577612445045653 0.9912739965095986
0.16591139668583024 0.9912739965095986
0.16597903280351708 0.9912739965095986
0.16611430503889077 0.9912739965095986
0.1665877578626987 0.9912739965095986
0.16685830233344606 0.9912739965095986
0.1670612106865066 0.9912739965095986
0.16719648292188027 0.9912739965095986
0.16780520798106188 0.9912739965095986
0.16780520798106188 0.9921465968586387
0.16787284409874872 0.9921465968586387
0.1680081163341224 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.1684139330402435 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.1735542779844437 0.9921465968586387
0.17368955021981738 0.9921465968586387
0.17382482245519107 0.9921465968586387
0.17436591139668584 0.9921465968586387
0.17450118363205952 0.9921465968586387
0.1747717281028069 0.9921465968586387
0.1749070003381806 0.9921465968586387
0.17510990869124113 0.9921465968586387
0.1759891782211701 0.9921465968586387
0.1761244504565438 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17666553939803856 0.9921465968586387
0.1770713561041596 0.9921465968586387
0.18106188704768347 0.9921465968586387
0.18140006763611768 0.9921465968586387
0.18167061210686505 0.9921465968586387
0.1826175177544809 0.9921465968586387
0.18275278998985459 0.9921465968586387
0.18288806222522827 0.9921465968586387
0.1830909705782888 0.9921465968586387
0.18349678728440988 0.9921465968586387
0.18390260399053093 0.9921465968586387
0.18430842069665201 0.9921465968586387
0.18498478187352047 0.9921465968586387
0.18647277646263105 0.9921465968586387
0.18667568481569158 0.9921465968586387
0.18755495434562056 0.9921465968586387
0.18782549881636795 0.9921465968586387
0.18796077105174164 0.9921465968586387
0.18850185999323638 0.9921465968586387
0.1886371322286101 0.9921465968586387
0.18870476834629693 0.9921465968586387
0.18870476834629693 0.993891797556719
0.18877240446398377 0.993891797556719
0.18911058505241798 0.993891797556719
0.1897193101115996 0.993891797556719
0.19046330740615489 0.993891797556719
0.19073385187690226 0.993891797556719
0.19100439634764965 0.993891797556719
0.19134257693608386 0.993891797556719
0.19174839364220495 0.993891797556719
0.19201893811295231 0.993891797556719
0.192154210348326 0.993891797556719
0.19364220493743659 0.993891797556719
0.19418329387893135 0.993891797556719
0.19465674670273928 0.993891797556719
0.19492729117348664 0.993891797556719
0.1949949272911735 0.993891797556719
0.19513019952654717 0.993891797556719
0.195197835644234 0.993891797556719
0.1953331078796077 0.993891797556719
0.19553601623266825 0.993891797556719
0.19553601623266825 0.9947643979057592
0.19587419682110246 0.9947643979057592
0.1963476496449104 0.9947643979057592
0.19641528576259723 0.9947643979057592
0.19918836658775788 0.9947643979057592
0.19932363882313156 0.9947643979057592
0.20006763611768685 0.9947643979057592
0.20020290835306054 0.9947643979057592
0.20040581670612106 0.9947643979057592
0.20101454176530267 0.9947643979057592
0.20162326682448428 0.9947643979057592
0.2018261751775448 0.9947643979057592
0.2022319918836659 0.9947643979057592
0.20236726411903957 0.9947643979057592
0.2025701724721001 0.9947643979057592
0.20277308082516063 0.9947643979057592
0.20378762259046332 0.9947643979057592
0.20399053094352385 0.9947643979057592
0.20426107541427121 0.9947643979057592
0.2043963476496449 0.9947643979057592
0.2046668921203923 0.9947643979057592
0.20493743659113967 0.9947643979057592
0.2052756171795739 0.9947643979057592
0.20581670612106864 0.9947643979057592
0.2064930672979371 0.9947643979057592
0.20669597565099762 0.9947643979057592
0.20689888400405818 0.9947643979057592
0.20703415623943186 0.9947643979057592
0.20730470071017923 0.9947643979057592
0.20743997294555291 0.9947643979057592
0.207845789651674 0.9947643979057592
0.20798106188704768 0.9947643979057592
0.2084545147108556 0.9947643979057592
0.2084545147108556 0.9956369982547993
0.2091985120054109 0.9956369982547993
0.20933378424078458 0.9956369982547993
0.20960432871153195 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21129523165370306 0.9956369982547993
0.211768684477511 0.9956369982547993
0.21203922894825836 0.9956369982547993
0.21210686506594523 0.9956369982547993
0.2122421373013189 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2131214068312479 0.9956369982547993
0.21325667906662157 0.9956369982547993
0.21339195130199526 0.9956369982547993
0.2137301318904295 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21413594859655055 0.9956369982547993
0.21433885694961108 0.9956369982547993
0.21515049036185324 0.9956369982547993
0.21535339871491377 0.9956369982547993
0.21575921542103482 0.9956369982547993
0.2163003043625296 0.9956369982547993
0.21704430165708488 0.9956369982547993
0.2176530267162665 0.9956369982547993
0.21832938789313494 0.9956369982547993
0.21853229624619547 0.9956369982547993
0.21880284071694284 0.9956369982547993
0.21893811295231655 0.9956369982547993
0.21974974636455868 0.9956369982547993
0.22042610754142714 0.9956369982547993
0.22076428812986135 0.9956369982547993
0.22184646601285085 0.9956369982547993
0.22225228271897193 0.9956369982547993
0.2231315522489009 0.9956369982547993
0.22374027730808252 0.9956369982547993
0.22489009130875887 0.9956369982547993
0.22516063577950626 0.9956369982547993
0.2253635441325668 0.9956369982547993
0.2259722691917484 0.9956369982547993
0.22610754142712208 0.9956369982547993
0.2263104497801826 0.9956369982547993
0.2270544470747379 0.9956369982547993
0.2271897193101116 0.9956369982547993
0.2273249915454853 0.9956369982547993
0.22752789989854583 0.9956369982547993
0.2280689888400406 0.9956369982547993
0.2280689888400406 0.9965095986038395
0.22827189719310112 0.9965095986038395
0.22867771389922217 0.9965095986038395
0.22881298613459589 0.9965095986038395
0.22894825836996957 0.9965095986038395
0.22908353060534326 0.9965095986038395
0.2291511667230301 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2302333446060196 0.9965095986038395
0.23036861684139331 0.9965095986038395
0.23212715590125127 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.23300642543118025 0.9965095986038395
0.233547514372675 0.9965095986038395
0.2336827866080487 0.9965095986038395
0.23456205613797768 0.9965095986038395
0.23726750084545148 0.9965095986038395
0.23909367602299628 0.9965095986038395
0.23936422049374365 0.9965095986038395
0.23943185661143052 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.24071694284748055 0.9965095986038395
0.2409198512005411 0.9965095986038395
0.2410551234359148 0.9965095986038395
0.24159621237740952 0.9965095986038395
0.24173148461278324 0.9965095986038395
0.2421373013189043 0.9965095986038395
0.24234020967196482 0.9965095986038395
0.24301657084883327 0.9965095986038395
0.24328711531958067 0.9965095986038395
0.2438282042610754 0.9965095986038395
0.2447074737910044 0.9965095986038395
0.2448427460263781 0.9965095986038395
0.24497801826175178 0.9965095986038395
0.24511329049712546 0.9965095986038395
0.245316198850186 0.9965095986038395
0.2454514710855597 0.9965095986038395
0.2455867433209334 0.9965095986038395
0.24572201555630707 0.9965095986038395
0.24639837673317552 0.9965095986038395
0.24680419343929658 0.9965095986038395
0.24693946567467026 0.9965095986038395
0.2472776462631045 0.9965095986038395
0.24741291849847818 0.9965095986038395
0.2487656408522151 0.9965095986038395
0.2489685492052756 0.9965095986038395
0.24991545485289143 0.9965095986038395
0.250118363205952 0.9965095986038395
0.2504565437943862 0.9965095986038395
0.2506594521474467 0.9965095986038395
0.25072708826513357 0.9965095986038395
0.25126817720662836 0.9965095986038395
0.2514710855596889 0.9965095986038395
0.25174163003043626 0.9965095986038395
0.252282718971931 0.9965095986038395
0.2524179912073047 0.9965095986038395
0.2526885356780521 0.9965095986038395
0.2528238079134258 0.9965095986038395
0.25316198850186 0.9965095986038395
0.25336489685492053 0.9965095986038395
0.2536354413256679 0.9965095986038395
0.2537707135610416 0.9965095986038395
0.2538383496787284 0.9965095986038395
0.2539736219141021 0.9965095986038395
0.25424416638484953 0.9965095986038395
0.2545147108555969 0.9965095986038395
0.25525870815015217 0.9965095986038395
0.25539398038552585 0.9965095986038395
0.2555968887385864 0.9965095986038395
0.25579979709164696 0.9965095986038395
0.2566790666215759 0.9965095986038395
0.25688197497463644 0.9965095986038395
0.2570172472100101 0.9965095986038395
0.2573554277984444 0.9965095986038395
0.25742306391613123 0.9965095986038395
0.2576936083868786 0.9965095986038395
0.2578288806222523 0.9965095986038395
0.257964152857626 0.9965095986038395
0.2585052417991207 0.9965095986038395
0.25870815015218124 0.9965095986038395
0.25877578626986814 0.9965095986038395
0.2590463307406155 0.9965095986038395
0.2591816029759892 0.9965095986038395
0.2591816029759892 0.9973821989528796
0.2593168752113629 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.2598579641528576 0.9973821989528796
0.260128508623605 0.9973821989528796
0.26046668921203925 0.9973821989528796
0.26080486980047346 0.9973821989528796
0.26094014203584714 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2630368616841393 0.9973821989528796
0.263172133919513 0.9973821989528796
0.2639161312140683 0.9973821989528796
0.2666215759215421 0.9973821989528796
0.26682448427460265 0.9973821989528796
0.2673655732160974 0.9973821989528796
0.26750084545147107 0.9973821989528796
0.26763611768684475 0.9973821989528796
0.26777138992221844 0.9973821989528796
0.26831247886371323 0.9973821989528796
0.2684477510990869 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2716266486303686 0.9973821989528796
0.27196482921880283 0.9973821989528796
0.2722353736895502 0.9973821989528796
0.2723706459249239 0.9973821989528796
0.2724382820426108 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27338518769022657 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27453500169090295 0.9973821989528796
0.2751437267500845 0.9973821989528796
0.27534663510314505 0.9973821989528796
0.27534663510314505 0.9982547993019197
0.2754819073385188 0.9982547993019197
0.275820087926953 0.9982547993019197
0.2761582685153872 0.9982547993019197
0.2762935407507609 0.9982547993019197
0.27656408522150827 0.9982547993019197
0.27669935745688196 0.9982547993019197
0.27683462969225564 0.9982547993019197
0.2769699019276294 0.9982547993019197
0.2776462631044978 0.9982547993019197
0.2779168075752452 0.9982547993019197
0.27805207981061886 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.27845789651673997 0.9982547993019197
0.27859316875211365 0.9982547993019197
0.2794724382820426 0.9982547993019197
0.2796077105174163 0.9982547993019197
0.28041934392965845 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.28075752451809266 0.9982547993019197
0.2809604328711532 0.9982547993019197
0.281501521812648 0.9982547993019197
0.28177206628339535 0.9982547993019197
0.2819749746364559 0.9982547993019197
0.28211024687182956 0.9982547993019197
0.2825160635779506 0.9982547993019197
0.2828542441663848 0.9982547993019197
0.2829895164017585 0.9982547993019197
0.2831924247548191 0.9982547993019197
0.2835306053432533 0.9982547993019197
0.2840040581670612 0.9982547993019197
0.28420696652012173 0.9982547993019197
0.2844775109908691 0.9982547993019197
0.28481569157930336 0.9982547993019197
0.2850185999323639 0.9982547993019197
0.28576259722691916 0.9982547993019197
0.2860331416976665 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.2863713222861008 0.9982547993019197
0.28677713899222185 0.9982547993019197
0.2875211362867771 0.9982547993019197
0.2881974974636456 0.9982547993019197
0.2884004058167061 0.9982547993019197
0.2885356780520798 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890091308758877 0.9982547993019197
0.2892120392289483 0.9982547993019197
0.290632397700372 0.9982547993019197
0.2907676699357457 0.9982547993019197
0.29164693946567466 0.9982547993019197
0.29191748393642203 0.9982547993019197
0.2928643895840379 0.9982547993019197
0.29313493405478525 0.9982547993019197
0.29401420358471425 0.9982547993019197
0.2942171119377748 0.9982547993019197
0.2942847480554616 0.9982547993019197
0.2944200202908353 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.2948934731146432 0.9982547993019197
0.2950287453500169 0.9982547993019197
0.29550219817382484 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2962461954683801 0.9982547993019197
0.2963814677037538 0.9982547993019197
0.297598917822117 0.9982547993019197
0.29766655393980385 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.2987487318227934 0.9982547993019197
0.29888400405816706 0.9982547993019197
0.29915454852891443 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.30037199864727765 0.9982547993019197
0.30098072370645923 0.9982547993019197
0.30138654041258034 0.9982547993019197
0.30172472100101455 0.9982547993019197
0.30185999323638824 0.9982547993019197
0.3019276293540751 0.9982547993019197
0.30219817382482245 0.9982547993019197
0.30233344606019613 0.9982547993019197
0.3024687182955698 0.9982547993019197
0.3026039905309435 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.3031450794724383 0.9982547993019197
0.3033479878254988 0.9982547993019197
0.3038214406493067 0.9982547993019197
0.30422725735542777 0.9982547993019197
0.30429489347311467 0.9982547993019197
0.3044978018261752 0.9982547993019197
0.3048359824146094 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.30524179912073046 0.9982547993019197
0.305444707473791 0.9982547993019197
0.30659452147446736 0.9982547993019197
0.3074061548867095 0.9982547993019197
0.3078796077105174 0.9982547993019197
0.3080148799458911 0.9982547993019197
0.30869124112275953 0.9982547993019197
0.3088941494758201 0.9982547993019197
0.30943523841731485 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.3096381467703754 0.9982547993019197
0.30990869124112275 0.9982547993019197
0.31024687182955696 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.3120730470071018 0.9982547993019197
0.31227595536016234 0.9982547993019197
0.312411227595536 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.31362867771389924 0.9982547993019197
0.3138992221846466 0.9982547993019197
0.31396685830233345 0.9982547993019197
0.3145079472438282 0.9982547993019197
0.31477849171457556 0.9982547993019197
0.31518430842069667 0.9982547993019197
0.3159959418329388 0.9982547993019197
0.31680757524518094 0.9982547993019197
0.3169428474805546 0.9982547993019197
0.317213391951302 0.9982547993019197
0.3173486641866757 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31775448089279673 0.9982547993019197
0.3178897531281704 0.9982547993019197
0.3184308420696652 0.9982547993019197
0.3185661143050389 0.9982547993019197
0.31897193101115995 0.9982547993019197
0.31931011159959416 0.9982547993019197
0.31985120054108895 0.9982547993019197
0.32032465336489685 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32201555630706796 0.9982547993019197
0.3224890091308759 0.9982547993019197
0.32289482583699697 0.9982547993019197
0.3234359147784917 0.9982547993019197
0.3235711870138654 0.9982547993019197
0.3239770037199865 0.9982547993019197
0.324179912073047 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3256679066621576 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3271559012512682 0.9982547993019197
0.32756171795738925 0.9982547993019197
0.3277646263104498 0.9982547993019197
0.3278322624281366 0.9982547993019197
0.32803517078119715 0.9982547993019197
0.32877916807575247 0.9982547993019197
0.3301995265471762 0.9982547993019197
0.3303347987825499 0.9982547993019197
0.33060534325329727 0.9982547993019197
0.3308082516063578 0.9982547993019197
0.33107879607710516 0.9982547993019197
0.33134934054785253 0.9982547993019197
0.3314846127832262 0.9982547993019197
0.33161988501859996 0.9982547993019197
0.3322962461954684 0.9982547993019197
0.33243151843084207 0.9982547993019197
0.3327696990192763 0.9982547993019197
0.33290497125464996 0.9982547993019197
0.33324315184308423 0.9982547993019197
0.3333784240784579 0.9982547993019197
0.33358133243151844 0.9982547993019197
0.33391951301995265 0.9982547993019197
0.33527223537368955 0.9982547993019197
0.33561041596212376 0.9982547993019197
0.3360162326682448 0.9982547993019197
0.33615150490361856 0.9982547993019197
0.33628677713899224 0.9982547993019197
0.33642204937436593 0.9982547993019197
0.33676022996280014 0.9982547993019197
0.3368955021981738 0.9982547993019197
0.33723368278660804 0.9982547993019197
0.3373689550219817 0.9982547993019197
0.33845113290497125 0.9982547993019197
0.3386540412580318 0.9982547993019197
0.33966858302333447 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3400067636117687 0.9982547993019197
0.34027730808251605 0.9982547993019197
0.3413594859655056 0.9982547993019197
0.3415623943185661 0.9982547993019197
0.34196821102468716 0.9982547993019197
0.34210348326006085 0.9982547993019197
0.3425769360838688 0.9982547993019197
0.3427122083192425 0.9982547993019197
0.3430503889076767 0.9982547993019197
0.3431856611430504 0.9982547993019197
0.34399729455529254 0.9982547993019197
0.34413256679066623 0.9982547993019197
0.34433547514372675 0.9982547993019197
0.3567805207981062 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35759215421034835 0.9982547993019197
0.3582008792695299 0.9982547993019197
0.3583361515049036 0.9982547993019197
0.35908014879945893 0.9982547993019197
0.3592154210348326 0.9982547993019197
0.3593506932702063 0.9982547993019197
0.35948596550558 0.9982547993019197
0.35962123774095367 0.9982547993019197
0.35975650997632735 0.9982547993019197
0.35989178221170104 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3607034156239432 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3617855935069327 0.9982547993019197
0.3619208657423064 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36212377409536695 0.9982547993019197
0.3621914102130538 0.9982547993019197
0.3623266824484275 0.9982547993019197
0.3632059519783564 0.9982547993019197
0.36347649644910385 0.9982547993019197
0.3642204937436591 0.9982547993019197
0.3643557659790328 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.36462631044978017 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.3652350355089618 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3669259384511329 0.9982547993019197
0.36699357456881976 0.9982547993019197
0.36712884680419344 0.9982547993019197
0.3673993912749408 0.9982547993019197
0.368211024687183 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.369496110923233 0.9982547993019197
0.3711193777477173 0.9982547993019197
0.37132228610077783 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.3719310111599594 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.37287791680757526 0.9982547993019197
0.3730808251606358 0.9982547993019197
0.37321609739600947 0.9982547993019197
0.37423063916131216 0.9982547993019197
0.37436591139668585 0.9982547993019197
0.3746364558674332 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3777477172810281 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.37801826175177544 0.9982547993019197
0.3791680757524518 0.9982547993019197
0.3793033479878255 0.9982547993019197
0.3803178897531282 0.9982547993019197
0.3805207981061887 0.9982547993019197
0.38092661481230977 0.9982547993019197
0.38106188704768346 0.9982547993019197
0.38119715928305714 0.9982547993019197
0.3813324315184308 0.9982547993019197
0.3816706121068651 0.9982547993019197
0.38194115657761246 0.9982547993019197
0.3820087926952993 0.9982547993019197
0.3822793371660467 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.3838349678728441 0.9982547993019197
0.38403787622590463 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3853229624619547 0.9982547993019197
0.3856611430503889 0.9982547993019197
0.3859993236388231 0.9982547993019197
0.3864051403449442 0.9982547993019197
0.3870138654041258 0.9982547993019197
0.3871491376394995 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.3878931349340548 0.9982547993019197
0.3881636794048022 0.9982547993019197
0.3883665877578627 0.9982547993019197
0.3889753128170443 0.9982547993019197
0.38911058505241797 0.9982547993019197
0.389989854582347 0.9982547993019197
0.39012512681772066 0.9982547993019197
0.39026039905309434 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.39080148799458914 0.9982547993019197
0.392154210348326 0.9982547993019197
0.3922894825836997 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39343929658437604 0.9982547993019197
0.3935745688197497 0.9982547993019197
0.39465674670273926 0.9982547993019197
0.3948596550557998 0.9982547993019197
0.39533310787960774 0.9982547993019197
0.39553601623266826 0.9982547993019197
0.39580656070341563 0.9982547993019197
0.3959418329387893 0.9982547993019197
0.39614474129184984 0.9982547993019197
0.3962123774095367 0.9982547993019197
0.39634764964491037 0.9982547993019197
0.3966858302333446 0.9982547993019197
0.3972269191748394 0.9982547993019197
0.3975650997632736 0.9982547993019197
0.3977680081163341 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.3997294555292526 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.4002705444707474 0.9982547993019197
0.4004058167061211 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.4020967196482922 0.9982547993019197
0.4022319918836659 0.9982547993019197
0.4022996280013527 0.9982547993019197
0.4026378085897869 0.9982547993019197
0.40284071694284745 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4031788975312817 0.9982547993019197
0.4034494420020291 0.9982547993019197
0.40385525870815014 0.9982547993019197
0.40399053094352383 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.4054108894149476 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4062901589448766 0.9982547993019197
0.4063577950625634 0.9982547993019197
0.40669597565099763 0.9982547993019197
0.40703415623943184 0.9982547993019197
0.407845789651674 0.9982547993019197
0.40825160635779506 0.9982547993019197
0.40838687859316875 0.9982547993019197
0.40858978694622927 0.9982547993019197
0.40940142035847144 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41095705106526886 0.9982547993019197
0.41109232330064255 0.9982547993019197
0.4121745011836321 0.9982547993019197
0.41230977341900577 0.9982547993019197
0.4131214068312479 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.4143388569496111 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.4155563070679743 0.9982547993019197
0.4167737571863375 0.9982547993019197
0.4172472100101454 0.9982547993019197
0.4179912073047007 0.9982547993019197
0.4181264795400744 0.9982547993019197
0.4182617517754481 0.9982547993019197
0.4185999323638823 0.9982547993019197
0.418735204599256 0.9982547993019197
0.41914102130537706 0.9982547993019197
0.4198850185999324 0.9982547993019197
0.42002029083530606 0.9982547993019197
0.4205613797768008 0.9982547993019197
0.4208319242475482 0.9982547993019197
0.4210348326006087 0.9982547993019197
0.42117010483598244 0.9982547993019197
0.42164355765979034 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4222522827189719 0.9982547993019197
0.4223875549543456 0.9982547993019197
0.4225228271897193 0.9982547993019197
0.422658099425093 0.9982547993019197
0.42299628001352724 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.4234020967196483 0.9982547993019197
0.423537368955022 0.9982547993019197
0.4236050050727088 0.9982547993019197
0.42394318566114303 0.9982547993019197
0.42434900236726414 0.9982547993019197
0.4252282718971931 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.42563408860331414 0.9982547993019197
0.42617517754480894 0.9982547993019197
0.4263104497801826 0.9982547993019197
0.42658099425093 0.9982547993019197
0.4280689888400406 0.9982547993019197
0.42820426107541426 0.9982547993019197
0.4288129861345959 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.4290158944876564 0.9982547993019197
0.42935407507609064 0.9982547993019197
0.42969225566452485 0.9982547993019197
0.4298951640175854 0.9982547993019197
0.4306391613121407 0.9982547993019197
0.4307744335475144 0.9982547993019197
0.43104497801826175 0.9982547993019197
0.43118025025363543 0.9982547993019197
0.4312478863713223 0.9982547993019197
0.4314507947243828 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.43253297260737233 0.9982547993019197
0.4328035170781197 0.9982547993019197
0.4329387893134934 0.9982547993019197
0.4330740615488671 0.9982547993019197
0.43341224213730134 0.9982547993019197
0.433547514372675 0.9982547993019197
0.43375042272573555 0.9982547993019197
0.4339533310787961 0.9982547993019197
0.4351707811971593 0.9982547993019197
0.435306053432533 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.4363882313155225 0.9982547993019197
0.43740277308082515 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.4391613121406831 0.9982547993019197
0.4392965843760568 0.9982547993019197
0.43997294555292527 0.9982547993019197
0.4403111261413595 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4415285762597227 0.9982547993019197
0.4417314846127832 0.9982547993019197
0.4425431180250254 0.9982547993019197
0.44267839026039907 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44328711531958065 0.9982547993019197
0.44342238755495433 0.9982547993019197
0.443557659790328 0.9982547993019197
0.44362529590801486 0.9982547993019197
0.44376056814338855 0.9982547993019197
0.444436929320257 0.9982547993019197
0.44497801826175176 0.9982547993019197
0.44511329049712545 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.4457220155563071 0.9982547993019197
0.44585728779168077 0.9982547993019197
0.4459249239093676 0.9982547993019197
0.4510652688535678 0.9982547993019197
0.45174163003043627 0.9982547993019197
0.45187690226580995 0.9982547993019197
0.4527561717957389 0.9982547993019197
0.4630368616841393 0.9982547993019197
0.4638484950963815 0.9982547993019197
0.46398376733175517 0.9982547993019197
0.46425431180250254 0.9982547993019197
0.46547176192086576 0.9982547993019197
0.46594521474467365 0.9982547993019197
0.46608048698004734 0.9982547993019197
0.46682448427460266 0.9982547993019197
0.46695975650997634 0.9982547993019197
0.46709502874535 0.9982547993019197
0.46851538721677377 0.9991273996509599
0.4690564761582685 0.9991273996509599
0.47034156239431857 0.9991273996509599
0.4725059181602976 0.9991273996509599
0.47264119039567126 0.9991273996509599
0.4756848156915793 0.9991273996509599
0.47588772404463986 0.9991273996509599
0.47696990192762934 0.9991273996509599
0.47717281028068986 0.9991273996509599
0.4774433547514373 0.9991273996509599
0.47886371322286103 0.9991273996509599
0.47920189381129524 0.9991273996509599
0.48055461616503214 0.9991273996509599
0.48068988840040583 0.9991273996509599
0.48102806898884004 0.9991273996509599
0.48102806898884004 1.0
0.4815691579303348 1.0
0.48170443016570846 1.0
0.48190733851876905 1.0
0.48204261075414273 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.482786608048698 1.0
0.4833276969901928 1.0
0.4834629692255665 1.0
0.4840040581670612 1.0
0.48420696652012174 1.0
0.4854920527561718 1.0
0.4856273249915455 1.0
0.48643895840378765 1.0
0.4866418667568482 1.0
0.48677713899222186 1.0
0.4876564085221508 1.0
0.4879945891105851 1.0
0.4885356780520798 1.0
0.4886709502874535 1.0
0.48921203922894824 1.0
0.4894149475820088 1.0
0.4895502198173825 1.0
0.4900236726411904 1.0
0.4901589448765641 1.0
0.49076766993574567 1.0
0.4909029421711194 1.0
0.4911734866418668 1.0
0.4913763949949273 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.49191748393642204 1.0
0.49225566452485625 1.0
0.4923233006425431 1.0
0.49245857287791683 1.0
0.49293202570172473 1.0
0.4930672979370984 1.0
0.49367602299628 1.0
0.4938112952316537 1.0
0.49428474805546163 1.0
0.4957051065268854 1.0
0.49597565099763274 1.0
0.49631383158606696 1.0
0.4965843760568143 1.0
0.49665201217450117 1.0
0.49699019276293543 1.0
0.49780182617517754 1.0
0.49800473452823807 1.0
0.4984105512343591 1.0
0.4986134595874197 1.0
0.5009130875887724 1.0
0.501521812647954 1.0
0.5019952654717619 1.0
0.5021305377071356 1.0
0.5026039905309435 1.0
0.5032803517078119 1.0
0.5034832600608725 1.0
0.5036185322962462 1.0
0.503686168413933 1.0
0.5038890767669936 1.0
0.5042272573554278 1.0
0.5043625295908015 1.0
0.50503889076767 1.0
0.5053094352384173 1.0
0.5055123435914779 1.0
0.5059857964152857 1.0
0.5061887047683463 1.0
0.5065945214744674 1.0
0.5067297937098411 1.0
0.5088941494758201 1.0
0.5090294217111938 1.0
0.5099086912411228 1.0
0.5100439634764965 1.0
0.5105850524179912 1.0
0.5107879607710517 1.0
0.512411227595536 1.0
0.5125464998309097 1.0
0.5128846804193439 1.0
0.513290497125465 1.0
0.5134257693608387 1.0
0.5135610415962124 1.0
0.5147108555968888 1.0
0.5151166723030098 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.515860669597565 1.0
0.5159959418329388 1.0
0.5166046668921204 1.0
0.516807575245181 1.0
0.5168752113628677 1.0
0.517213391951302 1.0
0.5174839364220494 1.0
0.5178221170104836 1.0
0.5179573892458573 1.0
0.518092661481231 1.0
0.5184984781873521 1.0
0.5186337504227257 1.0
0.5191072032465337 1.0
0.5193777477172811 1.0
0.5203922894825836 1.0
0.5205275617179574 1.0
0.5206628339533311 1.0
0.5208657423063916 1.0
0.5224890091308759 1.0
0.5226242813662496 1.0
0.522894825836997 1.0
0.5230300980723707 1.0
0.523300642543118 1.0
0.5236388231315523 1.0
0.5238417314846128 1.0
0.5242475481907338 1.0
0.5246533648968549 1.0
0.5254649983090971 1.0
0.5256002705444708 1.0
0.5268177206628339 1.0
0.5270206290158945 1.0
0.527223537368955 1.0
0.527696990192763 1.0
0.528982076428813 1.0
0.5291173486641867 1.0
0.5293878931349341 1.0
0.5295231653703077 1.0
0.5297937098410551 1.0
0.5299966181941157 1.0
0.5315522489009131 1.0
0.5318227933716605 1.0
0.5320933378424079 1.0
0.5322286100777815 1.0
0.5323638823131552 1.0
0.5324991545485289 1.0
0.5338518769022658 1.0
0.5339871491376394 1.0
0.5343253297260737 1.0
0.5344606019614474 1.0
0.5358809604328711 1.0
0.5362191410213054 1.0
0.5372336827866081 1.0
0.5377071356104159 1.0
0.5387216773757186 1.0
0.5388569496110923 1.0
0.5391951301995266 1.0
0.5393304024349003 1.0
0.5404125803178897 1.0
0.540750760906324 1.0
0.5409536692593845 1.0
0.5412918498478188 1.0
0.5420358471423741 1.0
0.5421711193777478 1.0
0.5426445722015556 1.0
0.5431180250253635 1.0
0.5433885694961109 1.0
0.5444031112614136 1.0
0.5451471085559689 1.0
0.5466351031450795 1.0
0.5475143726750085 1.0
0.5475820087926953 1.0
0.5477172810280689 1.0
0.5479878254988164 1.0
0.5481907338518769 1.0
0.5483936422049375 1.0
0.549475820087927 1.0
0.5501521812647954 1.0
0.550355089617856 1.0
0.5504227257355427 1.0
0.5506256340886033 1.0
0.5511667230300981 1.0
0.5513019952654717 1.0
0.5521136286777139 1.0
0.5522489009130875 1.0
0.5523841731484613 1.0
0.5532634426783902 1.0
0.5534663510314508 1.0
0.5536692593845113 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5550219817382482 1.0
0.5556307067974299 1.0
0.5559012512681772 1.0
0.5561041596212377 1.0
0.5563747040919851 1.0
0.5566452485627325 1.0
0.5567805207981061 1.0
0.5570510652688536 1.0
0.5572539736219141 1.0
0.5577950625634088 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5596212377409536 1.0
0.5607034156239432 1.0
0.5608386878593169 1.0
0.5610415962123774 1.0
0.5618532296246196 1.0
0.5625972269191748 1.0
0.563003043625296 1.0
0.5631383158606696 1.0
0.5632735880960433 1.0
0.5636794048021644 1.0
0.5642204937436591 1.0
0.5644234020967196 1.0
0.5652350355089618 1.0
0.5656408522150829 1.0
0.5659113966858302 1.0
0.5660466689212039 1.0
0.5662495772742645 1.0
0.5667230300980723 1.0
0.5692932025701725 1.0
0.5694284748055461 1.0
0.5695637470409198 1.0
0.5697666553939804 1.0
0.5699019276293541 1.0
0.5701724721001015 1.0
0.571254649983091 1.0
0.5715251944538383 1.0
0.5719310111599594 1.0
0.572066283395333 1.0
0.5726073723368279 1.0
0.573013189042949 1.0
0.5731484612783226 1.0
0.5732837335136963 1.0
0.5733513696313831 1.0
0.5735542779844437 1.0
0.5736219141021306 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745011836320595 1.0
0.5746364558674332 1.0
0.5751099086912411 1.0
0.5752451809266148 1.0
0.5757186337504228 1.0
0.5758539059857964 1.0
0.576462631044978 1.0
0.5765979032803517 1.0
0.5766655393980386 1.0
0.5768008116334122 1.0
0.5769360838687859 1.0
0.5845789651673994 1.0
0.5856611430503889 1.0
0.5857964152857627 1.0
0.5861345958741968 1.0
0.5862698681095705 1.0
0.5864727764626311 1.0
0.5993912749408183 1.0
0.5995265471761921 1.0
0.5996618194115658 1.0
0.5997294555292526 1.0
0.6000676361176869 1.0
0.6002029083530606 1.0
0.6014879945891106 1.0
0.6016232668244843 1.0
0.6020290835306054 1.0
0.6022319918836658 1.0
0.6025701724721001 1.0
0.6027730808251607 1.0
0.6028407169428475 1.0
0.6031112614135948 1.0
0.6032465336489685 1.0
0.6035170781197159 1.0
0.6035847142374028 1.0
0.6040581670612107 1.0
0.6041258031788975 1.0
0.6042610754142712 1.0
0.6044639837673318 1.0
0.6045992560027055 1.0
0.6054785255326345 1.0
0.6057490700033819 1.0
0.606966520121745 1.0
0.6071017923571187 1.0
0.6076428812986134 1.0
0.6077781535339871 1.0
0.607845789651674 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6104159621237741 1.0
0.6107541427122083 1.0
0.6111599594183293 1.0
0.6113628677713899 1.0
0.6121068650659452 1.0
0.6123774095366926 1.0
0.6127832262428137 1.0
0.6129184984781874 1.0
0.6133243151843084 1.0
0.6134595874196821 1.0
0.6136624957727427 1.0
0.6137977680081164 1.0
0.6140006763611768 1.0
0.6141359485965505 1.0
0.6142712208319242 1.0
0.6144064930672979 1.0
0.6145417653026716 1.0
0.6146770375380454 1.0
0.614812309773419 1.0
0.6162326682448428 1.0
0.6176530267162665 1.0
0.6177882989516402 1.0
0.6183970240108217 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.619208657423064 1.0
0.6193439296584377 1.0
0.6198850185999324 1.0
0.6211701048359825 1.0
0.6213730131890429 1.0
0.6215082854244166 1.0
0.6221170104835982 1.0
0.6229286438958404 1.0
0.6237402773080826 1.0
0.6238755495434563 1.0
0.623943185661143 1.0
0.6252282718971931 1.0
0.6254988163679405 1.0
0.6257693608386878 1.0
0.6263104497801826 1.0
0.6267162664863037 1.0
0.6271220831924248 1.0
0.6273249915454853 1.0
0.627460263780859 1.0
0.6277984443692932 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6289482583699696 1.0
0.629218802840717 1.0
0.6292864389584037 1.0
0.6294217111937774 1.0
0.6304362529590801 1.0
0.6307067974298275 1.0
0.6308420696652012 1.0
0.6311126141359485 1.0
0.6313155224890091 1.0
0.6314507947243828 1.0
0.632668244842746 1.0
0.6332093337842408 1.0
0.6346973283733514 1.0
0.6349678728440987 1.0
0.635306053432533 1.0
0.6354413256679067 1.0
0.6355089617855935 1.0
0.6356442340209671 1.0
0.635711870138654 1.0
0.6371322286100778 1.0
0.638349678728441 1.0
0.6385525870815015 1.0
0.6386202231991883 1.0
0.638755495434562 1.0
0.6390260399053095 1.0
0.63922894825837 1.0
0.6392965843760569 1.0
0.6394318566114305 1.0
0.639634764964491 1.0
0.6399053094352384 1.0
0.6408522150828543 1.0
0.640987487318228 1.0
0.6410551234359148 1.0
0.6411903956712884 1.0
0.6413256679066621 1.0
0.6414609401420358 1.0
0.6420696652012174 1.0
0.6422049374365911 1.0
0.6424754819073385 1.0
0.6428136624957728 1.0
0.6435576597903281 1.0
0.6436929320257018 1.0
0.6438958403787622 1.0
0.6440311126141359 1.0
0.6447074737910043 1.0
0.6450456543794386 1.0
0.6455191072032466 1.0
0.645722015556307 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.646195468380115 1.0
0.646601285086236 1.0
0.6476158268515387 1.0
0.6480216435576598 1.0
0.648359824146094 1.0
0.6491714575583362 1.0
0.6493743659113966 1.0
0.6499830909705783 1.0
0.6503889076766993 1.0
0.6518092661481231 1.0
0.652282718971931 1.0
0.652756171795739 1.0
0.6530267162664863 1.0
0.6530943523841731 1.0
0.6534325329726074 1.0
0.6545823469732838 1.0
0.6547176192086575 1.0
0.656205613797768 1.0
0.6565437943862023 1.0
0.656611430503889 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6572201555630707 1.0
0.6578288806222523 1.0
0.6580317889753128 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6589786946229287 1.0
0.6591139668583024 1.0
0.6596550557997971 1.0
0.6599932363882313 1.0
0.6602637808589787 1.0
0.6605343253297261 1.0
0.6611430503889076 1.0
0.6614812309773419 1.0
0.6616165032127156 1.0
0.6617517754480893 1.0
0.6623605005072709 1.0
0.6625634088603314 1.0
0.6629015894487656 1.0
0.6632397700371999 1.0
0.6635779506256341 1.0
0.6637808589786947 1.0
0.6639161312140683 1.0
0.6646601285086237 1.0
0.6654041258031789 1.0
0.6655393980385526 1.0
0.6657423063916131 1.0
0.6661481230977342 1.0
0.6668921203922895 1.0
0.667500845451471 1.0
0.6677037538045316 1.0
0.667974298275279 1.0
0.6681095705106527 1.0
0.6685153872167737 1.0
0.6686506594521474 1.0
0.6687859316875211 1.0
0.6690564761582685 1.0
0.6695975650997633 1.0
0.669732837335137 1.0
0.6705444707473791 1.0
0.6707473791004397 1.0
0.6708150152181265 1.0
0.6710179235711871 1.0
0.6737910043963476 1.0
0.6739262766317213 1.0
0.6744673655732161 1.0
0.6748731822793371 1.0
0.6759553601623267 1.0
0.6762259046330741 1.0
0.6763611768684478 1.0
0.6764964491038215 1.0
0.6786608048698005 1.0
0.679269529928982 1.0
0.6793371660466689 1.0
0.6794724382820426 1.0
0.6796753466351031 1.0
0.6798106188704768 1.0
0.680148799458911 1.0
0.6802840716942847 1.0
0.6804869800473453 1.0
0.680622252282719 1.0
0.6809604328711532 1.0
0.6810957051065268 1.0
0.6811633412242137 1.0
0.6814338856949611 1.0
0.6815691579303348 1.0
0.6819073385187691 1.0
0.6820426107541427 1.0
0.6821778829895164 1.0
0.6829895164017585 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6838011498140006 1.0
0.6839364220493743 1.0
0.6848156915793033 1.0
0.6865742306391613 1.0
0.6880622252282719 1.0
0.6882651335813325 1.0
0.6893473114643219 1.0
0.6894825836996956 1.0
0.690158944876564 1.0
0.6903618532296246 1.0
0.6904294893473114 1.0
0.6905647615826852 1.0
0.6907676699357457 1.0
0.6909705782888063 1.0
0.6924585728779168 1.0
0.6926614812309774 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6948934731146432 1.0
0.6957727426445722 1.0
0.6965843760568143 1.0
0.696719648292188 1.0
0.6969901927629354 1.0
0.6971254649983091 1.0
0.6973283733513697 1.0
0.6974636455867433 1.0
0.6977341900574907 1.0
0.6981400067636118 1.0
0.6982752789989854 1.0
0.6983429151166723 1.0
0.6986810957051065 1.0
0.6992898207642881 1.0
0.6994250929996618 1.0
0.6994927291173486 1.0
0.7003719986472776 1.0
0.7004396347649645 1.0
0.700642543118025 1.0
0.7011836320595198 1.0
0.7013189042948935 1.0
0.7015894487656409 1.0
0.7022658099425093 1.0
0.7037538045316198 1.0
0.7051741630030436 1.0
0.7067974298275279 1.0
0.7070679742982753 1.0
0.707203246533649 1.0
0.7072708826513359 1.0
0.7078796077105174 1.0
0.7086236050050727 1.0
0.7088265133581333 1.0
0.7092323300642543 1.0
0.7095028745350017 1.0
0.7100439634764965 1.0
0.7103821440649307 1.0
0.7105174163003044 1.0
0.7110585052417991 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7118025025363545 1.0
0.7120730470071018 1.0
0.7122083192424755 1.0
0.713696313831586 1.0
0.7139668583023334 1.0
0.715049036185323 1.0
0.7151166723030098 1.0
0.7154548528914441 1.0
0.7156577612445045 1.0
0.7157930334798782 1.0
0.7164017585390599 1.0
0.7165370307744335 1.0
0.7167399391274941 1.0
0.7169428474805546 1.0
0.7170781197159283 1.0
0.717213391951302 1.0
0.7177544808927968 1.0
0.718092661481231 1.0
0.7181602975989179 1.0
0.7186337504227257 1.0
0.7194453838349679 1.0
0.7199864727764627 1.0
0.7200541088941494 1.0
0.72025701724721 1.0
0.7210686506594521 1.0
0.7212039228948258 1.0
0.7216773757186338 1.0
0.7220831924247548 1.0
0.7221508285424416 1.0
0.7222861007778153 1.0
0.7225566452485628 1.0
0.7252620899560365 1.0
0.725464998309097 1.0
0.7256002705444707 1.0
0.7256679066621576 1.0
0.7258031788975313 1.0
0.7262089956036524 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7267500845451471 1.0
0.7268177206628339 1.0
0.7269529928982077 1.0
0.7270206290158945 1.0
0.7271559012512682 1.0
0.7275617179573892 1.0
0.7280351707811972 1.0
0.7281704430165709 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.728982076428813 1.0
0.7293202570172472 1.0
0.7296584376056814 1.0
0.7304700710179236 1.0
0.730740615488671 1.0
0.7308082516063578 1.0
0.7309435238417314 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7317551572539737 1.0
0.7318904294893473 1.0
0.7329049712546499 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7337842407845789 1.0
0.7345958741968212 1.0
0.7347987825498816 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7366249577274264 1.0
0.7367602299628001 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7393304024349002 1.0
0.7394656746702739 1.0
0.7398038552587082 1.0
0.7399391274940819 1.0
0.7429827527899898 1.0
0.7433209333784241 1.0
0.7435238417314846 1.0
0.743794386202232 1.0
0.7446736557321609 1.0
0.7448089279675346 1.0
0.7450118363205952 1.0
0.7451471085559689 1.0
0.7452147446736558 1.0
0.7454176530267163 1.0
0.7462292864389584 1.0
0.7464321947920189 1.0
0.7467703753804532 1.0
0.7469056476158269 1.0
0.7469732837335137 1.0
0.7471085559688874 1.0
0.747311464321948 1.0
0.748596550557998 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7497463645586744 1.0
0.7556307067974298 1.0
0.7562394318566115 1.0
0.7563747040919852 1.0
0.7565776124450456 1.0
0.7567805207981062 1.0
0.7571187013865404 1.0
0.7572539736219142 1.0
0.7574568819749746 1.0
0.7575921542103483 1.0
0.7578626986810957 1.0
0.7579979709164694 1.0
0.7595536016232668 1.0
0.7596888738586405 1.0
0.760365235035509 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7630030436252959 1.0
0.7631383158606696 1.0
0.763814677037538 1.0
0.7639499492729117 1.0
0.764693946567467 1.0
0.7653026716266487 1.0
0.7657761244504565 1.0
0.7659113966858302 1.0
0.7661819411565776 1.0
0.7667906662157592 1.0
0.7669259384511329 1.0
0.7672641190395671 1.0
0.7674670273926276 1.0
0.7676022996280013 1.0
0.768616841393304 1.0
0.7689550219817383 1.0
0.7700371998647277 1.0
0.7703077443354751 1.0
0.7705782888062225 1.0
0.7707135610415962 1.0
0.7715251944538384 1.0
0.7719310111599594 1.0
0.7720662833953331 1.0
0.7728779168075752 1.0
0.7732837335136963 1.0
0.7734866418667569 1.0
0.7736219141021305 1.0
0.7738924585728779 1.0
0.7740277308082516 1.0
0.7740953669259385 1.0
0.7743659113966859 1.0
0.7752451809266148 1.0
0.7753804531619884 1.0
0.775583361515049 1.0
0.7757186337504227 1.0
0.7770037199864728 1.0
0.7771389922218465 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7784240784578965 1.0
0.7787622590463308 1.0
0.7788975312817045 1.0
0.7797091646939466 1.0
0.7798444369293203 1.0
0.779912073047007 1.0
0.7800473452823808 1.0
0.780385525870815 1.0
0.7805207981061887 1.0
0.7814000676361177 1.0
0.7822793371660467 1.0
0.7830909705782888 1.0
0.7834967872844099 1.0
0.7836996956374704 1.0
0.7838349678728441 1.0
0.7841731484612783 1.0
0.784308420696652 1.0
0.7855258708150152 1.0
0.7859316875211363 1.0
0.7868109570510653 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.7879607710517417 1.0
0.7882989516401758 1.0
0.7884342238755495 1.0
0.7893134934054785 1.0
0.7894487656408522 1.0
0.7899222184646602 1.0
0.7901927629354075 1.0
0.7902603990530943 1.0
0.7927629354075076 1.0
0.7937098410551234 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7943185661143051 1.0
0.7963476496449103 1.0
0.796482921880284 1.0
0.7968211024687183 1.0
0.7970916469394657 1.0
0.7972269191748393 1.0
0.797362191410213 1.0
0.7979032803517078 1.0
0.7983767331755157 1.0
0.7992560027054447 1.0
0.8019614474129185 1.0
0.8037199864727764 1.0
0.8038552587081501 1.0
0.803922894825837 1.0
0.8040581670612107 1.0
0.8046668921203923 1.0
0.8052079810618871 1.0
0.8052756171795739 1.0
0.8054108894149475 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8062225228271898 1.0
0.8064254311802502 1.0
0.8066283395333108 1.0
0.8071694284748056 1.0
0.8074399729455529 1.0
0.8075076090632398 1.0
0.8077781535339872 1.0
0.808251606357795 1.0
0.8083868785931687 1.0
0.808725059181603 1.0
0.8088603314169767 1.0
0.8090632397700372 1.0
0.8095366925938451 1.0
0.8102130537707135 1.0
0.8103483260060873 1.0
0.8114305038890768 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8135948596550558 1.0
0.8143388569496111 1.0
0.8144741291849847 1.0
0.8149475820087927 1.0
0.8150828542441664 1.0
0.8165032127155901 1.0
0.8167061210686507 1.0
0.8174501183632059 1.0
0.8181264795400744 1.0
0.8188704768346297 1.0
0.8192762935407507 1.0
0.8194115657761244 1.0
0.8196821102468719 1.0
0.8198850185999323 1.0
0.8216435576597904 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8233344606019615 1.0
0.8234020967196483 1.0
0.8237402773080825 1.0
0.8238079134257693 1.0
0.823943185661143 1.0
0.8240784578965168 1.0
0.8242813662495773 1.0
0.8244842746026378 1.0
0.8246195468380115 1.0
0.8282042610754142 1.0
0.8283395333107879 1.0
0.8285424416638485 1.0
0.8287453500169091 1.0
0.8288806222522828 1.0
0.8292864389584038 1.0
0.8294217111937775 1.0
0.830909705782888 1.0
0.8310449780182617 1.0
0.8311802502536354 1.0
0.8313155224890091 1.0
0.8317213391951302 1.0
0.8323977003719987 1.0
0.8327358809604328 1.0
0.8334122421373014 1.0
0.8336827866080487 1.0
0.8346296922556645 1.0
0.8349002367264119 1.0
0.8350355089617856 1.0
0.8354413256679066 1.0
0.8358471423740277 1.0
0.8363882313155225 1.0
0.8365235035508962 1.0
0.8366587757862699 1.0
0.8369969563747041 1.0
0.8376056814338857 1.0
0.83794386202232 1.0
0.8386878593168752 1.0
0.8389584037876225 1.0
0.8396347649644911 1.0
0.8460601961447413 1.0
0.8463983767331755 1.0
0.846601285086236 1.0
0.8468718295569835 1.0
0.8470071017923572 1.0
0.8472100101454176 1.0
0.8473452823807913 1.0
0.8476158268515387 1.0
0.8478187352045993 1.0
0.8481569157930334 1.0
0.8482921880284072 1.0
0.849239093676023 1.0
0.8493743659113967 1.0
0.8505241799120731 1.0
0.8506594521474468 1.0
0.8545147108555969 1.0
0.8546499830909706 1.0
0.8558674332093338 1.0
0.8561379776800812 1.0
0.8563408860331417 1.0
0.8566114305038891 1.0
0.8573554277984443 1.0
0.8576936083868786 1.0
0.8577612445045655 1.0
0.8578965167399392 1.0
0.8585728779168076 1.0
0.8587081501521813 1.0
0.8589110585052419 1.0
0.8590463307406155 1.0
0.8591139668583023 1.0
0.8593168752113629 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.8603314169766655 1.0
0.8604666892120393 1.0
0.8608725059181603 1.0
0.8614812309773419 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8633750422725736 1.0
0.8635103145079472 1.0
0.8635779506256341 1.0
0.8637132228610078 1.0
0.8643895840378762 1.0
0.8645248562732499 1.0
0.8649983090970579 1.0
0.8651335813324316 1.0
0.8668921203922895 1.0
0.8673655732160974 1.0
0.8675008454514711 1.0
0.8687182955698343 1.0
0.8689212039228948 1.0
0.8693270206290159 1.0
0.8695975650997633 1.0
0.870138654041258 1.0
0.8704768346296923 1.0
0.870612106865066 1.0
0.8711531958065607 1.0
0.8714237402773081 1.0
0.8732499154548529 1.0
0.8737233682786608 1.0
0.8744673655732161 1.0
0.8746026378085898 1.0
0.874940818397024 1.0
0.8754819073385187 1.0
0.8756171795738925 1.0
0.8777138992221847 1.0
0.8778491714575584 1.0
0.8781873520459925 1.0
0.8794724382820426 1.0
0.8918498478187352 1.0
0.891917483936422 1.0
0.8920527561717957 1.0
0.8927291173486642 1.0
0.8928643895840379 1.0
0.8932025701724721 1.0
0.8936083868785931 1.0
0.8944200202908353 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8957051065268854 1.0
0.8958403787622591 1.0
0.8965167399391275 1.0
0.8966520121745012 1.0
0.8968549205275618 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8982752789989854 1.0
0.8984105512343592 1.0
0.8986134595874197 1.0
0.8988163679404803 1.0
0.899357456881975 1.0
0.8994927291173487 1.0
0.9009130875887724 1.0
0.9010483598241461 1.0
0.9012512681772066 1.0
0.9013865404125804 1.0
0.9015894487656408 1.0
0.9017247210010145 1.0
0.9021981738248225 1.0
0.9023334460601962 1.0
0.9044978018261752 1.0
0.9061210686506594 1.0
0.9065945214744674 1.0
0.9067297937098411 1.0
0.908488332769699 1.0
0.9089617855935069 1.0
0.910246871829557 1.0
0.9103821440649307 1.0
0.9104497801826175 1.0
0.9107879607710517 1.0
0.9108555968887386 1.0
0.9109908691241123 1.0
0.9112614135948597 1.0
0.9129523165370308 1.0
0.9134257693608386 1.0
0.9138315860669598 1.0
0.9138992221846466 1.0
0.9140344944200203 1.0
0.914169766655394 1.0
0.9144403111261413 1.0
0.9146432194792019 1.0
0.9189042948934731 1.0
0.9189719310111599 1.0
0.9192424754819073 1.0
0.9203246533648969 1.0
0.9205275617179574 1.0
0.9207981061887047 1.0
0.9209333784240784 1.0
0.9217450118363206 1.0
0.9220831924247548 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9226919174839364 1.0
0.9228271897193101 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.923300642543118 1.0
0.9239770037199865 1.0
0.9241799120730471 1.0
0.9244504565437944 1.0
0.9252620899560365 1.0
0.9256679066621576 1.0
0.9262766317213392 1.0
0.9265471761920866 1.0
0.9269529928982077 1.0
0.9270882651335813 1.0
0.9272911734866419 1.0
0.9274940818397024 1.0
0.9275617179573893 1.0
0.9277646263104498 1.0
0.9283733513696314 1.0
0.9285086236050051 1.0
0.9291173486641867 1.0
0.9292526208995604 1.0
0.9294555292526209 1.0
0.9295908014879946 1.0
0.9310111599594183 1.0
0.931146432194792 1.0
0.9318227933716605 1.0
0.9319580656070342 1.0
0.9337166046668921 1.0
0.9338518769022658 1.0
0.9340547852553264 1.0
0.9341900574907 1.0
0.9342576936083868 1.0
0.9343929658437605 1.0
0.9350016909029422 1.0
0.9352722353736895 1.0
0.9357456881974975 1.0
0.9360838687859316 1.0
0.9361515049036185 1.0
0.9362867771389922 1.0
0.9366249577274265 1.0
0.9381805884342239 1.0
0.9383834967872844 1.0
0.9384511329049713 1.0
0.938586405140345 1.0
0.9388569496110923 1.0
0.9390598579641528 1.0
0.939465674670274 1.0
0.9396009469056477 1.0
0.9407507609063239 1.0
0.9408860331416977 1.0
0.9409536692593845 1.0
0.9416976665539398 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9423063916131214 1.0
0.9425769360838688 1.0
0.9428474805546162 1.0
0.9431180250253636 1.0
0.9447412918498478 1.0
0.9449442002029084 1.0
0.9454852891444031 1.0
0.9456881974974637 1.0
0.9458911058505242 1.0
0.9460940142035847 1.0
0.9467703753804532 1.0
0.9469056476158269 1.0
0.9472438282042611 1.0
0.9475143726750085 1.0
0.9484612783226243 1.0
0.948596550557998 1.0
0.949881636794048 1.0
0.9500845451471086 1.0
0.9506932702062901 1.0
0.9508285424416638 1.0
0.9520459925600271 1.0
0.9521812647954008 1.0
0.9527899898545823 1.0
0.952925262089956 1.0
0.9531281704430166 1.0
0.9532634426783902 1.0
0.954210348326006 1.0
0.9543456205613797 1.0
0.954683801149814 1.0
0.955089617855935 1.0
0.9563070679742983 1.0
0.956442340209672 1.0
0.9567805207981062 1.0
0.9574568819749746 1.0
0.9578626986810957 1.0
0.9579979709164694 1.0
0.9582008792695299 1.0
0.9584037876225905 1.0
0.9604328711531958 1.0
0.9605681433885696 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9613121406831248 1.0
0.9614474129184984 1.0
0.9623266824484275 1.0
0.9625972269191748 1.0
0.9626648630368617 1.0
0.9628677713899222 1.0
0.9630706797429828 1.0
0.9632059519783565 1.0
0.9642881298613459 1.0
0.9646263104497802 1.0
0.9648968549205276 1.0
0.9650997632735882 1.0
0.9651673993912749 1.0
0.9655055799797092 1.0
0.965573216097396 1.0
0.9657084883327697 1.0
0.9661819411565776 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680757524518092 1.0
0.9681433885694961 1.0
0.9683462969225567 1.0
0.9692255664524856 1.0
0.9694284748055462 1.0
0.969496110923233 1.0
0.9699019276293541 1.0
0.970375380453162 1.0
0.9707135610415962 1.0
0.9708488332769699 1.0
0.9709841055123436 1.0
0.9711870138654042 1.0
0.97213391951302 1.0
0.9722015556307068 1.0
0.9723368278660804 1.0
0.9729455529252621 1.0
0.9730808251606358 1.0
0.9736895502198174 1.0
0.9739600946905648 1.0
0.9740953669259385 1.0
0.9742306391613121 1.0
0.9743659113966858 1.0
0.9745688197497464 1.0
0.9747040919851201 1.0
0.9751099086912411 1.0
0.9759215421034833 1.0
0.9759891782211702 1.0
0.9762597226919175 1.0
0.9763949949272912 1.0
0.9768008116334123 1.0
0.9776124450456544 1.0
0.977747717281028 1.0
0.9780858978694623 1.0
0.9786946229286438 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9795738924585728 1.0
0.9811295231653703 1.0
0.9815353398714913 1.0
0.981670612106865 1.0
0.9828880622252283 1.0
0.983023334460602 1.0
0.9843760568143388 1.0
0.9846466012850862 1.0
0.9856611430503889 1.0
0.9857964152857626 1.0
0.9870815015218126 1.0
0.9872167737571863 1.0
0.98735204599256 1.0
0.9874873182279337 1.0
0.9879607710517416 1.0
0.9880960432871153 1.0
0.988231315522489 1.0
0.9883665877578627 1.0
0.989110585052418 1.0
0.9892458572877917 1.0
0.989516401758539 1.0
0.9897869462292864 1.0
0.9913425769360839 1.0
0.9914778491714575 1.0
0.9919513019952655 1.0
0.9920865742306392 1.0
0.9925600270544471 1.0
0.9926952992898208 1.0
0.9931687521136287 1.0
0.9933716604666892 1.0
0.9968887385864051 1.0
0.9972945552925262 1.0
0.9974298275278999 1.0
0.9978356442340209 1.0
0.9980385525870815 1.0
0.9987149137639499 1.0
0.9988501859993236 1.0
1.0 1.0


==> rocs/CG_droidchemeleon_clean_b_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6536354413256679 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/CG_droidchemeleon_clean_f1_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/CG_droidchemeleon_clean_f2_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.008726003490401396
0.0 0.010471204188481676
0.0 0.02006980802792321
0.0 0.02181500872600349
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.028795811518324606
0.0 0.03228621291448516
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04363001745200698
0.0 0.0506108202443281
0.0 0.053228621291448515
0.0 0.0549738219895288
0.0 0.055846422338568937
0.0 0.059336823734729496
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06631762652705062
0.0 0.07242582897033159
0.0 0.08376963350785341
0.0 0.08551483420593368
0.0 0.08638743455497382
0.0 0.0881326352530541
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09773123909249563
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.10471204188481675
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.11518324607329843
0.0 0.11780104712041885
0.0 0.11867364746945899
0.0 0.12041884816753927
0.0 0.13350785340314136
0.0 0.13612565445026178
0.0 0.14136125654450263
0.0 0.1431064572425829
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.15008726003490402
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17102966841186737
0.0 0.1719022687609075
0.0 0.193717277486911
0.0 0.1980802792321117
0.0 0.2006980802792321
0.0 0.20855148342059338
0.0 0.2111692844677138
0.0 0.21291448516579406
0.0 0.21378708551483422
0.0 0.21553228621291448
0.0 0.2198952879581152
0.0 0.22425828970331588
0.0 0.225130890052356
0.0 0.2286212914485166
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.2591623036649215
0.0 0.2617801047120419
0.0 0.2661431064572426
0.0 0.26788830715532286
0.0 0.27486910994764396
0.0 0.2774869109947644
0.0 0.28970331588132636
0.0 0.3219895287958115
0.0 0.33507853403141363
0.0 0.3411867364746946
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36736474694589877
0.0 0.3726003490401396
0.0 0.37347294938917974
0.0 0.3760907504363002
0.0 0.3787085514834206
0.0 0.38045375218150085
0.0 0.38132635253054104
0.0 0.3830715532286213
0.0 0.3856893542757417
0.0 0.39179755671902267
0.0 0.3944153577661431
0.0 0.3961605584642234
0.0 0.3970331588132635
0.0 0.3987783595113438
6.763611768684478e-05 0.3987783595113438
6.763611768684478e-05 0.4005235602094241
6.763611768684478e-05 0.4075043630017452
6.763611768684478e-05 0.4118673647469459
6.763611768684478e-05 0.41361256544502617
6.763611768684478e-05 0.4144851657940663
6.763611768684478e-05 0.4162303664921466
6.763611768684478e-05 0.43804537521815007
6.763611768684478e-05 0.4406631762652705
6.763611768684478e-05 0.44502617801047123
6.763611768684478e-05 0.4467713787085515
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.4511343804537522
6.763611768684478e-05 0.45287958115183247
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4572425828970332
6.763611768684478e-05 0.45898778359511344
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.4781849912739965
6.763611768684478e-05 0.4851657940663176
6.763611768684478e-05 0.4886561954624782
6.763611768684478e-05 0.49040139616055844
6.763611768684478e-05 0.4965095986038394
6.763611768684478e-05 0.49825479930191974
6.763611768684478e-05 0.5
6.763611768684478e-05 0.5034904013961605
6.763611768684478e-05 0.5078534031413613
6.763611768684478e-05 0.518324607329843
6.763611768684478e-05 0.5218150087260035
6.763611768684478e-05 0.5235602094240838
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5279232111692844
6.763611768684478e-05 0.5349040139616056
6.763611768684478e-05 0.5383944153577661
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.555846422338569
6.763611768684478e-05 0.5593368237347295
6.763611768684478e-05 0.5645724258289704
6.763611768684478e-05 0.5724258289703316
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5898778359511344
0.00013527223537368956 0.5898778359511344
0.00013527223537368956 0.6143106457242583
0.00013527223537368956 0.618673647469459
0.00013527223537368956 0.6212914485165794
0.00013527223537368956 0.6221640488656196
0.00013527223537368956 0.6239092495636999
0.00013527223537368956 0.6265270506108203
0.00013527223537368956 0.6282722513089005
0.00013527223537368956 0.631762652705061
0.00013527223537368956 0.6335078534031413
0.00013527223537368956 0.6343804537521816
0.00013527223537368956 0.6361256544502618
0.00013527223537368956 0.6422338568935427
0.00013527223537368956 0.6457242582897034
0.00013527223537368956 0.650087260034904
0.00013527223537368956 0.6666666666666666
0.00013527223537368956 0.6719022687609075
0.00013527223537368956 0.6736474694589878
0.00013527223537368956 0.675392670157068
0.00013527223537368956 0.6780104712041884
0.00013527223537368956 0.680628272251309
0.00013527223537368956 0.6867364746945899
0.00013527223537368956 0.68760907504363
0.00013527223537368956 0.6910994764397905
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.699825479930192
0.00013527223537368956 0.7041884816753927
0.00013527223537368956 0.7050610820244329
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7085514834205934
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.712914485165794
0.00013527223537368956 0.7146596858638743
0.00013527223537368956 0.7242582897033158
0.00013527223537368956 0.7286212914485166
0.00013527223537368956 0.731239092495637
0.00013527223537368956 0.7329842931937173
0.00013527223537368956 0.7356020942408377
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7382198952879581
0.00013527223537368956 0.7408376963350786
0.00013527223537368956 0.7443280977312391
0.00013527223537368956 0.7478184991273996
0.00013527223537368956 0.7513089005235603
0.00013527223537368956 0.7713787085514834
0.00013527223537368956 0.774869109947644
0.00013527223537368956 0.7783595113438045
0.00013527223537368956 0.7818499127399651
0.00013527223537368956 0.7827225130890052
0.00013527223537368956 0.7844677137870855
0.00013527223537368956 0.787085514834206
0.00013527223537368956 0.7897033158813264
0.00013527223537368956 0.7914485165794066
0.00013527223537368956 0.7993019197207679
0.00013527223537368956 0.800174520069808
0.00013527223537368956 0.806282722513089
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8150087260034904
0.00013527223537368956 0.8184991273996509
0.00013527223537368956 0.8202443280977313
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8333333333333334
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8359511343804538
0.00013527223537368956 0.8403141361256544
0.00013527223537368956 0.8481675392670157
0.00013527223537368956 0.8507853403141361
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8534031413612565
0.00013527223537368956 0.8568935427574171
0.00013527223537368956 0.8586387434554974
0.00013527223537368956 0.8603839441535777
0.00013527223537368956 0.8621291448516579
0.0002705444707473791 0.8621291448516579
0.0002705444707473791 0.8630017452006981
0.0002705444707473791 0.8664921465968587
0.0002705444707473791 0.8673647469458988
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.87521815008726
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8778359511343804
0.0002705444707473791 0.8795811518324608
0.0002705444707473791 0.8830715532286213
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.893542757417103
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9057591623036649
0.00033818058843422386 0.9057591623036649
0.00033818058843422386 0.9075043630017452
0.00033818058843422386 0.9092495636998255
0.00033818058843422386 0.9109947643979057
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.924956369982548
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9319371727748691
0.0005410889414947582 0.9319371727748691
0.0005410889414947582 0.9354275741710296
0.0006087250591816029 0.9354275741710296
0.0006087250591816029 0.93717277486911
0.0006763611768684477 0.93717277486911
0.0006763611768684477 0.9406631762652705
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9467713787085514
0.0008116334122421373 0.9467713787085514
0.0008116334122421373 0.9485165794066318
0.0008792695299289821 0.9485165794066318
0.0008792695299289821 0.9502617801047121
0.0009469056476158268 0.9502617801047121
0.0009469056476158268 0.9511343804537522
0.0010145417653026716 0.9511343804537522
0.0010145417653026716 0.9528795811518325
0.0010145417653026716 0.9537521815008726
0.0012850862360500508 0.9537521815008726
0.0012850862360500508 0.9554973821989529
0.0013527223537368955 0.9554973821989529
0.0013527223537368955 0.956369982547993
0.0014203584714237404 0.956369982547993
0.0014203584714237404 0.9598603839441536
0.001487994589110585 0.9598603839441536
0.001487994589110585 0.9607329842931938
0.0019614474129184983 0.9607329842931938
0.0019614474129184983 0.9616055846422339
0.002029083530605343 0.9616055846422339
0.002029083530605343 0.9642233856893543
0.002096719648292188 0.9642233856893543
0.002096719648292188 0.9650959860383944
0.0024349002367264117 0.9650959860383944
0.0024349002367264117 0.9668411867364747
0.002705444707473791 0.9668411867364747
0.002705444707473791 0.9677137870855148
0.003043625295908015 0.9677137870855148
0.003043625295908015 0.9685863874345549
0.003314169766655394 0.9685863874345549
0.003314169766655394 0.9694589877835951
0.0035170781197159284 0.9694589877835951
0.003652350355089618 0.9694589877835951
0.003855258708150152 0.9694589877835951
0.003855258708150152 0.9703315881326352
0.004193439296584376 0.9703315881326352
0.00439634764964491 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.004937436591139668 0.9712041884816754
0.005005072708826513 0.9712041884816754
0.005005072708826513 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005072708826513358 0.9729493891797557
0.0057490700033818055 0.9729493891797557
0.005884342238755495 0.9729493891797557
0.0073723368278660805 0.9729493891797557
0.00750760906323977 0.9729493891797557
0.007710517416300304 0.9729493891797557
0.007710517416300304 0.9738219895287958
0.007845789651673993 0.9738219895287958
0.007845789651673993 0.974694589877836
0.007913425769360839 0.974694589877836
0.007913425769360839 0.9764397905759162
0.008522150828542442 0.9764397905759162
0.008657423063916132 0.9764397905759162
0.008860331416976666 0.9764397905759162
0.0090632397700372 0.9764397905759162
0.00919851200541089 0.9764397905759162
0.009536692593845113 0.9764397905759162
0.009739600946905647 0.9764397905759162
0.009874873182279337 0.9764397905759162
0.010077781535339872 0.9764397905759162
0.010821778829895164 0.9764397905759162
0.01088941494758201 0.9764397905759162
0.012850862360500507 0.9764397905759162
0.012850862360500507 0.9773123909249564
0.0135948596550558 0.9773123909249564
0.0135948596550558 0.9781849912739965
0.013662495772742644 0.9781849912739965
0.013662495772742644 0.9790575916230366
0.013797768008116334 0.9790575916230366
0.014338856949611092 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9808027923211169
0.014677037538045317 0.9808027923211169
0.014677037538045317 0.9825479930191972
0.014879945891105851 0.9825479930191972
0.01501521812647954 0.9825479930191972
0.01501521812647954 0.9842931937172775
0.015082854244166385 0.9842931937172775
0.015218126479540075 0.9842931937172775
0.015353398714913764 0.9842931937172775
0.015353398714913764 0.9851657940663177
0.01670612106865066 0.9851657940663177
0.016909029421711193 0.9851657940663177
0.018464660128508625 0.9851657940663177
0.018599932363882313 0.9851657940663177
0.018870476834629692 0.9851657940663177
0.019141021305377072 0.9851657940663177
0.019343929658437606 0.9851657940663177
0.020020290835306053 0.9851657940663177
0.020155563070679745 0.9851657940663177
0.020290835306053433 0.9851657940663177
0.02042610754142712 0.9851657940663177
0.021373013189042948 0.9851657940663177
0.021711193777477173 0.9851657940663177
0.022590463307406154 0.9851657940663177
0.022725735542779846 0.9851657940663177
0.022996280013527222 0.9851657940663177
0.022996280013527222 0.9869109947643979
0.02319918836658776 0.9869109947643979
0.023334460601961447 0.9869109947643979
0.024146094014203586 0.9869109947643979
0.024687182955698342 0.9869109947643979
0.026242813662495774 0.9869109947643979
0.026445722015556308 0.9869109947643979
0.02746026378085898 0.9869109947643979
0.027663172133919514 0.9869109947643979
0.028542441663848495 0.9869109947643979
0.028677713899222183 0.9869109947643979
0.02962461954683801 0.9869109947643979
0.029759891782211702 0.9869109947643979
0.03145079472438282 0.9869109947643979
0.0317213391951302 0.9869109947643979
0.03192424754819073 0.9869109947643979
0.03199188366587758 0.9869109947643979
0.03226242813662496 0.9869109947643979
0.033276969901927626 0.9869109947643979
0.03361515049036185 0.9869109947643979
0.03375042272573554 0.9869109947643979
0.033885694961109235 0.9869109947643979
0.0342915116672303 0.9869109947643979
0.034494420020290836 0.9869109947643979
0.03510314507947244 0.9869109947643979
0.036185322962461956 0.9869109947643979
0.03679404802164356 0.9869109947643979
0.03780858978694623 0.9869109947643979
0.03794386202231992 0.9869109947643979
0.038349678728440986 0.9869109947643979
0.03848495096381468 0.9869109947643979
0.038755495434562054 0.9869109947643979
0.038890767669935745 0.9869109947643979
0.03963476496449104 0.9869109947643979
0.039905309435238415 0.9869109947643979
0.040040581670612106 0.9869109947643979
0.04091985120054109 0.9869109947643979
0.04119039567128847 0.9869109947643979
0.041596212377409535 0.9869109947643979
0.04206966520121745 0.9869109947643979
0.04234020967196483 0.9869109947643979
0.04308420696652012 0.9869109947643979
0.043287115319580655 0.9869109947643979
0.04355765979032804 0.9869109947643979
0.050050727088265135 0.9869109947643979
0.050185999323638826 0.9869109947643979
0.050591816029759894 0.9869109947643979
0.05099763273588096 0.9869109947643979
0.05099763273588096 0.987783595113438
0.05187690226580994 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.05248562732499155 0.987783595113438
0.053973621914102134 0.987783595113438
0.05546161650321271 0.987783595113438
0.055732160973960096 0.987783595113438
0.06276631721339195 0.987783595113438
0.06317213391951303 0.987783595113438
0.0639161312140683 0.987783595113438
0.06398376733175516 0.987783595113438
0.06425431180250253 0.987783595113438
0.06452485627324991 0.987783595113438
0.06452485627324991 0.9895287958115183
0.0646601285086236 0.9895287958115183
0.06486303686168414 0.9895287958115183
0.06499830909705782 0.9895287958115183
0.06540412580317889 0.9895287958115183
0.06553939803855259 0.9895287958115183
0.06689212039228948 0.9895287958115183
0.06777138992221847 0.9895287958115183
0.06831247886371322 0.9895287958115183
0.07067974298275279 0.9895287958115183
0.07115319580656071 0.9895287958115183
0.0712884680419344 0.9895287958115183
0.07162664863036862 0.9895287958115183
0.07182955698342915 0.9895287958115183
0.07216773757186337 0.9895287958115183
0.07270882651335814 0.9895287958115183
0.07291173486641866 0.9895287958115183
0.07352045992560027 0.9895287958115183
0.0737233682786608 0.9895287958115183
0.07392627663172134 0.9895287958115183
0.0744673655732161 0.9895287958115183
0.07541427122083193 0.9895287958115183
0.07554954345620561 0.9895287958115183
0.07568481569157931 0.9895287958115183
0.075820087926953 0.9895287958115183
0.07636117686844775 0.9895287958115183
0.07649644910382145 0.9895287958115183
0.07724044639837674 0.9895287958115183
0.07744335475143727 0.9895287958115183
0.07757862698681095 0.9895287958115183
0.07778153533987149 0.9895287958115183
0.07818735204599256 0.9895287958115183
0.0783902603990531 0.9895287958115183
0.07886371322286101 0.9895287958115183
0.0789989854582347 0.9895287958115183
0.07974298275278999 0.9895287958115183
0.08102806898884005 0.9895287958115183
0.08116334122421373 0.9895287958115183
0.08136624957727426 0.9895287958115183
0.0815691579303348 0.9895287958115183
0.0829218802840717 0.9895287958115183
0.08305715251944538 0.9895287958115183
0.08326006087250591 0.9895287958115183
0.08326006087250591 0.9912739965095986
0.083665877578627 0.9912739965095986
0.08393642204937436 0.9912739965095986
0.08427460263780859 0.9912739965095986
0.08454514710855597 0.9912739965095986
0.08501859993236388 0.9912739965095986
0.08691241122759553 0.9912739965095986
0.08704768346296922 0.9912739965095986
0.08799458911058505 0.9912739965095986
0.08812986134595874 0.9912739965095986
0.08826513358133244 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.08887385864051403 0.9921465968586387
0.08907676699357457 0.9921465968586387
0.08921203922894826 0.9921465968586387
0.0894149475820088 0.9921465968586387
0.10253635441325668 0.9921465968586387
0.10267162664863037 0.9921465968586387
0.10294217111937774 0.9921465968586387
0.10307744335475144 0.9921465968586387
0.10456543794386203 0.9921465968586387
0.10476834629692255 0.9921465968586387
0.10551234359147785 0.9921465968586387
0.10557997970916469 0.9921465968586387
0.10578288806222523 0.9921465968586387
0.10585052417991207 0.9921465968586387
0.10652688535678052 0.9921465968586387
0.10666215759215421 0.9921465968586387
0.1067974298275279 0.9921465968586387
0.10686506594521475 0.9921465968586387
0.10700033818058843 0.9921465968586387
0.10713561041596212 0.9921465968586387
0.10727088265133582 0.9921465968586387
0.10754142712208319 0.9921465968586387
0.10767669935745688 0.9921465968586387
0.10781197159283057 0.9921465968586387
0.1081501521812648 0.9921465968586387
0.10828542441663848 0.9921465968586387
0.10889414947582009 0.9921465968586387
0.10889414947582009 0.9930191972076788
0.10916469394656747 0.9930191972076788
0.10929996618194115 0.9930191972076788
0.10963814677037538 0.9930191972076788
0.10990869124112276 0.9930191972076788
0.11004396347649645 0.9930191972076788
0.11011159959418329 0.9930191972076788
0.11024687182955699 0.9930191972076788
0.11099086912411228 0.9930191972076788
0.11119377747717281 0.9930191972076788
0.11153195806560703 0.9930191972076788
0.11207304700710179 0.9930191972076788
0.11227595536016233 0.9930191972076788
0.11498140006763612 0.9930191972076788
0.11552248900913088 0.9930191972076788
0.11565776124450457 0.9930191972076788
0.11728102806898884 0.9930191972076788
0.11741630030436254 0.9930191972076788
0.11761920865742306 0.9930191972076788
0.11775448089279675 0.9930191972076788
0.11816029759891782 0.9930191972076788
0.11829556983429151 0.9930191972076788
0.11903956712884681 0.9930191972076788
0.11917483936422049 0.9930191972076788
0.1196482921880284 0.9930191972076788
0.1197835644234021 0.9930191972076788
0.12012174501183633 0.9930191972076788
0.12607372336827866 0.9930191972076788
0.1261413594859655 0.9930191972076788
0.12634426783902605 0.9930191972076788
0.12647954007439974 0.9930191972076788
0.1267500845451471 0.9930191972076788
0.1268853567805208 0.9930191972076788
0.12776462631044977 0.9930191972076788
0.12789989854582348 0.9930191972076788
0.12817044301657085 0.9930191972076788
0.12830571525194454 0.9930191972076788
0.12850862360500506 0.9930191972076788
0.1285762597226919 0.9930191972076788
0.128982076428813 0.9930191972076788
0.12911734866418667 0.9930191972076788
0.12986134595874196 0.9930191972076788
0.1301995265471762 0.9930191972076788
0.13053770713561041 0.9930191972076788
0.1306729793709841 0.9930191972076788
0.13087588772404463 0.9930191972076788
0.1309435238417315 0.9930191972076788
0.15630706797429827 0.9930191972076788
0.1565099763273588 0.9930191972076788
0.15671288468041936 0.9930191972076788
0.1575245180926615 0.9930191972076788
0.15759215421034833 0.9930191972076788
0.15793033479878255 0.9930191972076788
0.15887724044639837 0.9930191972076788
0.15901251268177208 0.9930191972076788
0.1592154210348326 0.9930191972076788
0.15989178221170106 0.9930191972076788
0.1599594183293879 0.9930191972076788
0.16016232668244842 0.9930191972076788
0.1605681433885695 0.9930191972076788
0.161650321271559 0.9930191972076788
0.1623943185661143 0.9930191972076788
0.16259722691917483 0.9930191972076788
0.16286777138992223 0.9930191972076788
0.16679066621575922 0.9930191972076788
0.16780520798106188 0.9930191972076788
0.1680081163341224 0.9930191972076788
0.1687521136286777 0.9930191972076788
0.16888738586405141 0.9930191972076788
0.16969901927629355 0.9930191972076788
0.16983429151166723 0.9930191972076788
0.16990192762935408 0.9930191972076788
0.1701048359824146 0.9930191972076788
0.1708488332769699 0.9930191972076788
0.17098410551234358 0.9930191972076788
0.1714575583361515 0.9930191972076788
0.17172810280689887 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17240446398376733 0.9930191972076788
0.17375718633750423 0.9930191972076788
0.1738924585728779 0.9930191972076788
0.1738924585728779 0.993891797556719
0.17510990869124113 0.993891797556719
0.17551572539736218 0.993891797556719
0.17558336151504902 0.993891797556719
0.17632735880960432 0.993891797556719
0.17646263104497803 0.993891797556719
0.17653026716266487 0.993891797556719
0.17666553939803856 0.993891797556719
0.1770713561041596 0.993891797556719
0.17720662833953332 0.993891797556719
0.17761244504565438 0.993891797556719
0.17774771728102806 0.993891797556719
0.17788298951640175 0.993891797556719
0.17801826175177546 0.993891797556719
0.17835644234020967 0.993891797556719
0.18282042610754143 0.993891797556719
0.18356442340209672 0.993891797556719
0.18376733175515725 0.993891797556719
0.18491714575583362 0.993891797556719
0.18552587081501523 0.993891797556719
0.18586405140344944 0.993891797556719
0.1861345958741968 0.993891797556719
0.18626986810957052 0.993891797556719
0.18647277646263105 0.993891797556719
0.18660804869800474 0.993891797556719
0.18708150152181266 0.993891797556719
0.18721677375718634 0.993891797556719
0.18735204599256003 0.993891797556719
0.1876225904633074 0.993891797556719
0.18856949611092325 0.993891797556719
0.18904294893473114 0.993891797556719
0.18917822117010483 0.993891797556719
0.19026039905309436 0.993891797556719
0.19053094352384173 0.993891797556719
0.19059857964152857 0.993891797556719
0.19073385187690226 0.993891797556719
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.1918160297598918 0.9947643979057592
0.1924247548190734 0.9947643979057592
0.19256002705444708 0.9947643979057592
0.19269529928982077 0.9947643979057592
0.19283057152519445 0.9947643979057592
0.1948596550557998 0.9947643979057592
0.1949949272911735 0.9947643979057592
0.19513019952654717 0.9947643979057592
0.19513019952654717 0.9956369982547993
0.195197835644234 0.9956369982547993
0.1954683801149814 0.9956369982547993
0.19553601623266825 0.9956369982547993
0.1962123774095367 0.9956369982547993
0.19709164693946568 0.9956369982547993
0.19709164693946568 0.9965095986038395
0.19715928305715252 0.9965095986038395
0.19830909705782887 0.9965095986038395
0.19871491376394995 0.9965095986038395
0.1993912749408184 0.9965095986038395
0.1995265471761921 0.9965095986038395
0.19966181941156577 0.9965095986038395
0.19972945552925261 0.9965095986038395
0.1998647277646263 0.9965095986038395
0.2001352722353737 0.9965095986038395
0.20108217788298952 0.9965095986038395
0.20128508623605004 0.9965095986038395
0.20142035847142373 0.9965095986038395
0.20216435576597902 0.9965095986038395
0.20486980047345282 0.9965095986038395
0.20629015894487657 0.9965095986038395
0.20642543118025025 0.9965095986038395
0.20669597565099762 0.9965095986038395
0.20737233682786607 0.9965095986038395
0.20750760906323976 0.9965095986038395
0.20764288129861347 0.9965095986038395
0.20811633412242136 0.9965095986038395
0.20838687859316876 0.9965095986038395
0.20852215082854245 0.9965095986038395
0.20879269529928982 0.9965095986038395
0.20933378424078458 0.9965095986038395
0.2095366925938451 0.9965095986038395
0.2096719648292188 0.9965095986038395
0.20987487318227935 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21217450118363207 0.9965095986038395
0.21285086236050052 0.9965095986038395
0.21305377071356105 0.9965095986038395
0.21318904294893473 0.9965095986038395
0.21366249577274266 0.9965095986038395
0.21643557659790327 0.9965095986038395
0.21657084883327696 0.9965095986038395
0.21657084883327696 0.9973821989528796
0.2176530267162665 0.9973821989528796
0.21778829895164017 0.9973821989528796
0.21805884342238754 0.9973821989528796
0.21832938789313494 0.9973821989528796
0.2185999323638823 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.2190057490700034 0.9973821989528796
0.2193439296584376 0.9973821989528796
0.2194792018938113 0.9973821989528796
0.21961447412918497 0.9973821989528796
0.2200879269529929 0.9973821989528796
0.22042610754142714 0.9973821989528796
0.22171119377747717 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.2225228271897193 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.22529590801487995 0.9973821989528796
0.2258369969563747 0.9973821989528796
0.22603990530943524 0.9973821989528796
0.22664863036861685 0.9973821989528796
0.22678390260399053 0.9973821989528796
0.2277984443692932 0.9973821989528796
0.2280689888400406 0.9973821989528796
0.22813662495772744 0.9973821989528796
0.2285424416638485 0.9973821989528796
0.22861007778153533 0.9973821989528796
0.22874535001690902 0.9973821989528796
0.22881298613459589 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22996280013527223 0.9973821989528796
0.230503889076767 0.9973821989528796
0.23151843084206966 0.9973821989528796
0.23375042272573554 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.234426783902604 0.9973821989528796
0.23469732837335136 0.9973821989528796
0.23496787284409876 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23618532296246195 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.2376056814338857 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23862022319918838 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.2388231315522489 0.9973821989528796
0.23936422049374365 0.9973821989528796
0.23949949272911736 0.9973821989528796
0.2395671288468042 0.9973821989528796
0.23970240108217788 0.9973821989528796
0.24024349002367265 0.9973821989528796
0.2406493067297937 0.9973821989528796
0.2409198512005411 0.9973821989528796
0.24355765979032803 0.9973821989528796
0.2448427460263781 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.24538383496787283 0.9973821989528796
0.24551910720324654 0.9973821989528796
0.24565437943862023 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.24633074061548868 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24680419343929658 0.9973821989528796
0.24707473791004397 0.9973821989528796
0.24815691579303348 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2486303686168414 0.9973821989528796
0.2489685492052756 0.9973821989528796
0.24903618532296246 0.9973821989528796
0.2493743659113967 0.9973821989528796
0.25072708826513357 0.9973821989528796
0.25140344944200205 0.9973821989528796
0.25153872167737573 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.25343253297260737 0.9973821989528796
0.2543794386202232 0.9973821989528796
0.2545147108555969 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.25505579979709164 0.9973821989528796
0.255326344267839 0.9973821989528796
0.2554616165032127 0.9973821989528796
0.25579979709164696 0.9973821989528796
0.2560027054447075 0.9973821989528796
0.25627324991545486 0.9973821989528796
0.25654379438620223 0.9973821989528796
0.25661143050388907 0.9973821989528796
0.25688197497463644 0.9973821989528796
0.2573554277984444 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.25911396685830235 0.9973821989528796
0.25945214744673656 0.9973821989528796
0.2597226919174839 0.9973821989528796
0.2598579641528576 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2606695975650998 0.9973821989528796
0.2608725059181603 0.9973821989528796
0.2613459587419682 0.9973821989528796
0.2614812309773419 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.26181941156577615 0.9973821989528796
0.26215759215421036 0.9973821989528796
0.2623605005072709 0.9973821989528796
0.26242813662495773 0.9973821989528796
0.2625634088603314 0.9973821989528796
0.26263104497801826 0.9973821989528796
0.26276631721339194 0.9973821989528796
0.26378085897869463 0.9973821989528796
0.2639161312140683 0.9973821989528796
0.26398376733175516 0.9973821989528796
0.2641866756848157 0.9973821989528796
0.2645248562732499 0.9973821989528796
0.264930672979371 0.9973821989528796
0.2650659452147447 0.9973821989528796
0.26567467027392627 0.9973821989528796
0.26614812309773417 0.9973821989528796
0.26804193439296586 0.9973821989528796
0.26817720662833955 0.9973821989528796
0.26831247886371323 0.9973821989528796
0.2684477510990869 0.9973821989528796
0.26865065945214744 0.9973821989528796
0.2689212039228948 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.2691917483936422 0.9973821989528796
0.26932702062901587 0.9973821989528796
0.26966520121745013 0.9973821989528796
0.2698004734528238 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.27013865404125803 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.2712884680419344 0.9973821989528796
0.2714237402773081 0.9973821989528796
0.2715590125126818 0.9973821989528796
0.271897193101116 0.9973821989528796
0.2722353736895502 0.9973821989528796
0.2723706459249239 0.9973821989528796
0.272776462631045 0.9973821989528796
0.2729117348664187 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27365573216097394 0.9973821989528796
0.2737233682786608 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2739939127494082 0.9973821989528796
0.2741291849847819 0.9973821989528796
0.2748055461616503 0.9973821989528796
0.274940818397024 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.2774433547514373 0.9973821989528796
0.2775109908691241 0.9973821989528796
0.27771389922218465 0.9973821989528796
0.2777815353398715 0.9973821989528796
0.277984443692932 0.9973821989528796
0.2781197159283057 0.9973821989528796
0.2785255326344268 0.9973821989528796
0.27859316875211365 0.9973821989528796
0.2787960771051742 0.9973821989528796
0.278863713222861 0.9973821989528796
0.2791342576936084 0.9973821989528796
0.2794724382820426 0.9973821989528796
0.2796077105174163 0.9973821989528796
0.28008116334122424 0.9973821989528796
0.2802164355765979 0.9973821989528796
0.2803517078119716 0.9973821989528796
0.2804869800473453 0.9973821989528796
0.28055461616503213 0.9973821989528796
0.2806898884004058 0.9973821989528796
0.28102806898884003 0.9973821989528796
0.2812986134595874 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2818397024010822 0.9973821989528796
0.2820426107541427 0.9973821989528796
0.28271897193101114 0.9973821989528796
0.2828542441663848 0.9973821989528796
0.28292188028407167 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.28495096381467705 0.9973821989528796
0.2853567805207981 0.9973821989528796
0.28555968887385863 0.9973821989528796
0.2856273249915455 0.9973821989528796
0.28576259722691916 0.9973821989528796
0.285830233344606 0.9973821989528796
0.2859655055799797 0.9973821989528796
0.28643895840378764 0.9973821989528796
0.286709502874535 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.28779168075752454 0.9973821989528796
0.28826513358133243 0.9973821989528796
0.2885356780520798 0.9973821989528796
0.2886709502874535 0.9973821989528796
0.2890091308758877 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.2892796753466351 0.9973821989528796
0.2898884004058167 0.9973821989528796
0.2900236726411904 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.2909029421711194 0.9973821989528796
0.29097057828880624 0.9973821989528796
0.2913763949949273 0.9973821989528796
0.29178221170104834 0.9973821989528796
0.2920527561717957 0.9973821989528796
0.2921203922894826 0.9973821989528796
0.2922556645248563 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.29266148123097735 0.9973821989528796
0.29279675346635103 0.9973821989528796
0.2929320257017247 0.9973821989528796
0.2930672979370984 0.9973821989528796
0.29360838687859314 0.9973821989528796
0.2938112952316537 0.9973821989528796
0.2940818397024011 0.9973821989528796
0.2965843760568143 0.9973821989528796
0.2967872844098749 0.9973821989528796
0.2969225566452486 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2977341900574907 0.9973821989528796
0.2979370984105512 0.9973821989528796
0.29800473452823806 0.9973821989528796
0.29814000676361174 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2992221846466013 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.30050727088265133 0.9973821989528796
0.30118363205951976 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30267162664863034 0.9973821989528796
0.3028068988840041 0.9973821989528796
0.3030098072370646 0.9973821989528796
0.30368616841393303 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3048359824146094 0.9973821989528796
0.3056476158268515 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.30591816029759894 0.9973821989528796
0.3060534325329726 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3074061548867095 0.9973821989528796
0.30760906323977005 0.9973821989528796
0.3081501521812648 0.9973821989528796
0.3082854244166385 0.9973821989528796
0.30869124112275953 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.31004396347649643 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.31024687182955696 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.3123435914778492 0.9973821989528796
0.3125464998309097 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.3137639499492729 0.9973821989528796
0.3138992221846466 0.9973821989528796
0.3145079472438282 0.9973821989528796
0.3148461278322624 0.9973821989528796
0.3149137639499493 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31545485289144404 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.316334122421373 0.9973821989528796
0.31653703077443357 0.9973821989528796
0.3167399391274941 0.9973821989528796
0.3169428474805546 0.9973821989528796
0.31701048359824147 0.9973821989528796
0.317213391951302 0.9973821989528796
0.3174163003043625 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3182279337166047 0.9973821989528796
0.31985120054108895 0.9973821989528796
0.32079810618870475 0.9973821989528796
0.32100101454176533 0.9973821989528796
0.3217450118363206 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.32255664524856276 0.9973821989528796
0.3229624619546838 0.9973821989528796
0.3230977341900575 0.9973821989528796
0.32350355089617855 0.9973821989528796
0.3237740953669259 0.9973821989528796
0.3239770037199865 0.9973821989528796
0.3241122759553602 0.9973821989528796
0.324179912073047 0.9973821989528796
0.32438282042610755 0.9973821989528796
0.3252620899560365 0.9973821989528796
0.32607372336827867 0.9973821989528796
0.3262766317213392 0.9973821989528796
0.3264795400743997 0.9973821989528796
0.32708826513358136 0.9973821989528796
0.32722353736895504 0.9973821989528796
0.32756171795738925 0.9973821989528796
0.32769699019276294 0.9973821989528796
0.3282380791342577 0.9973821989528796
0.32850862360500505 0.9973821989528796
0.3286438958403788 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3291849847818735 0.9973821989528796
0.32972607372336826 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33175515725397364 0.9973821989528796
0.3318904294893473 0.9973821989528796
0.33425769360838686 0.9973821989528796
0.3345958741968211 0.9973821989528796
0.33479878254988166 0.9973821989528796
0.335069327020629 0.9973821989528796
0.3353398714913764 0.9973821989528796
0.33696313831586067 0.9973821989528796
0.3371660466689212 0.9973821989528796
0.3373013189042949 0.9973821989528796
0.33878931349340546 0.9973821989528796
0.33892458572877915 0.9973821989528796
0.340750760906324 0.9973821989528796
0.3410889414947582 0.9973821989528796
0.3414271220831924 0.9973821989528796
0.34163003043625295 0.9973821989528796
0.34264457220155564 0.9973821989528796
0.3442678390260399 0.9973821989528796
0.3447412918498478 0.9973821989528796
0.34494420020290834 0.9973821989528796
0.3479201893811295 0.9973821989528796
0.34812309773419003 0.9973821989528796
0.34839364220493746 0.9973821989528796
0.34866418667568483 0.9973821989528796
0.34873182279337167 0.9973821989528796
0.34900236726411904 0.9973821989528796
0.3490700033818059 0.9973821989528796
0.34920527561717957 0.9973821989528796
0.34934054785255325 0.9973821989528796
0.34947582008792694 0.9973821989528796
0.3501521812647954 0.9973821989528796
0.3502874535001691 0.9973821989528796
0.35055799797091647 0.9973821989528796
0.35103145079472436 0.9973821989528796
0.3510990869124112 0.9973821989528796
0.3512343591477849 0.9973821989528796
0.3525870815015218 0.9973821989528796
0.3527899898545823 0.9973821989528796
0.35306053432532974 0.9973821989528796
0.353804531619885 0.9973821989528796
0.3542779844436929 0.9973821989528796
0.35441325667906665 0.9973821989528796
0.35475143726750086 0.9973821989528796
0.3552925262089956 0.9973821989528796
0.3554954345620561 0.9973821989528796
0.35569834291511665 0.9973821989528796
0.35657761244504566 0.9973821989528796
0.35671288468041934 0.9973821989528796
0.3571187013865404 0.9973821989528796
0.3573216097396009 0.9973821989528796
0.3573892458572878 0.9973821989528796
0.35779506256340887 0.9973821989528796
0.3605681433885695 0.9973821989528796
0.3607034156239432 0.9973821989528796
0.36097396009469057 0.9973821989528796
0.36110923233006426 0.9973821989528796
0.3611768684477511 0.9973821989528796
0.3613121406831248 0.9973821989528796
0.361650321271559 0.9973821989528796
0.3617855935069327 0.9973821989528796
0.3619208657423064 0.9973821989528796
0.3620561379776801 0.9973821989528796
0.36259722691917484 0.9973821989528796
0.3627324991545485 0.9973821989528796
0.36327358809604327 0.9973821989528796
0.3635441325667907 0.9973821989528796
0.3759891782211701 0.9973821989528796
0.37619208657423064 0.9973821989528796
0.37632735880960433 0.9973821989528796
0.3768008116334122 0.9973821989528796
0.3769360838687859 0.9973821989528796
0.3777477172810281 0.9973821989528796
0.37788298951640176 0.9973821989528796
0.3789651673993913 0.9973821989528796
0.3793033479878255 0.9973821989528796
0.3801826175177545 0.9973821989528796
0.38058843422387556 0.9973821989528796
0.38153533987149135 0.9973821989528796
0.3816706121068651 0.9973821989528796
0.3820087926952993 0.9973821989528796
0.3822793371660467 0.9973821989528796
0.38241460940142036 0.9973821989528796
0.38254988163679404 0.9973821989528796
0.38275278998985457 0.9973821989528796
0.3841731484612783 0.9973821989528796
0.384308420696652 0.9973821989528796
0.38525532634426785 0.9973821989528796
0.38539059857964153 0.9973821989528796
0.3856611430503889 0.9973821989528796
0.3857964152857626 0.9973821989528796
0.3863375042272574 0.9973821989528796
0.3871491376394995 0.9973821989528796
0.3885018599932364 0.9973821989528796
0.38863713222861007 0.9973821989528796
0.3890429489347311 0.9973821989528796
0.3891782211701048 0.9973821989528796
0.3891782211701048 0.9982547993019197
0.3892458572877917 0.9982547993019197
0.38944876564085223 0.9982547993019197
0.3897193101115996 0.9982547993019197
0.389989854582347 0.9982547993019197
0.39046330740615487 0.9982547993019197
0.39046330740615487 0.9991273996509599
0.3926952992898208 0.9991273996509599
0.39283057152519446 0.9991273996509599
0.39330402434900236 0.9991273996509599
0.39343929658437604 0.9991273996509599
0.3935069327020629 0.9991273996509599
0.39364220493743657 0.9991273996509599
0.3956036523503551 0.9991273996509599
0.3957389245857288 0.9991273996509599
0.39580656070341563 0.9991273996509599
0.39600946905647616 0.9991273996509599
0.39628001352722353 0.9991273996509599
0.3965505579979709 0.9991273996509599
0.39688873858640517 0.9991273996509599
0.39702401082177885 0.9991273996509599
0.3972945552925262 0.9991273996509599
0.3974298275278999 0.9991273996509599
0.3980385525870815 0.9991273996509599
0.39830909705782885 0.9991273996509599
0.3984443692932026 0.9991273996509599
0.3985796415285763 0.9991273996509599
0.3995941832938789 0.9991273996509599
0.39979709164693944 0.9991273996509599
0.40006763611768686 0.9991273996509599
0.40020290835306055 0.9991273996509599
0.4022319918836659 0.9991273996509599
0.40236726411903956 0.9991273996509599
0.4026378085897869 0.9991273996509599
0.40270544470747377 0.9991273996509599
0.4029759891782212 0.9991273996509599
0.40656070341562395 0.9991273996509599
0.4067636117686845 0.9991273996509599
0.4068312478863713 0.9991273996509599
0.406966520121745 0.9991273996509599
0.4079810618870477 0.9991273996509599
0.41075414271220834 0.9991273996509599
0.4118363205951978 0.9991273996509599
0.4119715928305715 0.9991273996509599
0.41244504565437945 0.9991273996509599
0.413527223537369 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41427122083192425 0.9991273996509599
0.4145417653026716 0.9991273996509599
0.414812309773419 0.9991273996509599
0.41494758200879267 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.41528576259722694 0.9991273996509599
0.416570848833277 0.9991273996509599
0.4167061210686507 0.9991273996509599
0.41684139330402437 0.9991273996509599
0.4170443016570849 0.9991273996509599
0.4173824822455191 0.9991273996509599
0.4177206628339533 0.9991273996509599
0.41792357118701384 0.9991273996509599
0.4179912073047007 0.9991273996509599
0.41819411565776127 0.9991273996509599
0.41832938789313495 0.9991273996509599
0.4185322962461955 0.9991273996509599
0.4203584714237403 0.9991273996509599
0.42049374365911396 0.9991273996509599
0.4213053770713561 0.9991273996509599
0.4214406493067298 0.9991273996509599
0.42245519107203244 0.9991273996509599
0.42259046330740613 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4252282718971931 0.9991273996509599
0.4254311802502536 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.42685153872167736 0.9991273996509599
0.4270544470747379 0.9991273996509599
0.4271897193101116 0.9991273996509599
0.4273249915454853 0.9991273996509599
0.427460263780859 0.9991273996509599
0.42752789989854584 0.9991273996509599
0.4276631721339195 0.9991273996509599
0.42888062225228274 0.9991273996509599
0.42908353060534327 0.9991273996509599
0.4291511667230301 0.9991273996509599
0.4292864389584038 0.9991273996509599
0.43003043625295906 0.9991273996509599
0.43016570848833274 0.9991273996509599
0.4303686168413933 0.9991273996509599
0.43057152519445385 0.9991273996509599
0.43070679742982754 0.9991273996509599
0.4307744335475144 0.9991273996509599
0.4311126141359486 0.9991273996509599
0.4312478863713223 0.9991273996509599
0.43138315860669596 0.9991273996509599
0.43151843084206964 0.9991273996509599
0.43165370307744333 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43388569496110924 0.9991273996509599
0.4357795062563409 0.9991273996509599
0.4359824146094014 0.9991273996509599
0.4361176868447751 0.9991273996509599
0.4365235035508962 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4373351369631383 0.9991273996509599
0.43780858978694626 0.9991273996509599
0.4380791342576936 0.9991273996509599
0.4386878593168752 0.9991273996509599
0.4388231315522489 0.9991273996509599
0.4391613121406831 0.9991273996509599
0.4400405816706121 0.9991273996509599
0.4403787622590463 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4418667568481569 0.9991273996509599
0.4420020290835306 0.9991273996509599
0.44234020967196486 0.9991273996509599
0.44247548190733854 0.9991273996509599
0.4426107541427122 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.4440987487318228 0.9991273996509599
0.4449103821440649 0.9991273996509599
0.446195468380115 0.9991273996509599
0.4463983767331755 0.9991273996509599
0.44734528238079135 0.9991273996509599
0.4476158268515387 0.9991273996509599
0.4480216435576598 0.9991273996509599
0.44815691579303346 0.9991273996509599
0.44829218802840715 0.9991273996509599
0.44883327696990194 0.9991273996509599
0.4489685492052756 0.9991273996509599
0.44917145755833615 0.9991273996509599
0.45113290497125463 0.9991273996509599
0.4512681772066283 0.9991273996509599
0.4514710855596889 0.9991273996509599
0.4528914440311126 1.0
0.4537707135610416 1.0
0.45417653026716265 1.0
0.4546499830909706 1.0
0.45586743320933376 1.0
0.45620561379776803 1.0
0.4566114305038891 1.0
0.45674670273926277 1.0
0.457084883327697 1.0
0.45836996956374704 1.0
0.4589110585052418 1.0
0.4590463307406155 1.0
0.460128508623605 1.0
0.4602637808589787 1.0
0.4603314169766655 1.0
0.4604666892120392 1.0
0.46094014203584716 1.0
0.46107541427122084 1.0
0.4612106865065945 1.0
0.4613459587419682 1.0
0.4616165032127156 1.0
0.46208995603652353 1.0
0.4629692255664525 1.0
0.4637132228610078 1.0
0.46398376733175517 1.0
0.46411903956712885 1.0
0.46445722015556307 1.0
0.4646601285086236 1.0
0.4649983090970578 1.0
0.4652012174501184 1.0
0.46533648968549207 1.0
0.46560703415623944 1.0
0.4660128508623605 1.0
0.4663510314507947 1.0
0.46682448427460266 1.0
0.46709502874535 1.0
0.4672303009807237 1.0
0.46790666215759213 1.0
0.46878593168752114 1.0
0.4689212039228948 1.0
0.4690564761582685 1.0
0.4691917483936422 1.0
0.47182955698342915 1.0
0.47196482921880284 1.0
0.4721001014541765 1.0
0.4722353736895502 1.0
0.47230300980723705 1.0
0.4725059181602976 1.0
0.47331755157253974 1.0
0.47365573216097395 1.0
0.474940818397024 1.0
0.4750760906323977 1.0
0.4752789989854582 1.0
0.4755495434562056 1.0
0.47636117686844776 1.0
0.47649644910382144 1.0
0.4770375380453162 1.0
0.47717281028068986 1.0
0.477578626986811 1.0
0.47771389922218466 1.0
0.47832262428136624 1.0
0.4785931687521136 1.0
0.4794724382820426 1.0
0.4796077105174163 1.0
0.4800811633412242 1.0
0.4802164355765979 1.0
0.480622252282719 1.0
0.48075752451809267 1.0
0.48224551910720326 1.0
0.4825160635779506 1.0
0.48373351369631384 1.0
0.48386878593168753 1.0
0.48407169428474806 1.0
0.4851538721677376 1.0
0.48542441663848496 1.0
0.4863036861684139 1.0
0.48657423063916133 1.0
0.4868447751099087 1.0
0.4875211362867771 1.0
0.4876564085221508 1.0
0.48772404463983765 1.0
0.48792695299289823 1.0
0.48840040581670613 1.0
0.48860331416976666 1.0
0.48907676699357455 1.0
0.48921203922894824 1.0
0.48948258369969566 1.0
0.4904971254649983 1.0
0.490632397700372 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.4930672979370984 1.0
0.49327020629015894 1.0
0.4934054785255326 1.0
0.4935407507609063 1.0
0.4938789313493405 1.0
0.49448765640852216 1.0
0.49462292864389584 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.4975312817044302 1.0
0.49766655393980386 1.0
0.500642543118025 1.0
0.5016570848833277 1.0
0.5019952654717619 1.0
0.5021305377071356 1.0
0.5032127155901251 1.0
0.5033479878254988 1.0
0.5043625295908015 1.0
0.5044978018261752 1.0
0.5046330740615489 1.0
0.5047683462969226 1.0
0.50503889076767 1.0
0.5052417991207304 1.0
0.5057828880622253 1.0
0.5060534325329726 1.0
0.5076090632397701 1.0
0.5078796077105174 1.0
0.5081501521812648 1.0
0.5083530605343254 1.0
0.5095705106526885 1.0
0.5097057828880622 1.0
0.5105850524179912 1.0
0.5108555968887386 1.0
0.5112614135948597 1.0
0.5120730470071018 1.0
0.5136286777138992 1.0
0.5137639499492729 1.0
0.5140344944200202 1.0
0.5141697666553939 1.0
0.5146432194792019 1.0
0.5148461278322625 1.0
0.5161312140683125 1.0
0.5162664863036862 1.0
0.5164693946567467 1.0
0.5166046668921204 1.0
0.5168752113628677 1.0
0.5170104835982414 1.0
0.5170781197159283 1.0
0.5172810280689888 1.0
0.5174163003043625 1.0
0.5178897531281704 1.0
0.5190395671288468 1.0
0.5192424754819074 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5199864727764626 1.0
0.5203922894825836 1.0
0.5208657423063916 1.0
0.521136286777139 1.0
0.5213391951301996 1.0
0.5214744673655732 1.0
0.5219479201893811 1.0
0.5222184646601286 1.0
0.522421373013189 1.0
0.5226242813662496 1.0
0.5231653703077443 1.0
0.5232330064254311 1.0
0.5233682786608048 1.0
0.5244504565437944 1.0
0.5246533648968549 1.0
0.5251268177206628 1.0
0.5256002705444708 1.0
0.5256679066621576 1.0
0.5262089956036523 1.0
0.5264795400743997 1.0
0.5268853567805208 1.0
0.5270206290158945 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5279675346635103 1.0
0.5281704430165709 1.0
0.5288468041934393 1.0
0.5291849847818735 1.0
0.5299966181941157 1.0
0.5301318904294894 1.0
0.5301995265471762 1.0
0.5304024349002368 1.0
0.5310787960771052 1.0
0.5314169766655394 1.0
0.5318904294893473 1.0
0.5324991545485289 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5341224213730131 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.5351369631383158 1.0
0.5352045992560027 1.0
0.5356104159621238 1.0
0.5357456881974975 1.0
0.5368278660804869 1.0
0.5370984105512343 1.0
0.5373013189042949 1.0
0.5375718633750423 1.0
0.5383158606695976 1.0
0.5386540412580317 1.0
0.5389245857287792 1.0
0.5405478525532634 1.0
0.5414947582008792 1.0
0.5416300304362529 1.0
0.5418329387893135 1.0
0.5419682110246872 1.0
0.5425769360838688 1.0
0.5429827527899899 1.0
0.5435914778491715 1.0
0.543794386202232 1.0
0.5442678390260399 1.0
0.5445383834967873 1.0
0.5448089279675347 1.0
0.5449442002029083 1.0
0.5452147446736557 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.550760906323977 1.0
0.5511667230300981 1.0
0.5513696313831586 1.0
0.5540750760906324 1.0
0.5542779844436929 1.0
0.5548867095028746 1.0
0.5561041596212377 1.0
0.5562394318566114 1.0
0.5565099763273588 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582685153872168 1.0
0.558606695975651 1.0
0.5589448765640852 1.0
0.5590801487994589 1.0
0.5613121406831247 1.0
0.5614474129184984 1.0
0.5624619546838011 1.0
0.5625972269191748 1.0
0.5643557659790328 1.0
0.5644910382144065 1.0
0.5662495772742645 1.0
0.5671288468041934 1.0
0.5678052079810619 1.0
0.5679404802164356 1.0
0.5685492052756171 1.0
0.5687521136286777 1.0
0.5696313831586067 1.0
0.5702401082177883 1.0
0.5703753804531619 1.0
0.57341900574907 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853229624619547 1.0
0.5855935069327021 1.0
0.5867433209333784 1.0
0.5868785931687521 1.0
0.5870138654041258 1.0
0.5874873182279338 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5883665877578627 1.0
0.58863713222861 1.0
0.5896516739939127 1.0
0.5897869462292864 1.0
0.589989854582347 1.0
0.5903280351707813 1.0
0.5905309435238417 1.0
0.5906662157592154 1.0
0.5909367602299628 1.0
0.592154210348326 1.0
0.5922894825836997 1.0
0.5933716604666892 1.0
0.5935069327020629 1.0
0.5943862022319919 1.0
0.5946567467027393 1.0
0.5948596550557999 1.0
0.5950625634088603 1.0
0.595197835644234 1.0
0.5953331078796077 1.0
0.5954683801149814 1.0
0.5958741968211024 1.0
0.5961447412918498 1.0
0.5967534663510314 1.0
0.596956374704092 1.0
0.5977003719986472 1.0
0.5979032803517078 1.0
0.5980385525870815 1.0
0.5981738248224552 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989178221170105 1.0
0.5991883665877579 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.5997970916469395 1.0
0.5999323638823132 1.0
0.6009469056476159 1.0
0.6011498140006764 1.0
0.6027054447074738 1.0
0.6029083530605344 1.0
0.6035170781197159 1.0
0.6043963476496449 1.0
0.6045316198850186 1.0
0.6049374365911396 1.0
0.6050727088265133 1.0
0.6052756171795739 1.0
0.6054785255326345 1.0
0.6057490700033819 1.0
0.6058843422387555 1.0
0.6061548867095029 1.0
0.6062225228271897 1.0
0.606560703415624 1.0
0.606966520121745 1.0
0.6071017923571187 1.0
0.6075076090632398 1.0
0.6077105174163003 1.0
0.6089956036523504 1.0
0.6091308758877241 1.0
0.6094690564761582 1.0
0.6096043287115319 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6114305038890767 1.0
0.6118363205951979 1.0
0.6127155901251268 1.0
0.6128508623605005 1.0
0.6129184984781874 1.0
0.6131214068312479 1.0
0.6138654041258031 1.0
0.6140006763611768 1.0
0.6148799458911058 1.0
0.6150152181264795 1.0
0.6152181264795401 1.0
0.6154886709502875 1.0
0.6197497463645587 1.0
0.6200202908353061 1.0
0.6203584714237402 1.0
0.6206290158944876 1.0
0.6208319242475482 1.0
0.6210348326006088 1.0
0.6212377409536692 1.0
0.6213730131890429 1.0
0.6216435576597903 1.0
0.6219141021305377 1.0
0.6221170104835982 1.0
0.6246195468380115 1.0
0.6247548190733851 1.0
0.6249577274264457 1.0
0.6251606357795062 1.0
0.6258369969563747 1.0
0.6260399053094352 1.0
0.6267162664863037 1.0
0.6268515387216774 1.0
0.6271220831924248 1.0
0.6277308082516063 1.0
0.6280013527223537 1.0
0.628745350016909 1.0
0.6307744335475144 1.0
0.6309097057828881 1.0
0.6318566114305039 1.0
0.6321947920189381 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.633547514372675 1.0
0.6338856949611092 1.0
0.6342238755495434 1.0
0.6345620561379777 1.0
0.6346296922556646 1.0
0.634832600608725 1.0
0.6349678728440987 1.0
0.6351031450794724 1.0
0.6353736895502198 1.0
0.6355089617855935 1.0
0.6359147784917146 1.0
0.6373351369631384 1.0
0.6374704091985121 1.0
0.6376056814338857 1.0
0.6376733175515725 1.0
0.6394318566114305 1.0
0.6397024010821779 1.0
0.6399729455529253 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6405816706121069 1.0
0.640987487318228 1.0
0.6411227595536017 1.0
0.6412580317889753 1.0
0.6415962123774095 1.0
0.6417314846127832 1.0
0.6419343929658438 1.0
0.6421373013189043 1.0
0.6428136624957728 1.0
0.6429489347311464 1.0
0.6433547514372675 1.0
0.6434223875549544 1.0
0.6435576597903281 1.0
0.6451132904971255 1.0
0.6453838349678729 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.647074737910044 1.0
0.6473452823807914 1.0
0.647480554616165 1.0
0.6486303686168414 1.0
0.6487656408522151 1.0
0.650524179912073 1.0
0.6506594521474467 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.65187690226581 1.0
0.6520121745011837 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6526885356780521 1.0
0.6529590801487994 1.0
0.6543118025025364 1.0
0.6545823469732838 1.0
0.6550557997970916 1.0
0.6559350693270206 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6568819749746364 1.0
0.6574230639161313 1.0
0.6576259722691917 1.0
0.6577612445045654 1.0
0.6580994250929997 1.0
0.6657423063916131 1.0
0.6659452147446736 1.0
0.6660804869800473 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6672303009807237 1.0
0.6675684815691579 1.0
0.6678390260399053 1.0
0.6682448427460264 1.0
0.6683801149814 1.0
0.6685153872167737 1.0
0.6686506594521474 1.0
0.6687859316875211 1.0
0.669327020629016 1.0
0.6693946567467027 1.0
0.6696652012174501 1.0
0.6698681095705107 1.0
0.6700033818058844 1.0
0.6702739262766317 1.0
0.6707473791004397 1.0
0.6708150152181265 1.0
0.6709502874535002 1.0
0.6714913763949949 1.0
0.6716266486303686 1.0
0.6717619208657423 1.0
0.671897193101116 1.0
0.6723030098072371 1.0
0.6730470071017923 1.0
0.6733851876902266 1.0
0.6735880960432871 1.0
0.6737910043963476 1.0
0.6739262766317213 1.0
0.6741291849847819 1.0
0.6742644572201556 1.0
0.674940818397024 1.0
0.6750760906323977 1.0
0.6752113628677714 1.0
0.6753466351031451 1.0
0.6758877240446398 1.0
0.6761582685153872 1.0
0.6763611768684478 1.0
0.6764964491038215 1.0
0.6765640852215082 1.0
0.6769022658099425 1.0
0.6775109908691241 1.0
0.6781873520459926 1.0
0.6787284409874873 1.0
0.6792018938112953 1.0
0.679269529928982 1.0
0.6794048021643557 1.0
0.6795400743997294 1.0
0.6796753466351031 1.0
0.6800811633412243 1.0
0.6803517078119716 1.0
0.6804869800473453 1.0
0.680622252282719 1.0
0.6808927967534664 1.0
0.6812309773419005 1.0
0.6817720662833954 1.0
0.6819073385187691 1.0
0.6820426107541427 1.0
0.6831247886371322 1.0
0.6832600608725059 1.0
0.6835306053432533 1.0
0.6837335136963139 1.0
0.6838011498140006 1.0
0.6839364220493743 1.0
0.684545147108556 1.0
0.6852215082854244 1.0
0.6856273249915454 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6861684139330403 1.0
0.6872505918160298 1.0
0.6885356780520798 1.0
0.6886709502874535 1.0
0.6890767669935746 1.0
0.6892120392289482 1.0
0.6893473114643219 1.0
0.6898207642881299 1.0
0.6899560365235036 1.0
0.6900913087588773 1.0
0.6902942171119377 1.0
0.6909029421711194 1.0
0.691038214406493 1.0
0.6912411227595536 1.0
0.6917822117010484 1.0
0.691917483936422 1.0
0.6929320257017247 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6934731146432195 1.0
0.6935407507609064 1.0
0.6936760229962801 1.0
0.6942847480554616 1.0
0.6946229286438959 1.0
0.6948258369969563 1.0
0.7077443354751437 1.0
0.7078796077105174 1.0
0.7080148799458911 1.0
0.7082854244166384 1.0
0.708488332769699 1.0
0.7086236050050727 1.0
0.7088265133581333 1.0
0.7098410551234359 1.0
0.7103145079472438 1.0
0.7104497801826175 1.0
0.7107203246533649 1.0
0.7109908691241122 1.0
0.7111937774771728 1.0
0.711531958065607 1.0
0.7117348664186676 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7134257693608387 1.0
0.7139668583023334 1.0
0.7143726750084545 1.0
0.7149137639499493 1.0
0.7163341224213731 1.0
0.7168752113628678 1.0
0.7171457558336152 1.0
0.7172810280689889 1.0
0.7174163003043625 1.0
0.7176868447751099 1.0
0.7178221170104836 1.0
0.7181602975989179 1.0
0.7183632059519783 1.0
0.7186337504227257 1.0
0.7187690226580994 1.0
0.7194453838349679 1.0
0.7195806560703416 1.0
0.7196482921880284 1.0
0.7200541088941494 1.0
0.72025701724721 1.0
0.7203922894825837 1.0
0.7205275617179574 1.0
0.7220831924247548 1.0
0.7223537368955022 1.0
0.7228271897193101 1.0
0.7229624619546838 1.0
0.7231653703077443 1.0
0.7235035508961786 1.0
0.7235711870138654 1.0
0.7238417314846128 1.0
0.7242475481907339 1.0
0.7243828204261076 1.0
0.724585728779168 1.0
0.725938451132905 1.0
0.7260737233682787 1.0
0.7262089956036524 1.0
0.7263442678390261 1.0
0.7280351707811972 1.0
0.7291173486641866 1.0
0.7299966181941157 1.0
0.7301995265471762 1.0
0.730267162664863 1.0
0.7304024349002367 1.0
0.7306053432532973 1.0
0.730740615488671 1.0
0.7309435238417314 1.0
0.7314169766655394 1.0
0.7315522489009131 1.0
0.7317551572539737 1.0
0.7330402434900237 1.0
0.7339195130199526 1.0
0.7342576936083869 1.0
0.7345958741968212 1.0
0.7347987825498816 1.0
0.7348664186675685 1.0
0.7352045992560027 1.0
0.736354413256679 1.0
0.7372336827866081 1.0
0.7375718633750423 1.0
0.737707135610416 1.0
0.7383158606695975 1.0
0.7384511329049712 1.0
0.7387893134934055 1.0
0.738992221846466 1.0
0.7396009469056476 1.0
0.7398038552587082 1.0
0.7403449442002029 1.0
0.7404802164355766 1.0
0.740750760906324 1.0
0.7410213053770713 1.0
0.741156577612445 1.0
0.7414271220831924 1.0
0.7414947582008793 1.0
0.7419682110246871 1.0
0.742035847142374 1.0
0.7421711193777477 1.0
0.742509299966182 1.0
0.7432532972607372 1.0
0.7433209333784241 1.0
0.7439296584376057 1.0
0.7445383834967872 1.0
0.7446736557321609 1.0
0.7448089279675346 1.0
0.7449442002029083 1.0
0.7456205613797768 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7462969225566453 1.0
0.7464321947920189 1.0
0.7467703753804532 1.0
0.7469056476158269 1.0
0.7479201893811295 1.0
0.7480554616165032 1.0
0.7486641866756848 1.0
0.7491376394994927 1.0
0.7496787284409875 1.0
0.7498140006763612 1.0
0.7499492729117349 1.0
0.7503550896178559 1.0
0.7508285424416639 1.0
0.7513696313831586 1.0
0.751640175853906 1.0
0.7519107203246533 1.0
0.7523841731484613 1.0
0.7525870815015218 1.0
0.7527223537368956 1.0
0.752925262089956 1.0
0.7530605343253297 1.0
0.7544132566790667 1.0
0.7545485289144404 1.0
0.7549543456205614 1.0
0.7550896178559351 1.0
0.7552925262089956 1.0
0.7556307067974298 1.0
0.7561041596212378 1.0
0.7572539736219142 1.0
0.7574568819749746 1.0
0.7582685153872167 1.0
0.7589448765640853 1.0
0.7592830571525194 1.0
0.7595536016232668 1.0
0.7596888738586405 1.0
0.7598241460940142 1.0
0.7600946905647615 1.0
0.7607034156239432 1.0
0.7608386878593169 1.0
0.7609063239770038 1.0
0.7611768684477511 1.0
0.7615150490361853 1.0
0.761650321271559 1.0
0.7630030436252959 1.0
0.7633412242137302 1.0
0.763408860331417 1.0
0.7635441325667907 1.0
0.7638823131552249 1.0
0.7640175853905986 1.0
0.7645586743320933 1.0
0.7648968549205276 1.0
0.7653026716266487 1.0
0.7654379438620224 1.0
0.7658437605681434 1.0
0.7683462969225566 1.0
0.7694284748055462 1.0
0.7697666553939804 1.0
0.7704430165708488 1.0
0.7706459249239094 1.0
0.7709841055123436 1.0
0.7711193777477173 1.0
0.7715928305715252 1.0
0.7719310111599594 1.0
0.7721339195130199 1.0
0.7722691917483936 1.0
0.7733513696313832 1.0
0.7734866418667569 1.0
0.7736895502198173 1.0
0.773824822455191 1.0
0.7740953669259385 1.0
0.7742306391613122 1.0
0.7745011836320596 1.0
0.780385525870815 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7827527899898545 1.0
0.7830909705782888 1.0
0.7832262428136625 1.0
0.7834291511667231 1.0
0.7851200541088942 1.0
0.7855258708150152 1.0
0.7861345958741969 1.0
0.7863375042272573 1.0
0.7872167737571863 1.0
0.78735204599256 1.0
0.7877578626986811 1.0
0.7879607710517417 1.0
0.7880960432871154 1.0
0.788231315522489 1.0
0.7883665877578627 1.0
0.7885018599932364 1.0
0.7887047683462969 1.0
0.7888400405816706 1.0
0.7889753128170442 1.0
0.7896516739939128 1.0
0.7897869462292865 1.0
0.7905309435238417 1.0
0.7908014879945892 1.0
0.7911396685830233 1.0
0.791680757524518 1.0
0.7922218464660129 1.0
0.7937098410551234 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7943185661143051 1.0
0.7943862022319919 1.0
0.7949949272911735 1.0
0.7951301995265472 1.0
0.7952654717619209 1.0
0.7954007439972945 1.0
0.7956036523503551 1.0
0.7962123774095367 1.0
0.7963476496449103 1.0
0.7971592830571526 1.0
0.7972945552925262 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.7993912749408184 1.0
0.7995941832938789 1.0
0.8004734528238079 1.0
0.8008116334122422 1.0
0.8009469056476158 1.0
0.8011498140006763 1.0
0.8017585390598579 1.0
0.8020967196482922 1.0
0.8024349002367264 1.0
0.8025701724721 1.0
0.802637808589787 1.0
0.8029083530605343 1.0
0.8029759891782212 1.0
0.8031788975312817 1.0
0.8037876225904633 1.0
0.8041258031788975 1.0
0.8053432532972608 1.0
0.8054785255326344 1.0
0.8058167061210687 1.0
0.8062901589448765 1.0
0.8073047007101792 1.0
0.8076428812986135 1.0
0.8080486980047346 1.0
0.8081839702401082 1.0
0.808725059181603 1.0
0.8089279675346636 1.0
0.8090632397700372 1.0
0.8091985120054109 1.0
0.8102130537707135 1.0
0.8103483260060873 1.0
0.8104159621237741 1.0
0.8119039567128847 1.0
0.8126479540074399 1.0
0.8153533987149137 1.0
0.815691579303348 1.0
0.8158944876564085 1.0
0.8160297598917822 1.0
0.8164355765979033 1.0
0.816570848833277 1.0
0.8171119377747718 1.0
0.8175177544808928 1.0
0.8181941156577612 1.0
0.8183293878931349 1.0
0.8183970240108218 1.0
0.8185999323638823 1.0
0.8186675684815692 1.0
0.8190733851876902 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8214406493067298 1.0
0.8217111937774771 1.0
0.8221170104835982 1.0
0.8222522827189719 1.0
0.822658099425093 1.0
0.8227933716604667 1.0
0.8229286438958404 1.0
0.8230639161312141 1.0
0.8233344606019615 1.0
0.8234697328373352 1.0
0.8235373689550219 1.0
0.8238079134257693 1.0
0.823943185661143 1.0
0.8242137301318905 1.0
0.8251606357795063 1.0
0.82529590801488 1.0
0.8260399053094353 1.0
0.826175177544809 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8280689888400405 1.0
0.8283395333107879 1.0
0.8298951640175853 1.0
0.830030436252959 1.0
0.8302333446060196 1.0
0.8304362529590802 1.0
0.8318566114305039 1.0
0.8321947920189381 1.0
0.8323300642543118 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.8328711531958065 1.0
0.8344944200202908 1.0
0.8355765979032803 1.0
0.8359147784917146 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8371998647277646 1.0
0.837470409198512 1.0
0.8376056814338857 1.0
0.8377409536692594 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8388231315522489 1.0
0.8389584037876225 1.0
0.8391613121406831 1.0
0.8392965843760568 1.0
0.8395671288468042 1.0
0.8404463983767332 1.0
0.8405816706121069 1.0
0.8407845789651675 1.0
0.8409198512005411 1.0
0.8411903956712885 1.0
0.8416638484950963 1.0
0.8420020290835306 1.0
0.8424754819073386 1.0
0.8426107541427122 1.0
0.8427460263780859 1.0
0.8428812986134596 1.0
0.8432871153195807 1.0
0.8445722015556307 1.0
0.8447074737910044 1.0
0.8448427460263781 1.0
0.8456543794386202 1.0
0.8457896516739939 1.0
0.8463307406154886 1.0
0.8471423740277308 1.0
0.8474129184984782 1.0
0.8475481907338519 1.0
0.8476834629692256 1.0
0.8482921880284072 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8495772742644572 1.0
0.8513358133243152 1.0
0.8515387216773758 1.0
0.8517416300304362 1.0
0.8521474467365573 1.0
0.852282718971931 1.0
0.8539059857964153 1.0
0.8541088941494758 1.0
0.8547176192086574 1.0
0.8548528914440311 1.0
0.8556645248562732 1.0
0.8559350693270207 1.0
0.856205613797768 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8571525194453838 1.0
0.8574230639161312 1.0
0.8583023334460602 1.0
0.8584376056814339 1.0
0.8587757862698681 1.0
0.859722691917484 1.0
0.8598579641528576 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8604666892120393 1.0
0.8622928643895841 1.0
0.8687182955698343 1.0
0.8690564761582685 1.0
0.869259384511329 1.0
0.8696652012174502 1.0
0.8699357456881975 1.0
0.8703415623943186 1.0
0.8712208319242476 1.0
0.8712884680419344 1.0
0.8714237402773081 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8729793709841055 1.0
0.8731146432194792 1.0
0.8734528238079134 1.0
0.8735880960432871 1.0
0.8742644572201556 1.0
0.8744673655732161 1.0
0.8745350016909029 1.0
0.8746702739262766 1.0
0.8755495434562056 1.0
0.875820087926953 1.0
0.8761582685153873 1.0
0.8762935407507609 1.0
0.876699357456882 1.0
0.8770375380453161 1.0
0.8773757186337504 1.0
0.8775109908691241 1.0
0.877578626986811 1.0
0.8778491714575584 1.0
0.8781873520459925 1.0
0.8792018938112952 1.0
0.8798106188704768 1.0
0.8811633412242137 1.0
0.8814338856949611 1.0
0.8815691579303347 1.0
0.8819749746364559 1.0
0.8820426107541427 1.0
0.8822455191072033 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.883665877578627 1.0
0.8838011498140007 1.0
0.8840040581670612 1.0
0.8842746026378085 1.0
0.8843422387554954 1.0
0.8844775109908691 1.0
0.8858978694622929 1.0
0.8861007778153533 1.0
0.8874535001690903 1.0
0.887588772404464 1.0
0.8876564085221508 1.0
0.8883327696990193 1.0
0.888468041934393 1.0
0.8886709502874535 1.0
0.8896854920527562 1.0
0.8898207642881298 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8909029421711194 1.0
0.8911734866418668 1.0
0.8920527561717957 1.0
0.8923233006425432 1.0
0.8925262089956036 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.893270206290159 1.0
0.8935407507609063 1.0
0.8937436591139668 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8944876564085221 1.0
0.8946905647615827 1.0
0.8947582008792695 1.0
0.8950963814677038 1.0
0.8952992898207643 1.0
0.895434562056138 1.0
0.8962461954683801 1.0
0.8963814677037538 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8970578288806222 1.0
0.8979370984105512 1.0
0.8980723706459249 1.0
0.8981400067636117 1.0
0.8985458234697329 1.0
0.8994250929996618 1.0
0.8995603652350355 1.0
0.9009130875887724 1.0
0.9012512681772066 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9026039905309435 1.0
0.9027392627663172 1.0
0.9029421711193778 1.0
0.9030774433547515 1.0
0.9042948934731146 1.0
0.9049712546499831 1.0
0.9065268853567805 1.0
0.9066621575921542 1.0
0.9087588772404463 1.0
0.90889414947582 1.0
0.9092323300642543 1.0
0.909367602299628 1.0
0.9114643219479202 1.0
0.9115995941832938 1.0
0.9118701386540412 1.0
0.912005410889415 1.0
0.9124112275955361 1.0
0.9125464998309097 1.0
0.9126817720662834 1.0
0.9128170443016571 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9140344944200203 1.0
0.914169766655394 1.0
0.914575583361515 1.0
0.9147108555968887 1.0
0.9148461278322624 1.0
0.915049036185323 1.0
0.9151166723030099 1.0
0.9152519445383835 1.0
0.9169428474805547 1.0
0.9173486641866757 1.0
0.9180250253635441 1.0
0.9191072032465336 1.0
0.9192424754819073 1.0
0.9235035508961785 1.0
0.9237064592492391 1.0
0.9240446398376733 1.0
0.9241799120730471 1.0
0.9243151843084207 1.0
0.9244504565437944 1.0
0.9245180926614812 1.0
0.9247210010145418 1.0
0.9253973621914102 1.0
0.9255326344267839 1.0
0.9256002705444707 1.0
0.9258031788975313 1.0
0.926344267839026 1.0
0.9265471761920866 1.0
0.9266824484274603 1.0
0.9269529928982077 1.0
0.9287115319580657 1.0
0.9288468041934393 1.0
0.9294555292526209 1.0
0.9295908014879946 1.0
0.9301995265471762 1.0
0.9304024349002368 1.0
0.9308082516063578 1.0
0.9309435238417315 1.0
0.931552248900913 1.0
0.9318227933716605 1.0
0.932025701724721 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9328373351369631 1.0
0.9329726073723368 1.0
0.933378424078458 1.0
0.9335136963138316 1.0
0.9341900574907 1.0
0.9346635103145079 1.0
0.9348664186675685 1.0
0.9352722353736895 1.0
0.9369631383158606 1.0
0.9371660466689212 1.0
0.9373689550219817 1.0
0.9375042272573554 1.0
0.9390598579641528 1.0
0.9391951301995265 1.0
0.9396009469056477 1.0
0.9402096719648292 1.0
0.9406154886709502 1.0
0.9406831247886371 1.0
0.9408860331416977 1.0
0.9432532972607373 1.0
0.944200202908353 1.0
0.9443354751437267 1.0
0.9444707473791004 1.0
0.9448089279675347 1.0
0.945079472438282 1.0
0.9454852891444031 1.0
0.9456205613797768 1.0
0.9461616503212715 1.0
0.9462969225566452 1.0
0.9464321947920189 1.0
0.9465674670273926 1.0
0.9469056476158269 1.0
0.9471085559688874 1.0
0.9474467365573216 1.0
0.9598241460940142 1.0
0.9599594183293879 1.0
0.9602299628001353 1.0
0.9611092323300643 1.0
0.961244504565438 1.0
0.9623266824484275 1.0
0.9624619546838011 1.0
0.9627324991545485 1.0
0.9630706797429828 1.0
0.9637470409198512 1.0
0.9638823131552249 1.0
0.9640852215082855 1.0
0.9642204937436591 1.0
0.964693946567467 1.0
0.9648968549205276 1.0
0.9650321271559013 1.0
0.965979032803517 1.0
0.9661143050388907 1.0
0.9662495772742644 1.0
0.9663848495096381 1.0
0.9665877578626987 1.0
0.966925938451133 1.0
0.9670612106865066 1.0
0.9680757524518092 1.0
0.968211024687183 1.0
0.9688873858640514 1.0
0.9690226580994251 1.0
0.9729455529252621 1.0
0.9737571863375042 1.0
0.9738924585728779 1.0
0.9740277308082516 1.0
0.9745688197497464 1.0
0.9749746364558675 1.0
0.9750422725735542 1.0
0.9751775448089279 1.0
0.9752451809266148 1.0
0.9753804531619885 1.0
0.9763273588096043 1.0
0.9765302671626649 1.0
0.976868447751099 1.0
0.9770037199864727 1.0
0.977341900574907 1.0
0.9776124450456544 1.0
0.9790328035170781 1.0
0.9792357118701387 1.0
0.9795738924585728 1.0
0.9797091646939465 1.0
0.9798444369293202 1.0
0.9804531619885019 1.0
0.9811971592830572 1.0
0.9813324315184309 1.0
0.9814000676361176 1.0
0.9815353398714913 1.0
0.9816029759891782 1.0
0.9818735204599256 1.0
0.9832262428136624 1.0
0.9834967872844099 1.0
0.9841055123435914 1.0
0.9842407845789651 1.0
0.9855935069327021 1.0
0.9857287791680758 1.0
0.9865404125803179 1.0
0.9872844098748732 1.0
0.9874196821102469 1.0
0.9875549543456206 1.0
0.987757862698681 1.0
0.9878931349340548 1.0
0.9890429489347311 1.0
0.9905985796415285 1.0
0.9908691241122759 1.0
0.9910720324653365 1.0
0.9916807575245181 1.0
0.9918160297598918 1.0
0.9922894825836996 1.0
0.9924247548190734 1.0
0.9928305715251945 1.0
0.9935745688197497 1.0
0.9937098410551234 1.0
0.9938451132904971 1.0
0.9941832938789313 1.0
0.9943862022319919 1.0
0.9945891105850524 1.0
0.9964152857625972 1.0
0.9965505579979709 1.0
0.9972945552925262 1.0
0.9974298275278999 1.0
0.9979709164693946 1.0
0.998241460940142 1.0
1.0 1.0


==> rocs/CG_droidchemeleon_clean_p_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.007853403141361256
0.0 0.009598603839441536
0.0 0.017452006980802792
0.0 0.019197207678883072
0.0 0.02530541012216405
0.0 0.027050610820244327
0.0 0.030541012216404886
0.0 0.034031413612565446
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.04712041884816754
0.0 0.049738219895287955
0.0 0.053228621291448515
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06108202443280977
0.0 0.06282722513089005
0.0 0.07242582897033159
0.0 0.07853403141361257
0.0 0.07940663176265271
0.0 0.08115183246073299
0.0 0.08987783595113438
0.0 0.09336823734729494
0.0 0.1012216404886562
0.0 0.10296684118673648
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11518324607329843
0.0 0.12914485165794065
0.0 0.13176265270506107
0.0 0.13961605584642234
0.0 0.14136125654450263
0.0 0.1431064572425829
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.15008726003490402
0.0 0.15532286212914484
0.0 0.15881326352530542
0.0 0.16055846422338568
0.0 0.1631762652705061
0.0 0.16666666666666666
0.0 0.17015706806282724
0.0 0.17277486910994763
0.0 0.17713787085514834
0.0 0.17888307155322863
0.0 0.1823734729493892
0.0 0.1849912739965096
0.0 0.18673647469458987
0.0 0.19197207678883071
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.20855148342059338
0.0 0.2111692844677138
0.0 0.21553228621291448
0.0 0.22164048865619546
0.0 0.22425828970331588
0.0 0.22600349040139617
0.0 0.22949389179755672
0.0 0.231239092495637
0.0 0.23298429319371727
0.0 0.23472949389179756
0.0 0.2425828970331588
0.0 0.2469458987783595
0.0 0.25741710296684117
0.0 0.28184991273996507
0.0 0.28534031413612565
0.0 0.2914485165794066
0.0 0.2931937172774869
0.0 0.2949389179755672
0.0 0.30017452006980805
0.0 0.306282722513089
0.0 0.3080279232111693
0.0 0.3158813263525305
0.0 0.3193717277486911
0.0 0.32111692844677137
0.0 0.3228621291448517
0.0 0.32809773123909247
0.0 0.33507853403141363
0.0 0.3368237347294939
0.0 0.3481675392670157
0.0 0.3507853403141361
0.0 0.35340314136125656
0.0 0.3586387434554974
0.0 0.3612565445026178
0.0 0.3647469458987784
0.0 0.36649214659685864
0.0 0.39965095986038396
0.0 0.40226876090750435
0.0 0.40663176265270506
0.0 0.4083769633507853
0.0 0.40924956369982546
0.0 0.4109947643979058
0.0 0.4144851657940663
0.0 0.418848167539267
0.0 0.42844677137870857
0.0 0.4406631762652705
0.0 0.4476439790575916
0.0 0.45200698080279234
0.0 0.45898778359511344
0.0 0.46160558464223383
0.0 0.4650959860383944
0.0 0.46596858638743455
0.0 0.4677137870855148
0.0 0.4694589877835951
0.0 0.4720767888307155
0.0 0.4738219895287958
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.47643979057591623
6.763611768684478e-05 0.4930191972076789
6.763611768684478e-05 0.493891797556719
6.763611768684478e-05 0.5087260034904014
6.763611768684478e-05 0.5130890052356021
6.763611768684478e-05 0.5165794066317626
6.763611768684478e-05 0.5218150087260035
6.763611768684478e-05 0.5235602094240838
6.763611768684478e-05 0.5287958115183246
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5322862129144852
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.537521815008726
0.00020290835306053433 0.5427574171029669
0.0002705444707473791 0.5427574171029669
0.0002705444707473791 0.5488656195462478
0.0002705444707473791 0.5506108202443281
0.0002705444707473791 0.5567190226876091
0.0002705444707473791 0.5610820244328097
0.0002705444707473791 0.56282722513089
0.0002705444707473791 0.5671902268760908
0.0002705444707473791 0.5706806282722513
0.0002705444707473791 0.5724258289703316
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5828970331588132
0.0002705444707473791 0.5846422338568935
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.5977312390924956
0.0002705444707473791 0.5986038394415357
0.0002705444707473791 0.6003490401396161
0.0002705444707473791 0.6020942408376964
0.0002705444707473791 0.6038394415357766
0.0002705444707473791 0.6073298429319371
0.00033818058843422386 0.6073298429319371
0.00033818058843422386 0.6082024432809773
0.00033818058843422386 0.6300174520069808
0.00033818058843422386 0.6308900523560209
0.00033818058843422386 0.6326352530541012
0.00033818058843422386 0.6352530541012217
0.00033818058843422386 0.6465968586387435
0.00033818058843422386 0.6483420593368238
0.00033818058843422386 0.6727748691099477
0.00033818058843422386 0.6745200698080279
0.00033818058843422386 0.6780104712041884
0.00033818058843422386 0.6788830715532286
0.00033818058843422386 0.6823734729493892
0.00033818058843422386 0.6858638743455497
0.00033818058843422386 0.6867364746945899
0.00033818058843422386 0.6884816753926701
0.00033818058843422386 0.6910994764397905
0.00033818058843422386 0.6972076788830716
0.00033818058843422386 0.699825479930192
0.00033818058843422386 0.7024432809773123
0.00033818058843422386 0.7050610820244329
0.00033818058843422386 0.7094240837696335
0.00033818058843422386 0.7155322862129145
0.00033818058843422386 0.7164048865619547
0.00033818058843422386 0.7181500872600349
0.00033818058843422386 0.725130890052356
0.00033818058843422386 0.7277486910994765
0.00033818058843422386 0.7286212914485166
0.00033818058843422386 0.7338568935427574
0.00033818058843422386 0.7356020942408377
0.00033818058843422386 0.7373472949389179
0.00033818058843422386 0.7469458987783595
0.00033818058843422386 0.7486910994764397
0.00033818058843422386 0.7504363001745201
0.00033818058843422386 0.7539267015706806
0.00033818058843422386 0.7574171029668412
0.00033818058843422386 0.7635253054101222
0.00033818058843422386 0.768760907504363
0.00033818058843422386 0.7696335078534031
0.00033818058843422386 0.7713787085514834
0.00033818058843422386 0.7731239092495636
0.00033818058843422386 0.7766143106457243
0.00033818058843422386 0.7774869109947644
0.00033818058843422386 0.7801047120418848
0.00033818058843422386 0.7818499127399651
0.00033818058843422386 0.7844677137870855
0.00033818058843422386 0.7853403141361257
0.00033818058843422386 0.787085514834206
0.00033818058843422386 0.7897033158813264
0.00033818058843422386 0.7914485165794066
0.00033818058843422386 0.7923211169284468
0.00033818058843422386 0.7966841186736475
0.00033818058843422386 0.7975567190226877
0.00033818058843422386 0.8010471204188482
0.00033818058843422386 0.8036649214659686
0.00033818058843422386 0.8071553228621291
0.00033818058843422386 0.8272251308900523
0.00033818058843422386 0.8289703315881326
0.00033818058843422386 0.8324607329842932
0.00033818058843422386 0.8333333333333334
0.00033818058843422386 0.8359511343804538
0.00033818058843422386 0.8403141361256544
0.00033818058843422386 0.8420593368237347
0.00033818058843422386 0.8438045375218151
0.00033818058843422386 0.8472949389179756
0.00033818058843422386 0.8481675392670157
0.00033818058843422386 0.849912739965096
0.00033818058843422386 0.8507853403141361
0.00033818058843422386 0.8525305410122164
0.00033818058843422386 0.856020942408377
0.00033818058843422386 0.8577661431064573
0.00033818058843422386 0.8630017452006981
0.00033818058843422386 0.8638743455497382
0.00033818058843422386 0.8717277486910995
0.00033818058843422386 0.8743455497382199
0.00033818058843422386 0.8760907504363001
0.00033818058843422386 0.8778359511343804
0.00033818058843422386 0.8795811518324608
0.00033818058843422386 0.8821989528795812
0.00033818058843422386 0.8996509598603839
0.00033818058843422386 0.9013961605584643
0.00033818058843422386 0.9022687609075044
0.00040581670612106866 0.9022687609075044
0.00040581670612106866 0.9040139616055847
0.00040581670612106866 0.9057591623036649
0.00040581670612106866 0.9083769633507853
0.00040581670612106866 0.9118673647469459
0.00040581670612106866 0.9144851657940664
0.0004734528238079134 0.9144851657940664
0.0004734528238079134 0.918848167539267
0.0005410889414947582 0.918848167539267
0.0005410889414947582 0.9205933682373473
0.0005410889414947582 0.9223385689354275
0.0005410889414947582 0.9240837696335078
0.0005410889414947582 0.924956369982548
0.0005410889414947582 0.9284467713787086
0.0005410889414947582 0.9336823734729494
0.0006763611768684477 0.9336823734729494
0.0006763611768684477 0.9354275741710296
0.0008116334122421373 0.9354275741710296
0.0008116334122421373 0.9380453752181501
0.0010145417653026716 0.9380453752181501
0.0010145417653026716 0.9432809773123909
0.0010821778829895165 0.9432809773123909
0.0010821778829895165 0.944153577661431
0.0012174501183632059 0.944153577661431
0.0012174501183632059 0.9450261780104712
0.0012174501183632059 0.9467713787085514
0.0012174501183632059 0.9493891797556719
0.0012850862360500508 0.9493891797556719
0.0012850862360500508 0.9511343804537522
0.001487994589110585 0.9511343804537522
0.0016232668244842746 0.9511343804537522
0.0016232668244842746 0.9520069808027923
0.0016909029421711193 0.9520069808027923
0.0016909029421711193 0.9528795811518325
0.0017585390598579642 0.9528795811518325
0.0017585390598579642 0.9546247818499127
0.001826175177544809 0.9546247818499127
0.001826175177544809 0.9554973821989529
0.0018938112952316536 0.9554973821989529
0.0018938112952316536 0.9589877835951134
0.002029083530605343 0.9589877835951134
0.002029083530605343 0.9598603839441536
0.002096719648292188 0.9598603839441536
0.002096719648292188 0.9607329842931938
0.002164355765979033 0.9607329842931938
0.002164355765979033 0.9616055846422339
0.0022996280013527224 0.9616055846422339
0.0022996280013527224 0.962478184991274
0.0025025363544132566 0.962478184991274
0.0025025363544132566 0.9633507853403142
0.0025701724721001015 0.9633507853403142
0.0025701724721001015 0.9642233856893543
0.0026378085897869464 0.9642233856893543
0.0026378085897869464 0.9650959860383944
0.002705444707473791 0.9650959860383944
0.002705444707473791 0.9659685863874345
0.0028407169428474807 0.9659685863874345
0.0028407169428474807 0.9668411867364747
0.0031112614135948595 0.9668411867364747
0.0031112614135948595 0.9685863874345549
0.0033818058843422386 0.9685863874345549
0.0033818058843422386 0.9694589877835951
0.004058167061210686 0.9694589877835951
0.004058167061210686 0.9703315881326352
0.0048021643557659794 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.005478525532634427 0.9703315881326352
0.005478525532634427 0.9712041884816754
0.006290158944876564 0.9712041884816754
0.006290158944876564 0.9720767888307156
0.006357795062563409 0.9720767888307156
0.006628339533310788 0.9720767888307156
0.006628339533310788 0.9729493891797557
0.006966520121745012 0.9729493891797557
0.006966520121745012 0.974694589877836
0.007237064592492391 0.974694589877836
0.0073723368278660805 0.974694589877836
0.007778153533987149 0.974694589877836
0.007778153533987149 0.9755671902268761
0.007845789651673993 0.9755671902268761
0.007845789651673993 0.9764397905759162
0.007981061887047683 0.9764397905759162
0.014541765302671627 0.9764397905759162
0.015082854244166385 0.9764397905759162
0.015218126479540075 0.9764397905759162
0.015353398714913764 0.9764397905759162
0.015556307067974298 0.9764397905759162
0.015691579303347986 0.9764397905759162
0.015826851538721678 0.9764397905759162
0.015962123774095366 0.9764397905759162
0.016097396009469057 0.9764397905759162
0.016232668244842745 0.9764397905759162
0.01630030436252959 0.9764397905759162
0.01643557659790328 0.9764397905759162
0.016638484950963813 0.9764397905759162
0.016773757186337505 0.9764397905759162
0.017044301657084884 0.9764397905759162
0.017179573892458572 0.9764397905759162
0.017382482245519106 0.9764397905759162
0.017517754480892798 0.9764397905759162
0.019479201893811294 0.9764397905759162
0.01968211024687183 0.9764397905759162
0.01981738248224552 0.9764397905759162
0.01981738248224552 0.9773123909249564
0.020493743659113967 0.9773123909249564
0.0206966520121745 0.9773123909249564
0.0206966520121745 0.9781849912739965
0.020764288129861346 0.9781849912739965
0.020764288129861346 0.9790575916230366
0.02110246871829557 0.9790575916230366
0.02110246871829557 0.9799301919720768
0.02184646601285086 0.9799301919720768
0.021981738248224553 0.9799301919720768
0.022184646601285087 0.9799301919720768
0.022184646601285087 0.9808027923211169
0.02238755495434562 0.9808027923211169
0.022725735542779846 0.9808027923211169
0.022793371660466688 0.9808027923211169
0.022793371660466688 0.981675392670157
0.02292864389584038 0.981675392670157
0.023469732837335135 0.981675392670157
0.023672641190395673 0.981675392670157
0.023875549543456207 0.981675392670157
0.023875549543456207 0.9825479930191972
0.024010821778829895 0.9825479930191972
0.024146094014203586 0.9825479930191972
0.025092999661819413 0.9825479930191972
0.02536354413256679 0.9825479930191972
0.025566452485627326 0.9825479930191972
0.025566452485627326 0.9834205933682374
0.02576936083868786 0.9834205933682374
0.025836996956374703 0.9834205933682374
0.025972269191748394 0.9834205933682374
0.026175177544808928 0.9834205933682374
0.026310449780182616 0.9834205933682374
0.026513358133243153 0.9834205933682374
0.027257355427798443 0.9834205933682374
0.02759553601623267 0.9834205933682374
0.027730808251606356 0.9834205933682374
0.028271897193101116 0.9834205933682374
0.028407169428474807 0.9834205933682374
0.02874535001690903 0.9834205933682374
0.028812986134595875 0.9834205933682374
0.028812986134595875 0.9842931937172775
0.03530605343253297 0.9842931937172775
0.035373689550219814 0.9842931937172775
0.03577950625634089 0.9842931937172775
0.036726411903956716 0.9842931937172775
0.036726411903956716 0.9851657940663177
0.03726750084545147 0.9851657940663177
0.03740277308082516 0.9851657940663177
0.03780858978694623 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.03807913425769361 0.9851657940663177
0.038349678728440986 0.9851657940663177
0.03848495096381468 0.9851657940663177
0.03868785931687521 0.9851657940663177
0.03868785931687521 0.9860383944153578
0.03895840378762259 0.9860383944153578
0.03895840378762259 0.9869109947643979
0.03922894825836997 0.9869109947643979
0.03936422049374366 0.9869109947643979
0.040040581670612106 0.9869109947643979
0.040040581670612106 0.9886561954624782
0.041122759553601625 0.9886561954624782
0.041393304024349 0.9886561954624782
0.04206966520121745 0.9886561954624782
0.04220493743659114 0.9886561954624782
0.04240784578965168 0.9886561954624782
0.042746026378085895 0.9886561954624782
0.04294893473114643 0.9886561954624782
0.04321947920189381 0.9886561954624782
0.04321947920189381 0.9895287958115183
0.043354751437267504 0.9895287958115183
0.043354751437267504 0.9912739965095986
0.043895840378762256 0.9912739965095986
0.043895840378762256 0.9921465968586387
0.04436929320257017 0.9921465968586387
0.04436929320257017 0.9930191972076788
0.04463983767331755 0.9930191972076788
0.04484274602637808 0.9930191972076788
0.04504565437943862 0.9930191972076788
0.045113290497125466 0.9930191972076788
0.046195468380114985 0.9930191972076788
0.04693946567467027 0.9930191972076788
0.04693946567467027 0.993891797556719
0.047277646263104496 0.993891797556719
0.04754819073385188 0.993891797556719
0.049036185322962465 0.993891797556719
0.04971254649983091 0.993891797556719
0.05032127155901251 0.993891797556719
0.05140344944200203 0.993891797556719
0.051741630030436254 0.993891797556719
0.05187690226580994 0.993891797556719
0.05316198850185999 0.993891797556719
0.05363544132566791 0.993891797556719
0.05417653026716267 0.993891797556719
0.05539398038552587 0.993891797556719
0.05552925262089956 0.993891797556719
0.05586743320933379 0.993891797556719
0.05600270544470747 0.993891797556719
0.05607034156239432 0.993891797556719
0.056273249915454855 0.993891797556719
0.05640852215082854 0.993891797556719
0.05654379438620223 0.993891797556719
0.057287791680757524 0.993891797556719
0.05769360838687859 0.993891797556719
0.05864051403449442 0.993891797556719
0.05884342238755495 0.993891797556719
0.05992560027054447 0.993891797556719
0.060128508623605005 0.993891797556719
0.06046668921203923 0.993891797556719
0.060669597565099764 0.993891797556719
0.06094014203584714 0.993891797556719
0.061143050388907674 0.993891797556719
0.06134595874196821 0.993891797556719
0.06195468380114982 0.993891797556719
0.06263104497801826 0.993891797556719
0.0634426783902604 0.993891797556719
0.06364558674332094 0.993891797556719
0.064051403449442 0.993891797556719
0.06418667568481569 0.993891797556719
0.06425431180250253 0.993891797556719
0.07020629015894488 0.993891797556719
0.07081501521812648 0.993891797556719
0.07101792357118701 0.993891797556719
0.07135610415962124 0.993891797556719
0.07149137639499492 0.993891797556719
0.07223537368955021 0.993891797556719
0.07358809604328712 0.993891797556719
0.07379100439634766 0.993891797556719
0.07426445722015557 0.993891797556719
0.07460263780858979 0.993891797556719
0.07521136286777139 0.993891797556719
0.07548190733851877 0.993891797556719
0.07588772404463984 0.993891797556719
0.07609063239770038 0.993891797556719
0.07649644910382145 0.993891797556719
0.07744335475143727 0.993891797556719
0.07771389922218465 0.993891797556719
0.0783902603990531 0.993891797556719
0.07872844098748732 0.993891797556719
0.07926952992898208 0.993891797556719
0.07940480216435576 0.993891797556719
0.0796077105174163 0.993891797556719
0.07974298275278999 0.993891797556719
0.08143388569496111 0.993891797556719
0.08163679404802164 0.993891797556719
0.08190733851876902 0.993891797556719
0.08258369969563747 0.993891797556719
0.08271897193101116 0.993891797556719
0.08346296922556645 0.993891797556719
0.08359824146094014 0.993891797556719
0.08386878593168752 0.993891797556719
0.0840040581670612 0.993891797556719
0.0841393304024349 0.993891797556719
0.08440987487318229 0.993891797556719
0.08501859993236388 0.993891797556719
0.08515387216773757 0.993891797556719
0.08643895840378762 0.993891797556719
0.08657423063916131 0.993891797556719
0.08684477510990869 0.993891797556719
0.08698004734528238 0.993891797556719
0.08704768346296922 0.993891797556719
0.08758877240446399 0.993891797556719
0.08792695299289821 0.993891797556719
0.08833276969901928 0.993891797556719
0.08846804193439296 0.993891797556719
0.08873858640514035 0.993891797556719
0.08894149475820087 0.993891797556719
0.08914440311126141 0.993891797556719
0.08961785593506932 0.993891797556719
0.09042948934731146 0.993891797556719
0.09076766993574568 0.993891797556719
0.09090294217111938 0.993891797556719
0.09144403111261414 0.993891797556719
0.09157930334798782 0.993891797556719
0.0918498478187352 0.993891797556719
0.09198512005410889 0.993891797556719
0.09212039228948259 0.993891797556719
0.09225566452485627 0.993891797556719
0.09245857287791681 0.993891797556719
0.09266148123097734 0.993891797556719
0.09279675346635104 0.993891797556719
0.09360838687859317 0.993891797556719
0.09442002029083531 0.993891797556719
0.09455529252620899 0.993891797556719
0.09489347311464322 0.993891797556719
0.09617855935069328 0.993891797556719
0.09705782888062225 0.993891797556719
0.09719310111599594 0.993891797556719
0.09753128170443016 0.993891797556719
0.098478187352046 0.993891797556719
0.09881636794048021 0.993891797556719
0.09908691241122759 0.993891797556719
0.09922218464660129 0.993891797556719
0.09928982076428813 0.993891797556719
0.09942509299966182 0.993891797556719
0.1004396347649645 0.993891797556719
0.10064254311802502 0.993891797556719
0.10104835982414609 0.993891797556719
0.10118363205951979 0.993891797556719
0.10138654041258031 0.993891797556719
0.10158944876564086 0.993891797556719
0.10179235711870138 0.993891797556719
0.10192762935407508 0.993891797556719
0.10260399053094352 0.993891797556719
0.10294217111937774 0.993891797556719
0.10368616841393304 0.993891797556719
0.1040919851200541 0.993891797556719
0.10429489347311464 0.993891797556719
0.10490361853229625 0.993891797556719
0.10530943523841732 0.993891797556719
0.10605343253297261 0.993891797556719
0.11011159959418329 0.993891797556719
0.11065268853567806 0.993891797556719
0.11078796077105174 0.993891797556719
0.11139668583023335 0.993891797556719
0.11288468041934394 0.993891797556719
0.11308758877240446 0.993891797556719
0.11322286100777815 0.993891797556719
0.11342576936083869 0.993891797556719
0.11356104159621237 0.993891797556719
0.1138992221846466 0.993891797556719
0.11423740277308082 0.993891797556719
0.11471085559688873 0.993891797556719
0.11484612783226243 0.993891797556719
0.1151166723030098 0.993891797556719
0.1152519445383835 0.993891797556719
0.11599594183293879 0.993891797556719
0.11613121406831248 0.993891797556719
0.11640175853905986 0.993891797556719
0.11741630030436254 0.993891797556719
0.14230639161312142 0.993891797556719
0.14595874196821101 0.993891797556719
0.14616165032127157 0.993891797556719
0.14656746702739262 0.993891797556719
0.1467027392627663 0.993891797556719
0.1480554616165032 0.993891797556719
0.14825836996956374 0.993891797556719
0.14839364220493745 0.993891797556719
0.14913763949949274 0.993891797556719
0.14927291173486643 0.993891797556719
0.14988163679404803 0.993891797556719
0.15001690902942172 0.993891797556719
0.1501521812647954 0.993891797556719
0.1502874535001691 0.993891797556719
0.15049036185322962 0.993891797556719
0.15055799797091646 0.993891797556719
0.15353398714913763 0.993891797556719
0.15448089279675348 0.993891797556719
0.1548190733851877 0.993891797556719
0.15502198173824822 0.993891797556719
0.1551572539736219 0.993891797556719
0.1552925262089956 0.993891797556719
0.1554277984443693 0.993891797556719
0.1559012512681772 0.993891797556719
0.1559012512681772 0.9947643979057592
0.1560365235035509 0.9947643979057592
0.15623943185661143 0.9947643979057592
0.1566452485627325 0.9947643979057592
0.15901251268177208 0.9947643979057592
0.17233682786608048 0.9947643979057592
0.17240446398376733 0.9947643979057592
0.172539736219141 0.9947643979057592
0.17301318904294893 0.9947643979057592
0.17314846127832262 0.9947643979057592
0.1741630030436253 0.9947643979057592
0.174298275278999 0.9947643979057592
0.17470409198512005 0.9947643979057592
0.17483936422049373 0.9947643979057592
0.1753804531619885 0.9947643979057592
0.1756509976327359 0.9947643979057592
0.17592154210348326 0.9947643979057592
0.17619208657423063 0.9947643979057592
0.17653026716266487 0.9947643979057592
0.17680081163341224 0.9947643979057592
0.17700371998647277 0.9947643979057592
0.17720662833953332 0.9947643979057592
0.17835644234020967 0.9947643979057592
0.1786946229286439 0.9947643979057592
0.17910043963476496 0.9947643979057592
0.17923571187013865 0.9947643979057592
0.1794386202231992 0.9947643979057592
0.18038552587081502 0.9947643979057592
0.18045316198850186 0.9947643979057592
0.18058843422387555 0.9947643979057592
0.1806560703415624 0.9947643979057592
0.18079134257693608 0.9947643979057592
0.18119715928305716 0.9947643979057592
0.18146770375380453 0.9947643979057592
0.18167061210686505 0.9947643979057592
0.1820087926952993 0.9947643979057592
0.18221170104835982 0.9947643979057592
0.18227933716604666 0.9947643979057592
0.18248224551910722 0.9947643979057592
0.18288806222522827 0.9947643979057592
0.18322624281366248 0.9947643979057592
0.1833615150490362 0.9947643979057592
0.18376733175515725 0.9947643979057592
0.18397024010821778 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18491714575583362 0.9947643979057592
0.1850524179912073 0.9947643979057592
0.18559350693270207 0.9947643979057592
0.1857964152857626 0.9947643979057592
0.18620223199188365 0.9947643979057592
0.1864051403449442 0.9947643979057592
0.1868785931687521 0.9947643979057592
0.1870138654041258 0.9947643979057592
0.1872844098748732 0.9947643979057592
0.1874873182279337 0.9947643979057592
0.18755495434562056 0.9947643979057592
0.18769022658099424 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.1895840378762259 0.9947643979057592
0.1897193101115996 0.9947643979057592
0.18985458234697328 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19283057152519445 0.9947643979057592
0.19337166046668922 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19431856611430504 0.9947643979057592
0.19452147446736556 0.9947643979057592
0.19513019952654717 0.9947643979057592
0.1953331078796077 0.9947643979057592
0.19553601623266825 0.9947643979057592
0.19567128846804194 0.9947643979057592
0.1959418329387893 0.9947643979057592
0.196077105174163 0.9947643979057592
0.1962123774095367 0.9947643979057592
0.19709164693946568 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.1974298275278999 0.9947643979057592
0.19783564423402097 0.9947643979057592
0.19932363882313156 0.9947643979057592
0.19932363882313156 0.9965095986038395
0.19972945552925261 0.9965095986038395
0.2001352722353737 0.9965095986038395
0.20081163341224215 0.9965095986038395
0.20128508623605004 0.9965095986038395
0.20155563070679744 0.9965095986038395
0.20175853905985797 0.9965095986038395
0.2022319918836659 0.9965095986038395
0.20229962800135273 0.9965095986038395
0.20304362529590803 0.9965095986038395
0.20385525870815016 0.9965095986038395
0.2040581670612107 0.9965095986038395
0.20473452823807914 0.9965095986038395
0.20480216435576598 0.9965095986038395
0.20493743659113967 0.9965095986038395
0.2077105174163003 0.9965095986038395
0.20798106188704768 0.9965095986038395
0.20825160635779505 0.9965095986038395
0.20865742306391613 0.9965095986038395
0.20886033141697666 0.9965095986038395
0.20933378424078458 0.9965095986038395
0.21082177882989517 0.9965095986038395
0.21095705106526885 0.9965095986038395
0.21136286777138993 0.9965095986038395
0.21258031788975312 0.9965095986038395
0.21285086236050052 0.9965095986038395
0.2129861345958742 0.9965095986038395
0.21318904294893473 0.9965095986038395
0.21332431518430842 0.9965095986038395
0.21393304024349002 0.9965095986038395
0.21460940142035848 0.9965095986038395
0.21569157930334798 0.9965095986038395
0.21657084883327696 0.9965095986038395
0.2169090294217112 0.9965095986038395
0.21711193777477172 0.9965095986038395
0.21738248224551912 0.9965095986038395
0.2175177544808928 0.9965095986038395
0.21772066283395333 0.9965095986038395
0.2179912073047007 0.9965095986038395
0.21819411565776126 0.9965095986038395
0.21819411565776126 0.9973821989528796
0.2185999323638823 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21954683801149813 0.9973821989528796
0.21988501859993237 0.9973821989528796
0.22062901589448766 0.9973821989528796
0.22076428812986135 0.9973821989528796
0.22171119377747717 0.9973821989528796
0.22184646601285085 0.9973821989528796
0.22198173824822456 0.9973821989528796
0.2221846466012851 0.9973821989528796
0.22502536354413258 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2253635441325668 0.9973821989528796
0.22576936083868787 0.9973821989528796
0.22590463307406156 0.9973821989528796
0.2264457220155563 0.9973821989528796
0.2267162664863037 0.9973821989528796
0.22685153872167738 0.9973821989528796
0.22773080825160635 0.9973821989528796
0.22786608048698004 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22908353060534326 0.9973821989528796
0.2291511667230301 0.9973821989528796
0.2294893473114643 0.9973821989528796
0.22962461954683802 0.9973821989528796
0.23030098072370647 0.9973821989528796
0.23043625295908016 0.9973821989528796
0.230503889076767 0.9973821989528796
0.23063916131214068 0.9973821989528796
0.23077443354751437 0.9973821989528796
0.2311126141359486 0.9973821989528796
0.2312478863713223 0.9973821989528796
0.23138315860669598 0.9973821989528796
0.23145079472438282 0.9973821989528796
0.2315860669597565 0.9973821989528796
0.23226242813662495 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2347649644910382 0.9973821989528796
0.23490023672641192 0.9973821989528796
0.23510314507947244 0.9973821989528796
0.23530605343253297 0.9973821989528796
0.2357795062563409 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23632059519783563 0.9973821989528796
0.2367264119039567 0.9973821989528796
0.2368616841393304 0.9973821989528796
0.23740277308082516 0.9973821989528796
0.23753804531619885 0.9973821989528796
0.23767331755157253 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23841731484612783 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.2388231315522489 0.9973821989528796
0.23916131214068312 0.9973821989528796
0.23943185661143052 0.9973821989528796
0.24024349002367265 0.9973821989528796
0.24037876225904634 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24186675684815692 0.9973821989528796
0.2421373013189043 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.24240784578965166 0.9973821989528796
0.24254311802502537 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24288129861345958 0.9973821989528796
0.24423402096719649 0.9973821989528796
0.24436929320257017 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24491038214406494 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2451809266148123 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24646601285086236 0.9973821989528796
0.24693946567467026 0.9973821989528796
0.24721001014541766 0.9973821989528796
0.24734528238079134 0.9973821989528796
0.248359824146094 0.9973821989528796
0.24849509638146772 0.9973821989528796
0.24917145755833614 0.9973821989528796
0.24930672979370985 0.9973821989528796
0.24950963814677038 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.25072708826513357 0.9973821989528796
0.25086236050050725 0.9973821989528796
0.2512005410889415 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2524179912073047 0.9973821989528796
0.25255326344267837 0.9973821989528796
0.2526885356780521 0.9973821989528796
0.2528238079134258 0.9973821989528796
0.25309435238417316 0.9973821989528796
0.25336489685492053 0.9973821989528796
0.25343253297260737 0.9973821989528796
0.2536354413256679 0.9973821989528796
0.25390598579641527 0.9973821989528796
0.25404125803178895 0.9973821989528796
0.25444707473791006 0.9973821989528796
0.25471761920865743 0.9973821989528796
0.2558674332093338 0.9973821989528796
0.25674670273926276 0.9973821989528796
0.2595197835644234 0.9973821989528796
0.2607372336827866 0.9973821989528796
0.2607372336827866 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.261007778153534 0.9982547993019197
0.2612106865065945 0.9982547993019197
0.2615488670950287 0.9982547993019197
0.261887047683463 0.9982547993019197
0.26411903956712884 0.9982547993019197
0.2647277646263104 0.9982547993019197
0.264930672979371 0.9982547993019197
0.26513358133243153 0.9982547993019197
0.2652688535678052 0.9982547993019197
0.2660804869800473 0.9982547993019197
0.266215759215421 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2672303009807237 0.9982547993019197
0.2675684815691579 0.9982547993019197
0.26817720662833955 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26939465674670277 0.9982547993019197
0.2695975650997633 0.9982547993019197
0.269732837335137 0.9982547993019197
0.2709502874535002 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.27284409874873183 0.9982547993019197
0.2731146432194792 0.9982547993019197
0.27338518769022657 0.9982547993019197
0.2743320933378424 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.27554954345620564 0.9982547993019197
0.2756171795738925 0.9982547993019197
0.27575245180926616 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.2761582685153872 0.9982547993019197
0.27656408522150827 0.9982547993019197
0.27683462969225564 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.27724044639837675 0.9982547993019197
0.27757862698681096 0.9982547993019197
0.27771389922218465 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.2779168075752452 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.27845789651673997 0.9982547993019197
0.2796077105174163 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.2799458911058505 0.9982547993019197
0.2802164355765979 0.9982547993019197
0.28123097734190056 0.9982547993019197
0.28136624957727424 0.9982547993019197
0.2815691579303348 0.9982547993019197
0.28312478863713225 0.9982547993019197
0.28373351369631383 0.9982547993019197
0.28643895840378764 0.9982547993019197
0.286709502874535 0.9982547993019197
0.2868447751099087 0.9982547993019197
0.2895502198173825 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.28982076428812986 0.9982547993019197
0.29029421711193776 0.9982547993019197
0.290632397700372 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.29144403111261413 0.9982547993019197
0.291511667230301 0.9982547993019197
0.29178221170104834 0.9982547993019197
0.2920527561717957 0.9982547993019197
0.29218802840716945 0.9982547993019197
0.2933378424078458 0.9982547993019197
0.29347311464321946 0.9982547993019197
0.2938112952316537 0.9982547993019197
0.29435238417314846 0.9982547993019197
0.2944200202908353 0.9982547993019197
0.294555292526209 0.9982547993019197
0.2952992898207643 0.9982547993019197
0.295434562056138 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2972607372336828 0.9982547993019197
0.2979370984105512 0.9982547993019197
0.2980723706459249 0.9982547993019197
0.29814000676361174 0.9982547993019197
0.2983429151166723 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.2989516401758539 0.9982547993019197
0.2992221846466013 0.9982547993019197
0.29935745688197496 0.9982547993019197
0.29949272911734864 0.9982547993019197
0.29976327358809607 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3013189042948935 0.9982547993019197
0.30172472100101455 0.9982547993019197
0.3017923571187014 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.3028745350016909 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.3031450794724383 0.9982547993019197
0.303280351707812 0.9982547993019197
0.30355089617855935 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.30402434900236724 0.9982547993019197
0.30443016570848835 0.9982547993019197
0.3047007101792357 0.9982547993019197
0.30490361853229625 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.305444707473791 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.3067974298275279 0.9982547993019197
0.3071356104159621 0.9982547993019197
0.3076766993574569 0.9982547993019197
0.3080148799458911 0.9982547993019197
0.30855596888738585 0.9982547993019197
0.30869124112275953 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30990869124112275 0.9982547993019197
0.3099763273588096 0.9982547993019197
0.31024687182955696 0.9982547993019197
0.31065268853567807 0.9982547993019197
0.31078796077105175 0.9982547993019197
0.3109908691241123 0.9982547993019197
0.31112614135948596 0.9982547993019197
0.3116672303009807 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3126817720662834 0.9982547993019197
0.3128846804193439 0.9982547993019197
0.3138992221846466 0.9982547993019197
0.3140344944200203 0.9982547993019197
0.3142374027730808 0.9982547993019197
0.31457558336151503 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3152519445383835 0.9982547993019197
0.3153872167737572 0.9982547993019197
0.3158606695975651 0.9982547993019197
0.31626648630368615 0.9982547993019197
0.3164017585390599 0.9982547993019197
0.3167399391274941 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.31714575583361515 0.9982547993019197
0.31728102806898884 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.31775448089279673 0.9982547993019197
0.3178221170104836 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.3190395671288468 0.9982547993019197
0.3191748393642205 0.9982547993019197
0.31971592830571527 0.9982547993019197
0.31985120054108895 0.9982547993019197
0.3201217450118363 0.9982547993019197
0.32045992560027053 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.3224890091308759 0.9982547993019197
0.3227595536016233 0.9982547993019197
0.3251268177206628 0.9982547993019197
0.3253973621914102 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.32607372336827867 0.9982547993019197
0.3264119039567129 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3267500845451471 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3270206290158945 0.9982547993019197
0.3271559012512682 0.9982547993019197
0.32722353736895504 0.9982547993019197
0.3274940818397024 0.9982547993019197
0.32789989854582346 0.9982547993019197
0.3284409874873182 0.9982547993019197
0.3291173486641867 0.9982547993019197
0.3293202570172472 0.9982547993019197
0.33006425431180253 0.9982547993019197
0.3301995265471762 0.9982547993019197
0.3303347987825499 0.9982547993019197
0.3305377071356104 0.9982547993019197
0.3308082516063578 0.9982547993019197
0.332025701724721 0.9982547993019197
0.3321609739600947 0.9982547993019197
0.3329726073723368 0.9982547993019197
0.33310787960771054 0.9982547993019197
0.33324315184308423 0.9982547993019197
0.3333784240784579 0.9982547993019197
0.33439296584376055 0.9982547993019197
0.3345958741968211 0.9982547993019197
0.33513696313831587 0.9982547993019197
0.33527223537368955 0.9982547993019197
0.3356780520798106 0.9982547993019197
0.33676022996280014 0.9982547993019197
0.3368955021981738 0.9982547993019197
0.33709841055123435 0.9982547993019197
0.33811295231653704 0.9982547993019197
0.3388569496110923 0.9982547993019197
0.3391274940818397 0.9982547993019197
0.33946567467027394 0.9982547993019197
0.34014203584714237 0.9982547993019197
0.34095366925938453 0.9982547993019197
0.3413594859655056 0.9982547993019197
0.3416976665539398 0.9982547993019197
0.34210348326006085 0.9982547993019197
0.3422387554954346 0.9982547993019197
0.34386202231991886 0.9982547993019197
0.34399729455529254 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.3445383834967873 0.9982547993019197
0.3447412918498478 0.9982547993019197
0.3448765640852215 0.9982547993019197
0.34548528914440313 0.9982547993019197
0.3458911058505242 0.9982547993019197
0.3462292864389584 0.9982547993019197
0.3465674670273926 0.9982547993019197
0.3467703753804532 0.9982547993019197
0.3469056476158269 0.9982547993019197
0.347717281028069 0.9982547993019197
0.34785255326344267 0.9982547993019197
0.34900236726411904 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.3497463645586743 0.9982547993019197
0.34988163679404805 0.9982547993019197
0.35001690902942173 0.9982547993019197
0.3501521812647954 0.9982547993019197
0.35021981738248226 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.35069327020629015 0.9982547993019197
0.35103145079472436 0.9982547993019197
0.35116672303009805 0.9982547993019197
0.35136963138315863 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3521136286777139 0.9982547993019197
0.3523165370307744 0.9982547993019197
0.35251944538383495 0.9982547993019197
0.3527223537368955 0.9982547993019197
0.3528576259722692 0.9982547993019197
0.3531281704430166 0.9982547993019197
0.3536692593845113 0.9982547993019197
0.353804531619885 0.9982547993019197
0.354683801149814 0.9982547993019197
0.3548190733851877 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3552925262089956 0.9982547993019197
0.35590125126817723 0.9982547993019197
0.3560365235035509 0.9982547993019197
0.35644234020967197 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35779506256340887 0.9982547993019197
0.35806560703415624 0.9982547993019197
0.35853905985796414 0.9982547993019197
0.3601623266824484 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3732837335136963 0.9982547993019197
0.37341900574907 0.9982547993019197
0.3740277308082516 0.9982547993019197
0.3741630030436253 0.9982547993019197
0.37450118363205953 0.9982547993019197
0.3746364558674332 0.9982547993019197
0.37700371998647275 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.3786946229286439 0.9991273996509599
0.37876225904633076 0.9991273996509599
0.3789651673993913 0.9991273996509599
0.37923571187013866 0.9991273996509599
0.37937098410551234 0.9991273996509599
0.37970916469394655 0.9991273996509599
0.38004734528238077 0.9991273996509599
0.3801149814000676 0.9991273996509599
0.38025025363544135 0.9991273996509599
0.3803178897531282 0.9991273996509599
0.38058843422387556 0.9991273996509599
0.3822793371660467 0.9991273996509599
0.38390260399053094 0.9991273996509599
0.3845113290497125 0.9991273996509599
0.3846466012850862 0.9991273996509599
0.38512005410889416 0.9991273996509599
0.3855258708150152 0.9991273996509599
0.38593168752113627 0.9991273996509599
0.38674332093337843 0.9991273996509599
0.3881636794048022 0.9991273996509599
0.38843422387554954 0.9991273996509599
0.389989854582347 0.9991273996509599
0.39012512681772066 0.9991273996509599
0.3922894825836997 0.9991273996509599
0.39249239093676025 0.9991273996509599
0.3926952992898208 0.9991273996509599
0.39283057152519446 0.9991273996509599
0.3935069327020629 0.9991273996509599
0.39364220493743657 0.9991273996509599
0.39377747717281025 0.9991273996509599
0.393912749408184 0.9991273996509599
0.39479201893811294 0.9991273996509599
0.3950625634088603 0.9991273996509599
0.39553601623266826 0.9991273996509599
0.3958741968211025 0.9991273996509599
0.3968211024687183 0.9991273996509599
0.3970916469394657 0.9991273996509599
0.39715928305715253 0.9991273996509599
0.39837673317551575 0.9991273996509599
0.39898545823469733 0.9991273996509599
0.3992560027054447 0.9991273996509599
0.3999323638823132 0.9991273996509599
0.4001352722353737 0.9991273996509599
0.40033818058843423 0.9991273996509599
0.4004734528238079 0.9991273996509599
0.4006087250591816 0.9991273996509599
0.40101454176530266 0.9991273996509599
0.4012174501183632 0.9991273996509599
0.40290835306053435 0.9991273996509599
0.4031112614135949 0.9991273996509599
0.4049374365911397 0.9991273996509599
0.40507270882651336 0.9991273996509599
0.4052756171795739 0.9991273996509599
0.4054108894149476 0.9991273996509599
0.40595197835644237 0.9991273996509599
0.4061548867095029 0.9991273996509599
0.406966520121745 0.9991273996509599
0.4071017923571187 0.9991273996509599
0.40791342576936085 0.9991273996509599
0.40804869800473453 0.9991273996509599
0.4096719648292188 0.9991273996509599
0.4101454176530267 0.9991273996509599
0.41041596212377407 0.9991273996509599
0.4106865065945215 0.9991273996509599
0.41075414271220834 0.9991273996509599
0.410889414947582 0.9991273996509599
0.4113628677713899 0.9991273996509599
0.4114981400067636 0.9991273996509599
0.4116334122421373 0.9991273996509599
0.41176868447751097 0.9991273996509599
0.413527223537369 0.9991273996509599
0.4137301318904295 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41427122083192425 0.9991273996509599
0.4144741291849848 0.9991273996509599
0.41528576259722694 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.41643557659790326 0.9991273996509599
0.416570848833277 0.9991273996509599
0.4167061210686507 0.9991273996509599
0.4170443016570849 0.9991273996509599
0.41866756848156916 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.41914102130537706 0.9991273996509599
0.41927629354075074 0.9991273996509599
0.41941156577612443 0.9991273996509599
0.41968211024687185 0.9991273996509599
0.4197497463645587 0.9991273996509599
0.42049374365911396 0.9991273996509599
0.4205613797768008 0.9991273996509599
0.4206966520121745 0.9991273996509599
0.42096719648292186 0.9991273996509599
0.42117010483598244 0.9991273996509599
0.42150828542441665 0.9991273996509599
0.4221846466012851 0.9991273996509599
0.42231991883665876 0.9991273996509599
0.42401082177882987 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.4247548190733852 0.9991273996509599
0.42800135272235373 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.4288129861345959 0.9991273996509599
0.4289482583699696 0.9991273996509599
0.4290158944876564 0.9991273996509599
0.42921880284071695 0.9991273996509599
0.42935407507609064 0.9991273996509599
0.42955698342915116 0.9991273996509599
0.43003043625295906 0.9991273996509599
0.43016570848833274 0.9991273996509599
0.4303009807237065 0.9991273996509599
0.43043625295908017 0.9991273996509599
0.433547514372675 0.9991273996509599
0.4336827866080487 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4346296922556645 0.9991273996509599
0.4361176868447751 0.9991273996509599
0.43632059519783567 0.9991273996509599
0.4366587757862699 0.9991273996509599
0.43679404802164357 0.9991273996509599
0.4371998647277646 0.9991273996509599
0.43753804531619883 0.9991273996509599
0.43814677037538047 0.9991273996509599
0.43828204261075415 0.9991273996509599
0.4388231315522489 0.9991273996509599
0.4389584037876226 0.9991273996509599
0.43909367602299626 0.9991273996509599
0.4392965843760568 0.9991273996509599
0.4397024010821779 0.9991273996509599
0.4399053094352384 0.9991273996509599
0.4411903956712885 0.9991273996509599
0.44132566790666217 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4418667568481569 0.9991273996509599
0.4420020290835306 0.9991273996509599
0.4421373013189043 0.9991273996509599
0.4424078457896517 0.9991273996509599
0.4425431180250254 0.9991273996509599
0.44267839026039907 0.9991273996509599
0.44294893473114644 0.9991273996509599
0.44294893473114644 1.0
0.44315184308420696 1.0
0.4436929320257017 1.0
0.4445722015556307 1.0
0.4451809266148123 1.0
0.445316198850186 1.0
0.4457896516739939 1.0
0.4459249239093676 1.0
0.446195468380115 1.0
0.44646601285086235 1.0
0.44917145755833615 1.0
0.4498478187352046 1.0
0.4499830909705783 1.0
0.45005072708826516 1.0
0.45018599932363884 1.0
0.45099763273588095 1.0
0.45113290497125463 1.0
0.45607034156239434 1.0
0.45627324991545487 1.0
0.45640852215082856 1.0
0.45674670273926277 1.0
0.4568143388569496 1.0
0.4569496110923233 1.0
0.4572877916807575 1.0
0.4578288806222523 1.0
0.45924923909367604 1.0
0.4593845113290497 1.0
0.4597903280351708 1.0
0.45992560027054447 1.0
0.460128508623605 1.0
0.46080486980047347 1.0
0.4612106865065945 1.0
0.4625634088603314 1.0
0.4628339533310788 1.0
0.4634426783902604 1.0
0.4637132228610078 1.0
0.46378085897869464 1.0
0.46391613121406833 1.0
0.46411903956712885 1.0
0.46445722015556307 1.0
0.46506594521474465 1.0
0.4654041258031789 1.0
0.46594521474467365 1.0
0.46641866756848155 1.0
0.46763611768684477 1.0
0.4678390260399053 1.0
0.467974298275279 1.0
0.46831247886371324 1.0
0.46865065945214746 1.0
0.468853567805208 1.0
0.4693946567467027 1.0
0.4695299289820764 1.0
0.4699357456881975 1.0
0.4702739262766317 1.0
0.47135610415962126 1.0
0.47149137639499494 1.0
0.4720324653364897 1.0
0.47264119039567126 1.0
0.4732499154548529 1.0
0.4733851876902266 1.0
0.47365573216097395 1.0
0.47379100439634764 1.0
0.4746026378085898 1.0
0.4747379100439635 1.0
0.477984443692932 1.0
0.4781197159283057 1.0
0.4802164355765979 1.0
0.4803517078119716 1.0
0.480622252282719 1.0
0.48075752451809267 1.0
0.4810957051065269 1.0
0.48136624957727425 1.0
0.4831247886371322 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.4835306053432533 1.0
0.48359824146094016 1.0
0.48386878593168753 1.0
0.4843422387554954 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4866418667568482 1.0
0.48677713899222186 1.0
0.48711531958065607 1.0
0.4873182279337166 1.0
0.48792695299289823 1.0
0.48812986134595876 1.0
0.4883327696990193 1.0
0.4885356780520798 1.0
0.4886709502874535 1.0
0.48907676699357455 1.0
0.4893473114643219 1.0
0.4894149475820088 1.0
0.4895502198173825 1.0
0.48995603652350356 1.0
0.49009130875887724 1.0
0.4903618532296246 1.0
0.4904971254649983 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49191748393642204 1.0
0.4920527561717957 1.0
0.49245857287791683 1.0
0.4925938451132905 1.0
0.49401420358471426 1.0
0.4942171119377748 1.0
0.49428474805546163 1.0
0.4944200202908353 1.0
0.4957727426445722 1.0
0.49597565099763274 1.0
0.49665201217450117 1.0
0.49678728440987485 1.0
0.49699019276293543 1.0
0.4971254649983091 1.0
0.4975312817044302 1.0
0.49766655393980386 1.0
0.49800473452823807 1.0
0.49814000676361175 1.0
0.49847818735204596 1.0
0.49901927629354076 1.0
0.49915454852891444 1.0
0.499763273588096 1.0
0.5000338180588434 1.0
0.5005072708826513 1.0
0.5007101792357118 1.0
0.5011836320595198 1.0
0.5013189042948935 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5021305377071356 1.0
0.5023334460601961 1.0
0.5025363544132567 1.0
0.5026716266486304 1.0
0.5028745350016909 1.0
0.5030098072370646 1.0
0.5042272573554278 1.0
0.5047007101792357 1.0
0.504971254649983 1.0
0.5056476158268516 1.0
0.5057828880622253 1.0
0.5070679742982753 1.0
0.507203246533649 1.0
0.5079472438282042 1.0
0.5080825160635779 1.0
0.5082854244166385 1.0
0.5084206966520122 1.0
0.5087588772404464 1.0
0.5090294217111938 1.0
0.5092323300642543 1.0
0.509367602299628 1.0
0.5107203246533649 1.0
0.5109232330064254 1.0
0.511531958065607 1.0
0.5116672303009807 1.0
0.5126141359485965 1.0
0.5128170443016571 1.0
0.5134257693608387 1.0
0.5135610415962124 1.0
0.5141021305377071 1.0
0.5144403111261414 1.0
0.515454852891444 1.0
0.5162664863036862 1.0
0.516739939127494 1.0
0.5171457558336151 1.0
0.5175515725397363 1.0
0.5178221170104836 1.0
0.5179573892458573 1.0
0.518092661481231 1.0
0.5193777477172811 1.0
0.5195130199526548 1.0
0.5197159283057152 1.0
0.5198512005410889 1.0
0.5203922894825836 1.0
0.5205951978356442 1.0
0.5207304700710179 1.0
0.5207981061887048 1.0
0.5209333784240785 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5221508285424417 1.0
0.5223537368955022 1.0
0.5231653703077443 1.0
0.5234359147784917 1.0
0.5258708150152182 1.0
0.5260060872505918 1.0
0.5265471761920866 1.0
0.5268853567805208 1.0
0.5270206290158945 1.0
0.5271559012512682 1.0
0.5278998985458234 1.0
0.5281704430165709 1.0
0.5283733513696314 1.0
0.5301318904294894 1.0
0.5302671626648631 1.0
0.5306729793709841 1.0
0.5308082516063578 1.0
0.5308758877240446 1.0
0.5311464321947921 1.0
0.532025701724721 1.0
0.5321609739600947 1.0
0.5328373351369632 1.0
0.5337166046668921 1.0
0.5345282380791343 1.0
0.534663510314508 1.0
0.5347987825498817 1.0
0.5349340547852554 1.0
0.5351369631383158 1.0
0.5352045992560027 1.0
0.5353398714913764 1.0
0.5360162326682448 1.0
0.5361515049036185 1.0
0.5365573216097396 1.0
0.5367602299628002 1.0
0.5389245857287792 1.0
0.5390598579641529 1.0
0.5391274940818397 1.0
0.5393980385525871 1.0
0.5408183970240108 1.0
0.5408860331416977 1.0
0.5410889414947582 1.0
0.5423063916131214 1.0
0.5426445722015556 1.0
0.5427798444369293 1.0
0.5437267500845452 1.0
0.5439972945552926 1.0
0.5441325667906662 1.0
0.5444707473791004 1.0
0.5450118363205952 1.0
0.5452823807913426 1.0
0.5456205613797768 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.5462969225566453 1.0
0.5467027392627664 1.0
0.5469056476158268 1.0
0.5471085559688874 1.0
0.5472438282042611 1.0
0.5474467365573216 1.0
0.5475820087926953 1.0
0.5479201893811295 1.0
0.5481907338518769 1.0
0.5496110923233006 1.0
0.5504227257355427 1.0
0.5505579979709164 1.0
0.5522489009130875 1.0
0.5523841731484613 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.553804531619885 1.0
0.5541427122083192 1.0
0.5644234020967196 1.0
0.5645586743320934 1.0
0.5647615826851539 1.0
0.5648968549205275 1.0
0.5650321271559012 1.0
0.5650997632735881 1.0
0.5652350355089618 1.0
0.5655055799797092 1.0
0.5659113966858302 1.0
0.5666553939803856 1.0
0.5705106526885356 1.0
0.5706459249239094 1.0
0.5708488332769699 1.0
0.5711193777477173 1.0
0.5713899222184646 1.0
0.5715251944538383 1.0
0.5719310111599594 1.0
0.5724044639837673 1.0
0.5729455529252621 1.0
0.5730808251606357 1.0
0.5733513696313831 1.0
0.5751099086912411 1.0
0.5752451809266148 1.0
0.5768008116334122 1.0
0.5769360838687859 1.0
0.577341900574907 1.0
0.5775448089279676 1.0
0.5778829895164017 1.0
0.5780182617517754 1.0
0.5781535339871492 1.0
0.578221170104836 1.0
0.5783564423402097 1.0
0.5784240784578966 1.0
0.578626986810957 1.0
0.5793033479878255 1.0
0.5798444369293203 1.0
0.5809942509299966 1.0
0.5813324315184308 1.0
0.5814000676361177 1.0
0.5815353398714914 1.0
0.5819411565776125 1.0
0.5820764288129862 1.0
0.5826175177544809 1.0
0.5830909705782888 1.0
0.588231315522489 1.0
0.5884342238755496 1.0
0.5888400405816706 1.0
0.589110585052418 1.0
0.5892458572877917 1.0
0.5893134934054786 1.0
0.5896516739939127 1.0
0.5901251268177207 1.0
0.5903280351707813 1.0
0.590869124112276 1.0
0.5910720324653365 1.0
0.5929658437605682 1.0
0.5931011159959418 1.0
0.5935745688197498 1.0
0.5938451132904972 1.0
0.594318566114305 1.0
0.5944538383496787 1.0
0.5945891105850524 1.0
0.5947243828204261 1.0
0.5948596550557999 1.0
0.595197835644234 1.0
0.595671288468042 1.0
0.5957389245857287 1.0
0.5960094690564761 1.0
0.5968887385864051 1.0
0.5970240108217788 1.0
0.5975650997632735 1.0
0.5977003719986472 1.0
0.5979709164693947 1.0
0.5981061887047684 1.0
0.5986472776462631 1.0
0.5996618194115658 1.0
0.6 1.0
0.6001352722353737 1.0
0.6009469056476159 1.0
0.6011498140006764 1.0
0.601758539059858 1.0
0.6019614474129185 1.0
0.6022319918836658 1.0
0.6024349002367264 1.0
0.602637808589787 1.0
0.6028407169428475 1.0
0.6031788975312817 1.0
0.6033141697666554 1.0
0.6039905309435238 1.0
0.6041258031788975 1.0
0.6044639837673318 1.0
0.6045992560027055 1.0
0.604802164355766 1.0
0.6058167061210686 1.0
0.6061548867095029 1.0
0.6064254311802503 1.0
0.6066283395333107 1.0
0.6071694284748056 1.0
0.6077105174163003 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6092661481230978 1.0
0.6094014203584714 1.0
0.6102130537707136 1.0
0.6104835982414609 1.0
0.6116334122421373 1.0
0.611768684477511 1.0
0.6124450456543794 1.0
0.61264795400744 1.0
0.6129184984781874 1.0
0.6131214068312479 1.0
0.6132566790666216 1.0
0.6133919513019953 1.0
0.6135948596550558 1.0
0.6136624957727427 1.0
0.6137977680081164 1.0
0.6142712208319242 1.0
0.6144064930672979 1.0
0.6145417653026716 1.0
0.6146770375380454 1.0
0.615691579303348 1.0
0.6158944876564085 1.0
0.616570848833277 1.0
0.6170443016570849 1.0
0.6171119377747717 1.0
0.617450118363206 1.0
0.619208657423064 1.0
0.6193439296584377 1.0
0.6196821102468718 1.0
0.6199526547176192 1.0
0.6201555630706798 1.0
0.6206290158944876 1.0
0.6208319242475482 1.0
0.6209671964829219 1.0
0.6216435576597903 1.0
0.6220493743659113 1.0
0.6225904633074062 1.0
0.6227257355427799 1.0
0.6228610077781536 1.0
0.6231315522489009 1.0
0.6233344606019614 1.0
0.6234697328373351 1.0
0.623537368955022 1.0
0.6236726411903957 1.0
0.6240108217788299 1.0
0.6241460940142036 1.0
0.6246195468380115 1.0
0.6247548190733851 1.0
0.6250929996618194 1.0
0.6252282718971931 1.0
0.6258369969563747 1.0
0.6261075414271221 1.0
0.6267839026039905 1.0
0.6269868109570511 1.0
0.62786608048698 1.0
0.6280013527223537 1.0
0.6282718971931012 1.0
0.6284071694284749 1.0
0.6288806222522827 1.0
0.6291511667230301 1.0
0.6295569834291511 1.0
0.6303686168413933 1.0
0.6320595197835644 1.0
0.6323300642543118 1.0
0.632668244842746 1.0
0.6328711531958066 1.0
0.6330740615488671 1.0
0.6332093337842408 1.0
0.6334122421373013 1.0
0.6340209671964829 1.0
0.6361176868447751 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6372675008454515 1.0
0.6374027730808252 1.0
0.6375380453161988 1.0
0.6381467703753805 1.0
0.6384173148461278 1.0
0.6385525870815015 1.0
0.6394994927291173 1.0
0.6402434900236726 1.0
0.6406493067297937 1.0
0.6408522150828543 1.0
0.640987487318228 1.0
0.6411227595536017 1.0
0.6417314846127832 1.0
0.6422049374365911 1.0
0.6424754819073385 1.0
0.6426107541427122 1.0
0.6431518430842069 1.0
0.6432871153195806 1.0
0.6434223875549544 1.0
0.6440987487318228 1.0
0.6442340209671965 1.0
0.6445045654379439 1.0
0.6450456543794386 1.0
0.6451809266148123 1.0
0.647074737910044 1.0
0.6472100101454177 1.0
0.6472776462631045 1.0
0.6474129184984782 1.0
0.6476834629692255 1.0
0.6482245519107204 1.0
0.648359824146094 1.0
0.6487656408522151 1.0
0.6488332769699019 1.0
0.6489685492052756 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6513358133243152 1.0
0.6514710855596889 1.0
0.6516063577950626 1.0
0.6517416300304363 1.0
0.6519445383834968 1.0
0.6525532634426784 1.0
0.6529590801487994 1.0
0.65316198850186 1.0
0.6541765302671627 1.0
0.6543794386202232 1.0
0.6549881636794048 1.0
0.6551234359147785 1.0
0.6572877916807576 1.0
0.6575583361515049 1.0
0.6577612445045654 1.0
0.6578965167399391 1.0
0.6590463307406155 1.0
0.6595197835644234 1.0
0.6596550557997971 1.0
0.6602637808589787 1.0
0.6603990530943524 1.0
0.6606019614474129 1.0
0.6608048698004735 1.0
0.661007778153534 1.0
0.6611430503889076 1.0
0.661413594859655 1.0
0.6616841393304025 1.0
0.6633750422725736 1.0
0.6639837673317551 1.0
0.6644572201555631 1.0
0.664930672979371 1.0
0.6652012174501184 1.0
0.6661481230977342 1.0
0.6664186675684816 1.0
0.6675684815691579 1.0
0.6677037538045316 1.0
0.668853567805208 1.0
0.669259384511329 1.0
0.6694622928643896 1.0
0.6708150152181265 1.0
0.6710179235711871 1.0
0.673182279337166 1.0
0.6733175515725397 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.6735880960432871 1.0
0.6738586405140345 1.0
0.6739262766317213 1.0
0.674061548867095 1.0
0.674940818397024 1.0
0.6877916807575245 1.0
0.6885356780520798 1.0
0.6898207642881299 1.0
0.6899560365235036 1.0
0.6902265809942509 1.0
0.6902942171119377 1.0
0.6904294893473114 1.0
0.6913087588772404 1.0
0.6916469394656747 1.0
0.691985120054109 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6938112952316537 1.0
0.6939465674670274 1.0
0.6940818397024011 1.0
0.6942171119377748 1.0
0.6946229286438959 1.0
0.6947582008792695 1.0
0.6955698342915116 1.0
0.6961109232330064 1.0
0.6973960094690564 1.0
0.6976665539398038 1.0
0.6978694622928644 1.0
0.6980047345282381 1.0
0.6989516401758539 1.0
0.6992221846466012 1.0
0.7004396347649645 1.0
0.700642543118025 1.0
0.7007101792357119 1.0
0.7008454514710856 1.0
0.701048359824146 1.0
0.7011836320595198 1.0
0.701521812647954 1.0
0.7016570848833277 1.0
0.7017247210010146 1.0
0.7018599932363883 1.0
0.7024687182955698 1.0
0.702806898884004 1.0
0.7030098072370646 1.0
0.7034156239431857 1.0
0.7036185322962462 1.0
0.7038890767669935 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7044978018261752 1.0
0.7048359824146094 1.0
0.7059857964152858 1.0
0.70632397700372 1.0
0.707203246533649 1.0
0.7074061548867095 1.0
0.7079472438282043 1.0
0.7082177882989517 1.0
0.7085559688873858 1.0
0.7086912411227596 1.0
0.7088941494758201 1.0
0.708961785593507 1.0
0.7097057828880622 1.0
0.7173486641866756 1.0
0.7175515725397362 1.0
0.7176868447751099 1.0
0.7181602975989179 1.0
0.7240446398376733 1.0
0.7241122759553602 1.0
0.7247210010145417 1.0
0.7272235373689551 1.0
0.7273588096043287 1.0
0.7276969901927629 1.0
0.7280351707811972 1.0
0.7283057152519445 1.0
0.7297260737233683 1.0
0.7303347987825499 1.0
0.7306729793709841 1.0
0.7312140683124788 1.0
0.732025701724721 1.0
0.7326344267839026 1.0
0.7327696990192762 1.0
0.7331078796077105 1.0
0.7339871491376395 1.0
0.7340547852553263 1.0
0.7342576936083869 1.0
0.7356780520798106 1.0
0.7358133243151843 1.0
0.7360162326682449 1.0
0.7362191410213054 1.0
0.7375042272573554 1.0
0.7385187690226581 1.0
0.7412242137301319 1.0
0.7413594859655056 1.0
0.7414947582008793 1.0
0.741630030436253 1.0
0.7419005749070003 1.0
0.742035847142374 1.0
0.7422387554954346 1.0
0.7423740277308083 1.0
0.7426445722015557 1.0
0.7427798444369293 1.0
0.742915116672303 1.0
0.7431180250253635 1.0
0.7432532972607372 1.0
0.7435238417314846 1.0
0.7436591139668584 1.0
0.7440649306729794 1.0
0.7447412918498478 1.0
0.7448089279675346 1.0
0.7449442002029083 1.0
0.7454176530267163 1.0
0.7455529252620899 1.0
0.7457558336151505 1.0
0.745958741968211 1.0
0.7464321947920189 1.0
0.7465674670273926 1.0
0.7467703753804532 1.0
0.7470409198512006 1.0
0.747311464321948 1.0
0.7475820087926953 1.0
0.7478525532634427 1.0
0.7479878254988164 1.0
0.748190733851877 1.0
0.7484612783226243 1.0
0.7502198173824822 1.0
0.7503550896178559 1.0
0.7508961785593506 1.0
0.7510314507947243 1.0
0.7513019952654718 1.0
0.7517078119715929 1.0
0.7523841731484613 1.0
0.7526547176192087 1.0
0.7529928982076429 1.0
0.7530605343253297 1.0
0.7532634426783903 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7563747040919852 1.0
0.7564423402096719 1.0
0.7566452485627325 1.0
0.756848156915793 1.0
0.7571187013865404 1.0
0.7571863375042273 1.0
0.7575921542103483 1.0
0.7590125126817721 1.0
0.7591477849171457 1.0
0.7596888738586405 1.0
0.7598917822117011 1.0
0.7605005072708827 1.0
0.7606357795062564 1.0
0.7609063239770038 1.0
0.7611768684477511 1.0
0.7613121406831248 1.0
0.7615150490361853 1.0
0.761650321271559 1.0
0.7619885018599932 1.0
0.7622590463307406 1.0
0.7635441325667907 1.0
0.7637470409198512 1.0
0.7638823131552249 1.0
0.764288129861346 1.0
0.764693946567467 1.0
0.7648968549205276 1.0
0.7661143050388908 1.0
0.7663848495096381 1.0
0.7692255664524856 1.0
0.7705106526885357 1.0
0.7705782888062225 1.0
0.7709164693946567 1.0
0.7709841055123436 1.0
0.7711870138654041 1.0
0.7714575583361515 1.0
0.7725397362191411 1.0
0.7732160973960095 1.0
0.774298275278999 1.0
0.7747717281028069 1.0
0.7749070003381806 1.0
0.775177544808928 1.0
0.7756509976327359 1.0
0.7757186337504227 1.0
0.7758539059857964 1.0
0.7763949949272911 1.0
0.7765302671626648 1.0
0.7788298951640176 1.0
0.7789651673993913 1.0
0.7792357118701386 1.0
0.7796415285762597 1.0
0.779979709164694 1.0
0.7802502536354413 1.0
0.7825498816367941 1.0
0.7826851538721677 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7839026039905309 1.0
0.7845789651673994 1.0
0.7855258708150152 1.0
0.7857287791680757 1.0
0.7861345958741969 1.0
0.7868109570510653 1.0
0.78735204599256 1.0
0.7874873182279337 1.0
0.7875549543456205 1.0
0.7878931349340548 1.0
0.788231315522489 1.0
0.7885018599932364 1.0
0.7900574907000338 1.0
0.7903280351707812 1.0
0.7912073047007102 1.0
0.7918836658775786 1.0
0.7928305715251944 1.0
0.7929658437605681 1.0
0.7931687521136287 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.7939803855258708 1.0
0.7941156577612445 1.0
0.7943185661143051 1.0
0.7944538383496788 1.0
0.796482921880284 1.0
0.7966858302333446 1.0
0.7967534663510315 1.0
0.796956374704092 1.0
0.7974298275278999 1.0
0.797835644234021 1.0
0.7983090970578289 1.0
0.7984443692932026 1.0
0.7991883665877578 1.0
0.8012174501183632 1.0
0.8014879945891106 1.0
0.8016909029421712 1.0
0.8018261751775448 1.0
0.8019614474129185 1.0
0.8024349002367264 1.0
0.8025701724721 1.0
0.802637808589787 1.0
0.8027730808251606 1.0
0.8037876225904633 1.0
0.803922894825837 1.0
0.8040581670612107 1.0
0.8043287115319581 1.0
0.8046668921203923 1.0
0.8048698004734528 1.0
0.8062225228271898 1.0
0.8065607034156239 1.0
0.8070341562394319 1.0
0.8073047007101792 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8080486980047346 1.0
0.8081163341224213 1.0
0.8085221508285424 1.0
0.8086574230639161 1.0
0.8087926952992898 1.0
0.8089956036523503 1.0
0.809130875887724 1.0
0.8102806898884004 1.0
0.8104159621237741 1.0
0.8107541427122084 1.0
0.8116334122421373 1.0
0.8121068650659452 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8129184984781873 1.0
0.8137977680081163 1.0
0.8140006763611769 1.0
0.8143388569496111 1.0
0.814406493067298 1.0
0.8145417653026716 1.0
0.8154886709502874 1.0
0.8156239431856611 1.0
0.8163679404802164 1.0
0.8169766655393981 1.0
0.8185999323638823 1.0
0.8188028407169429 1.0
0.8190733851876902 1.0
0.8192762935407507 1.0
0.8202908353060534 1.0
0.8204261075414271 1.0
0.820899560365235 1.0
0.821778829895164 1.0
0.8282042610754142 1.0
0.8302333446060196 1.0
0.830503889076767 1.0
0.8315860669597566 1.0
0.8332769699019277 1.0
0.8337504227257355 1.0
0.8338856949611092 1.0
0.8339533310787961 1.0
0.8342915116672303 1.0
0.8351031450794725 1.0
0.8352384173148462 1.0
0.8358471423740277 1.0
0.8365235035508962 1.0
0.837470409198512 1.0
0.8376056814338857 1.0
0.8378085897869463 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8382144064930673 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8390936760229962 1.0
0.83922894825837 1.0
0.8397700371998648 1.0
0.8399729455529252 1.0
0.8400405816706121 1.0
0.8403111261413595 1.0
0.8411227595536016 1.0
0.8413256679066622 1.0
0.8419343929658437 1.0
0.8421373013189043 1.0
0.8428136624957727 1.0
0.8429489347311464 1.0
0.8432194792018938 1.0
0.8452485627324992 1.0
0.8459249239093676 1.0
0.8461278322624282 1.0
0.8462631044978018 1.0
0.8478863713222861 1.0
0.8482245519107203 1.0
0.8487656408522151 1.0
0.8489009130875887 1.0
0.8490361853229624 1.0
0.8515387216773758 1.0
0.8518092661481231 1.0
0.8519445383834968 1.0
0.8520798106188705 1.0
0.8524179912073047 1.0
0.852688535678052 1.0
0.8534325329726073 1.0
0.8537030774433547 1.0
0.8537707135610416 1.0
0.8539059857964153 1.0
0.8539736219141021 1.0
0.8542441663848495 1.0
0.8545147108555969 1.0
0.8546499830909706 1.0
0.8565437943862022 1.0
0.8567467027392628 1.0
0.8570172472100102 1.0
0.8571525194453838 1.0
0.8573554277984443 1.0
0.8574907000338181 1.0
0.8577612445045655 1.0
0.859249239093676 1.0
0.8595197835644234 1.0
0.859722691917484 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8610754142712208 1.0
0.8613459587419682 1.0
0.8617517754480892 1.0
0.8618870476834629 1.0
0.8623605005072709 1.0
0.8627663172133919 1.0
0.8628339533310788 1.0
0.8630368616841393 1.0
0.8637132228610078 1.0
0.8638484950963815 1.0
0.8647277646263104 1.0
0.8648630368616841 1.0
0.8654717619208657 1.0
0.8658099425093 1.0
0.8665539398038553 1.0
0.866689212039229 1.0
0.8673655732160974 1.0
0.8675008454514711 1.0
0.8684477510990869 1.0
0.8685830233344606 1.0
0.8689888400405816 1.0
0.8693946567467027 1.0
0.8700710179235712 1.0
0.8706797429827527 1.0
0.8710855596888739 1.0
0.8712208319242476 1.0
0.8716266486303687 1.0
0.8717619208657423 1.0
0.8734528238079134 1.0
0.8735880960432871 1.0
0.8737910043963476 1.0
0.8741291849847819 1.0
0.8741968211024688 1.0
0.8743320933378425 1.0
0.8745350016909029 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8751437267500846 1.0
0.8752789989854582 1.0
0.8772404463983767 1.0
0.8773757186337504 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8776462631044978 1.0
0.8777815353398715 1.0
0.8778491714575584 1.0
0.877984443692932 1.0
0.8799458911058505 1.0
0.8800811633412242 1.0
0.8804193439296585 1.0
0.880622252282719 1.0
0.88102806898884 1.0
0.8812986134595874 1.0
0.8813662495772743 1.0
0.881501521812648 1.0
0.8825836996956374 1.0
0.8827189719310111 1.0
0.8837335136963138 1.0
0.8839364220493744 1.0
0.8846804193439297 1.0
0.8848156915793034 1.0
0.8859655055799797 1.0
0.8862360500507271 1.0
0.8863036861684139 1.0
0.8865065945214745 1.0
0.8891444031112614 1.0
0.8892796753466351 1.0
0.8894149475820088 1.0
0.8896178559350694 1.0
0.8901589448765641 1.0
0.8904294893473115 1.0
0.8909029421711194 1.0
0.8910382144064931 1.0
0.8915793033479879 1.0
0.891917483936422 1.0
0.8932025701724721 1.0
0.8933378424078458 1.0
0.8947582008792695 1.0
0.8949611092323301 1.0
0.8950963814677038 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.9080825160635779 1.0
0.9081501521812648 1.0
0.9082854244166385 1.0
0.9089617855935069 1.0
0.9090970578288806 1.0
0.9101115995941833 1.0
0.9104497801826175 1.0
0.9121406831247887 1.0
0.9122759553601624 1.0
0.9124788637132228 1.0
0.9126141359485965 1.0
0.9128846804193439 1.0
0.9130875887724045 1.0
0.9138992221846466 1.0
0.9141021305377072 1.0
0.9148461278322624 1.0
0.915049036185323 1.0
0.9156577612445046 1.0
0.9157930334798783 1.0
0.9159959418329388 1.0
0.9161312140683124 1.0
0.916334122421373 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.916807575245181 1.0
0.917213391951302 1.0
0.9174839364220494 1.0
0.9177544808927968 1.0
0.9179573892458572 1.0
0.918092661481231 1.0
0.9190395671288468 1.0
0.9193101115995942 1.0
0.9199864727764626 1.0
0.9201217450118363 1.0
0.9212715590125127 1.0
0.92154210348326 1.0
0.9218802840716943 1.0
0.9220831924247548 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9241799120730471 1.0
0.9243151843084207 1.0
0.9247886371322286 1.0
0.9264119039567129 1.0
0.9276293540750761 1.0
0.9280351707811971 1.0
0.928102806898884 1.0
0.9282380791342577 1.0
0.928982076428813 1.0
0.9291173486641867 1.0
0.9303347987825499 1.0
0.9345958741968211 1.0
0.9347311464321948 1.0
0.9350016909029422 1.0
0.9353398714913764 1.0
0.9358809604328712 1.0
0.9360162326682449 1.0
0.9366925938451133 1.0
0.9370984105512343 1.0
0.937233682786608 1.0
0.9383158606695976 1.0
0.9385187690226581 1.0
0.9389245857287791 1.0
0.9390598579641528 1.0
0.9408860331416977 1.0
0.9410213053770714 1.0
0.9413594859655056 1.0
0.9414947582008792 1.0
0.9422387554954346 1.0
0.9423740277308083 1.0
0.9427798444369293 1.0
0.9430503889076767 1.0
0.9432532972607373 1.0
0.9435238417314846 1.0
0.944200202908353 1.0
0.9443354751437267 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9471085559688874 1.0
0.9472438282042611 1.0
0.9473791004396348 1.0
0.9475143726750085 1.0
0.9479878254988163 1.0
0.94812309773419 1.0
0.9484612783226243 1.0
0.9488670950287453 1.0
0.949002367264119 1.0
0.9491376394994927 1.0
0.9492729117348664 1.0
0.9496110923233007 1.0
0.9527899898545823 1.0
0.952925262089956 1.0
0.9538721677375719 1.0
0.9540074399729456 1.0
0.9541427122083193 1.0
0.9542779844436929 1.0
0.9545485289144403 1.0
0.9548190733851877 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9570510652688535 1.0
0.9573892458572878 1.0
0.9577274264457221 1.0
0.9579303347987825 1.0
0.9582685153872168 1.0
0.9585390598579642 1.0
0.9588096043287115 1.0
0.9591477849171458 1.0
0.9600946905647616 1.0
0.9601623266824484 1.0
0.960365235035509 1.0
0.96077105174163 1.0
0.9609063239770037 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9630706797429828 1.0
0.9632059519783565 1.0
0.9634088603314169 1.0
0.9637470409198512 1.0
0.9639499492729118 1.0
0.9640852215082855 1.0
0.9642881298613459 1.0
0.9644910382144065 1.0
0.9648968549205276 1.0
0.9650321271559013 1.0
0.9658437605681434 1.0
0.9671288468041934 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9694284748055462 1.0
0.9696313831586066 1.0
0.9701048359824146 1.0
0.9702401082177883 1.0
0.9705782888062225 1.0
0.9709164693946567 1.0
0.9711870138654042 1.0
0.9717957389245857 1.0
0.9719310111599594 1.0
0.9724044639837673 1.0
0.972539736219141 1.0
0.9728779168075753 1.0
0.9730808251606358 1.0
0.9736219141021305 1.0
0.9738924585728779 1.0
0.9740277308082516 1.0
0.9741630030436252 1.0
0.9743659113966858 1.0
0.9745688197497464 1.0
0.9748393642204938 1.0
0.9754480892796753 1.0
0.9756509976327359 1.0
0.9760568143388569 1.0
0.9761244504565438 1.0
0.9776800811633413 1.0
0.977815353398715 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9792357118701387 1.0
0.9793709841055124 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9804531619885019 1.0
0.9805884342238755 1.0
0.982549881636794 1.0
0.9826851538721677 1.0
0.9827527899898546 1.0
0.9830909705782888 1.0
0.9832262428136624 1.0
0.9835644234020967 1.0
0.9836996956374704 1.0
0.9839702401082178 1.0
0.9841055123435914 1.0
0.9847818735204599 1.0
0.9849171457558337 1.0
0.9855258708150152 1.0
0.9856611430503889 1.0
0.98735204599256 1.0
0.9879607710517416 1.0
0.988231315522489 1.0
0.9883665877578627 1.0
0.9898545823469733 1.0
0.9901251268177207 1.0
0.9908691241122759 1.0
0.9910043963476497 1.0
0.9915454852891444 1.0
0.9916807575245181 1.0
0.9949949272911734 1.0
0.995197835644234 1.0
0.995671288468042 1.0
0.9958065607034157 1.0
0.9975650997632736 1.0
0.9979709164693946 1.0
0.9981738248224552 1.0
0.9983767331755157 1.0
0.9987149137639499 1.0
0.9988501859993236 1.0
1.0 1.0


==> rocs/CG_manifest_arbitary_clean_b_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6536354413256679 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/CG_manifest_arbitary_clean_f1_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/CG_manifest_arbitary_clean_f2_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.008726003490401396
0.0 0.010471204188481676
0.0 0.02006980802792321
0.0 0.02181500872600349
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.028795811518324606
0.0 0.03228621291448516
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04363001745200698
0.0 0.0506108202443281
0.0 0.053228621291448515
0.0 0.0549738219895288
0.0 0.055846422338568937
0.0 0.059336823734729496
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06631762652705062
0.0 0.07242582897033159
0.0 0.08376963350785341
0.0 0.08551483420593368
0.0 0.08638743455497382
0.0 0.0881326352530541
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09773123909249563
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.10471204188481675
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.11518324607329843
0.0 0.11780104712041885
0.0 0.11867364746945899
0.0 0.12041884816753927
0.0 0.13350785340314136
0.0 0.13612565445026178
0.0 0.14136125654450263
0.0 0.1431064572425829
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.15008726003490402
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17102966841186737
0.0 0.1719022687609075
0.0 0.193717277486911
0.0 0.1980802792321117
0.0 0.2006980802792321
0.0 0.20855148342059338
0.0 0.2111692844677138
0.0 0.21291448516579406
0.0 0.21378708551483422
0.0 0.21553228621291448
0.0 0.2198952879581152
0.0 0.22425828970331588
0.0 0.225130890052356
0.0 0.2286212914485166
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.2591623036649215
0.0 0.2617801047120419
0.0 0.2661431064572426
0.0 0.26788830715532286
0.0 0.27486910994764396
0.0 0.2774869109947644
0.0 0.28970331588132636
0.0 0.3219895287958115
0.0 0.33507853403141363
0.0 0.3411867364746946
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36736474694589877
0.0 0.3726003490401396
0.0 0.37347294938917974
0.0 0.3760907504363002
0.0 0.3787085514834206
0.0 0.38045375218150085
0.0 0.38132635253054104
0.0 0.3830715532286213
0.0 0.3856893542757417
0.0 0.39179755671902267
0.0 0.3944153577661431
0.0 0.3961605584642234
0.0 0.3970331588132635
0.0 0.3987783595113438
6.763611768684478e-05 0.3987783595113438
6.763611768684478e-05 0.4005235602094241
6.763611768684478e-05 0.4075043630017452
6.763611768684478e-05 0.4118673647469459
6.763611768684478e-05 0.41361256544502617
6.763611768684478e-05 0.4144851657940663
6.763611768684478e-05 0.4162303664921466
6.763611768684478e-05 0.43804537521815007
6.763611768684478e-05 0.4406631762652705
6.763611768684478e-05 0.44502617801047123
6.763611768684478e-05 0.4467713787085515
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.4511343804537522
6.763611768684478e-05 0.45287958115183247
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4572425828970332
6.763611768684478e-05 0.45898778359511344
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.4781849912739965
6.763611768684478e-05 0.4851657940663176
6.763611768684478e-05 0.4886561954624782
6.763611768684478e-05 0.49040139616055844
6.763611768684478e-05 0.4965095986038394
6.763611768684478e-05 0.49825479930191974
6.763611768684478e-05 0.5
6.763611768684478e-05 0.5034904013961605
6.763611768684478e-05 0.5078534031413613
6.763611768684478e-05 0.518324607329843
6.763611768684478e-05 0.5218150087260035
6.763611768684478e-05 0.5235602094240838
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5279232111692844
6.763611768684478e-05 0.5349040139616056
6.763611768684478e-05 0.5383944153577661
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.555846422338569
6.763611768684478e-05 0.5593368237347295
6.763611768684478e-05 0.5645724258289704
6.763611768684478e-05 0.5724258289703316
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5898778359511344
0.00013527223537368956 0.5898778359511344
0.00013527223537368956 0.6143106457242583
0.00013527223537368956 0.618673647469459
0.00013527223537368956 0.6212914485165794
0.00013527223537368956 0.6221640488656196
0.00013527223537368956 0.6239092495636999
0.00013527223537368956 0.6265270506108203
0.00013527223537368956 0.6282722513089005
0.00013527223537368956 0.631762652705061
0.00013527223537368956 0.6335078534031413
0.00013527223537368956 0.6343804537521816
0.00013527223537368956 0.6361256544502618
0.00013527223537368956 0.6422338568935427
0.00013527223537368956 0.6457242582897034
0.00013527223537368956 0.650087260034904
0.00013527223537368956 0.6666666666666666
0.00013527223537368956 0.6719022687609075
0.00013527223537368956 0.6736474694589878
0.00013527223537368956 0.675392670157068
0.00013527223537368956 0.6780104712041884
0.00013527223537368956 0.680628272251309
0.00013527223537368956 0.6867364746945899
0.00013527223537368956 0.68760907504363
0.00013527223537368956 0.6910994764397905
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.699825479930192
0.00013527223537368956 0.7041884816753927
0.00013527223537368956 0.7050610820244329
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7085514834205934
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.712914485165794
0.00013527223537368956 0.7146596858638743
0.00013527223537368956 0.7242582897033158
0.00013527223537368956 0.7286212914485166
0.00013527223537368956 0.731239092495637
0.00013527223537368956 0.7329842931937173
0.00013527223537368956 0.7356020942408377
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7382198952879581
0.00013527223537368956 0.7408376963350786
0.00013527223537368956 0.7443280977312391
0.00013527223537368956 0.7478184991273996
0.00013527223537368956 0.7513089005235603
0.00013527223537368956 0.7713787085514834
0.00013527223537368956 0.774869109947644
0.00013527223537368956 0.7783595113438045
0.00013527223537368956 0.7818499127399651
0.00013527223537368956 0.7827225130890052
0.00013527223537368956 0.7844677137870855
0.00013527223537368956 0.787085514834206
0.00013527223537368956 0.7897033158813264
0.00013527223537368956 0.7914485165794066
0.00013527223537368956 0.7993019197207679
0.00013527223537368956 0.800174520069808
0.00013527223537368956 0.806282722513089
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8150087260034904
0.00013527223537368956 0.8184991273996509
0.00013527223537368956 0.8202443280977313
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8333333333333334
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8359511343804538
0.00013527223537368956 0.8403141361256544
0.00013527223537368956 0.8481675392670157
0.00013527223537368956 0.8507853403141361
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8534031413612565
0.00013527223537368956 0.8568935427574171
0.00013527223537368956 0.8586387434554974
0.00013527223537368956 0.8603839441535777
0.00013527223537368956 0.8621291448516579
0.0002705444707473791 0.8621291448516579
0.0002705444707473791 0.8630017452006981
0.0002705444707473791 0.8664921465968587
0.0002705444707473791 0.8673647469458988
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.87521815008726
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8778359511343804
0.0002705444707473791 0.8795811518324608
0.0002705444707473791 0.8830715532286213
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.893542757417103
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9057591623036649
0.00033818058843422386 0.9057591623036649
0.00033818058843422386 0.9075043630017452
0.00033818058843422386 0.9092495636998255
0.00033818058843422386 0.9109947643979057
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.924956369982548
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9319371727748691
0.0005410889414947582 0.9319371727748691
0.0005410889414947582 0.9354275741710296
0.0006087250591816029 0.9354275741710296
0.0006087250591816029 0.93717277486911
0.0006763611768684477 0.93717277486911
0.0006763611768684477 0.9406631762652705
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9467713787085514
0.0008116334122421373 0.9467713787085514
0.0008116334122421373 0.9485165794066318
0.0008792695299289821 0.9485165794066318
0.0008792695299289821 0.9502617801047121
0.0009469056476158268 0.9502617801047121
0.0009469056476158268 0.9511343804537522
0.0010145417653026716 0.9511343804537522
0.0010145417653026716 0.9528795811518325
0.0010145417653026716 0.9537521815008726
0.0012850862360500508 0.9537521815008726
0.0012850862360500508 0.9554973821989529
0.0013527223537368955 0.9554973821989529
0.0013527223537368955 0.956369982547993
0.0014203584714237404 0.956369982547993
0.0014203584714237404 0.9598603839441536
0.001487994589110585 0.9598603839441536
0.001487994589110585 0.9607329842931938
0.0019614474129184983 0.9607329842931938
0.0019614474129184983 0.9616055846422339
0.002029083530605343 0.9616055846422339
0.002029083530605343 0.9642233856893543
0.002096719648292188 0.9642233856893543
0.002096719648292188 0.9650959860383944
0.0024349002367264117 0.9650959860383944
0.0024349002367264117 0.9668411867364747
0.002705444707473791 0.9668411867364747
0.002705444707473791 0.9677137870855148
0.003043625295908015 0.9677137870855148
0.003043625295908015 0.9685863874345549
0.003314169766655394 0.9685863874345549
0.003314169766655394 0.9694589877835951
0.0035170781197159284 0.9694589877835951
0.003652350355089618 0.9694589877835951
0.003855258708150152 0.9694589877835951
0.003855258708150152 0.9703315881326352
0.004193439296584376 0.9703315881326352
0.00439634764964491 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.004937436591139668 0.9712041884816754
0.005005072708826513 0.9712041884816754
0.005005072708826513 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005072708826513358 0.9729493891797557
0.0057490700033818055 0.9729493891797557
0.005884342238755495 0.9729493891797557
0.0073723368278660805 0.9729493891797557
0.00750760906323977 0.9729493891797557
0.007710517416300304 0.9729493891797557
0.007710517416300304 0.9738219895287958
0.007845789651673993 0.9738219895287958
0.007845789651673993 0.974694589877836
0.007913425769360839 0.974694589877836
0.007913425769360839 0.9764397905759162
0.008522150828542442 0.9764397905759162
0.008657423063916132 0.9764397905759162
0.008860331416976666 0.9764397905759162
0.0090632397700372 0.9764397905759162
0.00919851200541089 0.9764397905759162
0.009536692593845113 0.9764397905759162
0.009739600946905647 0.9764397905759162
0.009874873182279337 0.9764397905759162
0.010077781535339872 0.9764397905759162
0.010821778829895164 0.9764397905759162
0.01088941494758201 0.9764397905759162
0.012850862360500507 0.9764397905759162
0.012850862360500507 0.9773123909249564
0.0135948596550558 0.9773123909249564
0.0135948596550558 0.9781849912739965
0.013662495772742644 0.9781849912739965
0.013662495772742644 0.9790575916230366
0.013797768008116334 0.9790575916230366
0.014338856949611092 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9808027923211169
0.014677037538045317 0.9808027923211169
0.014677037538045317 0.9825479930191972
0.014879945891105851 0.9825479930191972
0.01501521812647954 0.9825479930191972
0.01501521812647954 0.9842931937172775
0.015082854244166385 0.9842931937172775
0.015218126479540075 0.9842931937172775
0.015353398714913764 0.9842931937172775
0.015353398714913764 0.9851657940663177
0.01670612106865066 0.9851657940663177
0.016909029421711193 0.9851657940663177
0.018464660128508625 0.9851657940663177
0.018599932363882313 0.9851657940663177
0.018870476834629692 0.9851657940663177
0.019141021305377072 0.9851657940663177
0.019343929658437606 0.9851657940663177
0.020020290835306053 0.9851657940663177
0.020155563070679745 0.9851657940663177
0.020290835306053433 0.9851657940663177
0.02042610754142712 0.9851657940663177
0.021373013189042948 0.9851657940663177
0.021711193777477173 0.9851657940663177
0.022590463307406154 0.9851657940663177
0.022725735542779846 0.9851657940663177
0.022996280013527222 0.9851657940663177
0.022996280013527222 0.9869109947643979
0.02319918836658776 0.9869109947643979
0.023334460601961447 0.9869109947643979
0.024146094014203586 0.9869109947643979
0.024687182955698342 0.9869109947643979
0.026242813662495774 0.9869109947643979
0.026445722015556308 0.9869109947643979
0.02746026378085898 0.9869109947643979
0.027663172133919514 0.9869109947643979
0.028542441663848495 0.9869109947643979
0.028677713899222183 0.9869109947643979
0.02962461954683801 0.9869109947643979
0.029759891782211702 0.9869109947643979
0.03145079472438282 0.9869109947643979
0.0317213391951302 0.9869109947643979
0.03192424754819073 0.9869109947643979
0.03199188366587758 0.9869109947643979
0.03226242813662496 0.9869109947643979
0.033276969901927626 0.9869109947643979
0.03361515049036185 0.9869109947643979
0.03375042272573554 0.9869109947643979
0.033885694961109235 0.9869109947643979
0.0342915116672303 0.9869109947643979
0.034494420020290836 0.9869109947643979
0.03510314507947244 0.9869109947643979
0.036185322962461956 0.9869109947643979
0.03679404802164356 0.9869109947643979
0.03780858978694623 0.9869109947643979
0.03794386202231992 0.9869109947643979
0.038349678728440986 0.9869109947643979
0.03848495096381468 0.9869109947643979
0.038755495434562054 0.9869109947643979
0.038890767669935745 0.9869109947643979
0.03963476496449104 0.9869109947643979
0.039905309435238415 0.9869109947643979
0.040040581670612106 0.9869109947643979
0.04091985120054109 0.9869109947643979
0.04119039567128847 0.9869109947643979
0.041596212377409535 0.9869109947643979
0.04206966520121745 0.9869109947643979
0.04234020967196483 0.9869109947643979
0.04308420696652012 0.9869109947643979
0.043287115319580655 0.9869109947643979
0.04355765979032804 0.9869109947643979
0.050050727088265135 0.9869109947643979
0.050185999323638826 0.9869109947643979
0.050591816029759894 0.9869109947643979
0.05099763273588096 0.9869109947643979
0.05099763273588096 0.987783595113438
0.05187690226580994 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.05248562732499155 0.987783595113438
0.053973621914102134 0.987783595113438
0.05546161650321271 0.987783595113438
0.055732160973960096 0.987783595113438
0.06276631721339195 0.987783595113438
0.06317213391951303 0.987783595113438
0.0639161312140683 0.987783595113438
0.06398376733175516 0.987783595113438
0.06425431180250253 0.987783595113438
0.06452485627324991 0.987783595113438
0.06452485627324991 0.9895287958115183
0.0646601285086236 0.9895287958115183
0.06486303686168414 0.9895287958115183
0.06499830909705782 0.9895287958115183
0.06540412580317889 0.9895287958115183
0.06553939803855259 0.9895287958115183
0.06689212039228948 0.9895287958115183
0.06777138992221847 0.9895287958115183
0.06831247886371322 0.9895287958115183
0.07067974298275279 0.9895287958115183
0.07115319580656071 0.9895287958115183
0.0712884680419344 0.9895287958115183
0.07162664863036862 0.9895287958115183
0.07182955698342915 0.9895287958115183
0.07216773757186337 0.9895287958115183
0.07270882651335814 0.9895287958115183
0.07291173486641866 0.9895287958115183
0.07352045992560027 0.9895287958115183
0.0737233682786608 0.9895287958115183
0.07392627663172134 0.9895287958115183
0.0744673655732161 0.9895287958115183
0.07541427122083193 0.9895287958115183
0.07554954345620561 0.9895287958115183
0.07568481569157931 0.9895287958115183
0.075820087926953 0.9895287958115183
0.07636117686844775 0.9895287958115183
0.07649644910382145 0.9895287958115183
0.07724044639837674 0.9895287958115183
0.07744335475143727 0.9895287958115183
0.07757862698681095 0.9895287958115183
0.07778153533987149 0.9895287958115183
0.07818735204599256 0.9895287958115183
0.0783902603990531 0.9895287958115183
0.07886371322286101 0.9895287958115183
0.0789989854582347 0.9895287958115183
0.07974298275278999 0.9895287958115183
0.08102806898884005 0.9895287958115183
0.08116334122421373 0.9895287958115183
0.08136624957727426 0.9895287958115183
0.0815691579303348 0.9895287958115183
0.0829218802840717 0.9895287958115183
0.08305715251944538 0.9895287958115183
0.08326006087250591 0.9895287958115183
0.08326006087250591 0.9912739965095986
0.083665877578627 0.9912739965095986
0.08393642204937436 0.9912739965095986
0.08427460263780859 0.9912739965095986
0.08454514710855597 0.9912739965095986
0.08501859993236388 0.9912739965095986
0.08691241122759553 0.9912739965095986
0.08704768346296922 0.9912739965095986
0.08799458911058505 0.9912739965095986
0.08812986134595874 0.9912739965095986
0.08826513358133244 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.08887385864051403 0.9921465968586387
0.08907676699357457 0.9921465968586387
0.08921203922894826 0.9921465968586387
0.0894149475820088 0.9921465968586387
0.10253635441325668 0.9921465968586387
0.10267162664863037 0.9921465968586387
0.10294217111937774 0.9921465968586387
0.10307744335475144 0.9921465968586387
0.10456543794386203 0.9921465968586387
0.10476834629692255 0.9921465968586387
0.10551234359147785 0.9921465968586387
0.10557997970916469 0.9921465968586387
0.10578288806222523 0.9921465968586387
0.10585052417991207 0.9921465968586387
0.10652688535678052 0.9921465968586387
0.10666215759215421 0.9921465968586387
0.1067974298275279 0.9921465968586387
0.10686506594521475 0.9921465968586387
0.10700033818058843 0.9921465968586387
0.10713561041596212 0.9921465968586387
0.10727088265133582 0.9921465968586387
0.10754142712208319 0.9921465968586387
0.10767669935745688 0.9921465968586387
0.10781197159283057 0.9921465968586387
0.1081501521812648 0.9921465968586387
0.10828542441663848 0.9921465968586387
0.10889414947582009 0.9921465968586387
0.10889414947582009 0.9930191972076788
0.10916469394656747 0.9930191972076788
0.10929996618194115 0.9930191972076788
0.10963814677037538 0.9930191972076788
0.10990869124112276 0.9930191972076788
0.11004396347649645 0.9930191972076788
0.11011159959418329 0.9930191972076788
0.11024687182955699 0.9930191972076788
0.11099086912411228 0.9930191972076788
0.11119377747717281 0.9930191972076788
0.11153195806560703 0.9930191972076788
0.11207304700710179 0.9930191972076788
0.11227595536016233 0.9930191972076788
0.11498140006763612 0.9930191972076788
0.11552248900913088 0.9930191972076788
0.11565776124450457 0.9930191972076788
0.11728102806898884 0.9930191972076788
0.11741630030436254 0.9930191972076788
0.11761920865742306 0.9930191972076788
0.11775448089279675 0.9930191972076788
0.11816029759891782 0.9930191972076788
0.11829556983429151 0.9930191972076788
0.11903956712884681 0.9930191972076788
0.11917483936422049 0.9930191972076788
0.1196482921880284 0.9930191972076788
0.1197835644234021 0.9930191972076788
0.12012174501183633 0.9930191972076788
0.12607372336827866 0.9930191972076788
0.1261413594859655 0.9930191972076788
0.12634426783902605 0.9930191972076788
0.12647954007439974 0.9930191972076788
0.1267500845451471 0.9930191972076788
0.1268853567805208 0.9930191972076788
0.12776462631044977 0.9930191972076788
0.12789989854582348 0.9930191972076788
0.12817044301657085 0.9930191972076788
0.12830571525194454 0.9930191972076788
0.12850862360500506 0.9930191972076788
0.1285762597226919 0.9930191972076788
0.128982076428813 0.9930191972076788
0.12911734866418667 0.9930191972076788
0.12986134595874196 0.9930191972076788
0.1301995265471762 0.9930191972076788
0.13053770713561041 0.9930191972076788
0.1306729793709841 0.9930191972076788
0.13087588772404463 0.9930191972076788
0.1309435238417315 0.9930191972076788
0.15630706797429827 0.9930191972076788
0.1565099763273588 0.9930191972076788
0.15671288468041936 0.9930191972076788
0.1575245180926615 0.9930191972076788
0.15759215421034833 0.9930191972076788
0.15793033479878255 0.9930191972076788
0.15887724044639837 0.9930191972076788
0.15901251268177208 0.9930191972076788
0.1592154210348326 0.9930191972076788
0.15989178221170106 0.9930191972076788
0.1599594183293879 0.9930191972076788
0.16016232668244842 0.9930191972076788
0.1605681433885695 0.9930191972076788
0.161650321271559 0.9930191972076788
0.1623943185661143 0.9930191972076788
0.16259722691917483 0.9930191972076788
0.16286777138992223 0.9930191972076788
0.16679066621575922 0.9930191972076788
0.16780520798106188 0.9930191972076788
0.1680081163341224 0.9930191972076788
0.1687521136286777 0.9930191972076788
0.16888738586405141 0.9930191972076788
0.16969901927629355 0.9930191972076788
0.16983429151166723 0.9930191972076788
0.16990192762935408 0.9930191972076788
0.1701048359824146 0.9930191972076788
0.1708488332769699 0.9930191972076788
0.17098410551234358 0.9930191972076788
0.1714575583361515 0.9930191972076788
0.17172810280689887 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17240446398376733 0.9930191972076788
0.17375718633750423 0.9930191972076788
0.1738924585728779 0.9930191972076788
0.1738924585728779 0.993891797556719
0.17510990869124113 0.993891797556719
0.17551572539736218 0.993891797556719
0.17558336151504902 0.993891797556719
0.17632735880960432 0.993891797556719
0.17646263104497803 0.993891797556719
0.17653026716266487 0.993891797556719
0.17666553939803856 0.993891797556719
0.1770713561041596 0.993891797556719
0.17720662833953332 0.993891797556719
0.17761244504565438 0.993891797556719
0.17774771728102806 0.993891797556719
0.17788298951640175 0.993891797556719
0.17801826175177546 0.993891797556719
0.17835644234020967 0.993891797556719
0.18282042610754143 0.993891797556719
0.18356442340209672 0.993891797556719
0.18376733175515725 0.993891797556719
0.18491714575583362 0.993891797556719
0.18552587081501523 0.993891797556719
0.18586405140344944 0.993891797556719
0.1861345958741968 0.993891797556719
0.18626986810957052 0.993891797556719
0.18647277646263105 0.993891797556719
0.18660804869800474 0.993891797556719
0.18708150152181266 0.993891797556719
0.18721677375718634 0.993891797556719
0.18735204599256003 0.993891797556719
0.1876225904633074 0.993891797556719
0.18856949611092325 0.993891797556719
0.18904294893473114 0.993891797556719
0.18917822117010483 0.993891797556719
0.19026039905309436 0.993891797556719
0.19053094352384173 0.993891797556719
0.19059857964152857 0.993891797556719
0.19073385187690226 0.993891797556719
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.1918160297598918 0.9947643979057592
0.1924247548190734 0.9947643979057592
0.19256002705444708 0.9947643979057592
0.19269529928982077 0.9947643979057592
0.19283057152519445 0.9947643979057592
0.1948596550557998 0.9947643979057592
0.1949949272911735 0.9947643979057592
0.19513019952654717 0.9947643979057592
0.19513019952654717 0.9956369982547993
0.195197835644234 0.9956369982547993
0.1954683801149814 0.9956369982547993
0.19553601623266825 0.9956369982547993
0.1962123774095367 0.9956369982547993
0.19709164693946568 0.9956369982547993
0.19709164693946568 0.9965095986038395
0.19715928305715252 0.9965095986038395
0.19830909705782887 0.9965095986038395
0.19871491376394995 0.9965095986038395
0.1993912749408184 0.9965095986038395
0.1995265471761921 0.9965095986038395
0.19966181941156577 0.9965095986038395
0.19972945552925261 0.9965095986038395
0.1998647277646263 0.9965095986038395
0.2001352722353737 0.9965095986038395
0.20108217788298952 0.9965095986038395
0.20128508623605004 0.9965095986038395
0.20142035847142373 0.9965095986038395
0.20216435576597902 0.9965095986038395
0.20486980047345282 0.9965095986038395
0.20629015894487657 0.9965095986038395
0.20642543118025025 0.9965095986038395
0.20669597565099762 0.9965095986038395
0.20737233682786607 0.9965095986038395
0.20750760906323976 0.9965095986038395
0.20764288129861347 0.9965095986038395
0.20811633412242136 0.9965095986038395
0.20838687859316876 0.9965095986038395
0.20852215082854245 0.9965095986038395
0.20879269529928982 0.9965095986038395
0.20933378424078458 0.9965095986038395
0.2095366925938451 0.9965095986038395
0.2096719648292188 0.9965095986038395
0.20987487318227935 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21217450118363207 0.9965095986038395
0.21285086236050052 0.9965095986038395
0.21305377071356105 0.9965095986038395
0.21318904294893473 0.9965095986038395
0.21366249577274266 0.9965095986038395
0.21643557659790327 0.9965095986038395
0.21657084883327696 0.9965095986038395
0.21657084883327696 0.9973821989528796
0.2176530267162665 0.9973821989528796
0.21778829895164017 0.9973821989528796
0.21805884342238754 0.9973821989528796
0.21832938789313494 0.9973821989528796
0.2185999323638823 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.2190057490700034 0.9973821989528796
0.2193439296584376 0.9973821989528796
0.2194792018938113 0.9973821989528796
0.21961447412918497 0.9973821989528796
0.2200879269529929 0.9973821989528796
0.22042610754142714 0.9973821989528796
0.22171119377747717 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.2225228271897193 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.22529590801487995 0.9973821989528796
0.2258369969563747 0.9973821989528796
0.22603990530943524 0.9973821989528796
0.22664863036861685 0.9973821989528796
0.22678390260399053 0.9973821989528796
0.2277984443692932 0.9973821989528796
0.2280689888400406 0.9973821989528796
0.22813662495772744 0.9973821989528796
0.2285424416638485 0.9973821989528796
0.22861007778153533 0.9973821989528796
0.22874535001690902 0.9973821989528796
0.22881298613459589 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22996280013527223 0.9973821989528796
0.230503889076767 0.9973821989528796
0.23151843084206966 0.9973821989528796
0.23375042272573554 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.234426783902604 0.9973821989528796
0.23469732837335136 0.9973821989528796
0.23496787284409876 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23618532296246195 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.2376056814338857 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23862022319918838 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.2388231315522489 0.9973821989528796
0.23936422049374365 0.9973821989528796
0.23949949272911736 0.9973821989528796
0.2395671288468042 0.9973821989528796
0.23970240108217788 0.9973821989528796
0.24024349002367265 0.9973821989528796
0.2406493067297937 0.9973821989528796
0.2409198512005411 0.9973821989528796
0.24355765979032803 0.9973821989528796
0.2448427460263781 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.24538383496787283 0.9973821989528796
0.24551910720324654 0.9973821989528796
0.24565437943862023 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.24633074061548868 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24680419343929658 0.9973821989528796
0.24707473791004397 0.9973821989528796
0.24815691579303348 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2486303686168414 0.9973821989528796
0.2489685492052756 0.9973821989528796
0.24903618532296246 0.9973821989528796
0.2493743659113967 0.9973821989528796
0.25072708826513357 0.9973821989528796
0.25140344944200205 0.9973821989528796
0.25153872167737573 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.25343253297260737 0.9973821989528796
0.2543794386202232 0.9973821989528796
0.2545147108555969 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.25505579979709164 0.9973821989528796
0.255326344267839 0.9973821989528796
0.2554616165032127 0.9973821989528796
0.25579979709164696 0.9973821989528796
0.2560027054447075 0.9973821989528796
0.25627324991545486 0.9973821989528796
0.25654379438620223 0.9973821989528796
0.25661143050388907 0.9973821989528796
0.25688197497463644 0.9973821989528796
0.2573554277984444 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.25911396685830235 0.9973821989528796
0.25945214744673656 0.9973821989528796
0.2597226919174839 0.9973821989528796
0.2598579641528576 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2606695975650998 0.9973821989528796
0.2608725059181603 0.9973821989528796
0.2613459587419682 0.9973821989528796
0.2614812309773419 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.26181941156577615 0.9973821989528796
0.26215759215421036 0.9973821989528796
0.2623605005072709 0.9973821989528796
0.26242813662495773 0.9973821989528796
0.2625634088603314 0.9973821989528796
0.26263104497801826 0.9973821989528796
0.26276631721339194 0.9973821989528796
0.26378085897869463 0.9973821989528796
0.2639161312140683 0.9973821989528796
0.26398376733175516 0.9973821989528796
0.2641866756848157 0.9973821989528796
0.2645248562732499 0.9973821989528796
0.264930672979371 0.9973821989528796
0.2650659452147447 0.9973821989528796
0.26567467027392627 0.9973821989528796
0.26614812309773417 0.9973821989528796
0.26804193439296586 0.9973821989528796
0.26817720662833955 0.9973821989528796
0.26831247886371323 0.9973821989528796
0.2684477510990869 0.9973821989528796
0.26865065945214744 0.9973821989528796
0.2689212039228948 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.2691917483936422 0.9973821989528796
0.26932702062901587 0.9973821989528796
0.26966520121745013 0.9973821989528796
0.2698004734528238 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.27013865404125803 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.2712884680419344 0.9973821989528796
0.2714237402773081 0.9973821989528796
0.2715590125126818 0.9973821989528796
0.271897193101116 0.9973821989528796
0.2722353736895502 0.9973821989528796
0.2723706459249239 0.9973821989528796
0.272776462631045 0.9973821989528796
0.2729117348664187 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27365573216097394 0.9973821989528796
0.2737233682786608 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2739939127494082 0.9973821989528796
0.2741291849847819 0.9973821989528796
0.2748055461616503 0.9973821989528796
0.274940818397024 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.2774433547514373 0.9973821989528796
0.2775109908691241 0.9973821989528796
0.27771389922218465 0.9973821989528796
0.2777815353398715 0.9973821989528796
0.277984443692932 0.9973821989528796
0.2781197159283057 0.9973821989528796
0.2785255326344268 0.9973821989528796
0.27859316875211365 0.9973821989528796
0.2787960771051742 0.9973821989528796
0.278863713222861 0.9973821989528796
0.2791342576936084 0.9973821989528796
0.2794724382820426 0.9973821989528796
0.2796077105174163 0.9973821989528796
0.28008116334122424 0.9973821989528796
0.2802164355765979 0.9973821989528796
0.2803517078119716 0.9973821989528796
0.2804869800473453 0.9973821989528796
0.28055461616503213 0.9973821989528796
0.2806898884004058 0.9973821989528796
0.28102806898884003 0.9973821989528796
0.2812986134595874 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2818397024010822 0.9973821989528796
0.2820426107541427 0.9973821989528796
0.28271897193101114 0.9973821989528796
0.2828542441663848 0.9973821989528796
0.28292188028407167 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.28495096381467705 0.9973821989528796
0.2853567805207981 0.9973821989528796
0.28555968887385863 0.9973821989528796
0.2856273249915455 0.9973821989528796
0.28576259722691916 0.9973821989528796
0.285830233344606 0.9973821989528796
0.2859655055799797 0.9973821989528796
0.28643895840378764 0.9973821989528796
0.286709502874535 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.28779168075752454 0.9973821989528796
0.28826513358133243 0.9973821989528796
0.2885356780520798 0.9973821989528796
0.2886709502874535 0.9973821989528796
0.2890091308758877 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.2892796753466351 0.9973821989528796
0.2898884004058167 0.9973821989528796
0.2900236726411904 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.2909029421711194 0.9973821989528796
0.29097057828880624 0.9973821989528796
0.2913763949949273 0.9973821989528796
0.29178221170104834 0.9973821989528796
0.2920527561717957 0.9973821989528796
0.2921203922894826 0.9973821989528796
0.2922556645248563 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.29266148123097735 0.9973821989528796
0.29279675346635103 0.9973821989528796
0.2929320257017247 0.9973821989528796
0.2930672979370984 0.9973821989528796
0.29360838687859314 0.9973821989528796
0.2938112952316537 0.9973821989528796
0.2940818397024011 0.9973821989528796
0.2965843760568143 0.9973821989528796
0.2967872844098749 0.9973821989528796
0.2969225566452486 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2977341900574907 0.9973821989528796
0.2979370984105512 0.9973821989528796
0.29800473452823806 0.9973821989528796
0.29814000676361174 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2992221846466013 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.30050727088265133 0.9973821989528796
0.30118363205951976 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30267162664863034 0.9973821989528796
0.3028068988840041 0.9973821989528796
0.3030098072370646 0.9973821989528796
0.30368616841393303 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3048359824146094 0.9973821989528796
0.3056476158268515 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.30591816029759894 0.9973821989528796
0.3060534325329726 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3074061548867095 0.9973821989528796
0.30760906323977005 0.9973821989528796
0.3081501521812648 0.9973821989528796
0.3082854244166385 0.9973821989528796
0.30869124112275953 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.31004396347649643 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.31024687182955696 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.3123435914778492 0.9973821989528796
0.3125464998309097 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.3137639499492729 0.9973821989528796
0.3138992221846466 0.9973821989528796
0.3145079472438282 0.9973821989528796
0.3148461278322624 0.9973821989528796
0.3149137639499493 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31545485289144404 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.316334122421373 0.9973821989528796
0.31653703077443357 0.9973821989528796
0.3167399391274941 0.9973821989528796
0.3169428474805546 0.9973821989528796
0.31701048359824147 0.9973821989528796
0.317213391951302 0.9973821989528796
0.3174163003043625 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3182279337166047 0.9973821989528796
0.31985120054108895 0.9973821989528796
0.32079810618870475 0.9973821989528796
0.32100101454176533 0.9973821989528796
0.3217450118363206 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.32255664524856276 0.9973821989528796
0.3229624619546838 0.9973821989528796
0.3230977341900575 0.9973821989528796
0.32350355089617855 0.9973821989528796
0.3237740953669259 0.9973821989528796
0.3239770037199865 0.9973821989528796
0.3241122759553602 0.9973821989528796
0.324179912073047 0.9973821989528796
0.32438282042610755 0.9973821989528796
0.3252620899560365 0.9973821989528796
0.32607372336827867 0.9973821989528796
0.3262766317213392 0.9973821989528796
0.3264795400743997 0.9973821989528796
0.32708826513358136 0.9973821989528796
0.32722353736895504 0.9973821989528796
0.32756171795738925 0.9973821989528796
0.32769699019276294 0.9973821989528796
0.3282380791342577 0.9973821989528796
0.32850862360500505 0.9973821989528796
0.3286438958403788 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3291849847818735 0.9973821989528796
0.32972607372336826 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33175515725397364 0.9973821989528796
0.3318904294893473 0.9973821989528796
0.33425769360838686 0.9973821989528796
0.3345958741968211 0.9973821989528796
0.33479878254988166 0.9973821989528796
0.335069327020629 0.9973821989528796
0.3353398714913764 0.9973821989528796
0.33696313831586067 0.9973821989528796
0.3371660466689212 0.9973821989528796
0.3373013189042949 0.9973821989528796
0.33878931349340546 0.9973821989528796
0.33892458572877915 0.9973821989528796
0.340750760906324 0.9973821989528796
0.3410889414947582 0.9973821989528796
0.3414271220831924 0.9973821989528796
0.34163003043625295 0.9973821989528796
0.34264457220155564 0.9973821989528796
0.3442678390260399 0.9973821989528796
0.3447412918498478 0.9973821989528796
0.34494420020290834 0.9973821989528796
0.3479201893811295 0.9973821989528796
0.34812309773419003 0.9973821989528796
0.34839364220493746 0.9973821989528796
0.34866418667568483 0.9973821989528796
0.34873182279337167 0.9973821989528796
0.34900236726411904 0.9973821989528796
0.3490700033818059 0.9973821989528796
0.34920527561717957 0.9973821989528796
0.34934054785255325 0.9973821989528796
0.34947582008792694 0.9973821989528796
0.3501521812647954 0.9973821989528796
0.3502874535001691 0.9973821989528796
0.35055799797091647 0.9973821989528796
0.35103145079472436 0.9973821989528796
0.3510990869124112 0.9973821989528796
0.3512343591477849 0.9973821989528796
0.3525870815015218 0.9973821989528796
0.3527899898545823 0.9973821989528796
0.35306053432532974 0.9973821989528796
0.353804531619885 0.9973821989528796
0.3542779844436929 0.9973821989528796
0.35441325667906665 0.9973821989528796
0.35475143726750086 0.9973821989528796
0.3552925262089956 0.9973821989528796
0.3554954345620561 0.9973821989528796
0.35569834291511665 0.9973821989528796
0.35657761244504566 0.9973821989528796
0.35671288468041934 0.9973821989528796
0.3571187013865404 0.9973821989528796
0.3573216097396009 0.9973821989528796
0.3573892458572878 0.9973821989528796
0.35779506256340887 0.9973821989528796
0.3605681433885695 0.9973821989528796
0.3607034156239432 0.9973821989528796
0.36097396009469057 0.9973821989528796
0.36110923233006426 0.9973821989528796
0.3611768684477511 0.9973821989528796
0.3613121406831248 0.9973821989528796
0.361650321271559 0.9973821989528796
0.3617855935069327 0.9973821989528796
0.3619208657423064 0.9973821989528796
0.3620561379776801 0.9973821989528796
0.36259722691917484 0.9973821989528796
0.3627324991545485 0.9973821989528796
0.36327358809604327 0.9973821989528796
0.3635441325667907 0.9973821989528796
0.3759891782211701 0.9973821989528796
0.37619208657423064 0.9973821989528796
0.37632735880960433 0.9973821989528796
0.3768008116334122 0.9973821989528796
0.3769360838687859 0.9973821989528796
0.3777477172810281 0.9973821989528796
0.37788298951640176 0.9973821989528796
0.3789651673993913 0.9973821989528796
0.3793033479878255 0.9973821989528796
0.3801826175177545 0.9973821989528796
0.38058843422387556 0.9973821989528796
0.38153533987149135 0.9973821989528796
0.3816706121068651 0.9973821989528796
0.3820087926952993 0.9973821989528796
0.3822793371660467 0.9973821989528796
0.38241460940142036 0.9973821989528796
0.38254988163679404 0.9973821989528796
0.38275278998985457 0.9973821989528796
0.3841731484612783 0.9973821989528796
0.384308420696652 0.9973821989528796
0.38525532634426785 0.9973821989528796
0.38539059857964153 0.9973821989528796
0.3856611430503889 0.9973821989528796
0.3857964152857626 0.9973821989528796
0.3863375042272574 0.9973821989528796
0.3871491376394995 0.9973821989528796
0.3885018599932364 0.9973821989528796
0.38863713222861007 0.9973821989528796
0.3890429489347311 0.9973821989528796
0.3891782211701048 0.9973821989528796
0.3891782211701048 0.9982547993019197
0.3892458572877917 0.9982547993019197
0.38944876564085223 0.9982547993019197
0.3897193101115996 0.9982547993019197
0.389989854582347 0.9982547993019197
0.39046330740615487 0.9982547993019197
0.39046330740615487 0.9991273996509599
0.3926952992898208 0.9991273996509599
0.39283057152519446 0.9991273996509599
0.39330402434900236 0.9991273996509599
0.39343929658437604 0.9991273996509599
0.3935069327020629 0.9991273996509599
0.39364220493743657 0.9991273996509599
0.3956036523503551 0.9991273996509599
0.3957389245857288 0.9991273996509599
0.39580656070341563 0.9991273996509599
0.39600946905647616 0.9991273996509599
0.39628001352722353 0.9991273996509599
0.3965505579979709 0.9991273996509599
0.39688873858640517 0.9991273996509599
0.39702401082177885 0.9991273996509599
0.3972945552925262 0.9991273996509599
0.3974298275278999 0.9991273996509599
0.3980385525870815 0.9991273996509599
0.39830909705782885 0.9991273996509599
0.3984443692932026 0.9991273996509599
0.3985796415285763 0.9991273996509599
0.3995941832938789 0.9991273996509599
0.39979709164693944 0.9991273996509599
0.40006763611768686 0.9991273996509599
0.40020290835306055 0.9991273996509599
0.4022319918836659 0.9991273996509599
0.40236726411903956 0.9991273996509599
0.4026378085897869 0.9991273996509599
0.40270544470747377 0.9991273996509599
0.4029759891782212 0.9991273996509599
0.40656070341562395 0.9991273996509599
0.4067636117686845 0.9991273996509599
0.4068312478863713 0.9991273996509599
0.406966520121745 0.9991273996509599
0.4079810618870477 0.9991273996509599
0.41075414271220834 0.9991273996509599
0.4118363205951978 0.9991273996509599
0.4119715928305715 0.9991273996509599
0.41244504565437945 0.9991273996509599
0.413527223537369 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41427122083192425 0.9991273996509599
0.4145417653026716 0.9991273996509599
0.414812309773419 0.9991273996509599
0.41494758200879267 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.41528576259722694 0.9991273996509599
0.416570848833277 0.9991273996509599
0.4167061210686507 0.9991273996509599
0.41684139330402437 0.9991273996509599
0.4170443016570849 0.9991273996509599
0.4173824822455191 0.9991273996509599
0.4177206628339533 0.9991273996509599
0.41792357118701384 0.9991273996509599
0.4179912073047007 0.9991273996509599
0.41819411565776127 0.9991273996509599
0.41832938789313495 0.9991273996509599
0.4185322962461955 0.9991273996509599
0.4203584714237403 0.9991273996509599
0.42049374365911396 0.9991273996509599
0.4213053770713561 0.9991273996509599
0.4214406493067298 0.9991273996509599
0.42245519107203244 0.9991273996509599
0.42259046330740613 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4252282718971931 0.9991273996509599
0.4254311802502536 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.42685153872167736 0.9991273996509599
0.4270544470747379 0.9991273996509599
0.4271897193101116 0.9991273996509599
0.4273249915454853 0.9991273996509599
0.427460263780859 0.9991273996509599
0.42752789989854584 0.9991273996509599
0.4276631721339195 0.9991273996509599
0.42888062225228274 0.9991273996509599
0.42908353060534327 0.9991273996509599
0.4291511667230301 0.9991273996509599
0.4292864389584038 0.9991273996509599
0.43003043625295906 0.9991273996509599
0.43016570848833274 0.9991273996509599
0.4303686168413933 0.9991273996509599
0.43057152519445385 0.9991273996509599
0.43070679742982754 0.9991273996509599
0.4307744335475144 0.9991273996509599
0.4311126141359486 0.9991273996509599
0.4312478863713223 0.9991273996509599
0.43138315860669596 0.9991273996509599
0.43151843084206964 0.9991273996509599
0.43165370307744333 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43388569496110924 0.9991273996509599
0.4357795062563409 0.9991273996509599
0.4359824146094014 0.9991273996509599
0.4361176868447751 0.9991273996509599
0.4365235035508962 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4373351369631383 0.9991273996509599
0.43780858978694626 0.9991273996509599
0.4380791342576936 0.9991273996509599
0.4386878593168752 0.9991273996509599
0.4388231315522489 0.9991273996509599
0.4391613121406831 0.9991273996509599
0.4400405816706121 0.9991273996509599
0.4403787622590463 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4418667568481569 0.9991273996509599
0.4420020290835306 0.9991273996509599
0.44234020967196486 0.9991273996509599
0.44247548190733854 0.9991273996509599
0.4426107541427122 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.4440987487318228 0.9991273996509599
0.4449103821440649 0.9991273996509599
0.446195468380115 0.9991273996509599
0.4463983767331755 0.9991273996509599
0.44734528238079135 0.9991273996509599
0.4476158268515387 0.9991273996509599
0.4480216435576598 0.9991273996509599
0.44815691579303346 0.9991273996509599
0.44829218802840715 0.9991273996509599
0.44883327696990194 0.9991273996509599
0.4489685492052756 0.9991273996509599
0.44917145755833615 0.9991273996509599
0.45113290497125463 0.9991273996509599
0.4512681772066283 0.9991273996509599
0.4514710855596889 0.9991273996509599
0.4528914440311126 1.0
0.4537707135610416 1.0
0.45417653026716265 1.0
0.4546499830909706 1.0
0.45586743320933376 1.0
0.45620561379776803 1.0
0.4566114305038891 1.0
0.45674670273926277 1.0
0.457084883327697 1.0
0.45836996956374704 1.0
0.4589110585052418 1.0
0.4590463307406155 1.0
0.460128508623605 1.0
0.4602637808589787 1.0
0.4603314169766655 1.0
0.4604666892120392 1.0
0.46094014203584716 1.0
0.46107541427122084 1.0
0.4612106865065945 1.0
0.4613459587419682 1.0
0.4616165032127156 1.0
0.46208995603652353 1.0
0.4629692255664525 1.0
0.4637132228610078 1.0
0.46398376733175517 1.0
0.46411903956712885 1.0
0.46445722015556307 1.0
0.4646601285086236 1.0
0.4649983090970578 1.0
0.4652012174501184 1.0
0.46533648968549207 1.0
0.46560703415623944 1.0
0.4660128508623605 1.0
0.4663510314507947 1.0
0.46682448427460266 1.0
0.46709502874535 1.0
0.4672303009807237 1.0
0.46790666215759213 1.0
0.46878593168752114 1.0
0.4689212039228948 1.0
0.4690564761582685 1.0
0.4691917483936422 1.0
0.47182955698342915 1.0
0.47196482921880284 1.0
0.4721001014541765 1.0
0.4722353736895502 1.0
0.47230300980723705 1.0
0.4725059181602976 1.0
0.47331755157253974 1.0
0.47365573216097395 1.0
0.474940818397024 1.0
0.4750760906323977 1.0
0.4752789989854582 1.0
0.4755495434562056 1.0
0.47636117686844776 1.0
0.47649644910382144 1.0
0.4770375380453162 1.0
0.47717281028068986 1.0
0.477578626986811 1.0
0.47771389922218466 1.0
0.47832262428136624 1.0
0.4785931687521136 1.0
0.4794724382820426 1.0
0.4796077105174163 1.0
0.4800811633412242 1.0
0.4802164355765979 1.0
0.480622252282719 1.0
0.48075752451809267 1.0
0.48224551910720326 1.0
0.4825160635779506 1.0
0.48373351369631384 1.0
0.48386878593168753 1.0
0.48407169428474806 1.0
0.4851538721677376 1.0
0.48542441663848496 1.0
0.4863036861684139 1.0
0.48657423063916133 1.0
0.4868447751099087 1.0
0.4875211362867771 1.0
0.4876564085221508 1.0
0.48772404463983765 1.0
0.48792695299289823 1.0
0.48840040581670613 1.0
0.48860331416976666 1.0
0.48907676699357455 1.0
0.48921203922894824 1.0
0.48948258369969566 1.0
0.4904971254649983 1.0
0.490632397700372 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.4930672979370984 1.0
0.49327020629015894 1.0
0.4934054785255326 1.0
0.4935407507609063 1.0
0.4938789313493405 1.0
0.49448765640852216 1.0
0.49462292864389584 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.4975312817044302 1.0
0.49766655393980386 1.0
0.500642543118025 1.0
0.5016570848833277 1.0
0.5019952654717619 1.0
0.5021305377071356 1.0
0.5032127155901251 1.0
0.5033479878254988 1.0
0.5043625295908015 1.0
0.5044978018261752 1.0
0.5046330740615489 1.0
0.5047683462969226 1.0
0.50503889076767 1.0
0.5052417991207304 1.0
0.5057828880622253 1.0
0.5060534325329726 1.0
0.5076090632397701 1.0
0.5078796077105174 1.0
0.5081501521812648 1.0
0.5083530605343254 1.0
0.5095705106526885 1.0
0.5097057828880622 1.0
0.5105850524179912 1.0
0.5108555968887386 1.0
0.5112614135948597 1.0
0.5120730470071018 1.0
0.5136286777138992 1.0
0.5137639499492729 1.0
0.5140344944200202 1.0
0.5141697666553939 1.0
0.5146432194792019 1.0
0.5148461278322625 1.0
0.5161312140683125 1.0
0.5162664863036862 1.0
0.5164693946567467 1.0
0.5166046668921204 1.0
0.5168752113628677 1.0
0.5170104835982414 1.0
0.5170781197159283 1.0
0.5172810280689888 1.0
0.5174163003043625 1.0
0.5178897531281704 1.0
0.5190395671288468 1.0
0.5192424754819074 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5199864727764626 1.0
0.5203922894825836 1.0
0.5208657423063916 1.0
0.521136286777139 1.0
0.5213391951301996 1.0
0.5214744673655732 1.0
0.5219479201893811 1.0
0.5222184646601286 1.0
0.522421373013189 1.0
0.5226242813662496 1.0
0.5231653703077443 1.0
0.5232330064254311 1.0
0.5233682786608048 1.0
0.5244504565437944 1.0
0.5246533648968549 1.0
0.5251268177206628 1.0
0.5256002705444708 1.0
0.5256679066621576 1.0
0.5262089956036523 1.0
0.5264795400743997 1.0
0.5268853567805208 1.0
0.5270206290158945 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5279675346635103 1.0
0.5281704430165709 1.0
0.5288468041934393 1.0
0.5291849847818735 1.0
0.5299966181941157 1.0
0.5301318904294894 1.0
0.5301995265471762 1.0
0.5304024349002368 1.0
0.5310787960771052 1.0
0.5314169766655394 1.0
0.5318904294893473 1.0
0.5324991545485289 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5341224213730131 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.5351369631383158 1.0
0.5352045992560027 1.0
0.5356104159621238 1.0
0.5357456881974975 1.0
0.5368278660804869 1.0
0.5370984105512343 1.0
0.5373013189042949 1.0
0.5375718633750423 1.0
0.5383158606695976 1.0
0.5386540412580317 1.0
0.5389245857287792 1.0
0.5405478525532634 1.0
0.5414947582008792 1.0
0.5416300304362529 1.0
0.5418329387893135 1.0
0.5419682110246872 1.0
0.5425769360838688 1.0
0.5429827527899899 1.0
0.5435914778491715 1.0
0.543794386202232 1.0
0.5442678390260399 1.0
0.5445383834967873 1.0
0.5448089279675347 1.0
0.5449442002029083 1.0
0.5452147446736557 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.550760906323977 1.0
0.5511667230300981 1.0
0.5513696313831586 1.0
0.5540750760906324 1.0
0.5542779844436929 1.0
0.5548867095028746 1.0
0.5561041596212377 1.0
0.5562394318566114 1.0
0.5565099763273588 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582685153872168 1.0
0.558606695975651 1.0
0.5589448765640852 1.0
0.5590801487994589 1.0
0.5613121406831247 1.0
0.5614474129184984 1.0
0.5624619546838011 1.0
0.5625972269191748 1.0
0.5643557659790328 1.0
0.5644910382144065 1.0
0.5662495772742645 1.0
0.5671288468041934 1.0
0.5678052079810619 1.0
0.5679404802164356 1.0
0.5685492052756171 1.0
0.5687521136286777 1.0
0.5696313831586067 1.0
0.5702401082177883 1.0
0.5703753804531619 1.0
0.57341900574907 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853229624619547 1.0
0.5855935069327021 1.0
0.5867433209333784 1.0
0.5868785931687521 1.0
0.5870138654041258 1.0
0.5874873182279338 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5883665877578627 1.0
0.58863713222861 1.0
0.5896516739939127 1.0
0.5897869462292864 1.0
0.589989854582347 1.0
0.5903280351707813 1.0
0.5905309435238417 1.0
0.5906662157592154 1.0
0.5909367602299628 1.0
0.592154210348326 1.0
0.5922894825836997 1.0
0.5933716604666892 1.0
0.5935069327020629 1.0
0.5943862022319919 1.0
0.5946567467027393 1.0
0.5948596550557999 1.0
0.5950625634088603 1.0
0.595197835644234 1.0
0.5953331078796077 1.0
0.5954683801149814 1.0
0.5958741968211024 1.0
0.5961447412918498 1.0
0.5967534663510314 1.0
0.596956374704092 1.0
0.5977003719986472 1.0
0.5979032803517078 1.0
0.5980385525870815 1.0
0.5981738248224552 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989178221170105 1.0
0.5991883665877579 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.5997970916469395 1.0
0.5999323638823132 1.0
0.6009469056476159 1.0
0.6011498140006764 1.0
0.6027054447074738 1.0
0.6029083530605344 1.0
0.6035170781197159 1.0
0.6043963476496449 1.0
0.6045316198850186 1.0
0.6049374365911396 1.0
0.6050727088265133 1.0
0.6052756171795739 1.0
0.6054785255326345 1.0
0.6057490700033819 1.0
0.6058843422387555 1.0
0.6061548867095029 1.0
0.6062225228271897 1.0
0.606560703415624 1.0
0.606966520121745 1.0
0.6071017923571187 1.0
0.6075076090632398 1.0
0.6077105174163003 1.0
0.6089956036523504 1.0
0.6091308758877241 1.0
0.6094690564761582 1.0
0.6096043287115319 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6114305038890767 1.0
0.6118363205951979 1.0
0.6127155901251268 1.0
0.6128508623605005 1.0
0.6129184984781874 1.0
0.6131214068312479 1.0
0.6138654041258031 1.0
0.6140006763611768 1.0
0.6148799458911058 1.0
0.6150152181264795 1.0
0.6152181264795401 1.0
0.6154886709502875 1.0
0.6197497463645587 1.0
0.6200202908353061 1.0
0.6203584714237402 1.0
0.6206290158944876 1.0
0.6208319242475482 1.0
0.6210348326006088 1.0
0.6212377409536692 1.0
0.6213730131890429 1.0
0.6216435576597903 1.0
0.6219141021305377 1.0
0.6221170104835982 1.0
0.6246195468380115 1.0
0.6247548190733851 1.0
0.6249577274264457 1.0
0.6251606357795062 1.0
0.6258369969563747 1.0
0.6260399053094352 1.0
0.6267162664863037 1.0
0.6268515387216774 1.0
0.6271220831924248 1.0
0.6277308082516063 1.0
0.6280013527223537 1.0
0.628745350016909 1.0
0.6307744335475144 1.0
0.6309097057828881 1.0
0.6318566114305039 1.0
0.6321947920189381 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.633547514372675 1.0
0.6338856949611092 1.0
0.6342238755495434 1.0
0.6345620561379777 1.0
0.6346296922556646 1.0
0.634832600608725 1.0
0.6349678728440987 1.0
0.6351031450794724 1.0
0.6353736895502198 1.0
0.6355089617855935 1.0
0.6359147784917146 1.0
0.6373351369631384 1.0
0.6374704091985121 1.0
0.6376056814338857 1.0
0.6376733175515725 1.0
0.6394318566114305 1.0
0.6397024010821779 1.0
0.6399729455529253 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6405816706121069 1.0
0.640987487318228 1.0
0.6411227595536017 1.0
0.6412580317889753 1.0
0.6415962123774095 1.0
0.6417314846127832 1.0
0.6419343929658438 1.0
0.6421373013189043 1.0
0.6428136624957728 1.0
0.6429489347311464 1.0
0.6433547514372675 1.0
0.6434223875549544 1.0
0.6435576597903281 1.0
0.6451132904971255 1.0
0.6453838349678729 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.647074737910044 1.0
0.6473452823807914 1.0
0.647480554616165 1.0
0.6486303686168414 1.0
0.6487656408522151 1.0
0.650524179912073 1.0
0.6506594521474467 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.65187690226581 1.0
0.6520121745011837 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6526885356780521 1.0
0.6529590801487994 1.0
0.6543118025025364 1.0
0.6545823469732838 1.0
0.6550557997970916 1.0
0.6559350693270206 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6568819749746364 1.0
0.6574230639161313 1.0
0.6576259722691917 1.0
0.6577612445045654 1.0
0.6580994250929997 1.0
0.6657423063916131 1.0
0.6659452147446736 1.0
0.6660804869800473 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6672303009807237 1.0
0.6675684815691579 1.0
0.6678390260399053 1.0
0.6682448427460264 1.0
0.6683801149814 1.0
0.6685153872167737 1.0
0.6686506594521474 1.0
0.6687859316875211 1.0
0.669327020629016 1.0
0.6693946567467027 1.0
0.6696652012174501 1.0
0.6698681095705107 1.0
0.6700033818058844 1.0
0.6702739262766317 1.0
0.6707473791004397 1.0
0.6708150152181265 1.0
0.6709502874535002 1.0
0.6714913763949949 1.0
0.6716266486303686 1.0
0.6717619208657423 1.0
0.671897193101116 1.0
0.6723030098072371 1.0
0.6730470071017923 1.0
0.6733851876902266 1.0
0.6735880960432871 1.0
0.6737910043963476 1.0
0.6739262766317213 1.0
0.6741291849847819 1.0
0.6742644572201556 1.0
0.674940818397024 1.0
0.6750760906323977 1.0
0.6752113628677714 1.0
0.6753466351031451 1.0
0.6758877240446398 1.0
0.6761582685153872 1.0
0.6763611768684478 1.0
0.6764964491038215 1.0
0.6765640852215082 1.0
0.6769022658099425 1.0
0.6775109908691241 1.0
0.6781873520459926 1.0
0.6787284409874873 1.0
0.6792018938112953 1.0
0.679269529928982 1.0
0.6794048021643557 1.0
0.6795400743997294 1.0
0.6796753466351031 1.0
0.6800811633412243 1.0
0.6803517078119716 1.0
0.6804869800473453 1.0
0.680622252282719 1.0
0.6808927967534664 1.0
0.6812309773419005 1.0
0.6817720662833954 1.0
0.6819073385187691 1.0
0.6820426107541427 1.0
0.6831247886371322 1.0
0.6832600608725059 1.0
0.6835306053432533 1.0
0.6837335136963139 1.0
0.6838011498140006 1.0
0.6839364220493743 1.0
0.684545147108556 1.0
0.6852215082854244 1.0
0.6856273249915454 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6861684139330403 1.0
0.6872505918160298 1.0
0.6885356780520798 1.0
0.6886709502874535 1.0
0.6890767669935746 1.0
0.6892120392289482 1.0
0.6893473114643219 1.0
0.6898207642881299 1.0
0.6899560365235036 1.0
0.6900913087588773 1.0
0.6902942171119377 1.0
0.6909029421711194 1.0
0.691038214406493 1.0
0.6912411227595536 1.0
0.6917822117010484 1.0
0.691917483936422 1.0
0.6929320257017247 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6934731146432195 1.0
0.6935407507609064 1.0
0.6936760229962801 1.0
0.6942847480554616 1.0
0.6946229286438959 1.0
0.6948258369969563 1.0
0.7077443354751437 1.0
0.7078796077105174 1.0
0.7080148799458911 1.0
0.7082854244166384 1.0
0.708488332769699 1.0
0.7086236050050727 1.0
0.7088265133581333 1.0
0.7098410551234359 1.0
0.7103145079472438 1.0
0.7104497801826175 1.0
0.7107203246533649 1.0
0.7109908691241122 1.0
0.7111937774771728 1.0
0.711531958065607 1.0
0.7117348664186676 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7134257693608387 1.0
0.7139668583023334 1.0
0.7143726750084545 1.0
0.7149137639499493 1.0
0.7163341224213731 1.0
0.7168752113628678 1.0
0.7171457558336152 1.0
0.7172810280689889 1.0
0.7174163003043625 1.0
0.7176868447751099 1.0
0.7178221170104836 1.0
0.7181602975989179 1.0
0.7183632059519783 1.0
0.7186337504227257 1.0
0.7187690226580994 1.0
0.7194453838349679 1.0
0.7195806560703416 1.0
0.7196482921880284 1.0
0.7200541088941494 1.0
0.72025701724721 1.0
0.7203922894825837 1.0
0.7205275617179574 1.0
0.7220831924247548 1.0
0.7223537368955022 1.0
0.7228271897193101 1.0
0.7229624619546838 1.0
0.7231653703077443 1.0
0.7235035508961786 1.0
0.7235711870138654 1.0
0.7238417314846128 1.0
0.7242475481907339 1.0
0.7243828204261076 1.0
0.724585728779168 1.0
0.725938451132905 1.0
0.7260737233682787 1.0
0.7262089956036524 1.0
0.7263442678390261 1.0
0.7280351707811972 1.0
0.7291173486641866 1.0
0.7299966181941157 1.0
0.7301995265471762 1.0
0.730267162664863 1.0
0.7304024349002367 1.0
0.7306053432532973 1.0
0.730740615488671 1.0
0.7309435238417314 1.0
0.7314169766655394 1.0
0.7315522489009131 1.0
0.7317551572539737 1.0
0.7330402434900237 1.0
0.7339195130199526 1.0
0.7342576936083869 1.0
0.7345958741968212 1.0
0.7347987825498816 1.0
0.7348664186675685 1.0
0.7352045992560027 1.0
0.736354413256679 1.0
0.7372336827866081 1.0
0.7375718633750423 1.0
0.737707135610416 1.0
0.7383158606695975 1.0
0.7384511329049712 1.0
0.7387893134934055 1.0
0.738992221846466 1.0
0.7396009469056476 1.0
0.7398038552587082 1.0
0.7403449442002029 1.0
0.7404802164355766 1.0
0.740750760906324 1.0
0.7410213053770713 1.0
0.741156577612445 1.0
0.7414271220831924 1.0
0.7414947582008793 1.0
0.7419682110246871 1.0
0.742035847142374 1.0
0.7421711193777477 1.0
0.742509299966182 1.0
0.7432532972607372 1.0
0.7433209333784241 1.0
0.7439296584376057 1.0
0.7445383834967872 1.0
0.7446736557321609 1.0
0.7448089279675346 1.0
0.7449442002029083 1.0
0.7456205613797768 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7462969225566453 1.0
0.7464321947920189 1.0
0.7467703753804532 1.0
0.7469056476158269 1.0
0.7479201893811295 1.0
0.7480554616165032 1.0
0.7486641866756848 1.0
0.7491376394994927 1.0
0.7496787284409875 1.0
0.7498140006763612 1.0
0.7499492729117349 1.0
0.7503550896178559 1.0
0.7508285424416639 1.0
0.7513696313831586 1.0
0.751640175853906 1.0
0.7519107203246533 1.0
0.7523841731484613 1.0
0.7525870815015218 1.0
0.7527223537368956 1.0
0.752925262089956 1.0
0.7530605343253297 1.0
0.7544132566790667 1.0
0.7545485289144404 1.0
0.7549543456205614 1.0
0.7550896178559351 1.0
0.7552925262089956 1.0
0.7556307067974298 1.0
0.7561041596212378 1.0
0.7572539736219142 1.0
0.7574568819749746 1.0
0.7582685153872167 1.0
0.7589448765640853 1.0
0.7592830571525194 1.0
0.7595536016232668 1.0
0.7596888738586405 1.0
0.7598241460940142 1.0
0.7600946905647615 1.0
0.7607034156239432 1.0
0.7608386878593169 1.0
0.7609063239770038 1.0
0.7611768684477511 1.0
0.7615150490361853 1.0
0.761650321271559 1.0
0.7630030436252959 1.0
0.7633412242137302 1.0
0.763408860331417 1.0
0.7635441325667907 1.0
0.7638823131552249 1.0
0.7640175853905986 1.0
0.7645586743320933 1.0
0.7648968549205276 1.0
0.7653026716266487 1.0
0.7654379438620224 1.0
0.7658437605681434 1.0
0.7683462969225566 1.0
0.7694284748055462 1.0
0.7697666553939804 1.0
0.7704430165708488 1.0
0.7706459249239094 1.0
0.7709841055123436 1.0
0.7711193777477173 1.0
0.7715928305715252 1.0
0.7719310111599594 1.0
0.7721339195130199 1.0
0.7722691917483936 1.0
0.7733513696313832 1.0
0.7734866418667569 1.0
0.7736895502198173 1.0
0.773824822455191 1.0
0.7740953669259385 1.0
0.7742306391613122 1.0
0.7745011836320596 1.0
0.780385525870815 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7827527899898545 1.0
0.7830909705782888 1.0
0.7832262428136625 1.0
0.7834291511667231 1.0
0.7851200541088942 1.0
0.7855258708150152 1.0
0.7861345958741969 1.0
0.7863375042272573 1.0
0.7872167737571863 1.0
0.78735204599256 1.0
0.7877578626986811 1.0
0.7879607710517417 1.0
0.7880960432871154 1.0
0.788231315522489 1.0
0.7883665877578627 1.0
0.7885018599932364 1.0
0.7887047683462969 1.0
0.7888400405816706 1.0
0.7889753128170442 1.0
0.7896516739939128 1.0
0.7897869462292865 1.0
0.7905309435238417 1.0
0.7908014879945892 1.0
0.7911396685830233 1.0
0.791680757524518 1.0
0.7922218464660129 1.0
0.7937098410551234 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7943185661143051 1.0
0.7943862022319919 1.0
0.7949949272911735 1.0
0.7951301995265472 1.0
0.7952654717619209 1.0
0.7954007439972945 1.0
0.7956036523503551 1.0
0.7962123774095367 1.0
0.7963476496449103 1.0
0.7971592830571526 1.0
0.7972945552925262 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.7993912749408184 1.0
0.7995941832938789 1.0
0.8004734528238079 1.0
0.8008116334122422 1.0
0.8009469056476158 1.0
0.8011498140006763 1.0
0.8017585390598579 1.0
0.8020967196482922 1.0
0.8024349002367264 1.0
0.8025701724721 1.0
0.802637808589787 1.0
0.8029083530605343 1.0
0.8029759891782212 1.0
0.8031788975312817 1.0
0.8037876225904633 1.0
0.8041258031788975 1.0
0.8053432532972608 1.0
0.8054785255326344 1.0
0.8058167061210687 1.0
0.8062901589448765 1.0
0.8073047007101792 1.0
0.8076428812986135 1.0
0.8080486980047346 1.0
0.8081839702401082 1.0
0.808725059181603 1.0
0.8089279675346636 1.0
0.8090632397700372 1.0
0.8091985120054109 1.0
0.8102130537707135 1.0
0.8103483260060873 1.0
0.8104159621237741 1.0
0.8119039567128847 1.0
0.8126479540074399 1.0
0.8153533987149137 1.0
0.815691579303348 1.0
0.8158944876564085 1.0
0.8160297598917822 1.0
0.8164355765979033 1.0
0.816570848833277 1.0
0.8171119377747718 1.0
0.8175177544808928 1.0
0.8181941156577612 1.0
0.8183293878931349 1.0
0.8183970240108218 1.0
0.8185999323638823 1.0
0.8186675684815692 1.0
0.8190733851876902 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8214406493067298 1.0
0.8217111937774771 1.0
0.8221170104835982 1.0
0.8222522827189719 1.0
0.822658099425093 1.0
0.8227933716604667 1.0
0.8229286438958404 1.0
0.8230639161312141 1.0
0.8233344606019615 1.0
0.8234697328373352 1.0
0.8235373689550219 1.0
0.8238079134257693 1.0
0.823943185661143 1.0
0.8242137301318905 1.0
0.8251606357795063 1.0
0.82529590801488 1.0
0.8260399053094353 1.0
0.826175177544809 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8280689888400405 1.0
0.8283395333107879 1.0
0.8298951640175853 1.0
0.830030436252959 1.0
0.8302333446060196 1.0
0.8304362529590802 1.0
0.8318566114305039 1.0
0.8321947920189381 1.0
0.8323300642543118 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.8328711531958065 1.0
0.8344944200202908 1.0
0.8355765979032803 1.0
0.8359147784917146 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8371998647277646 1.0
0.837470409198512 1.0
0.8376056814338857 1.0
0.8377409536692594 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8388231315522489 1.0
0.8389584037876225 1.0
0.8391613121406831 1.0
0.8392965843760568 1.0
0.8395671288468042 1.0
0.8404463983767332 1.0
0.8405816706121069 1.0
0.8407845789651675 1.0
0.8409198512005411 1.0
0.8411903956712885 1.0
0.8416638484950963 1.0
0.8420020290835306 1.0
0.8424754819073386 1.0
0.8426107541427122 1.0
0.8427460263780859 1.0
0.8428812986134596 1.0
0.8432871153195807 1.0
0.8445722015556307 1.0
0.8447074737910044 1.0
0.8448427460263781 1.0
0.8456543794386202 1.0
0.8457896516739939 1.0
0.8463307406154886 1.0
0.8471423740277308 1.0
0.8474129184984782 1.0
0.8475481907338519 1.0
0.8476834629692256 1.0
0.8482921880284072 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8495772742644572 1.0
0.8513358133243152 1.0
0.8515387216773758 1.0
0.8517416300304362 1.0
0.8521474467365573 1.0
0.852282718971931 1.0
0.8539059857964153 1.0
0.8541088941494758 1.0
0.8547176192086574 1.0
0.8548528914440311 1.0
0.8556645248562732 1.0
0.8559350693270207 1.0
0.856205613797768 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8571525194453838 1.0
0.8574230639161312 1.0
0.8583023334460602 1.0
0.8584376056814339 1.0
0.8587757862698681 1.0
0.859722691917484 1.0
0.8598579641528576 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8604666892120393 1.0
0.8622928643895841 1.0
0.8687182955698343 1.0
0.8690564761582685 1.0
0.869259384511329 1.0
0.8696652012174502 1.0
0.8699357456881975 1.0
0.8703415623943186 1.0
0.8712208319242476 1.0
0.8712884680419344 1.0
0.8714237402773081 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8729793709841055 1.0
0.8731146432194792 1.0
0.8734528238079134 1.0
0.8735880960432871 1.0
0.8742644572201556 1.0
0.8744673655732161 1.0
0.8745350016909029 1.0
0.8746702739262766 1.0
0.8755495434562056 1.0
0.875820087926953 1.0
0.8761582685153873 1.0
0.8762935407507609 1.0
0.876699357456882 1.0
0.8770375380453161 1.0
0.8773757186337504 1.0
0.8775109908691241 1.0
0.877578626986811 1.0
0.8778491714575584 1.0
0.8781873520459925 1.0
0.8792018938112952 1.0
0.8798106188704768 1.0
0.8811633412242137 1.0
0.8814338856949611 1.0
0.8815691579303347 1.0
0.8819749746364559 1.0
0.8820426107541427 1.0
0.8822455191072033 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.883665877578627 1.0
0.8838011498140007 1.0
0.8840040581670612 1.0
0.8842746026378085 1.0
0.8843422387554954 1.0
0.8844775109908691 1.0
0.8858978694622929 1.0
0.8861007778153533 1.0
0.8874535001690903 1.0
0.887588772404464 1.0
0.8876564085221508 1.0
0.8883327696990193 1.0
0.888468041934393 1.0
0.8886709502874535 1.0
0.8896854920527562 1.0
0.8898207642881298 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8909029421711194 1.0
0.8911734866418668 1.0
0.8920527561717957 1.0
0.8923233006425432 1.0
0.8925262089956036 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.893270206290159 1.0
0.8935407507609063 1.0
0.8937436591139668 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8944876564085221 1.0
0.8946905647615827 1.0
0.8947582008792695 1.0
0.8950963814677038 1.0
0.8952992898207643 1.0
0.895434562056138 1.0
0.8962461954683801 1.0
0.8963814677037538 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8970578288806222 1.0
0.8979370984105512 1.0
0.8980723706459249 1.0
0.8981400067636117 1.0
0.8985458234697329 1.0
0.8994250929996618 1.0
0.8995603652350355 1.0
0.9009130875887724 1.0
0.9012512681772066 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9026039905309435 1.0
0.9027392627663172 1.0
0.9029421711193778 1.0
0.9030774433547515 1.0
0.9042948934731146 1.0
0.9049712546499831 1.0
0.9065268853567805 1.0
0.9066621575921542 1.0
0.9087588772404463 1.0
0.90889414947582 1.0
0.9092323300642543 1.0
0.909367602299628 1.0
0.9114643219479202 1.0
0.9115995941832938 1.0
0.9118701386540412 1.0
0.912005410889415 1.0
0.9124112275955361 1.0
0.9125464998309097 1.0
0.9126817720662834 1.0
0.9128170443016571 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9140344944200203 1.0
0.914169766655394 1.0
0.914575583361515 1.0
0.9147108555968887 1.0
0.9148461278322624 1.0
0.915049036185323 1.0
0.9151166723030099 1.0
0.9152519445383835 1.0
0.9169428474805547 1.0
0.9173486641866757 1.0
0.9180250253635441 1.0
0.9191072032465336 1.0
0.9192424754819073 1.0
0.9235035508961785 1.0
0.9237064592492391 1.0
0.9240446398376733 1.0
0.9241799120730471 1.0
0.9243151843084207 1.0
0.9244504565437944 1.0
0.9245180926614812 1.0
0.9247210010145418 1.0
0.9253973621914102 1.0
0.9255326344267839 1.0
0.9256002705444707 1.0
0.9258031788975313 1.0
0.926344267839026 1.0
0.9265471761920866 1.0
0.9266824484274603 1.0
0.9269529928982077 1.0
0.9287115319580657 1.0
0.9288468041934393 1.0
0.9294555292526209 1.0
0.9295908014879946 1.0
0.9301995265471762 1.0
0.9304024349002368 1.0
0.9308082516063578 1.0
0.9309435238417315 1.0
0.931552248900913 1.0
0.9318227933716605 1.0
0.932025701724721 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9328373351369631 1.0
0.9329726073723368 1.0
0.933378424078458 1.0
0.9335136963138316 1.0
0.9341900574907 1.0
0.9346635103145079 1.0
0.9348664186675685 1.0
0.9352722353736895 1.0
0.9369631383158606 1.0
0.9371660466689212 1.0
0.9373689550219817 1.0
0.9375042272573554 1.0
0.9390598579641528 1.0
0.9391951301995265 1.0
0.9396009469056477 1.0
0.9402096719648292 1.0
0.9406154886709502 1.0
0.9406831247886371 1.0
0.9408860331416977 1.0
0.9432532972607373 1.0
0.944200202908353 1.0
0.9443354751437267 1.0
0.9444707473791004 1.0
0.9448089279675347 1.0
0.945079472438282 1.0
0.9454852891444031 1.0
0.9456205613797768 1.0
0.9461616503212715 1.0
0.9462969225566452 1.0
0.9464321947920189 1.0
0.9465674670273926 1.0
0.9469056476158269 1.0
0.9471085559688874 1.0
0.9474467365573216 1.0
0.9598241460940142 1.0
0.9599594183293879 1.0
0.9602299628001353 1.0
0.9611092323300643 1.0
0.961244504565438 1.0
0.9623266824484275 1.0
0.9624619546838011 1.0
0.9627324991545485 1.0
0.9630706797429828 1.0
0.9637470409198512 1.0
0.9638823131552249 1.0
0.9640852215082855 1.0
0.9642204937436591 1.0
0.964693946567467 1.0
0.9648968549205276 1.0
0.9650321271559013 1.0
0.965979032803517 1.0
0.9661143050388907 1.0
0.9662495772742644 1.0
0.9663848495096381 1.0
0.9665877578626987 1.0
0.966925938451133 1.0
0.9670612106865066 1.0
0.9680757524518092 1.0
0.968211024687183 1.0
0.9688873858640514 1.0
0.9690226580994251 1.0
0.9729455529252621 1.0
0.9737571863375042 1.0
0.9738924585728779 1.0
0.9740277308082516 1.0
0.9745688197497464 1.0
0.9749746364558675 1.0
0.9750422725735542 1.0
0.9751775448089279 1.0
0.9752451809266148 1.0
0.9753804531619885 1.0
0.9763273588096043 1.0
0.9765302671626649 1.0
0.976868447751099 1.0
0.9770037199864727 1.0
0.977341900574907 1.0
0.9776124450456544 1.0
0.9790328035170781 1.0
0.9792357118701387 1.0
0.9795738924585728 1.0
0.9797091646939465 1.0
0.9798444369293202 1.0
0.9804531619885019 1.0
0.9811971592830572 1.0
0.9813324315184309 1.0
0.9814000676361176 1.0
0.9815353398714913 1.0
0.9816029759891782 1.0
0.9818735204599256 1.0
0.9832262428136624 1.0
0.9834967872844099 1.0
0.9841055123435914 1.0
0.9842407845789651 1.0
0.9855935069327021 1.0
0.9857287791680758 1.0
0.9865404125803179 1.0
0.9872844098748732 1.0
0.9874196821102469 1.0
0.9875549543456206 1.0
0.987757862698681 1.0
0.9878931349340548 1.0
0.9890429489347311 1.0
0.9905985796415285 1.0
0.9908691241122759 1.0
0.9910720324653365 1.0
0.9916807575245181 1.0
0.9918160297598918 1.0
0.9922894825836996 1.0
0.9924247548190734 1.0
0.9928305715251945 1.0
0.9935745688197497 1.0
0.9937098410551234 1.0
0.9938451132904971 1.0
0.9941832938789313 1.0
0.9943862022319919 1.0
0.9945891105850524 1.0
0.9964152857625972 1.0
0.9965505579979709 1.0
0.9972945552925262 1.0
0.9974298275278999 1.0
0.9979709164693946 1.0
0.998241460940142 1.0
1.0 1.0


==> rocs/CG_manifest_arbitary_clean_p_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.013961605584642234
0.0 0.015706806282722512
0.0 0.02006980802792321
0.0 0.02181500872600349
0.0 0.02530541012216405
0.0 0.027050610820244327
0.0 0.03228621291448516
0.0 0.03577661431064572
0.0 0.037521815008726006
0.0 0.04275741710296684
0.0 0.0462478184991274
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.059336823734729496
0.0 0.06195462478184991
0.0 0.06719022687609075
0.0 0.06893542757417102
0.0 0.06980802792321117
0.0 0.07591623036649214
0.0 0.07678883071553229
0.0 0.07853403141361257
0.0 0.07940663176265271
0.0 0.08202443280977312
0.0 0.08376963350785341
0.0 0.08551483420593368
0.0 0.09075043630017451
0.0 0.0924956369982548
0.0 0.10645724258289703
0.0 0.1099476439790576
0.0 0.11169284467713787
0.0 0.1143106457242583
0.0 0.11954624781849912
0.0 0.1212914485165794
0.0 0.12216404886561955
0.0 0.12390924956369982
0.0 0.13350785340314136
0.0 0.13525305410122165
0.0 0.13787085514834205
0.0 0.13961605584642234
0.0 0.14485165794066318
0.0 0.14659685863874344
0.0 0.15008726003490402
0.0 0.15270506108202445
0.0 0.16143106457242584
0.0 0.16666666666666666
0.0 0.17015706806282724
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17888307155322863
0.0 0.1806282722513089
0.0 0.18150087260034903
0.0 0.18586387434554974
0.0 0.18848167539267016
0.0 0.19022687609075042
0.0 0.19284467713787085
0.0 0.19720767888307156
0.0 0.20418848167539266
0.0 0.21029668411867364
0.0 0.21378708551483422
0.0 0.21553228621291448
0.0 0.2181500872600349
0.0 0.22076788830715532
0.0 0.22251308900523561
0.0 0.22949389179755672
0.0 0.231239092495637
0.0 0.23298429319371727
0.0 0.2338568935427574
0.0 0.2399650959860384
0.0 0.24345549738219896
0.0 0.24520069808027922
0.0 0.24956369982547993
0.0 0.2530541012216405
0.0 0.262652705061082
0.0 0.29581151832460734
0.0 0.29668411867364747
0.0 0.29842931937172773
0.0 0.3054101221640489
0.0 0.3106457242582897
0.0 0.31326352530541013
0.0 0.3150087260034904
0.0 0.31675392670157065
0.0 0.32897033158813266
0.0 0.33595113438045376
0.0 0.337696335078534
0.0 0.3403141361256545
0.0 0.34205933682373474
0.0 0.34554973821989526
0.0 0.3507853403141361
0.0 0.35602094240837695
0.0 0.35776614310645727
0.0 0.3682373472949389
0.0 0.3699825479930192
0.0 0.3760907504363002
0.0 0.4005235602094241
0.0 0.4013961605584642
0.0 0.4031413612565445
0.0 0.4048865619546248
0.0 0.40924956369982546
0.0 0.4162303664921466
0.0 0.4179755671902269
0.0 0.424956369982548
0.0 0.42844677137870857
0.0 0.4336823734729494
0.0 0.4363001745200698
0.0 0.44153577661431065
0.0 0.44502617801047123
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.45549738219895286
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.46596858638743455
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.47294938917975565
0.0 0.4790575916230366
6.763611768684478e-05 0.4790575916230366
0.00020290835306053433 0.4790575916230366
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5043630017452007
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5104712041884817
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5157068062827225
0.00020290835306053433 0.5322862129144852
0.00020290835306053433 0.5462478184991274
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5497382198952879
0.0002705444707473791 0.5645724258289704
0.0002705444707473791 0.5663176265270506
0.0002705444707473791 0.5741710296684118
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5794066317626527
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5855148342059336
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.5916230366492147
0.0002705444707473791 0.599476439790576
0.0002705444707473791 0.6012216404886562
0.0002705444707473791 0.6029668411867365
0.0002705444707473791 0.6038394415357766
0.0002705444707473791 0.606457242582897
0.0002705444707473791 0.6090750436300174
0.0002705444707473791 0.6108202443280978
0.0002705444707473791 0.6116928446771379
0.0002705444707473791 0.6134380453752182
0.0002705444707473791 0.6151832460732984
0.0002705444707473791 0.6169284467713787
0.0002705444707473791 0.6239092495636999
0.0002705444707473791 0.6256544502617801
0.0002705444707473791 0.6282722513089005
0.0002705444707473791 0.6361256544502618
0.0002705444707473791 0.6422338568935427
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6657940663176265
0.0002705444707473791 0.6858638743455497
0.0002705444707473791 0.6867364746945899
0.0002705444707473791 0.6884816753926701
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6945898778359512
0.0002705444707473791 0.6963350785340314
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.7137870855148342
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7225130890052356
0.0002705444707473791 0.7260034904013961
0.0002705444707473791 0.7268760907504364
0.0002705444707473791 0.7294938917975567
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7373472949389179
0.0002705444707473791 0.7408376963350786
0.0002705444707473791 0.7417102966841187
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7443280977312391
0.0002705444707473791 0.7469458987783595
0.0002705444707473791 0.7504363001745201
0.0002705444707473791 0.774869109947644
0.0002705444707473791 0.7757417102966842
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7862129144851658
0.0002705444707473791 0.7879581151832461
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7914485165794066
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7958115183246073
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.8054101221640488
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8158813263525305
0.0002705444707473791 0.8176265270506108
0.0002705444707473791 0.8184991273996509
0.0002705444707473791 0.8202443280977313
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8228621291448517
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8280977312390925
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.8333333333333334
0.0002705444707473791 0.8350785340314136
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8385689354275742
0.0002705444707473791 0.8403141361256544
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8438045375218151
0.0002705444707473791 0.8455497382198953
0.0002705444707473791 0.849912739965096
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8595113438045375
0.0002705444707473791 0.8612565445026178
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8673647469458988
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.893542757417103
0.0002705444707473791 0.8952879581151832
0.0002705444707473791 0.8970331588132635
0.0002705444707473791 0.8987783595113438
0.0002705444707473791 0.9031413612565445
0.00033818058843422386 0.9031413612565445
0.00033818058843422386 0.9066317626527051
0.00040581670612106866 0.9066317626527051
0.00040581670612106866 0.9075043630017452
0.00040581670612106866 0.9109947643979057
0.00040581670612106866 0.9179755671902269
0.00040581670612106866 0.9214659685863874
0.0004734528238079134 0.9214659685863874
0.0004734528238079134 0.9232111692844677
0.0004734528238079134 0.9258289703315882
0.0004734528238079134 0.9275741710296684
0.0005410889414947582 0.9275741710296684
0.0005410889414947582 0.9293193717277487
0.0006087250591816029 0.9293193717277487
0.0006087250591816029 0.9301919720767888
0.0006763611768684477 0.9301919720767888
0.0006763611768684477 0.9319371727748691
0.0007439972945552925 0.9319371727748691
0.0007439972945552925 0.9328097731239092
0.0008116334122421373 0.9328097731239092
0.0008116334122421373 0.9345549738219895
0.0009469056476158268 0.9345549738219895
0.0009469056476158268 0.9415357766143106
0.0010821778829895165 0.9415357766143106
0.0010821778829895165 0.944153577661431
0.0012174501183632059 0.944153577661431
0.0012174501183632059 0.9450261780104712
0.0013527223537368955 0.9450261780104712
0.0013527223537368955 0.9485165794066318
0.0015556307067974297 0.9485165794066318
0.0015556307067974297 0.9493891797556719
0.0016232668244842746 0.9493891797556719
0.0016232668244842746 0.9554973821989529
0.0016232668244842746 0.9572425828970331
0.0017585390598579642 0.9572425828970331
0.0017585390598579642 0.9581151832460733
0.001826175177544809 0.9581151832460733
0.001826175177544809 0.9589877835951134
0.0019614474129184983 0.9589877835951134
0.0019614474129184983 0.9598603839441536
0.0022319918836658775 0.9598603839441536
0.0022319918836658775 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.9616055846422339
0.0024349002367264117 0.9616055846422339
0.0024349002367264117 0.962478184991274
0.002705444707473791 0.962478184991274
0.002705444707473791 0.9633507853403142
0.002908353060534325 0.9633507853403142
0.002908353060534325 0.9650959860383944
0.0031788975312817044 0.9650959860383944
0.0033818058843422386 0.9650959860383944
0.0039228948258369966 0.9650959860383944
0.0039228948258369966 0.9659685863874345
0.0039905309435238415 0.9659685863874345
0.0039905309435238415 0.9668411867364747
0.004058167061210686 0.9668411867364747
0.004058167061210686 0.9677137870855148
0.004125803178897531 0.9677137870855148
0.004125803178897531 0.9685863874345549
0.004463983767331755 0.9685863874345549
0.004463983767331755 0.9694589877835951
0.0045316198850186 0.9694589877835951
0.0045316198850186 0.9703315881326352
0.0048021643557659794 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.0057490700033818055 0.9703315881326352
0.0057490700033818055 0.9712041884816754
0.00595197835644234 0.9712041884816754
0.00595197835644234 0.9720767888307156
0.00608725059181603 0.9720767888307156
0.00608725059181603 0.9729493891797557
0.006628339533310788 0.9729493891797557
0.006628339533310788 0.9738219895287958
0.006831247886371322 0.9738219895287958
0.006831247886371322 0.9755671902268761
0.006966520121745012 0.9755671902268761
0.007237064592492391 0.9755671902268761
0.007237064592492391 0.9764397905759162
0.0074399729455529254 0.9764397905759162
0.007575245180926614 0.9764397905759162
0.007845789651673993 0.9764397905759162
0.007845789651673993 0.9773123909249564
0.008522150828542442 0.9773123909249564
0.008657423063916132 0.9773123909249564
0.00879269529928982 0.9773123909249564
0.0090632397700372 0.9773123909249564
0.009807237064592493 0.9773123909249564
0.009942509299966183 0.9773123909249564
0.010077781535339872 0.9773123909249564
0.01034832600608725 0.9773123909249564
0.010551234359147786 0.9773123909249564
0.012512681772066284 0.9773123909249564
0.012715590125126817 0.9773123909249564
0.012850862360500507 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.01373013189042949 0.9773123909249564
0.013797768008116334 0.9773123909249564
0.014000676361176868 0.9773123909249564
0.014135948596550558 0.9773123909249564
0.014406493067297937 0.9773123909249564
0.014609401420358471 0.9773123909249564
0.014744673655732161 0.9773123909249564
0.01501521812647954 0.9773123909249564
0.01501521812647954 0.9781849912739965
0.015285762597226919 0.9781849912739965
0.015285762597226919 0.9790575916230366
0.015623943185661142 0.9790575916230366
0.015623943185661142 0.9799301919720768
0.01657084883327697 0.9799301919720768
0.01670612106865066 0.9799301919720768
0.01684139330402435 0.9799301919720768
0.01684139330402435 0.9808027923211169
0.017044301657084884 0.9808027923211169
0.017044301657084884 0.981675392670157
0.017179573892458572 0.981675392670157
0.017179573892458572 0.9825479930191972
0.017314846127832264 0.9825479930191972
0.0181264795400744 0.9825479930191972
0.0181264795400744 0.9834205933682374
0.018194115657761245 0.9834205933682374
0.024754819073385188 0.9834205933682374
0.026107541427122082 0.9834205933682374
0.026310449780182616 0.9834205933682374
0.026513358133243153 0.9834205933682374
0.02678390260399053 0.9834205933682374
0.02691917483936422 0.9834205933682374
0.02705444707473791 0.9834205933682374
0.027392627663172135 0.9834205933682374
0.027392627663172135 0.9851657940663177
0.027730808251606356 0.9851657940663177
0.028068988840040582 0.9851657940663177
0.029354075076090634 0.9851657940663177
0.02989516401758539 0.9851657940663177
0.030098072370645924 0.9851657940663177
0.030233344606019615 0.9851657940663177
0.030300980723706458 0.9851657940663177
0.030300980723706458 0.9860383944153578
0.030503889076766995 0.9860383944153578
0.030639161312140683 0.9860383944153578
0.03070679742982753 0.9860383944153578
0.03104497801826175 0.9860383944153578
0.03199188366587758 0.9860383944153578
0.03199188366587758 0.9869109947643979
0.03226242813662496 0.9869109947643979
0.03253297260737234 0.9869109947643979
0.03354751437267501 0.9869109947643979
0.040040581670612106 0.9869109947643979
0.04098748731822793 0.9869109947643979
0.04119039567128847 0.9869109947643979
0.041393304024349 0.9869109947643979
0.04179912073047007 0.9869109947643979
0.04362529590801488 0.9869109947643979
0.04403111261413595 0.9869109947643979
0.04463983767331755 0.9869109947643979
0.04477510990869124 0.9869109947643979
0.045586743320933376 0.9869109947643979
0.04578965167399391 0.9869109947643979
0.04585728779168076 0.9869109947643979
0.04606019614474129 0.9869109947643979
0.04633074061548867 0.9869109947643979
0.046668921203922895 0.9869109947643979
0.046804193439296586 0.9869109947643979
0.04693946567467027 0.9869109947643979
0.04693946567467027 0.987783595113438
0.047345282380791345 0.987783595113438
0.047345282380791345 0.9886561954624782
0.04748055461616503 0.9886561954624782
0.04775109908691241 0.9886561954624782
0.04876564085221508 0.9886561954624782
0.049036185322962465 0.9886561954624782
0.05079472438282043 0.9886561954624782
0.05092999661819412 0.9886561954624782
0.05133581332431519 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.0524179912073047 0.9886561954624782
0.05262089956036523 0.9886561954624782
0.052823807913425766 0.9886561954624782
0.05356780520798106 0.9886561954624782
0.054514710855596886 0.9886561954624782
0.055123435914778494 0.9886561954624782
0.05552925262089956 0.9886561954624782
0.05579979709164694 0.9886561954624782
0.05607034156239432 0.9886561954624782
0.056205613797768006 0.9886561954624782
0.056205613797768006 0.9895287958115183
0.056746702739262765 0.9895287958115183
0.0569496110923233 0.9895287958115183
0.05816706121068651 0.9895287958115183
0.05924923909367602 0.9895287958115183
0.05985796415285763 0.9895287958115183
0.059993236388231314 0.9895287958115183
0.0602637808589787 0.9895287958115183
0.060804869800473456 0.9895287958115183
0.0608725059181603 0.9895287958115183
0.06100777815353399 0.9895287958115183
0.061143050388907674 0.9895287958115183
0.06141359485965506 0.9895287958115183
0.06202231991883666 0.9895287958115183
0.06215759215421035 0.9895287958115183
0.06290158944876564 0.9895287958115183
0.06310449780182617 0.9895287958115183
0.0634426783902604 0.9895287958115183
0.06398376733175516 0.9895287958115183
0.06411903956712885 0.9895287958115183
0.06418667568481569 0.9895287958115183
0.06452485627324991 0.9895287958115183
0.06506594521474468 0.9895287958115183
0.06526885356780521 0.9895287958115183
0.06540412580317889 0.9895287958115183
0.06560703415623943 0.9895287958115183
0.06763611768684477 0.9895287958115183
0.06777138992221847 0.9895287958115183
0.06783902603990531 0.9895287958115183
0.06783902603990531 0.9904013961605584
0.0684477510990869 0.9904013961605584
0.06865065945214745 0.9904013961605584
0.06898884004058167 0.9904013961605584
0.07494081839702402 0.9904013961605584
0.07514372675008454 0.9904013961605584
0.07527899898545823 0.9904013961605584
0.0762935407507609 0.9904013961605584
0.07690226580994251 0.9904013961605584
0.07744335475143727 0.9904013961605584
0.07757862698681095 0.9904013961605584
0.07771389922218465 0.9904013961605584
0.07784917145755833 0.9904013961605584
0.07791680757524518 0.9904013961605584
0.07791680757524518 0.9921465968586387
0.07798444369293203 0.9921465968586387
0.07811971592830572 0.9921465968586387
0.07818735204599256 0.9921465968586387
0.0783902603990531 0.9921465968586387
0.07852553263442678 0.9921465968586387
0.07893134934054785 0.9921465968586387
0.0789989854582347 0.9921465968586387
0.07940480216435576 0.9921465968586387
0.08075752451809266 0.9921465968586387
0.08109570510652689 0.9921465968586387
0.08129861345958742 0.9921465968586387
0.08136624957727426 0.9921465968586387
0.0815691579303348 0.9921465968586387
0.08238079134257693 0.9921465968586387
0.08265133581332432 0.9921465968586387
0.08312478863713223 0.9921465968586387
0.08420696652012175 0.9921465968586387
0.08434223875549543 0.9921465968586387
0.0847480554616165 0.9921465968586387
0.0848833276969902 0.9921465968586387
0.08569496110923233 0.9921465968586387
0.08589786946229286 0.9921465968586387
0.08670950287453501 0.9921465968586387
0.08684477510990869 0.9921465968586387
0.08704768346296922 0.9921465968586387
0.08711531958065608 0.9921465968586387
0.08738586405140344 0.9921465968586387
0.08840040581670612 0.9921465968586387
0.08873858640514035 0.9921465968586387
0.08880622252282719 0.9921465968586387
0.08894149475820087 0.9921465968586387
0.08948258369969564 0.9921465968586387
0.08961785593506932 0.9921465968586387
0.08982076428812986 0.9921465968586387
0.08995603652350355 0.9921465968586387
0.09015894487656409 0.9921465968586387
0.09083530605343253 0.9921465968586387
0.09130875887724045 0.9921465968586387
0.09164693946567468 0.9921465968586387
0.09171457558336152 0.9921465968586387
0.0918498478187352 0.9921465968586387
0.09252620899560365 0.9921465968586387
0.09279675346635104 0.9921465968586387
0.09333784240784579 0.9921465968586387
0.09354075076090633 0.9921465968586387
0.09421711193777477 0.9921465968586387
0.09489347311464322 0.9921465968586387
0.09584037876225905 0.9921465968586387
0.09624619546838012 0.9921465968586387
0.0963814677037538 0.9921465968586387
0.09651673993912749 0.9921465968586387
0.09746364558674332 0.9921465968586387
0.09901927629354075 0.9921465968586387
0.09928982076428813 0.9921465968586387
0.0995603652350355 0.9921465968586387
0.10084545147108556 0.9921465968586387
0.10118363205951979 0.9921465968586387
0.10125126817720663 0.9921465968586387
0.10145417653026716 0.9921465968586387
0.10172472100101454 0.9921465968586387
0.1022658099425093 0.9921465968586387
0.10240108217788299 0.9921465968586387
0.10253635441325668 0.9921465968586387
0.1030098072370646 0.9921465968586387
0.10449780182617517 0.9921465968586387
0.105444707473791 0.9921465968586387
0.10591816029759892 0.9921465968586387
0.10605343253297261 0.9921465968586387
0.10625634088603314 0.9921465968586387
0.10666215759215421 0.9921465968586387
0.10700033818058843 0.9921465968586387
0.10733851876902266 0.9921465968586387
0.10774433547514373 0.9921465968586387
0.10794724382820427 0.9921465968586387
0.10808251606357795 0.9921465968586387
0.1081501521812648 0.9921465968586387
0.10828542441663848 0.9921465968586387
0.1086236050050727 0.9921465968586387
0.11099086912411228 0.9921465968586387
0.11119377747717281 0.9921465968586387
0.11166723030098072 0.9921465968586387
0.11187013865404126 0.9921465968586387
0.11214068312478864 0.9921465968586387
0.11227595536016233 0.9921465968586387
0.11254649983090971 0.9921465968586387
0.1126817720662834 0.9921465968586387
0.11274940818397024 0.9921465968586387
0.11288468041934394 0.9921465968586387
0.113290497125465 0.9921465968586387
0.11342576936083869 0.9921465968586387
0.11356104159621237 0.9921465968586387
0.11430503889076767 0.9921465968586387
0.11498140006763612 0.9921465968586387
0.1151166723030098 0.9921465968586387
0.11559012512681772 0.9921465968586387
0.11640175853905986 0.9921465968586387
0.11660466689212039 0.9921465968586387
0.11741630030436254 0.9921465968586387
0.11775448089279675 0.9921465968586387
0.11836320595197836 0.9921465968586387
0.11870138654041258 0.9921465968586387
0.1196482921880284 0.9921465968586387
0.11985120054108894 0.9921465968586387
0.11991883665877578 0.9921465968586387
0.12005410889414947 0.9921465968586387
0.1205275617179574 0.9921465968586387
0.12066283395333108 0.9921465968586387
0.1210010145417653 0.9921465968586387
0.1210010145417653 0.9930191972076788
0.12120392289482583 0.9930191972076788
0.12194792018938112 0.9930191972076788
0.12208319242475482 0.9930191972076788
0.12309773419005748 0.9930191972076788
0.12323300642543118 0.9930191972076788
0.12397700371998648 0.9930191972076788
0.1243151843084207 0.9930191972076788
0.12445045654379439 0.9930191972076788
0.12485627324991545 0.9930191972076788
0.12532972607372336 0.9930191972076788
0.12546499830909705 0.9930191972076788
0.12729117348664187 0.9930191972076788
0.12742644572201556 0.9930191972076788
0.1282380791342577 0.9930191972076788
0.12844098748731822 0.9930191972076788
0.12911734866418667 0.9930191972076788
0.12925262089956036 0.9930191972076788
0.1294555292526209 0.9930191972076788
0.1295908014879946 0.9930191972076788
0.12979370984105512 0.9930191972076788
0.1300642543118025 0.9930191972076788
0.13121406831247887 0.9930191972076788
0.13134934054785255 0.9930191972076788
0.13134934054785255 0.9947643979057592
0.13148461278322623 0.9947643979057592
0.132025701724721 0.9947643979057592
0.13222861007778153 0.9947643979057592
0.13256679066621577 0.9947643979057592
0.1327696990192763 0.9947643979057592
0.13358133243151843 0.9947643979057592
0.158606695975651 0.9947643979057592
0.15928305715251945 0.9947643979057592
0.15941832938789313 0.9947643979057592
0.1611768684477511 0.9947643979057592
0.17443354751437268 0.9947643979057592
0.17450118363205952 0.9947643979057592
0.17510990869124113 0.9947643979057592
0.17531281704430166 0.9947643979057592
0.17551572539736218 0.9947643979057592
0.1756509976327359 0.9947643979057592
0.17578626986810958 0.9947643979057592
0.17659790328035171 0.9947643979057592
0.1770713561041596 0.9947643979057592
0.17720662833953332 0.9947643979057592
0.177341900574907 0.9947643979057592
0.17788298951640175 0.9947643979057592
0.1818735204599256 0.9947643979057592
0.18254988163679406 0.9947643979057592
0.18268515387216774 0.9947643979057592
0.1836996956374704 0.9947643979057592
0.1864051403449442 0.9947643979057592
0.18708150152181266 0.9947643979057592
0.1872844098748732 0.9947643979057592
0.18741968211024687 0.9947643979057592
0.18796077105174164 0.9947643979057592
0.18829895164017585 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.1895840378762259 0.9947643979057592
0.18978694622928644 0.9947643979057592
0.1942509299966182 0.9947643979057592
0.19431856611430504 0.9947643979057592
0.19445383834967872 0.9947643979057592
0.195197835644234 0.9947643979057592
0.1953331078796077 0.9947643979057592
0.19580656070341562 0.9947643979057592
0.1959418329387893 0.9947643979057592
0.19682110246871828 0.9947643979057592
0.19709164693946568 0.9947643979057592
0.19722691917483937 0.9947643979057592
0.1974298275278999 0.9947643979057592
0.19756509976327358 0.9947643979057592
0.19844436929320258 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.20426107541427121 0.9947643979057592
0.20473452823807914 0.9947643979057592
0.20588434223875549 0.9947643979057592
0.20615488670950288 0.9947643979057592
0.20629015894487657 0.9947643979057592
0.20656070341562394 0.9947643979057592
0.2067636117686845 0.9947643979057592
0.20730470071017923 0.9947643979057592
0.20743997294555291 0.9947643979057592
0.207845789651674 0.9947643979057592
0.21082177882989517 0.9947643979057592
0.21095705106526885 0.9947643979057592
0.21109232330064254 0.9947643979057592
0.21115995941832938 0.9947643979057592
0.21203922894825836 0.9947643979057592
0.2127155901251268 0.9947643979057592
0.21291849847818736 0.9947643979057592
0.2131214068312479 0.9947643979057592
0.21332431518430842 0.9947643979057592
0.21352722353736894 0.9947643979057592
0.2137301318904295 0.9947643979057592
0.21379776800811634 0.9947643979057592
0.21393304024349002 0.9947643979057592
0.21413594859655055 0.9947643979057592
0.21440649306729795 0.9947643979057592
0.21487994589110584 0.9947643979057592
0.21501521812647953 0.9947643979057592
0.21515049036185324 0.9947643979057592
0.2155563070679743 0.9947643979057592
0.21623266824484275 0.9947643979057592
0.21650321271559012 0.9947643979057592
0.2167737571863375 0.9947643979057592
0.21785593506932702 0.9947643979057592
0.2190057490700034 0.9947643979057592
0.21927629354075076 0.9947643979057592
0.21941156577612445 0.9947643979057592
0.21954683801149813 0.9947643979057592
0.21961447412918497 0.9947643979057592
0.22029083530605342 0.9947643979057592
0.22164355765979032 0.9947643979057592
0.2219141021305377 0.9947643979057592
0.22198173824822456 0.9947643979057592
0.22225228271897193 0.9947643979057592
0.2225228271897193 0.9947643979057592
0.2227933716604667 0.9947643979057592
0.22286100777815354 0.9947643979057592
0.2232668244842746 0.9947643979057592
0.22434900236726413 0.9947643979057592
0.22455191072032465 0.9947643979057592
0.22489009130875887 0.9947643979057592
0.2252282718971931 0.9947643979057592
0.22563408860331416 0.9947643979057592
0.22590463307406156 0.9947643979057592
0.22610754142712208 0.9947643979057592
0.22624281366249577 0.9947643979057592
0.2264457220155563 0.9947643979057592
0.22691917483936422 0.9947643979057592
0.2271897193101116 0.9947643979057592
0.2273249915454853 0.9947643979057592
0.22739262766317214 0.9947643979057592
0.22752789989854583 0.9947643979057592
0.2277984443692932 0.9947643979057592
0.2280689888400406 0.9947643979057592
0.22833953331078796 0.9947643979057592
0.22847480554616165 0.9947643979057592
0.2291511667230301 0.9947643979057592
0.22928643895840378 0.9947643979057592
0.230503889076767 0.9947643979057592
0.23063916131214068 0.9947643979057592
0.23070679742982753 0.9947643979057592
0.2309773419005749 0.9947643979057592
0.23151843084206966 0.9947643979057592
0.23178897531281703 0.9947643979057592
0.2318566114305039 0.9947643979057592
0.2321947920189381 0.9947643979057592
0.23226242813662495 0.9947643979057592
0.23239770037199864 0.9947643979057592
0.23253297260737232 0.9947643979057592
0.2329387893134934 0.9947643979057592
0.23375042272573554 0.9947643979057592
0.23388569496110923 0.9947643979057592
0.2342915116672303 0.9947643979057592
0.234426783902604 0.9947643979057592
0.23462969225566452 0.9947643979057592
0.23483260060872507 0.9947643979057592
0.23490023672641192 0.9947643979057592
0.2350355089617856 0.9947643979057592
0.23530605343253297 0.9947643979057592
0.23557659790328034 0.9947643979057592
0.23571187013865405 0.9947643979057592
0.23584714237402774 0.9947643979057592
0.23605005072708826 0.9947643979057592
0.2362529590801488 0.9947643979057592
0.2363882313155225 0.9947643979057592
0.23665877578626987 0.9947643979057592
0.23767331755157253 0.9947643979057592
0.23828204261075414 0.9947643979057592
0.23834967872844098 0.9947643979057592
0.23848495096381467 0.9947643979057592
0.2389584037876226 0.9947643979057592
0.23909367602299628 0.9947643979057592
0.2392965843760568 0.9947643979057592
0.23943185661143052 0.9947643979057592
0.2395671288468042 0.9947643979057592
0.23977003719986473 0.9947643979057592
0.2400405816706121 0.9947643979057592
0.2401758539059858 0.9947643979057592
0.2406493067297937 0.9947643979057592
0.2407845789651674 0.9947643979057592
0.24085221508285423 0.9947643979057592
0.2410551234359148 0.9947643979057592
0.24119039567128847 0.9947643979057592
0.24146094014203584 0.9947643979057592
0.24193439296584376 0.9947643979057592
0.2421373013189043 0.9947643979057592
0.24261075414271221 0.9947643979057592
0.2427460263780859 0.9947643979057592
0.24288129861345958 0.9947643979057592
0.24301657084883327 0.9947643979057592
0.24315184308420695 0.9947643979057592
0.24328711531958067 0.9947643979057592
0.2438282042610754 0.9947643979057592
0.24396347649644912 0.9947643979057592
0.2445722015556307 0.9947643979057592
0.2447074737910044 0.9947643979057592
0.2454514710855597 0.9947643979057592
0.24565437943862023 0.9947643979057592
0.24585728779168076 0.9947643979057592
0.24626310449780184 0.9947643979057592
0.24639837673317552 0.9947643979057592
0.2465336489685492 0.9947643979057592
0.2466689212039229 0.9947643979057592
0.24687182955698342 0.9947643979057592
0.24700710179235713 0.9947643979057592
0.24721001014541766 0.9947643979057592
0.24748055461616503 0.9947643979057592
0.24781873520459927 0.9947643979057592
0.2478863713222861 0.9947643979057592
0.2480216435576598 0.9947643979057592
0.248359824146094 0.9947643979057592
0.24849509638146772 0.9947643979057592
0.24957727426445722 0.9947643979057592
0.24978018261751775 0.9947643979057592
0.25038890767669936 0.9947643979057592
0.25052417991207304 0.9947643979057592
0.2506594521474467 0.9947643979057592
0.25099763273588094 0.9947643979057592
0.2524179912073047 0.9947643979057592
0.25336489685492053 0.9947643979057592
0.2535001690902942 0.9947643979057592
0.2537707135610416 0.9947643979057592
0.25505579979709164 0.9947643979057592
0.25525870815015217 0.9947643979057592
0.25539398038552585 0.9947643979057592
0.2558674332093338 0.9947643979057592
0.2560027054447075 0.9947643979057592
0.25688197497463644 0.9947643979057592
0.2570172472100101 0.9947643979057592
0.2570172472100101 0.9956369982547993
0.25742306391613123 0.9956369982547993
0.25762597226919176 0.9956369982547993
0.25823469732837334 0.9956369982547993
0.25843760568143387 0.9956369982547993
0.258843422387555 0.9956369982547993
0.25911396685830235 0.9956369982547993
0.2593168752113629 0.9956369982547993
0.25958741968211024 0.9956369982547993
0.2602637808589787 0.9956369982547993
0.2603990530943524 0.9956369982547993
0.26060196144741293 0.9956369982547993
0.2607372336827866 0.9956369982547993
0.26127832262428136 0.9956369982547993
0.26141359485965504 0.9956369982547993
0.2616841393304024 0.9956369982547993
0.2620899560365235 0.9956369982547993
0.2622252282718972 0.9956369982547993
0.2625634088603314 0.9956369982547993
0.2626986810957051 0.9956369982547993
0.2629015894487656 0.9956369982547993
0.26364558674332095 0.9956369982547993
0.2637132228610078 0.9956369982547993
0.26398376733175516 0.9956369982547993
0.2647954007439973 0.9956369982547993
0.264930672979371 0.9956369982547993
0.2650659452147447 0.9956369982547993
0.26567467027392627 0.9956369982547993
0.26594521474467364 0.9956369982547993
0.26614812309773417 0.9956369982547993
0.26648630368616844 0.9956369982547993
0.26668921203922896 0.9956369982547993
0.26695975650997633 0.9956369982547993
0.26709502874535 0.9956369982547993
0.26783902603990534 0.9956369982547993
0.267974298275279 0.9956369982547993
0.2682448427460264 0.9956369982547993
0.2683801149814001 0.9956369982547993
0.26878593168752113 0.9956369982547993
0.2690564761582685 0.9956369982547993
0.26952992898207645 0.9956369982547993
0.269732837335137 0.9956369982547993
0.2702062901589449 0.9956369982547993
0.27034156239431856 0.9956369982547993
0.27088265133581335 0.9956369982547993
0.27101792357118704 0.9956369982547993
0.27149137639499493 0.9956369982547993
0.27419682110246874 0.9956369982547993
0.27439972945552926 0.9956369982547993
0.2746026378085898 0.9956369982547993
0.27467027392627663 0.9956369982547993
0.274940818397024 0.9956369982547993
0.27500845451471084 0.9956369982547993
0.27521136286777137 0.9956369982547993
0.275820087926953 0.9956369982547993
0.27602299628001353 0.9956369982547993
0.27636117686844774 0.9956369982547993
0.27636117686844774 0.9965095986038395
0.27683462969225564 0.9965095986038395
0.2769699019276294 0.9965095986038395
0.27737571863375043 0.9965095986038395
0.27805207981061886 0.9965095986038395
0.27839026039905307 0.9965095986038395
0.27920189381129523 0.9965095986038395
0.2792695299289821 0.9965095986038395
0.27940480216435576 0.9965095986038395
0.2800135272235374 0.9965095986038395
0.2804869800473453 0.9965095986038395
0.28089279675346635 0.9965095986038395
0.28102806898884003 0.9965095986038395
0.28163679404802167 0.9965095986038395
0.28177206628339535 0.9965095986038395
0.28258369969563746 0.9965095986038395
0.28292188028407167 0.9965095986038395
0.2829895164017585 0.9965095986038395
0.2831924247548191 0.9965095986038395
0.2833276969901928 0.9965095986038395
0.28481569157930336 0.9965095986038395
0.28508623605005073 0.9965095986038395
0.2856949611092323 0.9965095986038395
0.2860331416976665 0.9965095986038395
0.2863713222861008 0.9965095986038395
0.286709502874535 0.9965095986038395
0.2873182279337166 0.9965095986038395
0.287588772404464 0.9965095986038395
0.28894149475820086 0.9965095986038395
0.2892796753466351 0.9965095986038395
0.2894149475820088 0.9965095986038395
0.28961785593506933 0.9965095986038395
0.29083530605343255 0.9965095986038395
0.2909029421711194 0.9965095986038395
0.2910382144064931 0.9965095986038395
0.2912411227595536 0.9965095986038395
0.29178221170104834 0.9965095986038395
0.29191748393642203 0.9965095986038395
0.2928643895840379 0.9965095986038395
0.2929320257017247 0.9965095986038395
0.29347311464321946 0.9965095986038395
0.29496110923233004 0.9965095986038395
0.2951640175853906 0.9965095986038395
0.29536692593845115 0.9965095986038395
0.2955698342915117 0.9965095986038395
0.29584037876225905 0.9965095986038395
0.29597565099763273 0.9965095986038395
0.29617855935069326 0.9965095986038395
0.29631383158606694 0.9965095986038395
0.29719310111599595 0.9965095986038395
0.29732837335136963 0.9965095986038395
0.2973960094690565 0.9965095986038395
0.29766655393980385 0.9965095986038395
0.2983429151166723 0.9965095986038395
0.2986134595874197 0.9965095986038395
0.29888400405816706 0.9965095986038395
0.2992898207642881 0.9965095986038395
0.2994250929996618 0.9965095986038395
0.29969563747040917 0.9965095986038395
0.2998309097057829 0.9965095986038395
0.3010483598241461 0.9965095986038395
0.301521812647954 0.9965095986038395
0.3019952654717619 0.9965095986038395
0.30273926276631724 0.9965095986038395
0.30368616841393303 0.9965095986038395
0.3038214406493067 0.9965095986038395
0.30429489347311467 0.9965095986038395
0.3044978018261752 0.9965095986038395
0.3048359824146094 0.9965095986038395
0.3049712546499831 0.9965095986038395
0.3051065268853568 0.9965095986038395
0.3059857964152858 0.9965095986038395
0.30612106865065947 0.9965095986038395
0.3061887047683463 0.9965095986038395
0.3078119715928306 0.9965095986038395
0.3083530605343253 0.9965095986038395
0.3086236050050727 0.9965095986038395
0.30943523841731485 0.9965095986038395
0.3095028745350017 0.9965095986038395
0.3096381467703754 0.9965095986038395
0.3099763273588096 0.9965095986038395
0.3103145079472438 0.9965095986038395
0.3110585052417991 0.9965095986038395
0.31126141359485965 0.9965095986038395
0.31308758877240445 0.9965095986038395
0.313290497125465 0.9965095986038395
0.31349340547852556 0.9965095986038395
0.3137639499492729 0.9965095986038395
0.31410213053770714 0.9965095986038395
0.3142374027730808 0.9965095986038395
0.31430503889076766 0.9965095986038395
0.3145079472438282 0.9965095986038395
0.31457558336151503 0.9965095986038395
0.3147108555968887 0.9965095986038395
0.3149137639499493 0.9965095986038395
0.315049036185323 0.9965095986038395
0.31531958065607035 0.9965095986038395
0.3160635779506256 0.9965095986038395
0.3161988501859993 0.9965095986038395
0.31680757524518094 0.9965095986038395
0.3169428474805546 0.9965095986038395
0.31714575583361515 0.9965095986038395
0.3173486641866757 0.9965095986038395
0.3174163003043625 0.9965095986038395
0.31775448089279673 0.9965095986038395
0.3178221170104836 0.9965095986038395
0.3179573892458573 0.9965095986038395
0.3182955698342915 0.9965095986038395
0.3185661143050389 0.9965095986038395
0.3191748393642205 0.9965095986038395
0.319377747717281 0.9965095986038395
0.31951301995265474 0.9965095986038395
0.3196482921880284 0.9965095986038395
0.31985120054108895 0.9965095986038395
0.3201217450118363 0.9965095986038395
0.32025701724721 0.9965095986038395
0.3205951978356442 0.9965095986038395
0.3207304700710179 0.9965095986038395
0.3214744673655732 0.9965095986038395
0.3216097396009469 0.9965095986038395
0.32181264795400744 0.9965095986038395
0.32228610077781533 0.9965095986038395
0.3223537368955022 0.9965095986038395
0.3227595536016233 0.9965095986038395
0.3230977341900575 0.9965095986038395
0.3232330064254312 0.9965095986038395
0.32384173148461276 0.9965095986038395
0.3243151843084207 0.9965095986038395
0.3256679066621576 0.9965095986038395
0.3258031788975313 0.9965095986038395
0.3271559012512682 0.9965095986038395
0.3272911734866419 0.9965095986038395
0.3279675346635103 0.9965095986038395
0.3282380791342577 0.9965095986038395
0.32837335136963136 0.9965095986038395
0.3286438958403788 0.9965095986038395
0.32972607372336826 0.9965095986038395
0.32986134595874195 0.9965095986038395
0.3304700710179236 0.9965095986038395
0.33074061548867095 0.9965095986038395
0.331146432194792 0.9965095986038395
0.3312817044301657 0.9965095986038395
0.33195806560703417 0.9965095986038395
0.3323638823131552 0.9965095986038395
0.33270206290158943 0.9965095986038395
0.33310787960771054 0.9965095986038395
0.33391951301995265 0.9965095986038395
0.3341900574907 0.9965095986038395
0.3344606019614474 0.9965095986038395
0.3345958741968211 0.9965095986038395
0.33561041596212376 0.9965095986038395
0.3358133243151843 0.9965095986038395
0.33696313831586067 0.9965095986038395
0.33709841055123435 0.9965095986038395
0.33811295231653704 0.9965095986038395
0.35069327020629015 0.9965095986038395
0.35082854244166384 0.9965095986038395
0.3508961785593507 0.9965095986038395
0.3512343591477849 0.9965095986038395
0.35136963138315863 0.9965095986038395
0.3515049036185323 0.9965095986038395
0.35191072032465337 0.9965095986038395
0.3522489009130876 0.9965095986038395
0.3528576259722692 0.9965095986038395
0.3529928982076429 0.9965095986038395
0.35353398714913764 0.9965095986038395
0.3536692593845113 0.9965095986038395
0.35400743997294554 0.9965095986038395
0.3542779844436929 0.9965095986038395
0.35475143726750086 0.9965095986038395
0.3551572539736219 0.9965095986038395
0.35536016232668244 0.9965095986038395
0.3554954345620561 0.9965095986038395
0.3569834291511667 0.9965095986038395
0.3571187013865404 0.9965095986038395
0.35718633750422724 0.9965095986038395
0.3573216097396009 0.9965095986038395
0.35840378762259045 0.9965095986038395
0.35853905985796414 0.9965095986038395
0.3586743320933378 0.9965095986038395
0.3588772404463984 0.9965095986038395
0.3593506932702063 0.9965095986038395
0.35962123774095367 0.9965095986038395
0.3617855935069327 0.9965095986038395
0.36198850185999326 0.9965095986038395
0.3623266824484275 0.9965095986038395
0.36259722691917484 0.9965095986038395
0.36381467703753806 0.9965095986038395
0.36415285762597227 0.9965095986038395
0.3657084883327697 0.9965095986038395
0.3659113966858302 0.9965095986038395
0.36597903280351707 0.9965095986038395
0.3661819411565776 0.9965095986038395
0.3663172133919513 0.9965095986038395
0.3663172133919513 0.9973821989528796
0.36679066621575923 0.9973821989528796
0.3670612106865066 0.9973821989528796
0.3675346635103145 0.9973821989528796
0.3676699357456882 0.9973821989528796
0.36800811633412245 0.9973821989528796
0.3684139330402435 0.9973821989528796
0.36861684139330403 0.9973821989528796
0.36895502198173824 0.9973821989528796
0.3690902942171119 0.9973821989528796
0.36983429151166725 0.9973821989528796
0.3700371998647278 0.9973821989528796
0.3707135610415962 0.9973821989528796
0.37098410551234356 0.9973821989528796
0.37105174163003046 0.9973821989528796
0.37186337504227257 0.9973821989528796
0.37213391951301994 0.9973821989528796
0.37253973621914105 0.9973821989528796
0.37314846127832263 0.9973821989528796
0.3732837335136963 0.9973821989528796
0.3735542779844437 0.9973821989528796
0.3740277308082516 0.9973821989528796
0.37436591139668585 0.9973821989528796
0.37450118363205953 0.9973821989528796
0.3757862698681096 0.9973821989528796
0.3759215421034833 0.9973821989528796
0.3761244504565438 0.9973821989528796
0.37632735880960433 0.9973821989528796
0.3770713561041596 0.9973821989528796
0.37720662833953333 0.9973821989528796
0.3777477172810281 0.9973821989528796
0.3784240784578965 0.9973821989528796
0.37876225904633076 0.9973821989528796
0.37889753128170445 0.9973821989528796
0.37923571187013866 0.9973821989528796
0.3794386202231992 0.9973821989528796
0.37957389245857287 0.9973821989528796
0.3797768008116334 0.9973821989528796
0.3801149814000676 0.9973821989528796
0.38025025363544135 0.9973821989528796
0.38153533987149135 0.9973821989528796
0.3816706121068651 0.9973821989528796
0.38207642881298615 0.9973821989528796
0.3826175177544809 0.9973821989528796
0.38275278998985457 0.9973821989528796
0.3831586066959757 0.9973821989528796
0.3833615150490362 0.9973821989528796
0.38410551234359147 0.9973821989528796
0.38424078457896516 0.9973821989528796
0.3844436929320257 0.9973821989528796
0.38457896516739937 0.9973821989528796
0.3849847818735205 0.9973821989528796
0.3850524179912073 0.9973821989528796
0.385187690226581 0.9973821989528796
0.38572877916807574 0.9973821989528796
0.3858640514034494 0.9973821989528796
0.3868109570510653 0.9973821989528796
0.3876225904633074 0.9973821989528796
0.3883665877578627 0.9973821989528796
0.3885018599932364 0.9973821989528796
0.3892458572877917 0.9973821989528796
0.3895840378762259 0.9973821989528796
0.3898545823469733 0.9973821989528796
0.389989854582347 0.9973821989528796
0.39100439634764966 0.9973821989528796
0.3913425769360839 0.9973821989528796
0.3928982076428813 0.9973821989528796
0.39310111599594183 0.9973821989528796
0.3932363882313155 0.9973821989528796
0.39377747717281025 0.9973821989528796
0.3942509299966182 0.9973821989528796
0.3943862022319919 0.9973821989528796
0.39526547176192084 0.9973821989528796
0.3954007439972946 0.9973821989528796
0.3956036523503551 0.9973821989528796
0.3957389245857288 0.9973821989528796
0.39830909705782885 0.9973821989528796
0.3984443692932026 0.9973821989528796
0.3992560027054447 0.9973821989528796
0.3993912749408184 0.9973821989528796
0.4016232668244843 0.9973821989528796
0.401758539059858 0.9973821989528796
0.4022319918836659 0.9973821989528796
0.40250253635441324 0.9973821989528796
0.4027730808251606 0.9973821989528796
0.40324653364896856 0.9973821989528796
0.4034494420020291 0.9973821989528796
0.40371998647277646 0.9973821989528796
0.40459925600270547 0.9973821989528796
0.40459925600270547 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.4051403449442002 0.9982547993019197
0.4054108894149476 0.9982547993019197
0.40595197835644237 0.9982547993019197
0.4062901589448766 0.9982547993019197
0.406966520121745 0.9982547993019197
0.4077105174163003 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.4091985120054109 0.9982547993019197
0.4095366925938451 0.9982547993019197
0.40973960094690565 0.9982547993019197
0.4106865065945215 0.9982547993019197
0.4108217788298952 0.9982547993019197
0.4111599594183294 0.9982547993019197
0.4125126817720663 0.9982547993019197
0.41264795400744 0.9982547993019197
0.4135948596550558 0.9982547993019197
0.4137301318904295 0.9982547993019197
0.4140006763611769 0.9982547993019197
0.4142035847142374 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.4152181264795401 0.9982547993019197
0.4154210348326006 0.9982547993019197
0.41575921542103483 0.9982547993019197
0.4158944876564085 0.9982547993019197
0.41596212377409536 0.9982547993019197
0.41630030436252957 0.9982547993019197
0.4170443016570849 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4175177544808928 0.9982547993019197
0.4176530267162665 0.9982547993019197
0.4181264795400744 0.9982547993019197
0.4183970240108218 0.9982547993019197
0.41880284071694285 0.9982547993019197
0.41893811295231653 0.9982547993019197
0.41981738248224554 0.9982547993019197
0.42002029083530606 0.9982547993019197
0.4203584714237403 0.9982547993019197
0.42049374365911396 0.9982547993019197
0.4208319242475482 0.9982547993019197
0.42096719648292186 0.9982547993019197
0.42164355765979034 0.9982547993019197
0.421778829895164 0.9982547993019197
0.42198173824822455 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42245519107203244 0.9982547993019197
0.42299628001352724 0.9982547993019197
0.4232668244842746 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.4262428136624958 0.9982547993019197
0.42637808589786946 0.9982547993019197
0.4270544470747379 0.9982547993019197
0.4273249915454853 0.9982547993019197
0.42752789989854584 0.9982547993019197
0.4276631721339195 0.9982547993019197
0.42773080825160636 0.9982547993019197
0.42786608048698005 0.9982547993019197
0.42800135272235373 0.9982547993019197
0.4281366249577274 0.9982547993019197
0.42820426107541426 0.9982547993019197
0.42833953331078795 0.9982547993019197
0.42935407507609064 0.9982547993019197
0.429624619546838 0.9982547993019197
0.4321947920189381 0.9982547993019197
0.4324653364896855 0.9982547993019197
0.43253297260737233 0.9982547993019197
0.43273588096043286 0.9982547993019197
0.4334798782549882 0.9982547993019197
0.4338180588434224 0.9982547993019197
0.43435914778491713 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.43476496449103824 0.9982547993019197
0.4351707811971593 0.9982547993019197
0.43544132566790666 0.9982547993019197
0.43557659790328035 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43632059519783567 0.9982547993019197
0.4365235035508962 0.9982547993019197
0.43679404802164357 0.9982547993019197
0.43692932025701725 0.9982547993019197
0.4369969563747041 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4373351369631383 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.43963476496449105 0.9982547993019197
0.4397024010821779 0.9982547993019197
0.4398376733175516 0.9982547993019197
0.44024349002367263 0.9982547993019197
0.44058167061210685 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4410551234359148 0.9982547993019197
0.44132566790666217 0.9982547993019197
0.44146094014203585 0.9982547993019197
0.44234020967196486 0.9982547993019197
0.4425431180250254 0.9982547993019197
0.44267839026039907 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.44463983767331755 0.9982547993019197
0.44511329049712545 0.9982547993019197
0.4459249239093676 0.9982547993019197
0.446195468380115 0.9982547993019197
0.4463983767331755 0.9982547993019197
0.44903618532296247 0.9982547993019197
0.4493743659113967 0.9982547993019197
0.4499154548528914 0.9982547993019197
0.45005072708826516 0.9982547993019197
0.45018599932363884 0.9982547993019197
0.4503212715590125 0.9982547993019197
0.4505918160297599 0.9982547993019197
0.4507270882651336 0.9982547993019197
0.4519445383834968 0.9982547993019197
0.4520798106188705 0.9982547993019197
0.452282718971931 0.9982547993019197
0.45248562732499154 0.9982547993019197
0.4526208995603652 0.9982547993019197
0.4529590801487995 0.9982547993019197
0.45309435238417317 0.9982547993019197
0.45370307744335475 0.9982547993019197
0.4539736219141021 0.9982547993019197
0.4542441663848495 0.9982547993019197
0.4543794386202232 0.9982547993019197
0.45566452485627323 0.9982547993019197
0.45586743320933376 0.9982547993019197
0.45627324991545487 0.9982547993019197
0.4564761582685154 0.9982547993019197
0.45688197497463645 0.9982547993019197
0.45776124450456546 0.9982547993019197
0.457964152857626 0.9982547993019197
0.457964152857626 0.9991273996509599
0.4584376056814339 0.9991273996509599
0.4586405140344944 0.9991273996509599
0.4589786946229286 0.9991273996509599
0.4591816029759892 0.9991273996509599
0.4608725059181603 0.9991273996509599
0.4616165032127156 0.9991273996509599
0.4622252282718972 0.9991273996509599
0.4624957727426446 0.9991273996509599
0.46263104497801827 0.9991273996509599
0.46337504227257353 0.9991273996509599
0.4635103145079472 0.9991273996509599
0.46378085897869464 0.9991273996509599
0.46398376733175517 0.9991273996509599
0.46411903956712885 0.9991273996509599
0.4643895840378762 0.9991273996509599
0.46459249239093675 0.9991273996509599
0.466215759215421 0.9991273996509599
0.4663510314507947 0.9991273996509599
0.46695975650997634 0.9991273996509599
0.4672303009807237 0.9991273996509599
0.4675684815691579 0.9991273996509599
0.4678390260399053 0.9991273996509599
0.4683801149814001 0.9991273996509599
0.4685830233344606 0.9991273996509599
0.4687182955698343 0.9991273996509599
0.4700710179235712 0.9991273996509599
0.4702062901589449 0.9991273996509599
0.4712884680419344 0.9991273996509599
0.4714237402773081 0.9991273996509599
0.47304700710179237 0.9991273996509599
0.47318227933716606 0.9991273996509599
0.4734528238079134 0.9991273996509599
0.4735880960432871 0.9991273996509599
0.474061548867095 0.9991273996509599
0.47487318227933717 0.9991273996509599
0.4762935407507609 0.9991273996509599
0.47649644910382144 0.9991273996509599
0.4773080825160636 0.9991273996509599
0.4774433547514373 0.9991273996509599
0.4776462631044978 0.9991273996509599
0.4777815353398715 0.9991273996509599
0.4782549881636794 0.9991273996509599
0.47866080486980045 0.9991273996509599
0.4794724382820426 0.9991273996509599
0.47967534663510314 0.9991273996509599
0.4812986134595874 0.9991273996509599
0.48305715251944537 0.9991273996509599
0.48319242475481905 0.9991273996509599
0.48386878593168753 0.9991273996509599
0.48440987487318227 0.9991273996509599
0.4863713222861008 0.9991273996509599
0.48657423063916133 0.9991273996509599
0.4871829556983429 0.9991273996509599
0.48738586405140344 0.9991273996509599
0.4874535001690903 0.9991273996509599
0.48758877240446397 0.9991273996509599
0.48792695299289823 0.9991273996509599
0.48826513358133244 0.9991273996509599
0.48873858640514034 0.9991273996509599
0.4891444031112614 0.9991273996509599
0.4894149475820088 0.9991273996509599
0.4900236726411904 0.9991273996509599
0.4903618532296246 0.9991273996509599
0.4904971254649983 0.9991273996509599
0.4907000338180588 0.9991273996509599
0.49097057828880625 0.9991273996509599
0.49157930334798783 0.9991273996509599
0.4919851200541089 0.9991273996509599
0.4921880284071694 0.9991273996509599
0.4923233006425431 0.9991273996509599
0.4928643895840379 0.9991273996509599
0.5057828880622253 0.9991273996509599
0.505850524179912 0.9991273996509599
0.5059857964152857 0.9991273996509599
0.5064592492390937 0.9991273996509599
0.5067297937098411 0.9991273996509599
0.5067974298275278 0.9991273996509599
0.5070003381805884 0.9991273996509599
0.5071356104159621 0.9991273996509599
0.5074737910043964 0.9991273996509599
0.5078119715928305 0.9991273996509599
0.5079472438282042 0.9991273996509599
0.5083530605343254 0.9991273996509599
0.5088941494758201 0.9991273996509599
0.5104497801826176 0.9991273996509599
0.518092661481231 0.9991273996509599
0.5181602975989178 0.9991273996509599
0.5184308420696652 0.9991273996509599
0.5189042948934731 0.9991273996509599
0.5195806560703415 0.9991273996509599
0.5209333784240785 0.9991273996509599
0.5210010145417653 0.9991273996509599
0.521136286777139 0.9991273996509599
0.5225566452485627 0.9991273996509599
0.5226919174839364 0.9991273996509599
0.5231653703077443 0.9991273996509599
0.523300642543118 0.9991273996509599
0.5253297260737234 0.9991273996509599
0.5254649983090971 0.9991273996509599
0.5269529928982076 0.9991273996509599
0.5270882651335813 0.9991273996509599
0.5275617179573893 0.9991273996509599
0.527696990192763 0.9991273996509599
0.5283733513696314 0.9991273996509599
0.5285086236050051 0.9991273996509599
0.5288468041934393 0.9991273996509599
0.528982076428813 0.9991273996509599
0.5301318904294894 0.9991273996509599
0.5303347987825499 0.9991273996509599
0.5304700710179235 0.9991273996509599
0.5306053432532972 0.9991273996509599
0.5308758877240446 0.9991273996509599
0.5310111599594183 0.9991273996509599
0.5311464321947921 0.9991273996509599
0.5312817044301658 0.9991273996509599
0.5318904294893473 0.9991273996509599
0.5320933378424079 0.9991273996509599
0.5327696990192763 0.9991273996509599
0.53290497125465 0.9991273996509599
0.5331078796077106 0.9991273996509599
0.5332431518430842 0.9991273996509599
0.5335813324315184 0.9991273996509599
0.533784240784579 0.9991273996509599
0.5338518769022658 0.9991273996509599
0.5339871491376394 0.9991273996509599
0.5340547852553263 0.9991273996509599
0.5341900574907 0.9991273996509599
0.534663510314508 0.9991273996509599
0.5350016909029421 0.9991273996509599
0.5353398714913764 0.9991273996509599
0.5354751437267501 0.9991273996509599
0.5355427798444369 0.9991273996509599
0.5358133243151844 0.9991273996509599
0.5362191410213054 0.9991273996509599
0.5363544132566791 0.9991273996509599
0.5364220493743659 0.9991273996509599
0.5365573216097396 0.9991273996509599
0.5377071356104159 0.9991273996509599
0.5378424078457896 0.9991273996509599
0.5391951301995266 0.9991273996509599
0.5395333107879607 0.9991273996509599
0.540344944200203 0.9991273996509599
0.5410889414947582 0.9991273996509599
0.5418329387893135 0.9991273996509599
0.5419682110246872 0.9991273996509599
0.5420358471423741 0.9991273996509599
0.5422387554954345 0.9991273996509599
0.5425769360838688 0.9991273996509599
0.5427122083192425 0.9991273996509599
0.5439296584376057 0.9991273996509599
0.5440649306729793 0.9991273996509599
0.5444707473791004 0.9991273996509599
0.5458911058505241 0.9991273996509599
0.5460940142035847 0.9991273996509599
0.5462969225566453 0.9991273996509599
0.5463645586743321 0.9991273996509599
0.5465674670273927 0.9991273996509599
0.550355089617856 0.9991273996509599
0.5506256340886033 0.9991273996509599
0.5521812647954008 0.9991273996509599
0.5523165370307744 0.9991273996509599
0.5526547176192087 0.9991273996509599
0.5629354075076091 0.9991273996509599
0.5637470409198512 0.9991273996509599
0.5638823131552249 0.9991273996509599
0.5653026716266486 0.9991273996509599
0.5654379438620223 0.9991273996509599
0.5657084883327697 0.9991273996509599
0.5708488332769699 0.9991273996509599
0.571254649983091 0.9991273996509599
0.5714575583361515 0.9991273996509599
0.5717281028068989 0.9991273996509599
0.5719986472776463 0.9991273996509599
0.57213391951302 0.9991273996509599
0.5724721001014542 0.9991273996509599
0.572539736219141 0.9991273996509599
0.5726750084545147 0.9991273996509599
0.5727426445722016 0.9991273996509599
0.5728779168075753 0.9991273996509599
0.5730808251606357 0.9991273996509599
0.5732837335136963 0.9991273996509599
0.5746364558674332 0.9991273996509599
0.5749070003381805 0.9991273996509599
0.5756509976327359 0.9991273996509599
0.5760568143388569 0.9991273996509599
0.5761244504565438 0.9991273996509599
0.5762597226919175 0.9991273996509599
0.5768684477510991 0.9991273996509599
0.5770713561041596 0.9991273996509599
0.5776124450456543 0.9991273996509599
0.5784917145755833 0.9991273996509599
0.5794386202231991 0.9991273996509599
0.5796415285762597 0.9991273996509599
0.5801149814000677 0.9991273996509599
0.5802502536354414 0.9991273996509599
0.5805884342238755 0.9991273996509599
0.5807237064592492 0.9991273996509599
0.5807913425769361 0.9991273996509599
0.5810618870476835 0.9991273996509599
0.5811971592830572 0.9991273996509599
0.5813324315184308 0.9991273996509599
0.5820764288129862 0.9991273996509599
0.5822117010483598 0.9991273996509599
0.5829556983429152 0.9991273996509599
0.5830909705782888 0.9991273996509599
0.5859993236388231 0.9991273996509599
0.5862022319918837 0.9991273996509599
0.5867433209333784 0.9991273996509599
0.5868785931687521 0.9991273996509599
0.5872167737571863 0.9991273996509599
0.5873520459925601 0.9991273996509599
0.5876902265809942 0.9991273996509599
0.5878931349340548 0.9991273996509599
0.5887047683462969 0.9991273996509599
0.5889076766993575 0.9991273996509599
0.5890429489347312 0.9991273996509599
0.5891782211701049 0.9991273996509599
0.5893134934054786 0.9991273996509599
0.5895840378762259 0.9991273996509599
0.5897193101115996 0.9991273996509599
0.5898545823469733 0.9991273996509599
0.5899222184646601 0.9991273996509599
0.5900574907000338 0.9991273996509599
0.5903280351707813 0.9991273996509599
0.5905985796415286 0.9991273996509599
0.5913425769360838 0.9991273996509599
0.5919513019952655 0.9991273996509599
0.5920189381129524 0.9991273996509599
0.5924247548190734 0.9991273996509599
0.5932363882313155 0.9991273996509599
0.5945214744673656 0.9991273996509599
0.5947243828204261 0.9991273996509599
0.5948596550557999 0.9991273996509599
0.5951301995265472 0.9991273996509599
0.5964152857625973 0.9991273996509599
0.5967534663510314 0.9991273996509599
0.5974974636455868 0.9991273996509599
0.5976327358809604 0.9991273996509599
0.5981061887047684 0.9991273996509599
0.5983767331755158 0.9991273996509599
0.5985120054108894 0.9991273996509599
0.5985796415285762 0.9991273996509599
0.5998647277646263 0.9991273996509599
0.6 0.9991273996509599
0.600405816706121 0.9991273996509599
0.6005410889414947 0.9991273996509599
0.6006763611768684 0.9991273996509599
0.6020967196482921 0.9991273996509599
0.6029759891782212 0.9991273996509599
0.6033818058843422 0.9991273996509599
0.6038552587081502 0.9991273996509599
0.6041934392965844 0.9991273996509599
0.6050727088265133 0.9991273996509599
0.605207981061887 0.9991273996509599
0.605681433885695 0.9991273996509599
0.6058167061210686 0.9991273996509599
0.6061548867095029 0.9991273996509599
0.6062901589448766 0.9991273996509599
0.606560703415624 0.9991273996509599
0.6079810618870477 0.9991273996509599
0.6081839702401082 0.9991273996509599
0.6085897869462293 0.9991273996509599
0.6089956036523504 0.9991273996509599
0.6093337842407845 0.9991273996509599
0.6104159621237741 0.9991273996509599
0.6106188704768346 0.9991273996509599
0.6107541427122083 0.9991273996509599
0.610889414947582 0.9991273996509599
0.6112275955360162 0.9991273996509599
0.6114305038890767 0.9991273996509599
0.6118363205951979 0.9991273996509599
0.6127155901251268 0.9991273996509599
0.6128508623605005 0.9991273996509599
0.613053770713561 0.9991273996509599
0.6132566790666216 0.9991273996509599
0.61393304024349 0.9991273996509599
0.6140683124788637 0.9991273996509599
0.6141359485965505 0.9991273996509599
0.6142712208319242 0.9991273996509599
0.6148799458911058 0.9991273996509599
0.6150152181264795 0.9991273996509599
0.6150828542441664 0.9991273996509599
0.6158944876564085 0.9991273996509599
0.6160973960094691 0.9991273996509599
0.6162326682448428 0.9991273996509599
0.6167737571863375 0.9991273996509599
0.6169090294217112 0.9991273996509599
0.6171119377747717 0.9991273996509599
0.6181264795400744 0.9991273996509599
0.6182617517754481 0.9991273996509599
0.6209671964829219 0.9991273996509599
0.6211701048359825 0.9991273996509599
0.6213053770713561 0.9991273996509599
0.6215759215421035 0.9991273996509599
0.6218464660128509 0.9991273996509599
0.6219817382482246 0.9991273996509599
0.6221170104835982 0.9991273996509599
0.6223875549543456 0.9991273996509599
0.6225228271897193 0.9991273996509599
0.6228610077781536 0.9991273996509599
0.6243490023672641 0.9991273996509599
0.6244842746026378 0.9991273996509599
0.6246195468380115 0.9991273996509599
0.6247548190733851 0.9991273996509599
0.624822455191072 0.9991273996509599
0.6252282718971931 0.9991273996509599
0.6253635441325668 0.9991273996509599
0.6254988163679405 0.9991273996509599
0.6265133581332432 0.9991273996509599
0.6267162664863037 0.9991273996509599
0.6269868109570511 0.9991273996509599
0.6273926276631722 0.9991273996509599
0.6277308082516063 0.9991273996509599
0.628339533310788 0.9991273996509599
0.6284748055461616 0.9991273996509599
0.6294893473114643 0.9991273996509599
0.630098072370646 0.9991273996509599
0.6324653364896855 0.9991273996509599
0.6326006087250592 0.9991273996509599
0.6328035170781198 0.9991273996509599
0.6333446060196145 0.9991273996509599
0.633547514372675 0.9991273996509599
0.6337504227257356 0.9991273996509599
0.6342915116672303 0.9991273996509599
0.6355765979032804 0.9991273996509599
0.6366587757862698 0.9991273996509599
0.6367940480216435 0.9991273996509599
0.6385525870815015 0.9991273996509599
0.638755495434562 0.9991273996509599
0.6388907676699358 0.9991273996509599
0.6390260399053095 0.9991273996509599
0.6399729455529253 0.9991273996509599
0.640108217788299 0.9991273996509599
0.6404463983767332 0.9991273996509599
0.6406493067297937 0.9991273996509599
0.6407169428474806 0.9991273996509599
0.6408522150828543 0.9991273996509599
0.6413256679066621 0.9991273996509599
0.6415962123774095 0.9991273996509599
0.6420696652012174 0.9991273996509599
0.6424078457896517 0.9991273996509599
0.6426783902603991 0.9991273996509599
0.6432194792018938 0.9991273996509599
0.6434223875549544 0.9991273996509599
0.6445722015556307 0.9991273996509599
0.644842746026378 0.9991273996509599
0.6451132904971255 0.9991273996509599
0.6452485627324992 0.9991273996509599
0.6453838349678729 0.9991273996509599
0.6455191072032466 0.9991273996509599
0.6457896516739939 0.9991273996509599
0.6459249239093676 0.9991273996509599
0.6463983767331755 0.9991273996509599
0.6465336489685493 0.9991273996509599
0.6487656408522151 0.9991273996509599
0.6512681772066283 0.9991273996509599
0.651403449442002 0.9991273996509599
0.6520798106188704 0.9991273996509599
0.6524179912073047 0.9991273996509599
0.6526208995603653 0.9991273996509599
0.6536354413256679 0.9991273996509599
0.6537707135610415 0.9991273996509599
0.6541088941494758 0.9991273996509599
0.6547176192086575 0.9991273996509599
0.6551234359147785 0.9991273996509599
0.655326344267839 0.9991273996509599
0.6556645248562732 0.9991273996509599
0.6571525194453839 1.0
0.6581670612106865 1.0
0.6584376056814338 1.0
0.6587081501521813 1.0
0.6591139668583024 1.0
0.659249239093676 1.0
0.6599932363882313 1.0
0.6601961447412918 1.0
0.6606695975650998 1.0
0.661887047683463 1.0
0.6625634088603314 1.0
0.6632397700371999 1.0
0.6633750422725736 1.0
0.6638484950963814 1.0
0.6641866756848157 1.0
0.6643219479201894 1.0
0.6654717619208658 1.0
0.6656070341562395 1.0
0.6658099425092999 1.0
0.6659452147446736 1.0
0.6663510314507948 1.0
0.6664863036861685 1.0
0.6669597565099763 1.0
0.66709502874535 1.0
0.6673655732160974 1.0
0.667500845451471 1.0
0.6676361176868447 1.0
0.667974298275279 1.0
0.6699357456881975 1.0
0.670138654041258 1.0
0.6704768346296922 1.0
0.6706121068650659 1.0
0.6707473791004397 1.0
0.6708826513358134 1.0
0.6712884680419344 1.0
0.6714237402773081 1.0
0.6721677375718633 1.0
0.6725735542779845 1.0
0.6726411903956713 1.0
0.672776462631045 1.0
0.6732499154548529 1.0
0.6741291849847819 1.0
0.6741968211024687 1.0
0.6743320933378424 1.0
0.6743997294555293 1.0
0.6748055461616503 1.0
0.6750084545147108 1.0
0.6751437267500845 1.0
0.6755495434562057 1.0
0.6760229962800135 1.0
0.6761582685153872 1.0
0.6764964491038215 1.0
0.6766993574568819 1.0
0.6771051741630031 1.0
0.6773080825160636 1.0
0.6783902603990531 1.0
0.6785255326344268 1.0
0.6789313493405479 1.0
0.6790666215759216 1.0
0.6800135272235374 1.0
0.6802840716942847 1.0
0.6806898884004058 1.0
0.6810957051065268 1.0
0.6818397024010822 1.0
0.6825836996956375 1.0
0.6829218802840717 1.0
0.6830571525194454 1.0
0.6832600608725059 1.0
0.6835306053432533 1.0
0.6840040581670612 1.0
0.6842069665201217 1.0
0.6844098748731823 1.0
0.6851538721677376 1.0
0.687588772404464 1.0
0.6877240446398377 1.0
0.6877916807575245 1.0
0.6879269529928982 1.0
0.6882651335813325 1.0
0.6900236726411904 1.0
0.6900913087588773 1.0
0.6902265809942509 1.0
0.6904294893473114 1.0
0.690632397700372 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6913763949949273 1.0
0.6916469394656747 1.0
0.6921880284071694 1.0
0.6924585728779168 1.0
0.6925262089956037 1.0
0.6928643895840378 1.0
0.6937436591139668 1.0
0.6940818397024011 1.0
0.6953669259384512 1.0
0.6957727426445722 1.0
0.6959756509976327 1.0
0.6970578288806223 1.0
0.6975312817044301 1.0
0.6977341900574907 1.0
0.6978694622928644 1.0
0.6984105512343591 1.0
0.6985458234697328 1.0
0.6990869124112276 1.0
0.6992221846466012 1.0
0.6992898207642881 1.0
0.6994250929996618 1.0
0.6999661819411566 1.0
0.7001690902942171 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7017923571187014 1.0
0.7019952654717619 1.0
0.7020629015894487 1.0
0.7023334460601961 1.0
0.7029421711193777 1.0
0.7033479878254988 1.0
0.703686168413933 1.0
0.7038890767669935 1.0
0.7040919851200541 1.0
0.7044978018261752 1.0
0.7046330740615488 1.0
0.7047683462969225 1.0
0.7050388907676699 1.0
0.7056476158268515 1.0
0.7065945214744673 1.0
0.7068650659452147 1.0
0.707203246533649 1.0
0.70760906323977 1.0
0.7082177882989517 1.0
0.709367602299628 1.0
0.710246871829557 1.0
0.7131552248900913 1.0
0.7132228610077782 1.0
0.7138315860669597 1.0
0.7141021305377071 1.0
0.7143726750084545 1.0
0.7144403111261414 1.0
0.7208657423063917 1.0
0.7213391951301995 1.0
0.7214068312478864 1.0
0.7215421034832601 1.0
0.7216097396009469 1.0
0.7217450118363206 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7223537368955022 1.0
0.7228271897193101 1.0
0.7233682786608049 1.0
0.7247886371322286 1.0
0.7249239093676023 1.0
0.7253297260737234 1.0
0.725464998309097 1.0
0.7265471761920865 1.0
0.7268853567805208 1.0
0.7270206290158945 1.0
0.7272911734866419 1.0
0.7274264457220155 1.0
0.7277646263104498 1.0
0.7281704430165709 1.0
0.7287791680757525 1.0
0.7289144403111262 1.0
0.7292526208995603 1.0
0.7295908014879946 1.0
0.7297937098410551 1.0
0.7299289820764289 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.7320933378424078 1.0
0.7322286100777815 1.0
0.7325667906662158 1.0
0.7328373351369631 1.0
0.7330402434900237 1.0
0.7333107879607711 1.0
0.7337842407845789 1.0
0.7344606019614475 1.0
0.7352045992560027 1.0
0.7353398714913764 1.0
0.7356780520798106 1.0
0.7358133243151843 1.0
0.7362191410213054 1.0
0.736354413256679 1.0
0.7365573216097396 1.0
0.736827866080487 1.0
0.7377747717281028 1.0
0.7385864051403449 1.0
0.7387216773757186 1.0
0.7388569496110923 1.0
0.7393304024349002 1.0
0.7395333107879608 1.0
0.7402096719648292 1.0
0.7403449442002029 1.0
0.7405478525532635 1.0
0.7406831247886372 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7416976665539398 1.0
0.7418329387893134 1.0
0.742035847142374 1.0
0.7421711193777477 1.0
0.7424416638484951 1.0
0.7430503889076767 1.0
0.7431856611430504 1.0
0.7433209333784241 1.0
0.7449442002029083 1.0
0.7467027392627663 1.0
0.74683801149814 1.0
0.7469056476158269 1.0
0.7483936422049374 1.0
0.7484612783226243 1.0
0.7487318227933717 1.0
0.7493405478525532 1.0
0.7495434562056138 1.0
0.7497463645586744 1.0
0.7499492729117349 1.0
0.7501521812647954 1.0
0.7506256340886033 1.0
0.7506932702062902 1.0
0.7508961785593506 1.0
0.7509638146770375 1.0
0.7521136286777139 1.0
0.7534663510314508 1.0
0.7536016232668244 1.0
0.7546161650321271 1.0
0.7547514372675008 1.0
0.7606357795062564 1.0
0.7611092323300642 1.0
0.7613797768008116 1.0
0.7614474129184985 1.0
0.7617179573892459 1.0
0.7621914102130538 1.0
0.7623266824484275 1.0
0.7630030436252959 1.0
0.7631383158606696 1.0
0.7640175853905986 1.0
0.7643557659790328 1.0
0.764693946567467 1.0
0.7659113966858302 1.0
0.7680757524518093 1.0
0.7681433885694962 1.0
0.7684815691579303 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.769496110923233 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7715928305715252 1.0
0.7717281028068989 1.0
0.7724044639837674 1.0
0.7725397362191411 1.0
0.7726750084545148 1.0
0.7730131890429489 1.0
0.7731484612783226 1.0
0.77341900574907 1.0
0.7736219141021305 1.0
0.7737571863375042 1.0
0.7745688197497463 1.0
0.7748393642204937 1.0
0.7749746364558674 1.0
0.7759215421034833 1.0
0.7761920865742307 1.0
0.7771389922218465 1.0
0.777341900574907 1.0
0.7786269868109571 1.0
0.7788298951640176 1.0
0.779979709164694 1.0
0.7801149814000676 1.0
0.7804531619885019 1.0
0.7805884342238756 1.0
0.7822117010483598 1.0
0.7825498816367941 1.0
0.7829556983429151 1.0
0.7832938789313494 1.0
0.7837673317551572 1.0
0.7841731484612783 1.0
0.7845113290497125 1.0
0.7848495096381468 1.0
0.7851200541088942 1.0
0.7854582346973283 1.0
0.785593506932702 1.0
0.7870815015218127 1.0
0.7872167737571863 1.0
0.787825498816368 1.0
0.7879607710517417 1.0
0.7884342238755495 1.0
0.7885694961109232 1.0
0.7892458572877917 1.0
0.7893811295231654 1.0
0.7900574907000338 1.0
0.7911396685830233 1.0
0.7912073047007102 1.0
0.7913425769360839 1.0
0.7918160297598917 1.0
0.7929658437605681 1.0
0.7931011159959418 1.0
0.7931687521136287 1.0
0.7933040243490024 1.0
0.7933716604666892 1.0
0.7935069327020629 1.0
0.7938451132904971 1.0
0.7942509299966182 1.0
0.7950625634088603 1.0
0.7951978356442341 1.0
0.7956712884680419 1.0
0.7958065607034156 1.0
0.7958741968211025 1.0
0.796077105174163 1.0
0.7961447412918499 1.0
0.7962800135272236 1.0
0.7967534663510315 1.0
0.7970240108217789 1.0
0.7972269191748393 1.0
0.7974974636455867 1.0
0.797835644234021 1.0
0.7979709164693947 1.0
0.7983767331755157 1.0
0.7986472776462631 1.0
0.7989178221170105 1.0
0.7990530943523841 1.0
0.8018261751775448 1.0
0.8020290835306053 1.0
0.8020967196482922 1.0
0.8023672641190396 1.0
0.803922894825837 1.0
0.8047345282380791 1.0
0.804802164355766 1.0
0.8049374365911397 1.0
0.8052756171795739 1.0
0.8056137977680081 1.0
0.8062225228271898 1.0
0.8067636117686845 1.0
0.8073723368278661 1.0
0.8075076090632398 1.0
0.8085221508285424 1.0
0.8086574230639161 1.0
0.8092661481230977 1.0
0.8094690564761583 1.0
0.8098072370645925 1.0
0.8099425092999661 1.0
0.8105512343591478 1.0
0.8109570510652688 1.0
0.8110246871829557 1.0
0.8112952316537031 1.0
0.8115657761244505 1.0
0.8121745011836321 1.0
0.8123097734190058 1.0
0.813527223537369 1.0
0.8136624957727426 1.0
0.8140006763611769 1.0
0.8149475820087927 1.0
0.8151504903618533 1.0
0.8154210348326006 1.0
0.8154886709502874 1.0
0.815691579303348 1.0
0.8160973960094691 1.0
0.8162326682448428 1.0
0.8197497463645587 1.0
0.8199526547176192 1.0
0.8200879269529929 1.0
0.8204261075414271 1.0
0.8206966520121745 1.0
0.8225904633074062 1.0
0.8229962800135272 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8234697328373352 1.0
0.8236050050727088 1.0
0.8242813662495773 1.0
0.8245519107203246 1.0
0.8247548190733852 1.0
0.8249577274264457 1.0
0.825228271897193 1.0
0.8253635441325667 1.0
0.8259046330740616 1.0
0.8260399053094353 1.0
0.8261075414271221 1.0
0.8263104497801826 1.0
0.8267162664863037 1.0
0.8268515387216774 1.0
0.8273249915454853 1.0
0.8283395333107879 1.0
0.8294893473114643 1.0
0.8298275278998986 1.0
0.8305715251944539 1.0
0.8307067974298276 1.0
0.8308420696652012 1.0
0.8310449780182617 1.0
0.8315860669597566 1.0
0.8321947920189381 1.0
0.8329387893134934 1.0
0.8330740615488671 1.0
0.8334798782549881 1.0
0.8340886033141698 1.0
0.8358471423740277 1.0
0.8359824146094014 1.0
0.8362529590801488 1.0
0.837470409198512 1.0
0.8376056814338857 1.0
0.8378762259046331 1.0
0.8380114981400067 1.0
0.8386202231991884 1.0
0.8387554954345621 1.0
0.8391613121406831 1.0
0.8393642204937437 1.0
0.8415285762597227 1.0
0.8418667568481569 1.0
0.8421373013189043 1.0
0.8423402096719649 1.0
0.8428136624957727 1.0
0.843151843084207 1.0
0.843557659790328 1.0
0.8437605681433886 1.0
0.8443016570848834 1.0
0.8445722015556307 1.0
0.8449780182617518 1.0
0.8451809266148123 1.0
0.8457896516739939 1.0
0.8464660128508623 1.0
0.8476158268515387 1.0
0.8478187352045993 1.0
0.8482921880284072 1.0
0.8484950963814677 1.0
0.8489009130875887 1.0
0.8497801826175178 1.0
0.8504565437943862 1.0
0.8506594521474468 1.0
0.8512681772066283 1.0
0.8514034494420021 1.0
0.8514710855596889 1.0
0.8516063577950626 1.0
0.8524856273249916 1.0
0.8526208995603652 1.0
0.8533648968549206 1.0
0.8535001690902942 1.0
0.8551910720324654 1.0
0.8554616165032127 1.0
0.8559350693270207 1.0
0.8560703415623944 1.0
0.8561379776800812 1.0
0.8562732499154548 1.0
0.8570172472100102 1.0
0.8571525194453838 1.0
0.8573554277984443 1.0
0.8574907000338181 1.0
0.8587081501521813 1.0
0.858843422387555 1.0
0.8597903280351707 1.0
0.8599256002705444 1.0
0.8621575921542104 1.0
0.8623605005072709 1.0
0.8635779506256341 1.0
0.8637132228610078 1.0
0.864051403449442 1.0
0.8664186675684815 1.0
0.866689212039229 1.0
0.86709502874535 1.0
0.8673655732160974 1.0
0.8681772066283395 1.0
0.8683801149814001 1.0
0.8691917483936422 1.0
0.8693946567467027 1.0
0.8698681095705106 1.0
0.8700033818058843 1.0
0.8704768346296923 1.0
0.8706797429827527 1.0
0.8708826513358133 1.0
0.871017923571187 1.0
0.8711531958065607 1.0
0.871491376394995 1.0
0.8721001014541765 1.0
0.8722353736895502 1.0
0.8727088265133581 1.0
0.8730470071017924 1.0
0.8735880960432871 1.0
0.8737233682786608 1.0
0.8742644572201556 1.0
0.8744673655732161 1.0
0.8746702739262766 1.0
0.8789313493405478 1.0
0.8790666215759215 1.0
0.8792018938112952 1.0
0.8794724382820426 1.0
0.8799458911058505 1.0
0.8802840716942848 1.0
0.8811633412242137 1.0
0.8812986134595874 1.0
0.8829895164017585 1.0
0.8831924247548191 1.0
0.883260060872506 1.0
0.8833953331078797 1.0
0.8844098748731822 1.0
0.8847480554616165 1.0
0.8865065945214745 1.0
0.8866418667568482 1.0
0.8876564085221508 1.0
0.8877916807575246 1.0
0.887994589110585 1.0
0.8883327696990193 1.0
0.888468041934393 1.0
0.8890767669935745 1.0
0.8892120392289482 1.0
0.8898884004058167 1.0
0.8900236726411904 1.0
0.8909705782888062 1.0
0.8911058505241799 1.0
0.8913087588772405 1.0
0.8914440311126142 1.0
0.8915793033479879 1.0
0.891917483936422 1.0
0.8921203922894826 1.0
0.8924585728779169 1.0
0.8927291173486642 1.0
0.894555292526209 1.0
0.8947582008792695 1.0
0.8977341900574907 1.0
0.899357456881975 1.0
0.9003043625295908 1.0
0.9126817720662834 1.0
0.9132228610077782 1.0
0.9138992221846466 1.0
0.9139668583023335 1.0
0.914169766655394 1.0
0.9143050388907676 1.0
0.917213391951302 1.0
0.9173486641866757 1.0
0.9174163003043625 1.0
0.9175515725397362 1.0
0.9184984781873521 1.0
0.9186337504227258 1.0
0.9187013865404126 1.0
0.9189042948934731 1.0
0.9205951978356443 1.0
0.9207304700710179 1.0
0.9212039228948259 1.0
0.9213391951301996 1.0
0.9226242813662496 1.0
0.9241799120730471 1.0
0.9243828204261075 1.0
0.9247886371322286 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9253973621914102 1.0
0.9256002705444707 1.0
0.9258708150152182 1.0
0.9260737233682786 1.0
0.9264795400743997 1.0
0.9269529928982077 1.0
0.9270882651335813 1.0
0.9283733513696314 1.0
0.9286438958403788 1.0
0.9287791680757524 1.0
0.9292526208995604 1.0
0.9293878931349341 1.0
0.9295908014879946 1.0
0.9297260737233682 1.0
0.9305377071356105 1.0
0.9308082516063578 1.0
0.9320933378424079 1.0
0.932431518430842 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.933784240784579 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9344606019614474 1.0
0.9347987825498817 1.0
0.9350693270206291 1.0
0.9354751437267501 1.0
0.9356104159621238 1.0
0.9362191410213053 1.0
0.9366925938451133 1.0
0.9383834967872844 1.0
0.9385187690226581 1.0
0.9396685830233344 1.0
0.9403449442002029 1.0
0.9425769360838688 1.0
0.9427122083192425 1.0
0.9431856611430504 1.0
0.943320933378424 1.0
0.9433885694961109 1.0
0.9435238417314846 1.0
0.9435914778491714 1.0
0.9437267500845451 1.0
0.943794386202232 1.0
0.9439296584376057 1.0
0.9444707473791004 1.0
0.9446060196144741 1.0
0.945079472438282 1.0
0.9453500169090294 1.0
0.9480554616165032 1.0
0.9484612783226243 1.0
0.948596550557998 1.0
0.9487994589110585 1.0
0.9488670950287453 1.0
0.9490700033818059 1.0
0.9500169090294217 1.0
0.9502198173824823 1.0
0.950355089617856 1.0
0.9506932702062901 1.0
0.9509638146770375 1.0
0.9510990869124112 1.0
0.9521136286777139 1.0
0.9522489009130876 1.0
0.9525194453838349 1.0
0.9526547176192086 1.0
0.953804531619885 1.0
0.9539398038552587 1.0
0.9550219817382483 1.0
0.9554277984443693 1.0
0.9556307067974298 1.0
0.9557659790328035 1.0
0.9559012512681772 1.0
0.956036523503551 1.0
0.9563747040919851 1.0
0.9567805207981062 1.0
0.9571187013865404 1.0
0.9575921542103484 1.0
0.9578626986810957 1.0
0.9588096043287115 1.0
0.9597565099763273 1.0
0.959891782211701 1.0
0.9602299628001353 1.0
0.9604328711531958 1.0
0.9610415962123774 1.0
0.9611768684477511 1.0
0.9626648630368617 1.0
0.9629354075076091 1.0
0.9638823131552249 1.0
0.9640175853905986 1.0
0.9640852215082855 1.0
0.9642881298613459 1.0
0.9648968549205276 1.0
0.9653026716266486 1.0
0.9655055799797092 1.0
0.9656408522150829 1.0
0.9660466689212039 1.0
0.9661819411565776 1.0
0.9667230300980724 1.0
0.9670612106865066 1.0
0.9672641190395671 1.0
0.9673993912749408 1.0
0.9680757524518092 1.0
0.9684139330402435 1.0
0.9694284748055462 1.0
0.9695637470409199 1.0
0.9699019276293541 1.0
0.9701048359824146 1.0
0.9704430165708489 1.0
0.9705106526885356 1.0
0.9707135610415962 1.0
0.9709841055123436 1.0
0.9711193777477173 1.0
0.9711870138654042 1.0
0.9714575583361515 1.0
0.971660466689212 1.0
0.9720662833953331 1.0
0.9722015556307068 1.0
0.9723368278660804 1.0
0.9724721001014541 1.0
0.9732837335136963 1.0
0.9734866418667568 1.0
0.9736219141021305 1.0
0.9736895502198174 1.0
0.9738924585728779 1.0
0.9740277308082516 1.0
0.9755157253973622 1.0
0.9761244504565438 1.0
0.9763949949272912 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9768008116334123 1.0
0.976868447751099 1.0
0.9770037199864727 1.0
0.9774095366925939 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9784917145755834 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9792357118701387 1.0
0.9793709841055124 1.0
0.9808589786946229 1.0
0.9809942509299966 1.0
0.9814677037538045 1.0
0.9816029759891782 1.0
0.9817382482245519 1.0
0.9818735204599256 1.0
0.9820764288129862 1.0
0.9822117010483599 1.0
0.982549881636794 1.0
0.9826851538721677 1.0
0.9831586066959757 1.0
0.9832938789313493 1.0
0.9837673317551573 1.0
0.983902603990531 1.0
0.9862022319918836 1.0
0.9863375042272573 1.0
0.9864051403449442 1.0
0.9866080486980048 1.0
0.9868785931687521 1.0
0.9870138654041258 1.0
0.987757862698681 1.0
0.9878931349340548 1.0
0.9882989516401759 1.0
0.9884342238755496 1.0
0.9901927629354075 1.0
0.9903280351707812 1.0
0.9904633074061548 1.0
0.9905985796415285 1.0
0.9910043963476497 1.0
0.9911396685830234 1.0
0.992154210348326 1.0
0.9924247548190734 1.0
0.9926276631721339 1.0
0.993033479878255 1.0
0.9955360162326683 1.0
0.9957389245857288 1.0
0.996077105174163 1.0
0.9962123774095367 1.0
0.9983767331755157 1.0
0.9985796415285763 1.0
1.0 1.0


==> rocs/CG_manifest_with_manifest_retrain_clean_b_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6536354413256679 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/CG_manifest_with_manifest_retrain_clean_f1_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/CG_manifest_with_manifest_retrain_clean_f2_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.008726003490401396
0.0 0.010471204188481676
0.0 0.02006980802792321
0.0 0.02181500872600349
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.028795811518324606
0.0 0.03228621291448516
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04363001745200698
0.0 0.0506108202443281
0.0 0.053228621291448515
0.0 0.0549738219895288
0.0 0.055846422338568937
0.0 0.059336823734729496
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06631762652705062
0.0 0.07242582897033159
0.0 0.08376963350785341
0.0 0.08551483420593368
0.0 0.08638743455497382
0.0 0.0881326352530541
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09773123909249563
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.10471204188481675
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.11518324607329843
0.0 0.11780104712041885
0.0 0.11867364746945899
0.0 0.12041884816753927
0.0 0.13350785340314136
0.0 0.13612565445026178
0.0 0.14136125654450263
0.0 0.1431064572425829
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.15008726003490402
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17102966841186737
0.0 0.1719022687609075
0.0 0.193717277486911
0.0 0.1980802792321117
0.0 0.2006980802792321
0.0 0.20855148342059338
0.0 0.2111692844677138
0.0 0.21291448516579406
0.0 0.21378708551483422
0.0 0.21553228621291448
0.0 0.2198952879581152
0.0 0.22425828970331588
0.0 0.225130890052356
0.0 0.2286212914485166
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.2591623036649215
0.0 0.2617801047120419
0.0 0.2661431064572426
0.0 0.26788830715532286
0.0 0.27486910994764396
0.0 0.2774869109947644
0.0 0.28970331588132636
0.0 0.3219895287958115
0.0 0.33507853403141363
0.0 0.3411867364746946
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36736474694589877
0.0 0.3726003490401396
0.0 0.37347294938917974
0.0 0.3760907504363002
0.0 0.3787085514834206
0.0 0.38045375218150085
0.0 0.38132635253054104
0.0 0.3830715532286213
0.0 0.3856893542757417
0.0 0.39179755671902267
0.0 0.3944153577661431
0.0 0.3961605584642234
0.0 0.3970331588132635
0.0 0.3987783595113438
6.763611768684478e-05 0.3987783595113438
6.763611768684478e-05 0.4005235602094241
6.763611768684478e-05 0.4075043630017452
6.763611768684478e-05 0.4118673647469459
6.763611768684478e-05 0.41361256544502617
6.763611768684478e-05 0.4144851657940663
6.763611768684478e-05 0.4162303664921466
6.763611768684478e-05 0.43804537521815007
6.763611768684478e-05 0.4406631762652705
6.763611768684478e-05 0.44502617801047123
6.763611768684478e-05 0.4467713787085515
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.4511343804537522
6.763611768684478e-05 0.45287958115183247
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4572425828970332
6.763611768684478e-05 0.45898778359511344
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.4781849912739965
6.763611768684478e-05 0.4851657940663176
6.763611768684478e-05 0.4886561954624782
6.763611768684478e-05 0.49040139616055844
6.763611768684478e-05 0.4965095986038394
6.763611768684478e-05 0.49825479930191974
6.763611768684478e-05 0.5
6.763611768684478e-05 0.5034904013961605
6.763611768684478e-05 0.5078534031413613
6.763611768684478e-05 0.518324607329843
6.763611768684478e-05 0.5218150087260035
6.763611768684478e-05 0.5235602094240838
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5279232111692844
6.763611768684478e-05 0.5349040139616056
6.763611768684478e-05 0.5383944153577661
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.555846422338569
6.763611768684478e-05 0.5593368237347295
6.763611768684478e-05 0.5645724258289704
6.763611768684478e-05 0.5724258289703316
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5898778359511344
0.00013527223537368956 0.5898778359511344
0.00013527223537368956 0.6143106457242583
0.00013527223537368956 0.618673647469459
0.00013527223537368956 0.6212914485165794
0.00013527223537368956 0.6221640488656196
0.00013527223537368956 0.6239092495636999
0.00013527223537368956 0.6265270506108203
0.00013527223537368956 0.6282722513089005
0.00013527223537368956 0.631762652705061
0.00013527223537368956 0.6335078534031413
0.00013527223537368956 0.6343804537521816
0.00013527223537368956 0.6361256544502618
0.00013527223537368956 0.6422338568935427
0.00013527223537368956 0.6457242582897034
0.00013527223537368956 0.650087260034904
0.00013527223537368956 0.6666666666666666
0.00013527223537368956 0.6719022687609075
0.00013527223537368956 0.6736474694589878
0.00013527223537368956 0.675392670157068
0.00013527223537368956 0.6780104712041884
0.00013527223537368956 0.680628272251309
0.00013527223537368956 0.6867364746945899
0.00013527223537368956 0.68760907504363
0.00013527223537368956 0.6910994764397905
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.699825479930192
0.00013527223537368956 0.7041884816753927
0.00013527223537368956 0.7050610820244329
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7085514834205934
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.712914485165794
0.00013527223537368956 0.7146596858638743
0.00013527223537368956 0.7242582897033158
0.00013527223537368956 0.7286212914485166
0.00013527223537368956 0.731239092495637
0.00013527223537368956 0.7329842931937173
0.00013527223537368956 0.7356020942408377
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7382198952879581
0.00013527223537368956 0.7408376963350786
0.00013527223537368956 0.7443280977312391
0.00013527223537368956 0.7478184991273996
0.00013527223537368956 0.7513089005235603
0.00013527223537368956 0.7713787085514834
0.00013527223537368956 0.774869109947644
0.00013527223537368956 0.7783595113438045
0.00013527223537368956 0.7818499127399651
0.00013527223537368956 0.7827225130890052
0.00013527223537368956 0.7844677137870855
0.00013527223537368956 0.787085514834206
0.00013527223537368956 0.7897033158813264
0.00013527223537368956 0.7914485165794066
0.00013527223537368956 0.7993019197207679
0.00013527223537368956 0.800174520069808
0.00013527223537368956 0.806282722513089
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8150087260034904
0.00013527223537368956 0.8184991273996509
0.00013527223537368956 0.8202443280977313
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8333333333333334
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8359511343804538
0.00013527223537368956 0.8403141361256544
0.00013527223537368956 0.8481675392670157
0.00013527223537368956 0.8507853403141361
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8534031413612565
0.00013527223537368956 0.8568935427574171
0.00013527223537368956 0.8586387434554974
0.00013527223537368956 0.8603839441535777
0.00013527223537368956 0.8621291448516579
0.0002705444707473791 0.8621291448516579
0.0002705444707473791 0.8630017452006981
0.0002705444707473791 0.8664921465968587
0.0002705444707473791 0.8673647469458988
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.87521815008726
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8778359511343804
0.0002705444707473791 0.8795811518324608
0.0002705444707473791 0.8830715532286213
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.893542757417103
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9057591623036649
0.00033818058843422386 0.9057591623036649
0.00033818058843422386 0.9075043630017452
0.00033818058843422386 0.9092495636998255
0.00033818058843422386 0.9109947643979057
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.924956369982548
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9319371727748691
0.0005410889414947582 0.9319371727748691
0.0005410889414947582 0.9354275741710296
0.0006087250591816029 0.9354275741710296
0.0006087250591816029 0.93717277486911
0.0006763611768684477 0.93717277486911
0.0006763611768684477 0.9406631762652705
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9467713787085514
0.0008116334122421373 0.9467713787085514
0.0008116334122421373 0.9485165794066318
0.0008792695299289821 0.9485165794066318
0.0008792695299289821 0.9502617801047121
0.0009469056476158268 0.9502617801047121
0.0009469056476158268 0.9511343804537522
0.0010145417653026716 0.9511343804537522
0.0010145417653026716 0.9528795811518325
0.0010145417653026716 0.9537521815008726
0.0012850862360500508 0.9537521815008726
0.0012850862360500508 0.9554973821989529
0.0013527223537368955 0.9554973821989529
0.0013527223537368955 0.956369982547993
0.0014203584714237404 0.956369982547993
0.0014203584714237404 0.9598603839441536
0.001487994589110585 0.9598603839441536
0.001487994589110585 0.9607329842931938
0.0019614474129184983 0.9607329842931938
0.0019614474129184983 0.9616055846422339
0.002029083530605343 0.9616055846422339
0.002029083530605343 0.9642233856893543
0.002096719648292188 0.9642233856893543
0.002096719648292188 0.9650959860383944
0.0024349002367264117 0.9650959860383944
0.0024349002367264117 0.9668411867364747
0.002705444707473791 0.9668411867364747
0.002705444707473791 0.9677137870855148
0.003043625295908015 0.9677137870855148
0.003043625295908015 0.9685863874345549
0.003314169766655394 0.9685863874345549
0.003314169766655394 0.9694589877835951
0.0035170781197159284 0.9694589877835951
0.003652350355089618 0.9694589877835951
0.003855258708150152 0.9694589877835951
0.003855258708150152 0.9703315881326352
0.004193439296584376 0.9703315881326352
0.00439634764964491 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.004937436591139668 0.9712041884816754
0.005005072708826513 0.9712041884816754
0.005005072708826513 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005072708826513358 0.9729493891797557
0.0057490700033818055 0.9729493891797557
0.005884342238755495 0.9729493891797557
0.0073723368278660805 0.9729493891797557
0.00750760906323977 0.9729493891797557
0.007710517416300304 0.9729493891797557
0.007710517416300304 0.9738219895287958
0.007845789651673993 0.9738219895287958
0.007845789651673993 0.974694589877836
0.007913425769360839 0.974694589877836
0.007913425769360839 0.9764397905759162
0.008522150828542442 0.9764397905759162
0.008657423063916132 0.9764397905759162
0.008860331416976666 0.9764397905759162
0.0090632397700372 0.9764397905759162
0.00919851200541089 0.9764397905759162
0.009536692593845113 0.9764397905759162
0.009739600946905647 0.9764397905759162
0.009874873182279337 0.9764397905759162
0.010077781535339872 0.9764397905759162
0.010821778829895164 0.9764397905759162
0.01088941494758201 0.9764397905759162
0.012850862360500507 0.9764397905759162
0.012850862360500507 0.9773123909249564
0.0135948596550558 0.9773123909249564
0.0135948596550558 0.9781849912739965
0.013662495772742644 0.9781849912739965
0.013662495772742644 0.9790575916230366
0.013797768008116334 0.9790575916230366
0.014338856949611092 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9808027923211169
0.014677037538045317 0.9808027923211169
0.014677037538045317 0.9825479930191972
0.014879945891105851 0.9825479930191972
0.01501521812647954 0.9825479930191972
0.01501521812647954 0.9842931937172775
0.015082854244166385 0.9842931937172775
0.015218126479540075 0.9842931937172775
0.015353398714913764 0.9842931937172775
0.015353398714913764 0.9851657940663177
0.01670612106865066 0.9851657940663177
0.016909029421711193 0.9851657940663177
0.018464660128508625 0.9851657940663177
0.018599932363882313 0.9851657940663177
0.018870476834629692 0.9851657940663177
0.019141021305377072 0.9851657940663177
0.019343929658437606 0.9851657940663177
0.020020290835306053 0.9851657940663177
0.020155563070679745 0.9851657940663177
0.020290835306053433 0.9851657940663177
0.02042610754142712 0.9851657940663177
0.021373013189042948 0.9851657940663177
0.021711193777477173 0.9851657940663177
0.022590463307406154 0.9851657940663177
0.022725735542779846 0.9851657940663177
0.022996280013527222 0.9851657940663177
0.022996280013527222 0.9869109947643979
0.02319918836658776 0.9869109947643979
0.023334460601961447 0.9869109947643979
0.024146094014203586 0.9869109947643979
0.024687182955698342 0.9869109947643979
0.026242813662495774 0.9869109947643979
0.026445722015556308 0.9869109947643979
0.02746026378085898 0.9869109947643979
0.027663172133919514 0.9869109947643979
0.028542441663848495 0.9869109947643979
0.028677713899222183 0.9869109947643979
0.02962461954683801 0.9869109947643979
0.029759891782211702 0.9869109947643979
0.03145079472438282 0.9869109947643979
0.0317213391951302 0.9869109947643979
0.03192424754819073 0.9869109947643979
0.03199188366587758 0.9869109947643979
0.03226242813662496 0.9869109947643979
0.033276969901927626 0.9869109947643979
0.03361515049036185 0.9869109947643979
0.03375042272573554 0.9869109947643979
0.033885694961109235 0.9869109947643979
0.0342915116672303 0.9869109947643979
0.034494420020290836 0.9869109947643979
0.03510314507947244 0.9869109947643979
0.036185322962461956 0.9869109947643979
0.03679404802164356 0.9869109947643979
0.03780858978694623 0.9869109947643979
0.03794386202231992 0.9869109947643979
0.038349678728440986 0.9869109947643979
0.03848495096381468 0.9869109947643979
0.038755495434562054 0.9869109947643979
0.038890767669935745 0.9869109947643979
0.03963476496449104 0.9869109947643979
0.039905309435238415 0.9869109947643979
0.040040581670612106 0.9869109947643979
0.04091985120054109 0.9869109947643979
0.04119039567128847 0.9869109947643979
0.041596212377409535 0.9869109947643979
0.04206966520121745 0.9869109947643979
0.04234020967196483 0.9869109947643979
0.04308420696652012 0.9869109947643979
0.043287115319580655 0.9869109947643979
0.04355765979032804 0.9869109947643979
0.050050727088265135 0.9869109947643979
0.050185999323638826 0.9869109947643979
0.050591816029759894 0.9869109947643979
0.05099763273588096 0.9869109947643979
0.05099763273588096 0.987783595113438
0.05187690226580994 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.05248562732499155 0.987783595113438
0.053973621914102134 0.987783595113438
0.05546161650321271 0.987783595113438
0.055732160973960096 0.987783595113438
0.06276631721339195 0.987783595113438
0.06317213391951303 0.987783595113438
0.0639161312140683 0.987783595113438
0.06398376733175516 0.987783595113438
0.06425431180250253 0.987783595113438
0.06452485627324991 0.987783595113438
0.06452485627324991 0.9895287958115183
0.0646601285086236 0.9895287958115183
0.06486303686168414 0.9895287958115183
0.06499830909705782 0.9895287958115183
0.06540412580317889 0.9895287958115183
0.06553939803855259 0.9895287958115183
0.06689212039228948 0.9895287958115183
0.06777138992221847 0.9895287958115183
0.06831247886371322 0.9895287958115183
0.07067974298275279 0.9895287958115183
0.07115319580656071 0.9895287958115183
0.0712884680419344 0.9895287958115183
0.07162664863036862 0.9895287958115183
0.07182955698342915 0.9895287958115183
0.07216773757186337 0.9895287958115183
0.07270882651335814 0.9895287958115183
0.07291173486641866 0.9895287958115183
0.07352045992560027 0.9895287958115183
0.0737233682786608 0.9895287958115183
0.07392627663172134 0.9895287958115183
0.0744673655732161 0.9895287958115183
0.07541427122083193 0.9895287958115183
0.07554954345620561 0.9895287958115183
0.07568481569157931 0.9895287958115183
0.075820087926953 0.9895287958115183
0.07636117686844775 0.9895287958115183
0.07649644910382145 0.9895287958115183
0.07724044639837674 0.9895287958115183
0.07744335475143727 0.9895287958115183
0.07757862698681095 0.9895287958115183
0.07778153533987149 0.9895287958115183
0.07818735204599256 0.9895287958115183
0.0783902603990531 0.9895287958115183
0.07886371322286101 0.9895287958115183
0.0789989854582347 0.9895287958115183
0.07974298275278999 0.9895287958115183
0.08102806898884005 0.9895287958115183
0.08116334122421373 0.9895287958115183
0.08136624957727426 0.9895287958115183
0.0815691579303348 0.9895287958115183
0.0829218802840717 0.9895287958115183
0.08305715251944538 0.9895287958115183
0.08326006087250591 0.9895287958115183
0.08326006087250591 0.9912739965095986
0.083665877578627 0.9912739965095986
0.08393642204937436 0.9912739965095986
0.08427460263780859 0.9912739965095986
0.08454514710855597 0.9912739965095986
0.08501859993236388 0.9912739965095986
0.08691241122759553 0.9912739965095986
0.08704768346296922 0.9912739965095986
0.08799458911058505 0.9912739965095986
0.08812986134595874 0.9912739965095986
0.08826513358133244 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.08887385864051403 0.9921465968586387
0.08907676699357457 0.9921465968586387
0.08921203922894826 0.9921465968586387
0.0894149475820088 0.9921465968586387
0.10253635441325668 0.9921465968586387
0.10267162664863037 0.9921465968586387
0.10294217111937774 0.9921465968586387
0.10307744335475144 0.9921465968586387
0.10456543794386203 0.9921465968586387
0.10476834629692255 0.9921465968586387
0.10551234359147785 0.9921465968586387
0.10557997970916469 0.9921465968586387
0.10578288806222523 0.9921465968586387
0.10585052417991207 0.9921465968586387
0.10652688535678052 0.9921465968586387
0.10666215759215421 0.9921465968586387
0.1067974298275279 0.9921465968586387
0.10686506594521475 0.9921465968586387
0.10700033818058843 0.9921465968586387
0.10713561041596212 0.9921465968586387
0.10727088265133582 0.9921465968586387
0.10754142712208319 0.9921465968586387
0.10767669935745688 0.9921465968586387
0.10781197159283057 0.9921465968586387
0.1081501521812648 0.9921465968586387
0.10828542441663848 0.9921465968586387
0.10889414947582009 0.9921465968586387
0.10889414947582009 0.9930191972076788
0.10916469394656747 0.9930191972076788
0.10929996618194115 0.9930191972076788
0.10963814677037538 0.9930191972076788
0.10990869124112276 0.9930191972076788
0.11004396347649645 0.9930191972076788
0.11011159959418329 0.9930191972076788
0.11024687182955699 0.9930191972076788
0.11099086912411228 0.9930191972076788
0.11119377747717281 0.9930191972076788
0.11153195806560703 0.9930191972076788
0.11207304700710179 0.9930191972076788
0.11227595536016233 0.9930191972076788
0.11498140006763612 0.9930191972076788
0.11552248900913088 0.9930191972076788
0.11565776124450457 0.9930191972076788
0.11728102806898884 0.9930191972076788
0.11741630030436254 0.9930191972076788
0.11761920865742306 0.9930191972076788
0.11775448089279675 0.9930191972076788
0.11816029759891782 0.9930191972076788
0.11829556983429151 0.9930191972076788
0.11903956712884681 0.9930191972076788
0.11917483936422049 0.9930191972076788
0.1196482921880284 0.9930191972076788
0.1197835644234021 0.9930191972076788
0.12012174501183633 0.9930191972076788
0.12607372336827866 0.9930191972076788
0.1261413594859655 0.9930191972076788
0.12634426783902605 0.9930191972076788
0.12647954007439974 0.9930191972076788
0.1267500845451471 0.9930191972076788
0.1268853567805208 0.9930191972076788
0.12776462631044977 0.9930191972076788
0.12789989854582348 0.9930191972076788
0.12817044301657085 0.9930191972076788
0.12830571525194454 0.9930191972076788
0.12850862360500506 0.9930191972076788
0.1285762597226919 0.9930191972076788
0.128982076428813 0.9930191972076788
0.12911734866418667 0.9930191972076788
0.12986134595874196 0.9930191972076788
0.1301995265471762 0.9930191972076788
0.13053770713561041 0.9930191972076788
0.1306729793709841 0.9930191972076788
0.13087588772404463 0.9930191972076788
0.1309435238417315 0.9930191972076788
0.15630706797429827 0.9930191972076788
0.1565099763273588 0.9930191972076788
0.15671288468041936 0.9930191972076788
0.1575245180926615 0.9930191972076788
0.15759215421034833 0.9930191972076788
0.15793033479878255 0.9930191972076788
0.15887724044639837 0.9930191972076788
0.15901251268177208 0.9930191972076788
0.1592154210348326 0.9930191972076788
0.15989178221170106 0.9930191972076788
0.1599594183293879 0.9930191972076788
0.16016232668244842 0.9930191972076788
0.1605681433885695 0.9930191972076788
0.161650321271559 0.9930191972076788
0.1623943185661143 0.9930191972076788
0.16259722691917483 0.9930191972076788
0.16286777138992223 0.9930191972076788
0.16679066621575922 0.9930191972076788
0.16780520798106188 0.9930191972076788
0.1680081163341224 0.9930191972076788
0.1687521136286777 0.9930191972076788
0.16888738586405141 0.9930191972076788
0.16969901927629355 0.9930191972076788
0.16983429151166723 0.9930191972076788
0.16990192762935408 0.9930191972076788
0.1701048359824146 0.9930191972076788
0.1708488332769699 0.9930191972076788
0.17098410551234358 0.9930191972076788
0.1714575583361515 0.9930191972076788
0.17172810280689887 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17240446398376733 0.9930191972076788
0.17375718633750423 0.9930191972076788
0.1738924585728779 0.9930191972076788
0.1738924585728779 0.993891797556719
0.17510990869124113 0.993891797556719
0.17551572539736218 0.993891797556719
0.17558336151504902 0.993891797556719
0.17632735880960432 0.993891797556719
0.17646263104497803 0.993891797556719
0.17653026716266487 0.993891797556719
0.17666553939803856 0.993891797556719
0.1770713561041596 0.993891797556719
0.17720662833953332 0.993891797556719
0.17761244504565438 0.993891797556719
0.17774771728102806 0.993891797556719
0.17788298951640175 0.993891797556719
0.17801826175177546 0.993891797556719
0.17835644234020967 0.993891797556719
0.18282042610754143 0.993891797556719
0.18356442340209672 0.993891797556719
0.18376733175515725 0.993891797556719
0.18491714575583362 0.993891797556719
0.18552587081501523 0.993891797556719
0.18586405140344944 0.993891797556719
0.1861345958741968 0.993891797556719
0.18626986810957052 0.993891797556719
0.18647277646263105 0.993891797556719
0.18660804869800474 0.993891797556719
0.18708150152181266 0.993891797556719
0.18721677375718634 0.993891797556719
0.18735204599256003 0.993891797556719
0.1876225904633074 0.993891797556719
0.18856949611092325 0.993891797556719
0.18904294893473114 0.993891797556719
0.18917822117010483 0.993891797556719
0.19026039905309436 0.993891797556719
0.19053094352384173 0.993891797556719
0.19059857964152857 0.993891797556719
0.19073385187690226 0.993891797556719
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.1918160297598918 0.9947643979057592
0.1924247548190734 0.9947643979057592
0.19256002705444708 0.9947643979057592
0.19269529928982077 0.9947643979057592
0.19283057152519445 0.9947643979057592
0.1948596550557998 0.9947643979057592
0.1949949272911735 0.9947643979057592
0.19513019952654717 0.9947643979057592
0.19513019952654717 0.9956369982547993
0.195197835644234 0.9956369982547993
0.1954683801149814 0.9956369982547993
0.19553601623266825 0.9956369982547993
0.1962123774095367 0.9956369982547993
0.19709164693946568 0.9956369982547993
0.19709164693946568 0.9965095986038395
0.19715928305715252 0.9965095986038395
0.19830909705782887 0.9965095986038395
0.19871491376394995 0.9965095986038395
0.1993912749408184 0.9965095986038395
0.1995265471761921 0.9965095986038395
0.19966181941156577 0.9965095986038395
0.19972945552925261 0.9965095986038395
0.1998647277646263 0.9965095986038395
0.2001352722353737 0.9965095986038395
0.20108217788298952 0.9965095986038395
0.20128508623605004 0.9965095986038395
0.20142035847142373 0.9965095986038395
0.20216435576597902 0.9965095986038395
0.20486980047345282 0.9965095986038395
0.20629015894487657 0.9965095986038395
0.20642543118025025 0.9965095986038395
0.20669597565099762 0.9965095986038395
0.20737233682786607 0.9965095986038395
0.20750760906323976 0.9965095986038395
0.20764288129861347 0.9965095986038395
0.20811633412242136 0.9965095986038395
0.20838687859316876 0.9965095986038395
0.20852215082854245 0.9965095986038395
0.20879269529928982 0.9965095986038395
0.20933378424078458 0.9965095986038395
0.2095366925938451 0.9965095986038395
0.2096719648292188 0.9965095986038395
0.20987487318227935 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21217450118363207 0.9965095986038395
0.21285086236050052 0.9965095986038395
0.21305377071356105 0.9965095986038395
0.21318904294893473 0.9965095986038395
0.21366249577274266 0.9965095986038395
0.21643557659790327 0.9965095986038395
0.21657084883327696 0.9965095986038395
0.21657084883327696 0.9973821989528796
0.2176530267162665 0.9973821989528796
0.21778829895164017 0.9973821989528796
0.21805884342238754 0.9973821989528796
0.21832938789313494 0.9973821989528796
0.2185999323638823 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.2190057490700034 0.9973821989528796
0.2193439296584376 0.9973821989528796
0.2194792018938113 0.9973821989528796
0.21961447412918497 0.9973821989528796
0.2200879269529929 0.9973821989528796
0.22042610754142714 0.9973821989528796
0.22171119377747717 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.2225228271897193 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.22529590801487995 0.9973821989528796
0.2258369969563747 0.9973821989528796
0.22603990530943524 0.9973821989528796
0.22664863036861685 0.9973821989528796
0.22678390260399053 0.9973821989528796
0.2277984443692932 0.9973821989528796
0.2280689888400406 0.9973821989528796
0.22813662495772744 0.9973821989528796
0.2285424416638485 0.9973821989528796
0.22861007778153533 0.9973821989528796
0.22874535001690902 0.9973821989528796
0.22881298613459589 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22996280013527223 0.9973821989528796
0.230503889076767 0.9973821989528796
0.23151843084206966 0.9973821989528796
0.23375042272573554 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.234426783902604 0.9973821989528796
0.23469732837335136 0.9973821989528796
0.23496787284409876 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23618532296246195 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.2376056814338857 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23862022319918838 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.2388231315522489 0.9973821989528796
0.23936422049374365 0.9973821989528796
0.23949949272911736 0.9973821989528796
0.2395671288468042 0.9973821989528796
0.23970240108217788 0.9973821989528796
0.24024349002367265 0.9973821989528796
0.2406493067297937 0.9973821989528796
0.2409198512005411 0.9973821989528796
0.24355765979032803 0.9973821989528796
0.2448427460263781 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.24538383496787283 0.9973821989528796
0.24551910720324654 0.9973821989528796
0.24565437943862023 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.24633074061548868 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24680419343929658 0.9973821989528796
0.24707473791004397 0.9973821989528796
0.24815691579303348 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2486303686168414 0.9973821989528796
0.2489685492052756 0.9973821989528796
0.24903618532296246 0.9973821989528796
0.2493743659113967 0.9973821989528796
0.25072708826513357 0.9973821989528796
0.25140344944200205 0.9973821989528796
0.25153872167737573 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.25343253297260737 0.9973821989528796
0.2543794386202232 0.9973821989528796
0.2545147108555969 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.25505579979709164 0.9973821989528796
0.255326344267839 0.9973821989528796
0.2554616165032127 0.9973821989528796
0.25579979709164696 0.9973821989528796
0.2560027054447075 0.9973821989528796
0.25627324991545486 0.9973821989528796
0.25654379438620223 0.9973821989528796
0.25661143050388907 0.9973821989528796
0.25688197497463644 0.9973821989528796
0.2573554277984444 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.25911396685830235 0.9973821989528796
0.25945214744673656 0.9973821989528796
0.2597226919174839 0.9973821989528796
0.2598579641528576 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2606695975650998 0.9973821989528796
0.2608725059181603 0.9973821989528796
0.2613459587419682 0.9973821989528796
0.2614812309773419 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.26181941156577615 0.9973821989528796
0.26215759215421036 0.9973821989528796
0.2623605005072709 0.9973821989528796
0.26242813662495773 0.9973821989528796
0.2625634088603314 0.9973821989528796
0.26263104497801826 0.9973821989528796
0.26276631721339194 0.9973821989528796
0.26378085897869463 0.9973821989528796
0.2639161312140683 0.9973821989528796
0.26398376733175516 0.9973821989528796
0.2641866756848157 0.9973821989528796
0.2645248562732499 0.9973821989528796
0.264930672979371 0.9973821989528796
0.2650659452147447 0.9973821989528796
0.26567467027392627 0.9973821989528796
0.26614812309773417 0.9973821989528796
0.26804193439296586 0.9973821989528796
0.26817720662833955 0.9973821989528796
0.26831247886371323 0.9973821989528796
0.2684477510990869 0.9973821989528796
0.26865065945214744 0.9973821989528796
0.2689212039228948 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.2691917483936422 0.9973821989528796
0.26932702062901587 0.9973821989528796
0.26966520121745013 0.9973821989528796
0.2698004734528238 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.27013865404125803 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.2712884680419344 0.9973821989528796
0.2714237402773081 0.9973821989528796
0.2715590125126818 0.9973821989528796
0.271897193101116 0.9973821989528796
0.2722353736895502 0.9973821989528796
0.2723706459249239 0.9973821989528796
0.272776462631045 0.9973821989528796
0.2729117348664187 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27365573216097394 0.9973821989528796
0.2737233682786608 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2739939127494082 0.9973821989528796
0.2741291849847819 0.9973821989528796
0.2748055461616503 0.9973821989528796
0.274940818397024 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.2774433547514373 0.9973821989528796
0.2775109908691241 0.9973821989528796
0.27771389922218465 0.9973821989528796
0.2777815353398715 0.9973821989528796
0.277984443692932 0.9973821989528796
0.2781197159283057 0.9973821989528796
0.2785255326344268 0.9973821989528796
0.27859316875211365 0.9973821989528796
0.2787960771051742 0.9973821989528796
0.278863713222861 0.9973821989528796
0.2791342576936084 0.9973821989528796
0.2794724382820426 0.9973821989528796
0.2796077105174163 0.9973821989528796
0.28008116334122424 0.9973821989528796
0.2802164355765979 0.9973821989528796
0.2803517078119716 0.9973821989528796
0.2804869800473453 0.9973821989528796
0.28055461616503213 0.9973821989528796
0.2806898884004058 0.9973821989528796
0.28102806898884003 0.9973821989528796
0.2812986134595874 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2818397024010822 0.9973821989528796
0.2820426107541427 0.9973821989528796
0.28271897193101114 0.9973821989528796
0.2828542441663848 0.9973821989528796
0.28292188028407167 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.28495096381467705 0.9973821989528796
0.2853567805207981 0.9973821989528796
0.28555968887385863 0.9973821989528796
0.2856273249915455 0.9973821989528796
0.28576259722691916 0.9973821989528796
0.285830233344606 0.9973821989528796
0.2859655055799797 0.9973821989528796
0.28643895840378764 0.9973821989528796
0.286709502874535 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.28779168075752454 0.9973821989528796
0.28826513358133243 0.9973821989528796
0.2885356780520798 0.9973821989528796
0.2886709502874535 0.9973821989528796
0.2890091308758877 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.2892796753466351 0.9973821989528796
0.2898884004058167 0.9973821989528796
0.2900236726411904 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.2909029421711194 0.9973821989528796
0.29097057828880624 0.9973821989528796
0.2913763949949273 0.9973821989528796
0.29178221170104834 0.9973821989528796
0.2920527561717957 0.9973821989528796
0.2921203922894826 0.9973821989528796
0.2922556645248563 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.29266148123097735 0.9973821989528796
0.29279675346635103 0.9973821989528796
0.2929320257017247 0.9973821989528796
0.2930672979370984 0.9973821989528796
0.29360838687859314 0.9973821989528796
0.2938112952316537 0.9973821989528796
0.2940818397024011 0.9973821989528796
0.2965843760568143 0.9973821989528796
0.2967872844098749 0.9973821989528796
0.2969225566452486 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2977341900574907 0.9973821989528796
0.2979370984105512 0.9973821989528796
0.29800473452823806 0.9973821989528796
0.29814000676361174 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2992221846466013 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.30050727088265133 0.9973821989528796
0.30118363205951976 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30267162664863034 0.9973821989528796
0.3028068988840041 0.9973821989528796
0.3030098072370646 0.9973821989528796
0.30368616841393303 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3048359824146094 0.9973821989528796
0.3056476158268515 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.30591816029759894 0.9973821989528796
0.3060534325329726 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3074061548867095 0.9973821989528796
0.30760906323977005 0.9973821989528796
0.3081501521812648 0.9973821989528796
0.3082854244166385 0.9973821989528796
0.30869124112275953 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.31004396347649643 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.31024687182955696 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.3123435914778492 0.9973821989528796
0.3125464998309097 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.3137639499492729 0.9973821989528796
0.3138992221846466 0.9973821989528796
0.3145079472438282 0.9973821989528796
0.3148461278322624 0.9973821989528796
0.3149137639499493 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31545485289144404 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.316334122421373 0.9973821989528796
0.31653703077443357 0.9973821989528796
0.3167399391274941 0.9973821989528796
0.3169428474805546 0.9973821989528796
0.31701048359824147 0.9973821989528796
0.317213391951302 0.9973821989528796
0.3174163003043625 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3182279337166047 0.9973821989528796
0.31985120054108895 0.9973821989528796
0.32079810618870475 0.9973821989528796
0.32100101454176533 0.9973821989528796
0.3217450118363206 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.32255664524856276 0.9973821989528796
0.3229624619546838 0.9973821989528796
0.3230977341900575 0.9973821989528796
0.32350355089617855 0.9973821989528796
0.3237740953669259 0.9973821989528796
0.3239770037199865 0.9973821989528796
0.3241122759553602 0.9973821989528796
0.324179912073047 0.9973821989528796
0.32438282042610755 0.9973821989528796
0.3252620899560365 0.9973821989528796
0.32607372336827867 0.9973821989528796
0.3262766317213392 0.9973821989528796
0.3264795400743997 0.9973821989528796
0.32708826513358136 0.9973821989528796
0.32722353736895504 0.9973821989528796
0.32756171795738925 0.9973821989528796
0.32769699019276294 0.9973821989528796
0.3282380791342577 0.9973821989528796
0.32850862360500505 0.9973821989528796
0.3286438958403788 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3291849847818735 0.9973821989528796
0.32972607372336826 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33175515725397364 0.9973821989528796
0.3318904294893473 0.9973821989528796
0.33425769360838686 0.9973821989528796
0.3345958741968211 0.9973821989528796
0.33479878254988166 0.9973821989528796
0.335069327020629 0.9973821989528796
0.3353398714913764 0.9973821989528796
0.33696313831586067 0.9973821989528796
0.3371660466689212 0.9973821989528796
0.3373013189042949 0.9973821989528796
0.33878931349340546 0.9973821989528796
0.33892458572877915 0.9973821989528796
0.340750760906324 0.9973821989528796
0.3410889414947582 0.9973821989528796
0.3414271220831924 0.9973821989528796
0.34163003043625295 0.9973821989528796
0.34264457220155564 0.9973821989528796
0.3442678390260399 0.9973821989528796
0.3447412918498478 0.9973821989528796
0.34494420020290834 0.9973821989528796
0.3479201893811295 0.9973821989528796
0.34812309773419003 0.9973821989528796
0.34839364220493746 0.9973821989528796
0.34866418667568483 0.9973821989528796
0.34873182279337167 0.9973821989528796
0.34900236726411904 0.9973821989528796
0.3490700033818059 0.9973821989528796
0.34920527561717957 0.9973821989528796
0.34934054785255325 0.9973821989528796
0.34947582008792694 0.9973821989528796
0.3501521812647954 0.9973821989528796
0.3502874535001691 0.9973821989528796
0.35055799797091647 0.9973821989528796
0.35103145079472436 0.9973821989528796
0.3510990869124112 0.9973821989528796
0.3512343591477849 0.9973821989528796
0.3525870815015218 0.9973821989528796
0.3527899898545823 0.9973821989528796
0.35306053432532974 0.9973821989528796
0.353804531619885 0.9973821989528796
0.3542779844436929 0.9973821989528796
0.35441325667906665 0.9973821989528796
0.35475143726750086 0.9973821989528796
0.3552925262089956 0.9973821989528796
0.3554954345620561 0.9973821989528796
0.35569834291511665 0.9973821989528796
0.35657761244504566 0.9973821989528796
0.35671288468041934 0.9973821989528796
0.3571187013865404 0.9973821989528796
0.3573216097396009 0.9973821989528796
0.3573892458572878 0.9973821989528796
0.35779506256340887 0.9973821989528796
0.3605681433885695 0.9973821989528796
0.3607034156239432 0.9973821989528796
0.36097396009469057 0.9973821989528796
0.36110923233006426 0.9973821989528796
0.3611768684477511 0.9973821989528796
0.3613121406831248 0.9973821989528796
0.361650321271559 0.9973821989528796
0.3617855935069327 0.9973821989528796
0.3619208657423064 0.9973821989528796
0.3620561379776801 0.9973821989528796
0.36259722691917484 0.9973821989528796
0.3627324991545485 0.9973821989528796
0.36327358809604327 0.9973821989528796
0.3635441325667907 0.9973821989528796
0.3759891782211701 0.9973821989528796
0.37619208657423064 0.9973821989528796
0.37632735880960433 0.9973821989528796
0.3768008116334122 0.9973821989528796
0.3769360838687859 0.9973821989528796
0.3777477172810281 0.9973821989528796
0.37788298951640176 0.9973821989528796
0.3789651673993913 0.9973821989528796
0.3793033479878255 0.9973821989528796
0.3801826175177545 0.9973821989528796
0.38058843422387556 0.9973821989528796
0.38153533987149135 0.9973821989528796
0.3816706121068651 0.9973821989528796
0.3820087926952993 0.9973821989528796
0.3822793371660467 0.9973821989528796
0.38241460940142036 0.9973821989528796
0.38254988163679404 0.9973821989528796
0.38275278998985457 0.9973821989528796
0.3841731484612783 0.9973821989528796
0.384308420696652 0.9973821989528796
0.38525532634426785 0.9973821989528796
0.38539059857964153 0.9973821989528796
0.3856611430503889 0.9973821989528796
0.3857964152857626 0.9973821989528796
0.3863375042272574 0.9973821989528796
0.3871491376394995 0.9973821989528796
0.3885018599932364 0.9973821989528796
0.38863713222861007 0.9973821989528796
0.3890429489347311 0.9973821989528796
0.3891782211701048 0.9973821989528796
0.3891782211701048 0.9982547993019197
0.3892458572877917 0.9982547993019197
0.38944876564085223 0.9982547993019197
0.3897193101115996 0.9982547993019197
0.389989854582347 0.9982547993019197
0.39046330740615487 0.9982547993019197
0.39046330740615487 0.9991273996509599
0.3926952992898208 0.9991273996509599
0.39283057152519446 0.9991273996509599
0.39330402434900236 0.9991273996509599
0.39343929658437604 0.9991273996509599
0.3935069327020629 0.9991273996509599
0.39364220493743657 0.9991273996509599
0.3956036523503551 0.9991273996509599
0.3957389245857288 0.9991273996509599
0.39580656070341563 0.9991273996509599
0.39600946905647616 0.9991273996509599
0.39628001352722353 0.9991273996509599
0.3965505579979709 0.9991273996509599
0.39688873858640517 0.9991273996509599
0.39702401082177885 0.9991273996509599
0.3972945552925262 0.9991273996509599
0.3974298275278999 0.9991273996509599
0.3980385525870815 0.9991273996509599
0.39830909705782885 0.9991273996509599
0.3984443692932026 0.9991273996509599
0.3985796415285763 0.9991273996509599
0.3995941832938789 0.9991273996509599
0.39979709164693944 0.9991273996509599
0.40006763611768686 0.9991273996509599
0.40020290835306055 0.9991273996509599
0.4022319918836659 0.9991273996509599
0.40236726411903956 0.9991273996509599
0.4026378085897869 0.9991273996509599
0.40270544470747377 0.9991273996509599
0.4029759891782212 0.9991273996509599
0.40656070341562395 0.9991273996509599
0.4067636117686845 0.9991273996509599
0.4068312478863713 0.9991273996509599
0.406966520121745 0.9991273996509599
0.4079810618870477 0.9991273996509599
0.41075414271220834 0.9991273996509599
0.4118363205951978 0.9991273996509599
0.4119715928305715 0.9991273996509599
0.41244504565437945 0.9991273996509599
0.413527223537369 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41427122083192425 0.9991273996509599
0.4145417653026716 0.9991273996509599
0.414812309773419 0.9991273996509599
0.41494758200879267 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.41528576259722694 0.9991273996509599
0.416570848833277 0.9991273996509599
0.4167061210686507 0.9991273996509599
0.41684139330402437 0.9991273996509599
0.4170443016570849 0.9991273996509599
0.4173824822455191 0.9991273996509599
0.4177206628339533 0.9991273996509599
0.41792357118701384 0.9991273996509599
0.4179912073047007 0.9991273996509599
0.41819411565776127 0.9991273996509599
0.41832938789313495 0.9991273996509599
0.4185322962461955 0.9991273996509599
0.4203584714237403 0.9991273996509599
0.42049374365911396 0.9991273996509599
0.4213053770713561 0.9991273996509599
0.4214406493067298 0.9991273996509599
0.42245519107203244 0.9991273996509599
0.42259046330740613 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4252282718971931 0.9991273996509599
0.4254311802502536 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.42685153872167736 0.9991273996509599
0.4270544470747379 0.9991273996509599
0.4271897193101116 0.9991273996509599
0.4273249915454853 0.9991273996509599
0.427460263780859 0.9991273996509599
0.42752789989854584 0.9991273996509599
0.4276631721339195 0.9991273996509599
0.42888062225228274 0.9991273996509599
0.42908353060534327 0.9991273996509599
0.4291511667230301 0.9991273996509599
0.4292864389584038 0.9991273996509599
0.43003043625295906 0.9991273996509599
0.43016570848833274 0.9991273996509599
0.4303686168413933 0.9991273996509599
0.43057152519445385 0.9991273996509599
0.43070679742982754 0.9991273996509599
0.4307744335475144 0.9991273996509599
0.4311126141359486 0.9991273996509599
0.4312478863713223 0.9991273996509599
0.43138315860669596 0.9991273996509599
0.43151843084206964 0.9991273996509599
0.43165370307744333 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43388569496110924 0.9991273996509599
0.4357795062563409 0.9991273996509599
0.4359824146094014 0.9991273996509599
0.4361176868447751 0.9991273996509599
0.4365235035508962 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4373351369631383 0.9991273996509599
0.43780858978694626 0.9991273996509599
0.4380791342576936 0.9991273996509599
0.4386878593168752 0.9991273996509599
0.4388231315522489 0.9991273996509599
0.4391613121406831 0.9991273996509599
0.4400405816706121 0.9991273996509599
0.4403787622590463 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4418667568481569 0.9991273996509599
0.4420020290835306 0.9991273996509599
0.44234020967196486 0.9991273996509599
0.44247548190733854 0.9991273996509599
0.4426107541427122 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.4440987487318228 0.9991273996509599
0.4449103821440649 0.9991273996509599
0.446195468380115 0.9991273996509599
0.4463983767331755 0.9991273996509599
0.44734528238079135 0.9991273996509599
0.4476158268515387 0.9991273996509599
0.4480216435576598 0.9991273996509599
0.44815691579303346 0.9991273996509599
0.44829218802840715 0.9991273996509599
0.44883327696990194 0.9991273996509599
0.4489685492052756 0.9991273996509599
0.44917145755833615 0.9991273996509599
0.45113290497125463 0.9991273996509599
0.4512681772066283 0.9991273996509599
0.4514710855596889 0.9991273996509599
0.4528914440311126 1.0
0.4537707135610416 1.0
0.45417653026716265 1.0
0.4546499830909706 1.0
0.45586743320933376 1.0
0.45620561379776803 1.0
0.4566114305038891 1.0
0.45674670273926277 1.0
0.457084883327697 1.0
0.45836996956374704 1.0
0.4589110585052418 1.0
0.4590463307406155 1.0
0.460128508623605 1.0
0.4602637808589787 1.0
0.4603314169766655 1.0
0.4604666892120392 1.0
0.46094014203584716 1.0
0.46107541427122084 1.0
0.4612106865065945 1.0
0.4613459587419682 1.0
0.4616165032127156 1.0
0.46208995603652353 1.0
0.4629692255664525 1.0
0.4637132228610078 1.0
0.46398376733175517 1.0
0.46411903956712885 1.0
0.46445722015556307 1.0
0.4646601285086236 1.0
0.4649983090970578 1.0
0.4652012174501184 1.0
0.46533648968549207 1.0
0.46560703415623944 1.0
0.4660128508623605 1.0
0.4663510314507947 1.0
0.46682448427460266 1.0
0.46709502874535 1.0
0.4672303009807237 1.0
0.46790666215759213 1.0
0.46878593168752114 1.0
0.4689212039228948 1.0
0.4690564761582685 1.0
0.4691917483936422 1.0
0.47182955698342915 1.0
0.47196482921880284 1.0
0.4721001014541765 1.0
0.4722353736895502 1.0
0.47230300980723705 1.0
0.4725059181602976 1.0
0.47331755157253974 1.0
0.47365573216097395 1.0
0.474940818397024 1.0
0.4750760906323977 1.0
0.4752789989854582 1.0
0.4755495434562056 1.0
0.47636117686844776 1.0
0.47649644910382144 1.0
0.4770375380453162 1.0
0.47717281028068986 1.0
0.477578626986811 1.0
0.47771389922218466 1.0
0.47832262428136624 1.0
0.4785931687521136 1.0
0.4794724382820426 1.0
0.4796077105174163 1.0
0.4800811633412242 1.0
0.4802164355765979 1.0
0.480622252282719 1.0
0.48075752451809267 1.0
0.48224551910720326 1.0
0.4825160635779506 1.0
0.48373351369631384 1.0
0.48386878593168753 1.0
0.48407169428474806 1.0
0.4851538721677376 1.0
0.48542441663848496 1.0
0.4863036861684139 1.0
0.48657423063916133 1.0
0.4868447751099087 1.0
0.4875211362867771 1.0
0.4876564085221508 1.0
0.48772404463983765 1.0
0.48792695299289823 1.0
0.48840040581670613 1.0
0.48860331416976666 1.0
0.48907676699357455 1.0
0.48921203922894824 1.0
0.48948258369969566 1.0
0.4904971254649983 1.0
0.490632397700372 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.4930672979370984 1.0
0.49327020629015894 1.0
0.4934054785255326 1.0
0.4935407507609063 1.0
0.4938789313493405 1.0
0.49448765640852216 1.0
0.49462292864389584 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.4975312817044302 1.0
0.49766655393980386 1.0
0.500642543118025 1.0
0.5016570848833277 1.0
0.5019952654717619 1.0
0.5021305377071356 1.0
0.5032127155901251 1.0
0.5033479878254988 1.0
0.5043625295908015 1.0
0.5044978018261752 1.0
0.5046330740615489 1.0
0.5047683462969226 1.0
0.50503889076767 1.0
0.5052417991207304 1.0
0.5057828880622253 1.0
0.5060534325329726 1.0
0.5076090632397701 1.0
0.5078796077105174 1.0
0.5081501521812648 1.0
0.5083530605343254 1.0
0.5095705106526885 1.0
0.5097057828880622 1.0
0.5105850524179912 1.0
0.5108555968887386 1.0
0.5112614135948597 1.0
0.5120730470071018 1.0
0.5136286777138992 1.0
0.5137639499492729 1.0
0.5140344944200202 1.0
0.5141697666553939 1.0
0.5146432194792019 1.0
0.5148461278322625 1.0
0.5161312140683125 1.0
0.5162664863036862 1.0
0.5164693946567467 1.0
0.5166046668921204 1.0
0.5168752113628677 1.0
0.5170104835982414 1.0
0.5170781197159283 1.0
0.5172810280689888 1.0
0.5174163003043625 1.0
0.5178897531281704 1.0
0.5190395671288468 1.0
0.5192424754819074 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5199864727764626 1.0
0.5203922894825836 1.0
0.5208657423063916 1.0
0.521136286777139 1.0
0.5213391951301996 1.0
0.5214744673655732 1.0
0.5219479201893811 1.0
0.5222184646601286 1.0
0.522421373013189 1.0
0.5226242813662496 1.0
0.5231653703077443 1.0
0.5232330064254311 1.0
0.5233682786608048 1.0
0.5244504565437944 1.0
0.5246533648968549 1.0
0.5251268177206628 1.0
0.5256002705444708 1.0
0.5256679066621576 1.0
0.5262089956036523 1.0
0.5264795400743997 1.0
0.5268853567805208 1.0
0.5270206290158945 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5279675346635103 1.0
0.5281704430165709 1.0
0.5288468041934393 1.0
0.5291849847818735 1.0
0.5299966181941157 1.0
0.5301318904294894 1.0
0.5301995265471762 1.0
0.5304024349002368 1.0
0.5310787960771052 1.0
0.5314169766655394 1.0
0.5318904294893473 1.0
0.5324991545485289 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5341224213730131 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.5351369631383158 1.0
0.5352045992560027 1.0
0.5356104159621238 1.0
0.5357456881974975 1.0
0.5368278660804869 1.0
0.5370984105512343 1.0
0.5373013189042949 1.0
0.5375718633750423 1.0
0.5383158606695976 1.0
0.5386540412580317 1.0
0.5389245857287792 1.0
0.5405478525532634 1.0
0.5414947582008792 1.0
0.5416300304362529 1.0
0.5418329387893135 1.0
0.5419682110246872 1.0
0.5425769360838688 1.0
0.5429827527899899 1.0
0.5435914778491715 1.0
0.543794386202232 1.0
0.5442678390260399 1.0
0.5445383834967873 1.0
0.5448089279675347 1.0
0.5449442002029083 1.0
0.5452147446736557 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.550760906323977 1.0
0.5511667230300981 1.0
0.5513696313831586 1.0
0.5540750760906324 1.0
0.5542779844436929 1.0
0.5548867095028746 1.0
0.5561041596212377 1.0
0.5562394318566114 1.0
0.5565099763273588 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582685153872168 1.0
0.558606695975651 1.0
0.5589448765640852 1.0
0.5590801487994589 1.0
0.5613121406831247 1.0
0.5614474129184984 1.0
0.5624619546838011 1.0
0.5625972269191748 1.0
0.5643557659790328 1.0
0.5644910382144065 1.0
0.5662495772742645 1.0
0.5671288468041934 1.0
0.5678052079810619 1.0
0.5679404802164356 1.0
0.5685492052756171 1.0
0.5687521136286777 1.0
0.5696313831586067 1.0
0.5702401082177883 1.0
0.5703753804531619 1.0
0.57341900574907 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853229624619547 1.0
0.5855935069327021 1.0
0.5867433209333784 1.0
0.5868785931687521 1.0
0.5870138654041258 1.0
0.5874873182279338 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5883665877578627 1.0
0.58863713222861 1.0
0.5896516739939127 1.0
0.5897869462292864 1.0
0.589989854582347 1.0
0.5903280351707813 1.0
0.5905309435238417 1.0
0.5906662157592154 1.0
0.5909367602299628 1.0
0.592154210348326 1.0
0.5922894825836997 1.0
0.5933716604666892 1.0
0.5935069327020629 1.0
0.5943862022319919 1.0
0.5946567467027393 1.0
0.5948596550557999 1.0
0.5950625634088603 1.0
0.595197835644234 1.0
0.5953331078796077 1.0
0.5954683801149814 1.0
0.5958741968211024 1.0
0.5961447412918498 1.0
0.5967534663510314 1.0
0.596956374704092 1.0
0.5977003719986472 1.0
0.5979032803517078 1.0
0.5980385525870815 1.0
0.5981738248224552 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989178221170105 1.0
0.5991883665877579 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.5997970916469395 1.0
0.5999323638823132 1.0
0.6009469056476159 1.0
0.6011498140006764 1.0
0.6027054447074738 1.0
0.6029083530605344 1.0
0.6035170781197159 1.0
0.6043963476496449 1.0
0.6045316198850186 1.0
0.6049374365911396 1.0
0.6050727088265133 1.0
0.6052756171795739 1.0
0.6054785255326345 1.0
0.6057490700033819 1.0
0.6058843422387555 1.0
0.6061548867095029 1.0
0.6062225228271897 1.0
0.606560703415624 1.0
0.606966520121745 1.0
0.6071017923571187 1.0
0.6075076090632398 1.0
0.6077105174163003 1.0
0.6089956036523504 1.0
0.6091308758877241 1.0
0.6094690564761582 1.0
0.6096043287115319 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6114305038890767 1.0
0.6118363205951979 1.0
0.6127155901251268 1.0
0.6128508623605005 1.0
0.6129184984781874 1.0
0.6131214068312479 1.0
0.6138654041258031 1.0
0.6140006763611768 1.0
0.6148799458911058 1.0
0.6150152181264795 1.0
0.6152181264795401 1.0
0.6154886709502875 1.0
0.6197497463645587 1.0
0.6200202908353061 1.0
0.6203584714237402 1.0
0.6206290158944876 1.0
0.6208319242475482 1.0
0.6210348326006088 1.0
0.6212377409536692 1.0
0.6213730131890429 1.0
0.6216435576597903 1.0
0.6219141021305377 1.0
0.6221170104835982 1.0
0.6246195468380115 1.0
0.6247548190733851 1.0
0.6249577274264457 1.0
0.6251606357795062 1.0
0.6258369969563747 1.0
0.6260399053094352 1.0
0.6267162664863037 1.0
0.6268515387216774 1.0
0.6271220831924248 1.0
0.6277308082516063 1.0
0.6280013527223537 1.0
0.628745350016909 1.0
0.6307744335475144 1.0
0.6309097057828881 1.0
0.6318566114305039 1.0
0.6321947920189381 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.633547514372675 1.0
0.6338856949611092 1.0
0.6342238755495434 1.0
0.6345620561379777 1.0
0.6346296922556646 1.0
0.634832600608725 1.0
0.6349678728440987 1.0
0.6351031450794724 1.0
0.6353736895502198 1.0
0.6355089617855935 1.0
0.6359147784917146 1.0
0.6373351369631384 1.0
0.6374704091985121 1.0
0.6376056814338857 1.0
0.6376733175515725 1.0
0.6394318566114305 1.0
0.6397024010821779 1.0
0.6399729455529253 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6405816706121069 1.0
0.640987487318228 1.0
0.6411227595536017 1.0
0.6412580317889753 1.0
0.6415962123774095 1.0
0.6417314846127832 1.0
0.6419343929658438 1.0
0.6421373013189043 1.0
0.6428136624957728 1.0
0.6429489347311464 1.0
0.6433547514372675 1.0
0.6434223875549544 1.0
0.6435576597903281 1.0
0.6451132904971255 1.0
0.6453838349678729 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.647074737910044 1.0
0.6473452823807914 1.0
0.647480554616165 1.0
0.6486303686168414 1.0
0.6487656408522151 1.0
0.650524179912073 1.0
0.6506594521474467 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.65187690226581 1.0
0.6520121745011837 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6526885356780521 1.0
0.6529590801487994 1.0
0.6543118025025364 1.0
0.6545823469732838 1.0
0.6550557997970916 1.0
0.6559350693270206 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6568819749746364 1.0
0.6574230639161313 1.0
0.6576259722691917 1.0
0.6577612445045654 1.0
0.6580994250929997 1.0
0.6657423063916131 1.0
0.6659452147446736 1.0
0.6660804869800473 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6672303009807237 1.0
0.6675684815691579 1.0
0.6678390260399053 1.0
0.6682448427460264 1.0
0.6683801149814 1.0
0.6685153872167737 1.0
0.6686506594521474 1.0
0.6687859316875211 1.0
0.669327020629016 1.0
0.6693946567467027 1.0
0.6696652012174501 1.0
0.6698681095705107 1.0
0.6700033818058844 1.0
0.6702739262766317 1.0
0.6707473791004397 1.0
0.6708150152181265 1.0
0.6709502874535002 1.0
0.6714913763949949 1.0
0.6716266486303686 1.0
0.6717619208657423 1.0
0.671897193101116 1.0
0.6723030098072371 1.0
0.6730470071017923 1.0
0.6733851876902266 1.0
0.6735880960432871 1.0
0.6737910043963476 1.0
0.6739262766317213 1.0
0.6741291849847819 1.0
0.6742644572201556 1.0
0.674940818397024 1.0
0.6750760906323977 1.0
0.6752113628677714 1.0
0.6753466351031451 1.0
0.6758877240446398 1.0
0.6761582685153872 1.0
0.6763611768684478 1.0
0.6764964491038215 1.0
0.6765640852215082 1.0
0.6769022658099425 1.0
0.6775109908691241 1.0
0.6781873520459926 1.0
0.6787284409874873 1.0
0.6792018938112953 1.0
0.679269529928982 1.0
0.6794048021643557 1.0
0.6795400743997294 1.0
0.6796753466351031 1.0
0.6800811633412243 1.0
0.6803517078119716 1.0
0.6804869800473453 1.0
0.680622252282719 1.0
0.6808927967534664 1.0
0.6812309773419005 1.0
0.6817720662833954 1.0
0.6819073385187691 1.0
0.6820426107541427 1.0
0.6831247886371322 1.0
0.6832600608725059 1.0
0.6835306053432533 1.0
0.6837335136963139 1.0
0.6838011498140006 1.0
0.6839364220493743 1.0
0.684545147108556 1.0
0.6852215082854244 1.0
0.6856273249915454 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6861684139330403 1.0
0.6872505918160298 1.0
0.6885356780520798 1.0
0.6886709502874535 1.0
0.6890767669935746 1.0
0.6892120392289482 1.0
0.6893473114643219 1.0
0.6898207642881299 1.0
0.6899560365235036 1.0
0.6900913087588773 1.0
0.6902942171119377 1.0
0.6909029421711194 1.0
0.691038214406493 1.0
0.6912411227595536 1.0
0.6917822117010484 1.0
0.691917483936422 1.0
0.6929320257017247 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6934731146432195 1.0
0.6935407507609064 1.0
0.6936760229962801 1.0
0.6942847480554616 1.0
0.6946229286438959 1.0
0.6948258369969563 1.0
0.7077443354751437 1.0
0.7078796077105174 1.0
0.7080148799458911 1.0
0.7082854244166384 1.0
0.708488332769699 1.0
0.7086236050050727 1.0
0.7088265133581333 1.0
0.7098410551234359 1.0
0.7103145079472438 1.0
0.7104497801826175 1.0
0.7107203246533649 1.0
0.7109908691241122 1.0
0.7111937774771728 1.0
0.711531958065607 1.0
0.7117348664186676 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7134257693608387 1.0
0.7139668583023334 1.0
0.7143726750084545 1.0
0.7149137639499493 1.0
0.7163341224213731 1.0
0.7168752113628678 1.0
0.7171457558336152 1.0
0.7172810280689889 1.0
0.7174163003043625 1.0
0.7176868447751099 1.0
0.7178221170104836 1.0
0.7181602975989179 1.0
0.7183632059519783 1.0
0.7186337504227257 1.0
0.7187690226580994 1.0
0.7194453838349679 1.0
0.7195806560703416 1.0
0.7196482921880284 1.0
0.7200541088941494 1.0
0.72025701724721 1.0
0.7203922894825837 1.0
0.7205275617179574 1.0
0.7220831924247548 1.0
0.7223537368955022 1.0
0.7228271897193101 1.0
0.7229624619546838 1.0
0.7231653703077443 1.0
0.7235035508961786 1.0
0.7235711870138654 1.0
0.7238417314846128 1.0
0.7242475481907339 1.0
0.7243828204261076 1.0
0.724585728779168 1.0
0.725938451132905 1.0
0.7260737233682787 1.0
0.7262089956036524 1.0
0.7263442678390261 1.0
0.7280351707811972 1.0
0.7291173486641866 1.0
0.7299966181941157 1.0
0.7301995265471762 1.0
0.730267162664863 1.0
0.7304024349002367 1.0
0.7306053432532973 1.0
0.730740615488671 1.0
0.7309435238417314 1.0
0.7314169766655394 1.0
0.7315522489009131 1.0
0.7317551572539737 1.0
0.7330402434900237 1.0
0.7339195130199526 1.0
0.7342576936083869 1.0
0.7345958741968212 1.0
0.7347987825498816 1.0
0.7348664186675685 1.0
0.7352045992560027 1.0
0.736354413256679 1.0
0.7372336827866081 1.0
0.7375718633750423 1.0
0.737707135610416 1.0
0.7383158606695975 1.0
0.7384511329049712 1.0
0.7387893134934055 1.0
0.738992221846466 1.0
0.7396009469056476 1.0
0.7398038552587082 1.0
0.7403449442002029 1.0
0.7404802164355766 1.0
0.740750760906324 1.0
0.7410213053770713 1.0
0.741156577612445 1.0
0.7414271220831924 1.0
0.7414947582008793 1.0
0.7419682110246871 1.0
0.742035847142374 1.0
0.7421711193777477 1.0
0.742509299966182 1.0
0.7432532972607372 1.0
0.7433209333784241 1.0
0.7439296584376057 1.0
0.7445383834967872 1.0
0.7446736557321609 1.0
0.7448089279675346 1.0
0.7449442002029083 1.0
0.7456205613797768 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7462969225566453 1.0
0.7464321947920189 1.0
0.7467703753804532 1.0
0.7469056476158269 1.0
0.7479201893811295 1.0
0.7480554616165032 1.0
0.7486641866756848 1.0
0.7491376394994927 1.0
0.7496787284409875 1.0
0.7498140006763612 1.0
0.7499492729117349 1.0
0.7503550896178559 1.0
0.7508285424416639 1.0
0.7513696313831586 1.0
0.751640175853906 1.0
0.7519107203246533 1.0
0.7523841731484613 1.0
0.7525870815015218 1.0
0.7527223537368956 1.0
0.752925262089956 1.0
0.7530605343253297 1.0
0.7544132566790667 1.0
0.7545485289144404 1.0
0.7549543456205614 1.0
0.7550896178559351 1.0
0.7552925262089956 1.0
0.7556307067974298 1.0
0.7561041596212378 1.0
0.7572539736219142 1.0
0.7574568819749746 1.0
0.7582685153872167 1.0
0.7589448765640853 1.0
0.7592830571525194 1.0
0.7595536016232668 1.0
0.7596888738586405 1.0
0.7598241460940142 1.0
0.7600946905647615 1.0
0.7607034156239432 1.0
0.7608386878593169 1.0
0.7609063239770038 1.0
0.7611768684477511 1.0
0.7615150490361853 1.0
0.761650321271559 1.0
0.7630030436252959 1.0
0.7633412242137302 1.0
0.763408860331417 1.0
0.7635441325667907 1.0
0.7638823131552249 1.0
0.7640175853905986 1.0
0.7645586743320933 1.0
0.7648968549205276 1.0
0.7653026716266487 1.0
0.7654379438620224 1.0
0.7658437605681434 1.0
0.7683462969225566 1.0
0.7694284748055462 1.0
0.7697666553939804 1.0
0.7704430165708488 1.0
0.7706459249239094 1.0
0.7709841055123436 1.0
0.7711193777477173 1.0
0.7715928305715252 1.0
0.7719310111599594 1.0
0.7721339195130199 1.0
0.7722691917483936 1.0
0.7733513696313832 1.0
0.7734866418667569 1.0
0.7736895502198173 1.0
0.773824822455191 1.0
0.7740953669259385 1.0
0.7742306391613122 1.0
0.7745011836320596 1.0
0.780385525870815 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7827527899898545 1.0
0.7830909705782888 1.0
0.7832262428136625 1.0
0.7834291511667231 1.0
0.7851200541088942 1.0
0.7855258708150152 1.0
0.7861345958741969 1.0
0.7863375042272573 1.0
0.7872167737571863 1.0
0.78735204599256 1.0
0.7877578626986811 1.0
0.7879607710517417 1.0
0.7880960432871154 1.0
0.788231315522489 1.0
0.7883665877578627 1.0
0.7885018599932364 1.0
0.7887047683462969 1.0
0.7888400405816706 1.0
0.7889753128170442 1.0
0.7896516739939128 1.0
0.7897869462292865 1.0
0.7905309435238417 1.0
0.7908014879945892 1.0
0.7911396685830233 1.0
0.791680757524518 1.0
0.7922218464660129 1.0
0.7937098410551234 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7943185661143051 1.0
0.7943862022319919 1.0
0.7949949272911735 1.0
0.7951301995265472 1.0
0.7952654717619209 1.0
0.7954007439972945 1.0
0.7956036523503551 1.0
0.7962123774095367 1.0
0.7963476496449103 1.0
0.7971592830571526 1.0
0.7972945552925262 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.7993912749408184 1.0
0.7995941832938789 1.0
0.8004734528238079 1.0
0.8008116334122422 1.0
0.8009469056476158 1.0
0.8011498140006763 1.0
0.8017585390598579 1.0
0.8020967196482922 1.0
0.8024349002367264 1.0
0.8025701724721 1.0
0.802637808589787 1.0
0.8029083530605343 1.0
0.8029759891782212 1.0
0.8031788975312817 1.0
0.8037876225904633 1.0
0.8041258031788975 1.0
0.8053432532972608 1.0
0.8054785255326344 1.0
0.8058167061210687 1.0
0.8062901589448765 1.0
0.8073047007101792 1.0
0.8076428812986135 1.0
0.8080486980047346 1.0
0.8081839702401082 1.0
0.808725059181603 1.0
0.8089279675346636 1.0
0.8090632397700372 1.0
0.8091985120054109 1.0
0.8102130537707135 1.0
0.8103483260060873 1.0
0.8104159621237741 1.0
0.8119039567128847 1.0
0.8126479540074399 1.0
0.8153533987149137 1.0
0.815691579303348 1.0
0.8158944876564085 1.0
0.8160297598917822 1.0
0.8164355765979033 1.0
0.816570848833277 1.0
0.8171119377747718 1.0
0.8175177544808928 1.0
0.8181941156577612 1.0
0.8183293878931349 1.0
0.8183970240108218 1.0
0.8185999323638823 1.0
0.8186675684815692 1.0
0.8190733851876902 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8214406493067298 1.0
0.8217111937774771 1.0
0.8221170104835982 1.0
0.8222522827189719 1.0
0.822658099425093 1.0
0.8227933716604667 1.0
0.8229286438958404 1.0
0.8230639161312141 1.0
0.8233344606019615 1.0
0.8234697328373352 1.0
0.8235373689550219 1.0
0.8238079134257693 1.0
0.823943185661143 1.0
0.8242137301318905 1.0
0.8251606357795063 1.0
0.82529590801488 1.0
0.8260399053094353 1.0
0.826175177544809 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8280689888400405 1.0
0.8283395333107879 1.0
0.8298951640175853 1.0
0.830030436252959 1.0
0.8302333446060196 1.0
0.8304362529590802 1.0
0.8318566114305039 1.0
0.8321947920189381 1.0
0.8323300642543118 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.8328711531958065 1.0
0.8344944200202908 1.0
0.8355765979032803 1.0
0.8359147784917146 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8371998647277646 1.0
0.837470409198512 1.0
0.8376056814338857 1.0
0.8377409536692594 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8388231315522489 1.0
0.8389584037876225 1.0
0.8391613121406831 1.0
0.8392965843760568 1.0
0.8395671288468042 1.0
0.8404463983767332 1.0
0.8405816706121069 1.0
0.8407845789651675 1.0
0.8409198512005411 1.0
0.8411903956712885 1.0
0.8416638484950963 1.0
0.8420020290835306 1.0
0.8424754819073386 1.0
0.8426107541427122 1.0
0.8427460263780859 1.0
0.8428812986134596 1.0
0.8432871153195807 1.0
0.8445722015556307 1.0
0.8447074737910044 1.0
0.8448427460263781 1.0
0.8456543794386202 1.0
0.8457896516739939 1.0
0.8463307406154886 1.0
0.8471423740277308 1.0
0.8474129184984782 1.0
0.8475481907338519 1.0
0.8476834629692256 1.0
0.8482921880284072 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8495772742644572 1.0
0.8513358133243152 1.0
0.8515387216773758 1.0
0.8517416300304362 1.0
0.8521474467365573 1.0
0.852282718971931 1.0
0.8539059857964153 1.0
0.8541088941494758 1.0
0.8547176192086574 1.0
0.8548528914440311 1.0
0.8556645248562732 1.0
0.8559350693270207 1.0
0.856205613797768 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8571525194453838 1.0
0.8574230639161312 1.0
0.8583023334460602 1.0
0.8584376056814339 1.0
0.8587757862698681 1.0
0.859722691917484 1.0
0.8598579641528576 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8604666892120393 1.0
0.8622928643895841 1.0
0.8687182955698343 1.0
0.8690564761582685 1.0
0.869259384511329 1.0
0.8696652012174502 1.0
0.8699357456881975 1.0
0.8703415623943186 1.0
0.8712208319242476 1.0
0.8712884680419344 1.0
0.8714237402773081 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8729793709841055 1.0
0.8731146432194792 1.0
0.8734528238079134 1.0
0.8735880960432871 1.0
0.8742644572201556 1.0
0.8744673655732161 1.0
0.8745350016909029 1.0
0.8746702739262766 1.0
0.8755495434562056 1.0
0.875820087926953 1.0
0.8761582685153873 1.0
0.8762935407507609 1.0
0.876699357456882 1.0
0.8770375380453161 1.0
0.8773757186337504 1.0
0.8775109908691241 1.0
0.877578626986811 1.0
0.8778491714575584 1.0
0.8781873520459925 1.0
0.8792018938112952 1.0
0.8798106188704768 1.0
0.8811633412242137 1.0
0.8814338856949611 1.0
0.8815691579303347 1.0
0.8819749746364559 1.0
0.8820426107541427 1.0
0.8822455191072033 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.883665877578627 1.0
0.8838011498140007 1.0
0.8840040581670612 1.0
0.8842746026378085 1.0
0.8843422387554954 1.0
0.8844775109908691 1.0
0.8858978694622929 1.0
0.8861007778153533 1.0
0.8874535001690903 1.0
0.887588772404464 1.0
0.8876564085221508 1.0
0.8883327696990193 1.0
0.888468041934393 1.0
0.8886709502874535 1.0
0.8896854920527562 1.0
0.8898207642881298 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8909029421711194 1.0
0.8911734866418668 1.0
0.8920527561717957 1.0
0.8923233006425432 1.0
0.8925262089956036 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.893270206290159 1.0
0.8935407507609063 1.0
0.8937436591139668 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8944876564085221 1.0
0.8946905647615827 1.0
0.8947582008792695 1.0
0.8950963814677038 1.0
0.8952992898207643 1.0
0.895434562056138 1.0
0.8962461954683801 1.0
0.8963814677037538 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8970578288806222 1.0
0.8979370984105512 1.0
0.8980723706459249 1.0
0.8981400067636117 1.0
0.8985458234697329 1.0
0.8994250929996618 1.0
0.8995603652350355 1.0
0.9009130875887724 1.0
0.9012512681772066 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9026039905309435 1.0
0.9027392627663172 1.0
0.9029421711193778 1.0
0.9030774433547515 1.0
0.9042948934731146 1.0
0.9049712546499831 1.0
0.9065268853567805 1.0
0.9066621575921542 1.0
0.9087588772404463 1.0
0.90889414947582 1.0
0.9092323300642543 1.0
0.909367602299628 1.0
0.9114643219479202 1.0
0.9115995941832938 1.0
0.9118701386540412 1.0
0.912005410889415 1.0
0.9124112275955361 1.0
0.9125464998309097 1.0
0.9126817720662834 1.0
0.9128170443016571 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9140344944200203 1.0
0.914169766655394 1.0
0.914575583361515 1.0
0.9147108555968887 1.0
0.9148461278322624 1.0
0.915049036185323 1.0
0.9151166723030099 1.0
0.9152519445383835 1.0
0.9169428474805547 1.0
0.9173486641866757 1.0
0.9180250253635441 1.0
0.9191072032465336 1.0
0.9192424754819073 1.0
0.9235035508961785 1.0
0.9237064592492391 1.0
0.9240446398376733 1.0
0.9241799120730471 1.0
0.9243151843084207 1.0
0.9244504565437944 1.0
0.9245180926614812 1.0
0.9247210010145418 1.0
0.9253973621914102 1.0
0.9255326344267839 1.0
0.9256002705444707 1.0
0.9258031788975313 1.0
0.926344267839026 1.0
0.9265471761920866 1.0
0.9266824484274603 1.0
0.9269529928982077 1.0
0.9287115319580657 1.0
0.9288468041934393 1.0
0.9294555292526209 1.0
0.9295908014879946 1.0
0.9301995265471762 1.0
0.9304024349002368 1.0
0.9308082516063578 1.0
0.9309435238417315 1.0
0.931552248900913 1.0
0.9318227933716605 1.0
0.932025701724721 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9328373351369631 1.0
0.9329726073723368 1.0
0.933378424078458 1.0
0.9335136963138316 1.0
0.9341900574907 1.0
0.9346635103145079 1.0
0.9348664186675685 1.0
0.9352722353736895 1.0
0.9369631383158606 1.0
0.9371660466689212 1.0
0.9373689550219817 1.0
0.9375042272573554 1.0
0.9390598579641528 1.0
0.9391951301995265 1.0
0.9396009469056477 1.0
0.9402096719648292 1.0
0.9406154886709502 1.0
0.9406831247886371 1.0
0.9408860331416977 1.0
0.9432532972607373 1.0
0.944200202908353 1.0
0.9443354751437267 1.0
0.9444707473791004 1.0
0.9448089279675347 1.0
0.945079472438282 1.0
0.9454852891444031 1.0
0.9456205613797768 1.0
0.9461616503212715 1.0
0.9462969225566452 1.0
0.9464321947920189 1.0
0.9465674670273926 1.0
0.9469056476158269 1.0
0.9471085559688874 1.0
0.9474467365573216 1.0
0.9598241460940142 1.0
0.9599594183293879 1.0
0.9602299628001353 1.0
0.9611092323300643 1.0
0.961244504565438 1.0
0.9623266824484275 1.0
0.9624619546838011 1.0
0.9627324991545485 1.0
0.9630706797429828 1.0
0.9637470409198512 1.0
0.9638823131552249 1.0
0.9640852215082855 1.0
0.9642204937436591 1.0
0.964693946567467 1.0
0.9648968549205276 1.0
0.9650321271559013 1.0
0.965979032803517 1.0
0.9661143050388907 1.0
0.9662495772742644 1.0
0.9663848495096381 1.0
0.9665877578626987 1.0
0.966925938451133 1.0
0.9670612106865066 1.0
0.9680757524518092 1.0
0.968211024687183 1.0
0.9688873858640514 1.0
0.9690226580994251 1.0
0.9729455529252621 1.0
0.9737571863375042 1.0
0.9738924585728779 1.0
0.9740277308082516 1.0
0.9745688197497464 1.0
0.9749746364558675 1.0
0.9750422725735542 1.0
0.9751775448089279 1.0
0.9752451809266148 1.0
0.9753804531619885 1.0
0.9763273588096043 1.0
0.9765302671626649 1.0
0.976868447751099 1.0
0.9770037199864727 1.0
0.977341900574907 1.0
0.9776124450456544 1.0
0.9790328035170781 1.0
0.9792357118701387 1.0
0.9795738924585728 1.0
0.9797091646939465 1.0
0.9798444369293202 1.0
0.9804531619885019 1.0
0.9811971592830572 1.0
0.9813324315184309 1.0
0.9814000676361176 1.0
0.9815353398714913 1.0
0.9816029759891782 1.0
0.9818735204599256 1.0
0.9832262428136624 1.0
0.9834967872844099 1.0
0.9841055123435914 1.0
0.9842407845789651 1.0
0.9855935069327021 1.0
0.9857287791680758 1.0
0.9865404125803179 1.0
0.9872844098748732 1.0
0.9874196821102469 1.0
0.9875549543456206 1.0
0.987757862698681 1.0
0.9878931349340548 1.0
0.9890429489347311 1.0
0.9905985796415285 1.0
0.9908691241122759 1.0
0.9910720324653365 1.0
0.9916807575245181 1.0
0.9918160297598918 1.0
0.9922894825836996 1.0
0.9924247548190734 1.0
0.9928305715251945 1.0
0.9935745688197497 1.0
0.9937098410551234 1.0
0.9938451132904971 1.0
0.9941832938789313 1.0
0.9943862022319919 1.0
0.9945891105850524 1.0
0.9964152857625972 1.0
0.9965505579979709 1.0
0.9972945552925262 1.0
0.9974298275278999 1.0
0.9979709164693946 1.0
0.998241460940142 1.0
1.0 1.0


==> rocs/CG_manifest_with_manifest_retrain_clean_p_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.009598603839441536
0.0 0.011343804537521814
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.031413612565445025
0.0 0.034904013961605584
0.0 0.03577661431064572
0.0 0.037521815008726006
0.0 0.0462478184991274
0.0 0.049738219895287955
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.06195462478184991
0.0 0.06457242582897033
0.0 0.06719022687609075
0.0 0.07329842931937172
0.0 0.07766143106457242
0.0 0.08027923211169284
0.0 0.08376963350785341
0.0 0.08726003490401396
0.0 0.08900523560209424
0.0 0.09162303664921466
0.0 0.09424083769633508
0.0 0.10034904013961606
0.0 0.10209424083769633
0.0 0.10645724258289703
0.0 0.1082024432809773
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.1143106457242583
0.0 0.11605584642233857
0.0 0.11867364746945899
0.0 0.12041884816753927
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.1431064572425829
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.15968586387434555
0.0 0.16230366492146597
0.0 0.1631762652705061
0.0 0.16579406631762653
0.0 0.16666666666666666
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17713787085514834
0.0 0.18324607329842932
0.0 0.1849912739965096
0.0 0.18760907504363003
0.0 0.19197207678883071
0.0 0.193717277486911
0.0 0.19982547993019198
0.0 0.20157068062827224
0.0 0.20593368237347295
0.0 0.20767888307155322
0.0 0.20855148342059338
0.0 0.21291448516579406
0.0 0.2181500872600349
0.0 0.22164048865619546
0.0 0.23472949389179756
0.0 0.26788830715532286
0.0 0.27399650959860383
0.0 0.2792321116928447
0.0 0.2862129144851658
0.0 0.2914485165794066
0.0 0.29668411867364747
0.0 0.3019197207678883
0.0 0.3045375218150087
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.31413612565445026
0.0 0.3263525305410122
0.0 0.32722513089005234
0.0 0.32897033158813266
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3368237347294939
0.0 0.33856893542757416
0.0 0.3411867364746946
0.0 0.34642233856893545
0.0 0.34904013961605584
0.0 0.3542757417102967
0.0 0.35951134380453753
0.0 0.3612565445026178
0.0 0.36649214659685864
0.0 0.37347294938917974
0.0 0.37521815008726006
0.0 0.38481675392670156
0.0 0.3865619546247818
0.0 0.39092495636998253
0.0 0.39267015706806285
0.0 0.3944153577661431
0.0 0.4013961605584642
0.0 0.40226876090750435
0.0 0.4040139616055846
0.0 0.40575916230366493
6.763611768684478e-05 0.40575916230366493
6.763611768684478e-05 0.40924956369982546
6.763611768684478e-05 0.4336823734729494
6.763611768684478e-05 0.43717277486910994
6.763611768684478e-05 0.4406631762652705
6.763611768684478e-05 0.44851657940663175
6.763611768684478e-05 0.4650959860383944
6.763611768684478e-05 0.4677137870855148
6.763611768684478e-05 0.47033158813263526
6.763611768684478e-05 0.4712041884816754
6.763611768684478e-05 0.4790575916230366
6.763611768684478e-05 0.4799301919720768
6.763611768684478e-05 0.4825479930191972
6.763611768684478e-05 0.4886561954624782
6.763611768684478e-05 0.4912739965095986
6.763611768684478e-05 0.4956369982547993
6.763611768684478e-05 0.49825479930191974
6.763611768684478e-05 0.49912739965095987
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5226876090750436
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.525305410122164
0.00020290835306053433 0.5305410122164049
0.00020290835306053433 0.5349040139616056
0.00020290835306053433 0.5366492146596858
0.00020290835306053433 0.5453752181500873
0.00020290835306053433 0.5471204188481675
0.00020290835306053433 0.5488656195462478
0.0002705444707473791 0.5488656195462478
0.0002705444707473791 0.5523560209424084
0.0002705444707473791 0.5567190226876091
0.0002705444707473791 0.5645724258289704
0.0002705444707473791 0.5663176265270506
0.0002705444707473791 0.5706806282722513
0.0002705444707473791 0.5951134380453752
0.0002705444707473791 0.6038394415357766
0.0002705444707473791 0.6055846422338569
0.0002705444707473791 0.6099476439790575
0.0002705444707473791 0.6116928446771379
0.0002705444707473791 0.612565445026178
0.0002705444707473791 0.6151832460732984
0.0002705444707473791 0.6160558464223386
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6204188481675392
0.0002705444707473791 0.6239092495636999
0.0002705444707473791 0.6265270506108203
0.0002705444707473791 0.6282722513089005
0.0002705444707473791 0.6335078534031413
0.0002705444707473791 0.6352530541012217
0.0002705444707473791 0.6369982547993019
0.0002705444707473791 0.6387434554973822
0.0002705444707473791 0.6422338568935427
0.0002705444707473791 0.643979057591623
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6657940663176265
0.0002705444707473791 0.6684118673647469
0.0002705444707473791 0.6710296684118674
0.0002705444707473791 0.6745200698080279
0.0002705444707473791 0.6841186736474695
0.0002705444707473791 0.6858638743455497
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6954624781849913
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7033158813263525
0.0002705444707473791 0.7068062827225131
0.0002705444707473791 0.7085514834205934
0.0002705444707473791 0.7146596858638743
0.0002705444707473791 0.7181500872600349
0.0002705444707473791 0.7260034904013961
0.0002705444707473791 0.7268760907504364
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7321116928446771
0.0002705444707473791 0.7539267015706806
0.0002705444707473791 0.7556719022687609
0.0002705444707473791 0.756544502617801
0.0002705444707473791 0.7582897033158813
0.0002705444707473791 0.7626527050610821
0.0002705444707473791 0.7635253054101222
0.0002705444707473791 0.7652705061082025
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7696335078534031
0.0002705444707473791 0.774869109947644
0.0002705444707473791 0.7766143106457243
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7792321116928447
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7827225130890052
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.8027923211169284
0.0002705444707473791 0.8045375218150087
0.0002705444707473791 0.8071553228621291
0.0002705444707473791 0.8089005235602095
0.0002705444707473791 0.8097731239092496
0.0002705444707473791 0.81239092495637
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.8176265270506108
0.0002705444707473791 0.8202443280977313
0.0002705444707473791 0.8219895287958116
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.824607329842932
0.0002705444707473791 0.8272251308900523
0.0002705444707473791 0.8307155322862129
0.0002705444707473791 0.8350785340314136
0.0002705444707473791 0.8420593368237347
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.849912739965096
0.0002705444707473791 0.8516579406631762
0.0002705444707473791 0.8568935427574171
0.0002705444707473791 0.8586387434554974
0.0002705444707473791 0.8603839441535777
0.0002705444707473791 0.8630017452006981
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8839441535776614
0.0002705444707473791 0.8865619546247818
0.00033818058843422386 0.8865619546247818
0.00033818058843422386 0.893542757417103
0.00033818058843422386 0.8961605584642234
0.00033818058843422386 0.900523560209424
0.00033818058843422386 0.9057591623036649
0.00033818058843422386 0.9101221640488656
0.00033818058843422386 0.9118673647469459
0.00040581670612106866 0.9118673647469459
0.00040581670612106866 0.9136125654450262
0.0005410889414947582 0.9136125654450262
0.0005410889414947582 0.9171029668411868
0.0005410889414947582 0.918848167539267
0.0005410889414947582 0.9223385689354275
0.0005410889414947582 0.924956369982548
0.0006087250591816029 0.924956369982548
0.0006087250591816029 0.9275741710296684
0.0006763611768684477 0.9275741710296684
0.0006763611768684477 0.9293193717277487
0.0006763611768684477 0.931064572425829
0.0006763611768684477 0.9336823734729494
0.0007439972945552925 0.9336823734729494
0.0007439972945552925 0.9345549738219895
0.0008792695299289821 0.9345549738219895
0.0008792695299289821 0.9363001745200699
0.0009469056476158268 0.9363001745200699
0.0009469056476158268 0.9380453752181501
0.0009469056476158268 0.9397905759162304
0.0010821778829895165 0.9397905759162304
0.0010821778829895165 0.9406631762652705
0.0011498140006763612 0.9406631762652705
0.0011498140006763612 0.9424083769633508
0.0012850862360500508 0.9424083769633508
0.0012850862360500508 0.9450261780104712
0.0013527223537368955 0.9450261780104712
0.0013527223537368955 0.9476439790575916
0.0015556307067974297 0.9476439790575916
0.0015556307067974297 0.9485165794066318
0.0016232668244842746 0.9485165794066318
0.0016232668244842746 0.9511343804537522
0.0016909029421711193 0.9511343804537522
0.0016909029421711193 0.9520069808027923
0.0017585390598579642 0.9520069808027923
0.0017585390598579642 0.9528795811518325
0.0017585390598579642 0.9546247818499127
0.001826175177544809 0.9546247818499127
0.001826175177544809 0.956369982547993
0.0019614474129184983 0.956369982547993
0.0019614474129184983 0.9572425828970331
0.0023672641190395673 0.9572425828970331
0.0023672641190395673 0.9589877835951134
0.0025701724721001015 0.9589877835951134
0.0025701724721001015 0.9598603839441536
0.0026378085897869464 0.9598603839441536
0.0026378085897869464 0.9616055846422339
0.0028407169428474807 0.9616055846422339
0.0028407169428474807 0.9633507853403142
0.003043625295908015 0.9633507853403142
0.003043625295908015 0.9650959860383944
0.0031112614135948595 0.9650959860383944
0.0033818058843422386 0.9650959860383944
0.0039228948258369966 0.9650959860383944
0.0039228948258369966 0.9659685863874345
0.004125803178897531 0.9659685863874345
0.004125803178897531 0.9668411867364747
0.00439634764964491 0.9668411867364747
0.00439634764964491 0.9677137870855148
0.0045316198850186 0.9677137870855148
0.0045316198850186 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005275617179573893 0.9703315881326352
0.005275617179573893 0.9720767888307156
0.005546161650321272 0.9720767888307156
0.0057490700033818055 0.9720767888307156
0.00581670612106865 0.9720767888307156
0.00581670612106865 0.9729493891797557
0.006763611768684477 0.9729493891797557
0.006763611768684477 0.9738219895287958
0.006898884004058167 0.9738219895287958
0.006898884004058167 0.974694589877836
0.007034156239431857 0.974694589877836
0.007169428474805546 0.974694589877836
0.007169428474805546 0.9755671902268761
0.0074399729455529254 0.9755671902268761
0.007575245180926614 0.9755671902268761
0.007913425769360839 0.9755671902268761
0.007913425769360839 0.9764397905759162
0.008386878593168752 0.9764397905759162
0.008522150828542442 0.9764397905759162
0.008522150828542442 0.9773123909249564
0.00919851200541089 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009807237064592493 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.01061887047683463 0.9773123909249564
0.010821778829895164 0.9773123909249564
0.011024687182955697 0.9773123909249564
0.011159959418329387 0.9773123909249564
0.011362867771389923 0.9773123909249564
0.011430503889076767 0.9773123909249564
0.011565776124450457 0.9773123909249564
0.011701048359824147 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.013797768008116334 0.9773123909249564
0.014068312478863714 0.9773123909249564
0.014135948596550558 0.9773123909249564
0.014338856949611092 0.9773123909249564
0.014406493067297937 0.9773123909249564
0.015082854244166385 0.9773123909249564
0.015218126479540075 0.9773123909249564
0.015421034832600608 0.9773123909249564
0.015556307067974298 0.9773123909249564
0.015826851538721678 0.9773123909249564
0.01602975989178221 0.9773123909249564
0.01670612106865066 0.9773123909249564
0.0232668244842746 0.9773123909249564
0.023469732837335135 0.9773123909249564
0.023469732837335135 0.9781849912739965
0.023605005072708827 0.9781849912739965
0.023740277308082515 0.9781849912739965
0.023740277308082515 0.9790575916230366
0.023875549543456207 0.9790575916230366
0.023875549543456207 0.9799301919720768
0.02407845789651674 0.9799301919720768
0.02407845789651674 0.9808027923211169
0.02434900236726412 0.9808027923211169
0.024484274602637808 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.025295908014879947 0.9808027923211169
0.02536354413256679 0.9808027923211169
0.02536354413256679 0.981675392670157
0.02691917483936422 0.981675392670157
0.02705444707473791 0.981675392670157
0.02759553601623267 0.981675392670157
0.02759553601623267 0.9825479930191972
0.028068988840040582 0.9825479930191972
0.02820426107541427 0.9825479930191972
0.02833953331078796 0.9825479930191972
0.02833953331078796 0.9834205933682374
0.02847480554616165 0.9834205933682374
0.02901589448765641 0.9834205933682374
0.029218802840716943 0.9834205933682374
0.029354075076090634 0.9834205933682374
0.029556983429151168 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030571525194453837 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.031180250253635442 0.9834205933682374
0.031180250253635442 0.9851657940663177
0.031247886371322284 0.9851657940663177
0.03138315860669597 0.9851657940663177
0.03145079472438282 0.9851657940663177
0.03185661143050389 0.9851657940663177
0.032194792018938115 0.9851657940663177
0.03239770037199865 0.9851657940663177
0.03300642543118025 0.9851657940663177
0.033209333784240784 0.9851657940663177
0.033344606019614476 0.9851657940663177
0.03402096719648292 0.9851657940663177
0.03402096719648292 0.9860383944153578
0.03422387554954345 0.9860383944153578
0.034359147784917145 0.9860383944153578
0.03517078119715928 0.9860383944153578
0.035373689550219814 0.9860383944153578
0.03598241460940142 0.9860383944153578
0.03611768684477511 0.9860383944153578
0.037740953669259385 0.9860383944153578
0.03848495096381468 0.9860383944153578
0.03895840378762259 0.9860383944153578
0.03936422049374366 0.9860383944153578
0.04010821778829895 0.9860383944153578
0.04037876225904633 0.9860383944153578
0.04091985120054109 0.9860383944153578
0.041122759553601625 0.9860383944153578
0.041596212377409535 0.9860383944153578
0.04186675684815692 0.9860383944153578
0.04186675684815692 0.9869109947643979
0.0420020290835306 0.9869109947643979
0.042137301318904294 0.9869109947643979
0.04240784578965168 0.9869109947643979
0.042746026378085895 0.9869109947643979
0.043828204261075414 0.9869109947643979
0.043963476496449105 0.9869109947643979
0.045586743320933376 0.9869109947643979
0.04572201555630707 0.9869109947643979
0.046804193439296586 0.9869109947643979
0.047345282380791345 0.9869109947643979
0.05032127155901251 0.9869109947643979
0.05092999661819412 0.9869109947643979
0.051065268853567804 0.9869109947643979
0.051065268853567804 0.987783595113438
0.051200541088941495 0.987783595113438
0.05140344944200203 0.987783595113438
0.05147108555968887 0.987783595113438
0.05160635779506256 0.987783595113438
0.051673993912749405 0.987783595113438
0.05194453838349679 0.987783595113438
0.05262089956036523 0.987783595113438
0.052756171795738924 0.987783595113438
0.05383834967872844 0.987783595113438
0.05417653026716267 0.987783595113438
0.05431180250253635 0.987783595113438
0.05579979709164694 0.987783595113438
0.05593506932702063 0.987783595113438
0.0563408860331417 0.987783595113438
0.05654379438620223 0.987783595113438
0.05667906662157592 0.987783595113438
0.05688197497463646 0.987783595113438
0.057287791680757524 0.987783595113438
0.057423063916131216 0.987783595113438
0.057828880622252284 0.987783595113438
0.057964152857625975 0.987783595113438
0.05864051403449442 0.987783595113438
0.058978694622928644 0.987783595113438
0.05904633074061549 0.987783595113438
0.06499830909705782 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06560703415623943 0.9886561954624782
0.06635103145079473 0.9886561954624782
0.07284409874873182 0.9886561954624782
0.07291173486641866 0.9886561954624782
0.07345282380791343 0.9886561954624782
0.07365573216097396 0.9886561954624782
0.07379100439634766 0.9886561954624782
0.07392627663172134 0.9886561954624782
0.07412918498478187 0.9886561954624782
0.07426445722015557 0.9886561954624782
0.07439972945552925 0.9886561954624782
0.07453500169090294 0.9886561954624782
0.07561717957389245 0.9886561954624782
0.07595536016232668 0.9886561954624782
0.07845789651673994 0.9886561954624782
0.07859316875211363 0.9886561954624782
0.07872844098748732 0.9886561954624782
0.07893134934054785 0.9886561954624782
0.07926952992898208 0.9886561954624782
0.07994589110585053 0.9886561954624782
0.08183970240108218 0.9886561954624782
0.08312478863713223 0.9886561954624782
0.0835306053432533 0.9886561954624782
0.08386878593168752 0.9886561954624782
0.08407169428474806 0.9886561954624782
0.08447751099086913 0.9886561954624782
0.08454514710855597 0.9886561954624782
0.08495096381467704 0.9886561954624782
0.08528914440311126 0.9886561954624782
0.08643895840378762 0.9886561954624782
0.08698004734528238 0.9886561954624782
0.08792695299289821 0.9886561954624782
0.0880622252282719 0.9886561954624782
0.08819749746364558 0.9886561954624782
0.08840040581670612 0.9886561954624782
0.08873858640514035 0.9886561954624782
0.08921203922894826 0.9886561954624782
0.08961785593506932 0.9886561954624782
0.08968549205275617 0.9886561954624782
0.08982076428812986 0.9886561954624782
0.08995603652350355 0.9886561954624782
0.09076766993574568 0.9886561954624782
0.09090294217111938 0.9886561954624782
0.09103821440649307 0.9886561954624782
0.09117348664186675 0.9886561954624782
0.09130875887724045 0.9886561954624782
0.09164693946567468 0.9886561954624782
0.09178221170104836 0.9886561954624782
0.0918498478187352 0.9886561954624782
0.09205275617179574 0.9886561954624782
0.09245857287791681 0.9886561954624782
0.0925938451132905 0.9886561954624782
0.0932025701724721 0.9886561954624782
0.09347311464321947 0.9886561954624782
0.09367602299628001 0.9886561954624782
0.09387893134934054 0.9886561954624782
0.09401420358471424 0.9886561954624782
0.09421711193777477 0.9886561954624782
0.09428474805546162 0.9886561954624782
0.09428474805546162 0.9904013961605584
0.09448765640852215 0.9904013961605584
0.09469056476158269 0.9904013961605584
0.09475820087926953 0.9904013961605584
0.09489347311464322 0.9904013961605584
0.0950287453500169 0.9904013961605584
0.09523165370307744 0.9904013961605584
0.09536692593845113 0.9904013961605584
0.09651673993912749 0.9904013961605584
0.09665201217450119 0.9904013961605584
0.0971254649983091 0.9904013961605584
0.09746364558674332 0.9904013961605584
0.09766655393980385 0.9904013961605584
0.09766655393980385 0.9912739965095986
0.09807237064592493 0.9912739965095986
0.09820764288129862 0.9912739965095986
0.09901927629354075 0.9912739965095986
0.09922218464660129 0.9912739965095986
0.09942509299966182 0.9912739965095986
0.09962800135272236 0.9912739965095986
0.09996618194115658 0.9912739965095986
0.10016909029421711 0.9912739965095986
0.1003043625295908 0.9912739965095986
0.1016570848833277 0.9912739965095986
0.10179235711870138 0.9912739965095986
0.10213053770713561 0.9912739965095986
0.10233344606019615 0.9912739965095986
0.1030098072370646 0.9912739965095986
0.10415962123774096 0.9912739965095986
0.10524179912073046 0.9912739965095986
0.10564761582685153 0.9912739965095986
0.10767669935745688 0.9912739965095986
0.10781197159283057 0.9912739965095986
0.10835306053432534 0.9912739965095986
0.10929996618194115 0.9912739965095986
0.11004396347649645 0.9912739965095986
0.11017923571187013 0.9912739965095986
0.11065268853567806 0.9912739965095986
0.1352045992560027 0.9912739965095986
0.13540750760906323 0.9912739965095986
0.13561041596212378 0.9912739965095986
0.13588096043287115 0.9912739965095986
0.13628677713899223 0.9912739965095986
0.13642204937436592 0.9912739965095986
0.13676022996280013 0.9912739965095986
0.1373013189042949 0.9912739965095986
0.1376394994927291 0.9912739965095986
0.1379100439634765 0.9912739965095986
0.1393980385525871 0.9912739965095986
0.13993912749408183 0.9912739965095986
0.14020967196482922 0.9912739965095986
0.1403449442002029 0.9912739965095986
0.1414271220831924 0.9912739965095986
0.14163003043625297 0.9912739965095986
0.14399729455529253 0.9912739965095986
0.1442678390260399 0.9912739965095986
0.14555292526208996 0.9912739965095986
0.1457558336151505 0.9912739965095986
0.1475820087926953 0.9912739965095986
0.14792018938112952 0.9912739965095986
0.1480554616165032 0.9912739965095986
0.14859655055799798 0.9912739965095986
0.14907000338180587 0.9912739965095986
0.14920527561717958 0.9912739965095986
0.14961109232330064 0.9912739965095986
0.14974636455867432 0.9912739965095986
0.14994927291173488 0.9912739965095986
0.15035508961785593 0.9912739965095986
0.15103145079472438 0.9912739965095986
0.15136963138315862 0.9912739965095986
0.1515049036185323 0.9912739965095986
0.15177544808927967 0.9912739965095986
0.1519783564423402 0.9912739965095986
0.15238417314846128 0.9912739965095986
0.15319580656070342 0.9912739965095986
0.1533310787960771 0.9912739965095986
0.15353398714913763 0.9912739965095986
0.15366925938451134 0.9912739965095986
0.1540750760906324 0.9912739965095986
0.15414271220831924 0.9912739965095986
0.15914778491714576 0.9912739965095986
0.1592154210348326 0.9912739965095986
0.1598241460940142 0.9912739965095986
0.1602975989178221 0.9912739965095986
0.1604328711531958 0.9912739965095986
0.16077105174163003 0.9912739965095986
0.1611768684477511 0.9912739965095986
0.16124450456543796 0.9912739965095986
0.16144741291849848 0.9912739965095986
0.161650321271559 0.9912739965095986
0.161650321271559 0.9930191972076788
0.16185322962461954 0.9930191972076788
0.1620561379776801 0.9930191972076788
0.16273249915454852 0.9930191972076788
0.16286777138992223 0.9930191972076788
0.16334122421373012 0.9930191972076788
0.1652350355089618 0.9930191972076788
0.16597903280351708 0.9930191972076788
0.1665877578626987 0.9930191972076788
0.1669259384511329 0.9930191972076788
0.1682786608048698 0.9930191972076788
0.1684139330402435 0.9930191972076788
0.1687521136286777 0.9930191972076788
0.16895502198173826 0.9930191972076788
0.16990192762935408 0.9930191972076788
0.17003719986472776 0.9930191972076788
0.1701048359824146 0.9930191972076788
0.1702401082177883 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17193101115995943 0.9930191972076788
0.17240446398376733 0.9930191972076788
0.17308082516063578 0.9930191972076788
0.1738924585728779 0.9930191972076788
0.18708150152181266 0.9930191972076788
0.1872844098748732 0.9930191972076788
0.18741968211024687 0.9930191972076788
0.1874873182279337 0.9930191972076788
0.18769022658099424 0.9930191972076788
0.18802840716942848 0.9930191972076788
0.188231315522489 0.9930191972076788
0.18843422387554953 0.9930191972076788
0.18904294893473114 0.9930191972076788
0.18917822117010483 0.9930191972076788
0.18931349340547854 0.9930191972076788
0.18951640175853907 0.9930191972076788
0.18965167399391275 0.9930191972076788
0.1897193101115996 0.9930191972076788
0.18985458234697328 0.9930191972076788
0.19019276293540752 0.9930191972076788
0.19039567128846804 0.9930191972076788
0.19053094352384173 0.9930191972076788
0.1908014879945891 0.9930191972076788
0.1909367602299628 0.9930191972076788
0.19127494081839702 0.9930191972076788
0.19398038552587082 0.9930191972076788
0.19418329387893135 0.9930191972076788
0.19431856611430504 0.9930191972076788
0.19465674670273928 0.9930191972076788
0.19553601623266825 0.9930191972076788
0.19600946905647615 0.9930191972076788
0.1962123774095367 0.9930191972076788
0.19918836658775788 0.9930191972076788
0.19932363882313156 0.9930191972076788
0.19966181941156577 0.9930191972076788
0.19972945552925261 0.9930191972076788
0.1998647277646263 0.9930191972076788
0.2001352722353737 0.9930191972076788
0.20027054447074738 0.9930191972076788
0.2006087250591816 0.9930191972076788
0.200879269529929 0.9930191972076788
0.2012174501183632 0.9930191972076788
0.20135272235373688 0.9930191972076788
0.2014879945891106 0.9930191972076788
0.20162326682448428 0.9930191972076788
0.20229962800135273 0.9930191972076788
0.20250253635441326 0.9930191972076788
0.2029083530605343 0.9930191972076788
0.20304362529590803 0.9930191972076788
0.2036523503550896 0.9930191972076788
0.203922894825837 0.9930191972076788
0.2045316198850186 0.9930191972076788
0.2046668921203923 0.9930191972076788
0.2052756171795739 0.9930191972076788
0.20547852553263443 0.9930191972076788
0.20622252282718972 0.9930191972076788
0.2063577950625634 0.9930191972076788
0.21034832600608724 0.9930191972076788
0.21075414271220833 0.9930191972076788
0.2137301318904295 0.9930191972076788
0.2144741291849848 0.9930191972076788
0.21460940142035848 0.9930191972076788
0.214812309773419 0.9930191972076788
0.21508285424416637 0.9930191972076788
0.21528576259722693 0.9930191972076788
0.21609739600946906 0.9930191972076788
0.21623266824484275 0.9930191972076788
0.21643557659790327 0.9930191972076788
0.21657084883327696 0.9930191972076788
0.2167737571863375 0.9930191972076788
0.22123774095366927 0.9930191972076788
0.22184646601285085 0.9930191972076788
0.22198173824822456 0.9930191972076788
0.2221846466012851 0.9930191972076788
0.22231991883665878 0.9930191972076788
0.22333446060196144 0.9930191972076788
0.22346973283733515 0.9930191972076788
0.2240108217788299 0.9930191972076788
0.22421373013189044 0.9930191972076788
0.22468718295569834 0.9930191972076788
0.22482245519107202 0.9930191972076788
0.22502536354413258 0.9930191972076788
0.22516063577950626 0.9930191972076788
0.2253635441325668 0.9930191972076788
0.22556645248562732 0.9930191972076788
0.22590463307406156 0.9930191972076788
0.22603990530943524 0.9930191972076788
0.22624281366249577 0.9930191972076788
0.22637808589786945 0.9930191972076788
0.22752789989854583 0.9930191972076788
0.2277984443692932 0.9930191972076788
0.2277984443692932 0.993891797556719
0.22793371660466688 0.993891797556719
0.2280689888400406 0.993891797556719
0.22813662495772744 0.993891797556719
0.22827189719310112 0.993891797556719
0.22881298613459589 0.993891797556719
0.23151843084206966 0.993891797556719
0.23300642543118025 0.993891797556719
0.23327696990192762 0.993891797556719
0.23381805884342238 0.993891797556719
0.23395333107879607 0.993891797556719
0.23435914778491715 0.993891797556719
0.23456205613797768 0.993891797556719
0.2347649644910382 0.993891797556719
0.23490023672641192 0.993891797556719
0.23496787284409876 0.993891797556719
0.23584714237402774 0.993891797556719
0.23605005072708826 0.993891797556719
0.23618532296246195 0.993891797556719
0.2363882313155225 0.993891797556719
0.23652350355089619 0.993891797556719
0.23679404802164356 0.993891797556719
0.2368616841393304 0.993891797556719
0.2371322286100778 0.993891797556719
0.23740277308082516 0.993891797556719
0.23753804531619885 0.993891797556719
0.2376056814338857 0.993891797556719
0.23774095366925938 0.993891797556719
0.23794386202231993 0.993891797556719
0.23841731484612783 0.993891797556719
0.2385525870815015 0.993891797556719
0.23868785931687522 0.993891797556719
0.2392965843760568 0.993891797556719
0.23943185661143052 0.993891797556719
0.2395671288468042 0.993891797556719
0.2403111261413595 0.993891797556719
0.24058167061210686 0.993891797556719
0.24159621237740952 0.993891797556719
0.24173148461278324 0.993891797556719
0.24186675684815692 0.993891797556719
0.2420020290835306 0.993891797556719
0.2421373013189043 0.993891797556719
0.24227257355427798 0.993891797556719
0.24301657084883327 0.993891797556719
0.24321947920189382 0.993891797556719
0.2433547514372675 0.993891797556719
0.24369293202570172 0.993891797556719
0.24403111261413596 0.993891797556719
0.24538383496787283 0.993891797556719
0.2455867433209334 0.993891797556719
0.24578965167399391 0.993891797556719
0.2459249239093676 0.993891797556719
0.24687182955698342 0.993891797556719
0.24700710179235713 0.993891797556719
0.24734528238079134 0.993891797556719
0.24748055461616503 0.993891797556719
0.24768346296922555 0.993891797556719
0.24795400743997295 0.993891797556719
0.2486303686168414 0.993891797556719
0.24890091308758877 0.993891797556719
0.24917145755833614 0.993891797556719
0.24930672979370985 0.993891797556719
0.2498478187352046 0.993891797556719
0.250118363205952 0.993891797556719
0.2512005410889415 0.993891797556719
0.25126817720662836 0.993891797556719
0.25153872167737573 0.993891797556719
0.25174163003043626 0.993891797556719
0.25187690226580994 0.993891797556719
0.25207981061887047 0.993891797556719
0.25207981061887047 0.9947643979057592
0.2524179912073047 0.9947643979057592
0.2526208995603652 0.9947643979057592
0.25356780520798106 0.9947643979057592
0.2537707135610416 0.9947643979057592
0.2543794386202232 0.9947643979057592
0.2545147108555969 0.9947643979057592
0.2546499830909706 0.9947643979057592
0.2548528914440311 0.9947643979057592
0.25505579979709164 0.9947643979057592
0.2551910720324653 0.9947643979057592
0.2556645248562732 0.9947643979057592
0.2558674332093338 0.9947643979057592
0.2564761582685154 0.9947643979057592
0.25688197497463644 0.9947643979057592
0.25708488332769697 0.9947643979057592
0.2572201555630707 0.9947643979057592
0.25789651673993913 0.9947643979057592
0.2581670612106865 0.9947643979057592
0.25870815015218124 0.9947643979057592
0.258843422387555 0.9947643979057592
0.2593168752113629 0.9947643979057592
0.2595197835644234 0.9947643979057592
0.2596550557997971 0.9947643979057592
0.25992560027054445 0.9947643979057592
0.26006087250591814 0.9947643979057592
0.2605343253297261 0.9947643979057592
0.2606695975650998 0.9947643979057592
0.261887047683463 0.9947643979057592
0.2620223199188367 0.9947643979057592
0.26229286438958405 0.9947643979057592
0.26242813662495773 0.9947643979057592
0.2629015894487656 0.9947643979057592
0.2634426783902604 0.9947643979057592
0.26378085897869463 0.9947643979057592
0.26411903956712884 0.9947643979057592
0.2641866756848157 0.9947643979057592
0.2643895840378762 0.9947643979057592
0.2645248562732499 0.9947643979057592
0.2647277646263104 0.9947643979057592
0.2647954007439973 0.9947643979057592
0.26499830909705785 0.9947643979057592
0.26594521474467364 0.9947643979057592
0.266215759215421 0.9947643979057592
0.2664186675684816 0.9947643979057592
0.2665539398038553 0.9947643979057592
0.26716266486303686 0.9947643979057592
0.26783902603990534 0.9947643979057592
0.26878593168752113 0.9947643979057592
0.2695975650997633 0.9947643979057592
0.269732837335137 0.9947643979057592
0.26986810957051066 0.9947643979057592
0.27000338180588435 0.9947643979057592
0.2702739262766317 0.9947643979057592
0.27034156239431856 0.9947643979057592
0.2705444707473791 0.9947643979057592
0.2707473791004396 0.9947643979057592
0.27122083192424756 0.9947643979057592
0.2715590125126818 0.9947643979057592
0.2716266486303686 0.9947643979057592
0.27196482921880283 0.9947643979057592
0.27230300980723704 0.9947643979057592
0.27257355427798446 0.9947643979057592
0.2726411903956713 0.9947643979057592
0.27331755157253973 0.9947643979057592
0.27338518769022657 0.9947643979057592
0.2735880960432871 0.9947643979057592
0.27385864051403447 0.9947643979057592
0.27406154886709505 0.9947643979057592
0.2741291849847819 0.9947643979057592
0.2744673655732161 0.9947643979057592
0.2747379100439635 0.9947643979057592
0.274940818397024 0.9947643979057592
0.27521136286777137 0.9947643979057592
0.2754142712208319 0.9947643979057592
0.2756171795738925 0.9947643979057592
0.2761582685153872 0.9947643979057592
0.27622590463307406 0.9947643979057592
0.27636117686844774 0.9947643979057592
0.2764288129861346 0.9947643979057592
0.27656408522150827 0.9947643979057592
0.2774433547514373 0.9947643979057592
0.27757862698681096 0.9947643979057592
0.27771389922218465 0.9947643979057592
0.277984443692932 0.9947643979057592
0.27845789651673997 0.9947643979057592
0.2787960771051742 0.9947643979057592
0.2792695299289821 0.9947643979057592
0.2796077105174163 0.9947643979057592
0.2803517078119716 0.9947643979057592
0.280622252282719 0.9947643979057592
0.28075752451809266 0.9947643979057592
0.2809604328711532 0.9947643979057592
0.28102806898884003 0.9947643979057592
0.2811633412242137 0.9947643979057592
0.2821778829895164 0.9947643979057592
0.2823131552248901 0.9947643979057592
0.2844775109908691 0.9947643979057592
0.28461278322624284 0.9947643979057592
0.28461278322624284 0.9956369982547993
0.2851538721677376 0.9956369982547993
0.28528914440311126 0.9956369982547993
0.2865742306391613 0.9956369982547993
0.286709502874535 0.9956369982547993
0.28765640852215085 0.9956369982547993
0.28779168075752454 0.9956369982547993
0.2878593168752114 0.9956369982547993
0.2880622252282719 0.9956369982547993
0.288873858640514 0.9956369982547993
0.2894149475820088 0.9956369982547993
0.2895502198173825 0.9956369982547993
0.2896854920527562 0.9956369982547993
0.28982076428812986 0.9956369982547993
0.28995603652350355 0.9956369982547993
0.29144403111261413 0.9956369982547993
0.29178221170104834 0.9956369982547993
0.2922556645248563 0.9956369982547993
0.29232330064254314 0.9956369982547993
0.2924585728779168 0.9956369982547993
0.2925938451132905 0.9956369982547993
0.2927291173486642 0.9956369982547993
0.2929320257017247 0.9956369982547993
0.2929320257017247 0.9965095986038395
0.2930672979370984 0.9965095986038395
0.2932025701724721 0.9965095986038395
0.29401420358471425 0.9965095986038395
0.29414947582008794 0.9965095986038395
0.29435238417314846 0.9965095986038395
0.294555292526209 0.9965095986038395
0.2961109232330064 0.9965095986038395
0.2962461954683801 0.9965095986038395
0.29665201217450116 0.9965095986038395
0.29685492052756174 0.9965095986038395
0.29800473452823806 0.9965095986038395
0.29814000676361174 0.9965095986038395
0.29854582346973285 0.9965095986038395
0.29868109570510654 0.9965095986038395
0.2992898207642881 0.9965095986038395
0.30023672641190396 0.9965095986038395
0.3003043625295908 0.9965095986038395
0.30098072370645923 0.9965095986038395
0.3010483598241461 0.9965095986038395
0.3013189042948935 0.9965095986038395
0.30158944876564087 0.9965095986038395
0.30172472100101455 0.9965095986038395
0.3017923571187014 0.9965095986038395
0.3019952654717619 0.9965095986038395
0.30219817382482245 0.9965095986038395
0.3031450794724383 0.9965095986038395
0.303280351707812 0.9965095986038395
0.30355089617855935 0.9965095986038395
0.30551234359147783 0.9965095986038395
0.3056476158268515 0.9965095986038395
0.30591816029759894 0.9965095986038395
0.3060534325329726 0.9965095986038395
0.30625634088603315 0.9965095986038395
0.30659452147446736 0.9965095986038395
0.3069327020629016 0.9965095986038395
0.30706797429827526 0.9965095986038395
0.30747379100439637 0.9965095986038395
0.3076766993574569 0.9965095986038395
0.3078119715928306 0.9965095986038395
0.30842069665201216 0.9965095986038395
0.30855596888738585 0.9965095986038395
0.30869124112275953 0.9965095986038395
0.30943523841731485 0.9965095986038395
0.3103145079472438 0.9965095986038395
0.31044978018261754 0.9965095986038395
0.3105174163003044 0.9965095986038395
0.31065268853567807 0.9965095986038395
0.31112614135948596 0.9965095986038395
0.31126141359485965 0.9965095986038395
0.31139668583023333 0.9965095986038395
0.311531958065607 0.9965095986038395
0.31214068312478865 0.9965095986038395
0.3137639499492729 0.9965095986038395
0.3140344944200203 0.9965095986038395
0.314169766655394 0.9965095986038395
0.31477849171457556 0.9965095986038395
0.3149137639499493 0.9965095986038395
0.315049036185323 0.9965095986038395
0.3158606695975651 0.9965095986038395
0.3159959418329388 0.9965095986038395
0.3160635779506256 0.9965095986038395
0.3161988501859993 0.9965095986038395
0.31701048359824147 0.9965095986038395
0.31761920865742305 0.9965095986038395
0.318092661481231 0.9965095986038395
0.3184308420696652 0.9965095986038395
0.3187013865404126 0.9965095986038395
0.3189042948934731 0.9965095986038395
0.31897193101115995 0.9965095986038395
0.31910720324653363 0.9965095986038395
0.31985120054108895 0.9965095986038395
0.3200541088941495 0.9965095986038395
0.3201217450118363 0.9965095986038395
0.32025701724721 0.9965095986038395
0.321136286777139 0.9965095986038395
0.3212715590125127 0.9965095986038395
0.32133919513019954 0.9965095986038395
0.32133919513019954 0.9973821989528796
0.3214744673655732 0.9973821989528796
0.3227595536016233 0.9973821989528796
0.3230977341900575 0.9973821989528796
0.323300642543118 0.9973821989528796
0.32451809266148124 0.9973821989528796
0.3253973621914102 0.9973821989528796
0.3258031788975313 0.9973821989528796
0.3260060872505918 0.9973821989528796
0.3264795400743997 0.9973821989528796
0.3266148123097734 0.9973821989528796
0.3269529928982076 0.9973821989528796
0.32756171795738925 0.9973821989528796
0.328102806898884 0.9973821989528796
0.32891444031112615 0.9973821989528796
0.3291173486641867 0.9973821989528796
0.3293202570172472 0.9973821989528796
0.32952316537030774 0.9973821989528796
0.32999661819411563 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.331146432194792 0.9973821989528796
0.3314169766655394 0.9973821989528796
0.3316875211362868 0.9973821989528796
0.3318904294893473 0.9973821989528796
0.3323638823131552 0.9973821989528796
0.3324991545485289 0.9973821989528796
0.3344606019614474 0.9973821989528796
0.334663510314508 0.9973821989528796
0.33513696313831587 0.9973821989528796
0.3358133243151843 0.9973821989528796
0.3360162326682448 0.9973821989528796
0.3362191410213054 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3365573216097396 0.9973821989528796
0.3366925938451133 0.9973821989528796
0.3368955021981738 0.9973821989528796
0.3373013189042949 0.9973821989528796
0.33757186337504225 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3383834967872844 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.33878931349340546 0.9973821989528796
0.338992221846466 0.9973821989528796
0.3393980385525871 0.9973821989528796
0.33946567467027394 0.9973821989528796
0.33980385525870815 0.9973821989528796
0.33993912749408184 0.9973821989528796
0.3400743997294555 0.9973821989528796
0.34027730808251605 0.9973821989528796
0.34061548867095026 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34102130537707137 0.9973821989528796
0.34176530267162664 0.9973821989528796
0.34210348326006085 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.342915116672303 0.9973821989528796
0.34298275278998985 0.9973821989528796
0.34311802502536354 0.9973821989528796
0.34345620561379775 0.9973821989528796
0.34386202231991886 0.9973821989528796
0.34413256679066623 0.9973821989528796
0.3444031112614136 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.34467365573216097 0.9973821989528796
0.3452823807913426 0.9973821989528796
0.35806560703415624 0.9973821989528796
0.3582008792695299 0.9973821989528796
0.3583361515049036 0.9973821989528796
0.3590125126817721 0.9973821989528796
0.35928305715251946 0.9973821989528796
0.36009469056476157 0.9973821989528796
0.36036523503550894 0.9973821989528796
0.3610415962123774 0.9973821989528796
0.3611768684477511 0.9973821989528796
0.3618532296246195 0.9973821989528796
0.36198850185999326 0.9973821989528796
0.3636794048021644 0.9973821989528796
0.3638823131552249 0.9973821989528796
0.36408522150828543 0.9973821989528796
0.36428812986134596 0.9973821989528796
0.3663172133919513 0.9973821989528796
0.36645248562732496 0.9973821989528796
0.3669259384511329 0.9973821989528796
0.3670612106865066 0.9973821989528796
0.36794048021643555 0.9973821989528796
0.3680757524518093 0.9973821989528796
0.36969901927629356 0.9973821989528796
0.36969901927629356 0.9982547993019197
0.36983429151166725 0.9982547993019197
0.36996956374704093 0.9982547993019197
0.3704430165708488 0.9982547993019197
0.37064592492390935 0.9982547993019197
0.37118701386540415 0.9982547993019197
0.37132228610077783 0.9982547993019197
0.37166046668921204 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.3722691917483936 0.9982547993019197
0.3724044639837673 0.9982547993019197
0.37247210010145415 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.37287791680757526 0.9982547993019197
0.37301318904294894 0.9982547993019197
0.37341900574907 0.9982547993019197
0.3735542779844437 0.9982547993019197
0.3737571863375042 0.9982547993019197
0.3738924585728779 0.9982547993019197
0.3741630030436253 0.9982547993019197
0.37558336151504906 0.9982547993019197
0.37571863375042275 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.37666553939803854 0.9982547993019197
0.37686844775109907 0.9982547993019197
0.37768008116334123 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.37849171457558334 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.3794386202231992 0.9982547993019197
0.3801826175177545 0.9982547993019197
0.3803178897531282 0.9982547993019197
0.38038552587081503 0.9982547993019197
0.3805207981061887 0.9982547993019197
0.3806560703415624 0.9982547993019197
0.3807913425769361 0.9982547993019197
0.38092661481230977 0.9982547993019197
0.3813324315184308 0.9982547993019197
0.382144064930673 0.9982547993019197
0.3822793371660467 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.38302333446060194 0.9982547993019197
0.3830909705782888 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.3838349678728441 0.9982547993019197
0.38403787622590463 0.9982547993019197
0.3841731484612783 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.38491714575583363 0.9982547993019197
0.3857964152857626 0.9982547993019197
0.38593168752113627 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3868785931687521 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3883665877578627 0.9982547993019197
0.38877240446398376 0.9982547993019197
0.38911058505241797 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.38944876564085223 0.9982547993019197
0.39073385187690224 0.9982547993019197
0.390869124112276 0.9982547993019197
0.39195130199526546 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3925600270544471 0.9982547993019197
0.3926952992898208 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.3932363882313155 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935745688197497 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3940480216435577 0.9982547993019197
0.39465674670273926 0.9982547993019197
0.3948596550557998 0.9982547993019197
0.39513019952654715 0.9982547993019197
0.3954007439972946 0.9982547993019197
0.39648292188028406 0.9982547993019197
0.3968211024687183 0.9982547993019197
0.3974298275278999 0.9982547993019197
0.398241460940142 0.9982547993019197
0.3990530943523842 0.9982547993019197
0.39918836658775786 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.40006763611768686 0.9982547993019197
0.4004058167061211 0.9982547993019197
0.40054108894149476 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.40087926952992897 0.9982547993019197
0.40155563070679745 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.40270544470747377 0.9982547993019197
0.40284071694284745 0.9982547993019197
0.4031112614135949 0.9982547993019197
0.4031112614135949 0.9991273996509599
0.4035847142374028 0.9991273996509599
0.403922894825837 0.9991273996509599
0.4041258031788975 0.9991273996509599
0.4043963476496449 0.9991273996509599
0.40588434223875547 0.9991273996509599
0.40608725059181605 0.9991273996509599
0.4064930672979371 0.9991273996509599
0.4066283395333108 0.9991273996509599
0.4073047007101792 0.9991273996509599
0.407845789651674 0.9991273996509599
0.40825160635779506 0.9991273996509599
0.40852215082854243 0.9991273996509599
0.4086574230639161 0.9991273996509599
0.4087926952992898 0.9991273996509599
0.4094690564761583 0.9991273996509599
0.410010145417653 0.9991273996509599
0.410889414947582 0.9991273996509599
0.4110246871829557 0.9991273996509599
0.41230977341900577 0.9991273996509599
0.4125126817720663 0.9991273996509599
0.4128508623605005 0.9991273996509599
0.4129861345958742 0.9991273996509599
0.4131890429489347 0.9991273996509599
0.4133243151843084 0.9991273996509599
0.4135948596550558 0.9991273996509599
0.4137301318904295 0.9991273996509599
0.4171795738924586 0.9991273996509599
0.41731484612783226 0.9991273996509599
0.41778829895164016 0.9991273996509599
0.41792357118701384 0.9991273996509599
0.4190057490700034 0.9991273996509599
0.421778829895164 0.9991273996509599
0.42346973283733513 0.9991273996509599
0.4236050050727088 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.42421373013189045 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4244842746026378 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.4248900913087589 0.9991273996509599
0.42603990530943525 0.9991273996509599
0.4262428136624958 0.9991273996509599
0.42664863036861683 0.9991273996509599
0.4279337166046669 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.4285424416638485 0.9991273996509599
0.42888062225228274 0.9991273996509599
0.42908353060534327 0.9991273996509599
0.4303009807237065 0.9991273996509599
0.43043625295908017 0.9991273996509599
0.43226242813662497 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4331416976665539 0.9991273996509599
0.4341562394318566 0.9991273996509599
0.4342915116672303 0.9991273996509599
0.43510314507947245 0.9991273996509599
0.4353736895502198 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4371322286100778 0.9991273996509599
0.4380791342576936 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.43841731484612784 0.9991273996509599
0.4389584037876226 0.9991273996509599
0.4394318566114305 0.9991273996509599
0.43963476496449105 0.9991273996509599
0.43977003719986474 0.9991273996509599
0.4400405816706121 0.9991273996509599
0.44051403449442 0.9991273996509599
0.4406493067297937 0.9991273996509599
0.44085221508285427 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4420020290835306 0.9991273996509599
0.4422049374365911 0.9991273996509599
0.4424078457896517 0.9991273996509599
0.4425431180250254 0.9991273996509599
0.44267839026039907 0.9991273996509599
0.4434900236726412 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.44524856273249913 0.9991273996509599
0.44538383496787287 0.9991273996509599
0.44680419343929656 0.9991273996509599
0.4469394656746703 0.9991273996509599
0.44781873520459925 0.9991273996509599
0.4480216435576598 0.9991273996509599
0.44829218802840715 0.9991273996509599
0.4484274602637809 0.9991273996509599
0.4489685492052756 0.9991273996509599
0.4491038214406493 0.9991273996509599
0.44950963814677036 0.9991273996509599
0.44964491038214405 0.9991273996509599
0.44978018261751773 0.9991273996509599
0.4502536354413257 0.9991273996509599
0.4503212715590125 0.9991273996509599
0.45065945214744674 0.9991273996509599
0.4507947243828204 0.9991273996509599
0.4509299966181941 0.9991273996509599
0.4516739939127494 0.9991273996509599
0.45187690226580995 0.9991273996509599
0.45201217450118364 0.9991273996509599
0.45235035508961785 0.9991273996509599
0.4524179912073047 0.9991273996509599
0.4525532634426784 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45370307744335475 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.4539736219141021 0.9991273996509599
0.45404125803178896 0.9991273996509599
0.45417653026716265 0.9991273996509599
0.4551234359147785 0.9991273996509599
0.45566452485627323 0.9991273996509599
0.4557321609739601 0.9991273996509599
0.45586743320933376 0.9991273996509599
0.4564761582685154 0.9991273996509599
0.45674670273926277 0.9991273996509599
0.45688197497463645 0.9991273996509599
0.45701724721001014 0.9991273996509599
0.4574230639161312 0.9991273996509599
0.45762597226919177 0.9991273996509599
0.4584376056814339 0.9991273996509599
0.45870815015218125 0.9991273996509599
0.45911396685830236 0.9991273996509599
0.4599932363882313 0.9991273996509599
0.46080486980047347 0.9991273996509599
0.46094014203584716 0.9991273996509599
0.4611430503889077 0.9991273996509599
0.46127832262428137 0.9991273996509599
0.46276631721339195 0.9991273996509599
0.46290158944876564 0.9991273996509599
0.46323977003719985 0.9991273996509599
0.4635103145079472 0.9991273996509599
0.4652012174501184 0.9991273996509599
0.4654041258031789 0.9991273996509599
0.46547176192086576 0.9991273996509599
0.46560703415623944 0.9991273996509599
0.4656746702739263 0.9991273996509599
0.46594521474467365 0.9991273996509599
0.46608048698004734 0.9991273996509599
0.46763611768684477 0.9991273996509599
0.46790666215759213 0.9991273996509599
0.46810957051065266 0.9991273996509599
0.4682448427460264 0.9991273996509599
0.46865065945214746 0.9991273996509599
0.468853567805208 0.9991273996509599
0.46898884004058167 0.9991273996509599
0.46912411227595535 0.9991273996509599
0.46959756509976325 0.9991273996509599
0.469732837335137 0.9991273996509599
0.47034156239431857 0.9991273996509599
0.47047683462969225 0.9991273996509599
0.4720324653364897 0.9991273996509599
0.4722353736895502 0.9991273996509599
0.4725735542779844 0.9991273996509599
0.47270882651335816 0.9991273996509599
0.4742644572201556 0.9991273996509599
0.4743997294555293 0.9991273996509599
0.47453500169090296 0.9991273996509599
0.47467027392627664 0.9991273996509599
0.4747379100439635 0.9991273996509599
0.47487318227933717 0.9991273996509599
0.475820087926953 0.9991273996509599
0.47602299628001354 0.9991273996509599
0.4766317213391951 0.9991273996509599
0.47805207981061887 0.9991273996509599
0.47818735204599255 0.9991273996509599
0.47886371322286103 0.9991273996509599
0.47940480216435577 0.9991273996509599
0.4803517078119716 0.9991273996509599
0.48055461616503214 0.9991273996509599
0.48068988840040583 0.9991273996509599
0.48089279675346636 0.9991273996509599
0.48102806898884004 0.9991273996509599
0.4811633412242137 0.9991273996509599
0.48204261075414273 0.9991273996509599
0.4823131552248901 0.9991273996509599
0.48319242475481905 0.9991273996509599
0.48339533310787963 0.9991273996509599
0.4834629692255665 0.9991273996509599
0.48373351369631384 0.9991273996509599
0.4848156915793033 0.9991273996509599
0.4851538721677376 0.9991273996509599
0.4856949611092323 0.9991273996509599
0.48589786946229285 0.9991273996509599
0.4859655055799797 0.9991273996509599
0.48623605005072706 0.9991273996509599
0.4865065945214745 0.9991273996509599
0.48792695299289823 0.9991273996509599
0.4895502198173825 0.9991273996509599
0.4898207642881299 0.9991273996509599
0.4900236726411904 0.9991273996509599
0.4902265809942509 0.9991273996509599
0.4903618532296246 0.9991273996509599
0.5031450794724383 0.9991273996509599
0.5042948934731146 0.9991273996509599
0.5044301657084883 0.9991273996509599
0.5047007101792357 0.9991273996509599
0.5048359824146094 0.9991273996509599
0.5051741630030436 0.9991273996509599
0.5053094352384173 0.9991273996509599
0.5055799797091647 0.9991273996509599
0.5057152519445384 0.9991273996509599
0.5079472438282042 0.9991273996509599
0.5080825160635779 0.9991273996509599
0.5082854244166385 0.9991273996509599
0.5084206966520122 0.9991273996509599
0.5084883327696991 0.9991273996509599
0.5099763273588096 0.9991273996509599
0.5104497801826176 0.9991273996509599
0.5124788637132228 0.9991273996509599
0.5126817720662834 0.9991273996509599
0.513290497125465 0.9991273996509599
0.5134934054785255 0.9991273996509599
0.5144403111261414 0.9991273996509599
0.5147784917145756 0.9991273996509599
0.5157930334798783 0.9991273996509599
0.5161988501859993 0.9991273996509599
0.5175515725397363 0.9991273996509599
0.5179573892458573 0.9991273996509599
0.5187013865404125 0.9991273996509599
0.5188366587757862 0.9991273996509599
0.5201893811295232 0.9991273996509599
0.5204599256002705 0.9991273996509599
0.5205275617179574 0.9991273996509599
0.5210010145417653 0.9991273996509599
0.522894825836997 0.9991273996509599
0.5230300980723707 0.9991273996509599
0.527696990192763 0.9991273996509599
0.5278322624281366 0.9991273996509599
0.5285086236050051 0.9991273996509599
0.5287115319580656 0.9991273996509599
0.5287791680757524 0.9991273996509599
0.5292526208995604 0.9991273996509599
0.5301995265471762 0.9991273996509599
0.5303347987825499 0.9991273996509599
0.5306053432532972 0.9991273996509599
0.5307406154886709 0.9991273996509599
0.5319580656070342 0.9991273996509599
0.5320933378424079 0.9991273996509599
0.5326344267839026 0.9991273996509599
0.53290497125465 0.9991273996509599
0.5330402434900237 0.9991273996509599
0.5331755157253973 0.9991273996509599
0.5342576936083869 0.9991273996509599
0.5345958741968211 0.9991273996509599
0.5354075076090632 0.9991273996509599
0.535948596550558 0.9991273996509599
0.5360838687859317 0.9991273996509599
0.5366249577274265 0.9991273996509599
0.5367602299628002 0.9991273996509599
0.5368278660804869 0.9991273996509599
0.5369631383158606 0.9991273996509599
0.5380453161988502 0.9991273996509599
0.5383158606695976 0.9991273996509599
0.538518769022658 0.9991273996509599
0.5386540412580317 0.9991273996509599
0.5389245857287792 0.9991273996509599
0.539871491376395 0.9991273996509599
0.5475143726750085 0.9991273996509599
0.5476496449103821 0.9991273996509599
0.5479201893811295 0.9991273996509599
0.5480554616165032 0.9991273996509599
0.5490700033818059 0.9991273996509599
0.5492052756171796 0.9991273996509599
0.5492729117348664 0.9991273996509599
0.5494081839702402 0.9991273996509599
0.550355089617856 0.9991273996509599
0.5511667230300981 0.9991273996509599
0.551234359147785 0.9991273996509599
0.552519445383835 0.9991273996509599
0.5533310787960771 0.9991273996509599
0.5534663510314508 0.9991273996509599
0.5543456205613798 0.9991273996509599
0.5544808927967535 0.9991273996509599
0.5550219817382482 0.9991273996509599
0.5551572539736219 0.9991273996509599
0.5554954345620562 0.9991273996509599
0.5556307067974299 0.9991273996509599
0.555968887385864 0.9991273996509599
0.5562394318566114 0.9991273996509599
0.5563747040919851 0.9991273996509599
0.5577950625634088 0.9991273996509599
0.5578626986810957 0.9991273996509599
0.5579979709164694 0.9991273996509599
0.5590801487994589 0.9991273996509599
0.5592830571525195 0.9991273996509599
0.5594183293878932 0.9991273996509599
0.5600270544470748 0.9991273996509599
0.5602299628001353 0.9991273996509599
0.5705106526885356 0.9991273996509599
0.5709164693946568 0.9991273996509599
0.5711870138654042 0.9991273996509599
0.5713222861007778 0.9991273996509599
0.571660466689212 0.9991273996509599
0.5717957389245857 0.9991273996509599
0.5719310111599594 0.9991273996509599
0.57213391951302 0.9991273996509599
0.5726073723368279 0.9991273996509599
0.5730808251606357 0.9991273996509599
0.573892458572878 0.9991273996509599
0.5740953669259384 0.9991273996509599
0.5745011836320595 0.9991273996509599
0.5747717281028069 0.9991273996509599
0.575177544808928 0.9991273996509599
0.5754480892796754 0.9991273996509599
0.5757862698681095 0.9991273996509599
0.5761920865742306 0.9991273996509599
0.5778153533987149 0.9991273996509599
0.5782888062225229 0.9991273996509599
0.578626986810957 0.9991273996509599
0.579979709164694 0.9991273996509599
0.5803178897531281 0.9991273996509599
0.5805884342238755 0.9991273996509599
0.5823469732837335 0.9991273996509599
0.5826851538721677 0.9991273996509599
0.583902603990531 0.9991273996509599
0.5840378762259046 0.9991273996509599
0.5843760568143389 0.9991273996509599
0.5850524179912073 0.9991273996509599
0.585187690226581 0.9991273996509599
0.5857287791680758 0.9991273996509599
0.5858640514034494 0.9991273996509599
0.5869462292864389 0.9991273996509599
0.5870815015218126 0.9991273996509599
0.5874196821102469 0.9991273996509599
0.5875549543456206 0.9991273996509599
0.5883665877578627 0.9991273996509599
0.5887047683462969 0.9991273996509599
0.5890429489347312 0.9991273996509599
0.5891782211701049 0.9991273996509599
0.5909367602299628 0.9991273996509599
0.5911396685830234 0.9991273996509599
0.591274940818397 0.9991273996509599
0.5914102130537707 0.9991273996509599
0.5916807575245181 0.9991273996509599
0.5918160297598918 0.9991273996509599
0.5923571187013865 0.9991273996509599
0.5927629354075076 0.9991273996509599
0.5928982076428813 0.9991273996509599
0.5930334798782549 0.9991273996509599
0.5938451132904972 0.9991273996509599
0.5939803855258708 0.9991273996509599
0.5941832938789313 0.9991273996509599
0.594318566114305 0.9991273996509599
0.5943862022319919 0.9991273996509599
0.5945214744673656 0.9991273996509599
0.5947243828204261 0.9991273996509599
0.5948596550557999 0.9991273996509599
0.5950625634088603 0.9991273996509599
0.596550557997971 1.0
0.5984443692932025 1.0
0.5990530943523842 1.0
0.5993236388231316 1.0
0.5994589110585052 1.0
0.5996618194115658 1.0
0.6004734528238079 1.0
0.6006087250591816 1.0
0.6008116334122421 1.0
0.6009469056476159 1.0
0.6016232668244843 1.0
0.6018938112952317 1.0
0.6033141697666554 1.0
0.6035847142374028 1.0
0.6036523503550896 1.0
0.6039228948258369 1.0
0.6040581670612107 1.0
0.6041934392965844 1.0
0.6043963476496449 1.0
0.6045316198850186 1.0
0.6047345282380792 1.0
0.6051403449442002 1.0
0.6052756171795739 1.0
0.6058167061210686 1.0
0.6059519783564423 1.0
0.6062901589448766 1.0
0.6075752451809266 1.0
0.6081839702401082 1.0
0.6083192424754819 1.0
0.6102806898884005 1.0
0.6104159621237741 1.0
0.6104835982414609 1.0
0.610889414947582 1.0
0.6114305038890767 1.0
0.6115657761244505 1.0
0.6122421373013189 1.0
0.6123774095366926 1.0
0.6125126817720663 1.0
0.61264795400744 1.0
0.613527223537369 1.0
0.6186675684815691 1.0
0.619208657423064 1.0
0.6195468380114981 1.0
0.6200202908353061 1.0
0.6202908353060534 1.0
0.6208319242475482 1.0
0.6209671964829219 1.0
0.6210348326006088 1.0
0.6211701048359825 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.6216435576597903 1.0
0.621778829895164 1.0
0.6219141021305377 1.0
0.6219817382482246 1.0
0.6221170104835982 1.0
0.6225228271897193 1.0
0.6227257355427799 1.0
0.6233344606019614 1.0
0.6234697328373351 1.0
0.6238079134257694 1.0
0.623943185661143 1.0
0.6242137301318904 1.0
0.624416638484951 1.0
0.6250253635441325 1.0
0.6252282718971931 1.0
0.6255664524856274 1.0
0.625701724721001 1.0
0.6271220831924248 1.0
0.6273926276631722 1.0
0.6275955360162326 1.0
0.6277308082516063 1.0
0.6284748055461616 1.0
0.628745350016909 1.0
0.6300304362529591 1.0
0.6301657084883328 1.0
0.6304362529590801 1.0
0.6305715251944538 1.0
0.6309097057828881 1.0
0.6310449780182618 1.0
0.6316537030774434 1.0
0.6319918836658776 1.0
0.6321947920189381 1.0
0.6326006087250592 1.0
0.632668244842746 1.0
0.6328035170781198 1.0
0.6328711531958066 1.0
0.6330064254311802 1.0
0.6332093337842408 1.0
0.633547514372675 1.0
0.6342238755495434 1.0
0.6343591477849172 1.0
0.6351707811971593 1.0
0.635306053432533 1.0
0.6355089617855935 1.0
0.635711870138654 1.0
0.6362529590801488 1.0
0.6363882313155225 1.0
0.636591139668583 1.0
0.6368616841393304 1.0
0.6374704091985121 1.0
0.6376056814338857 1.0
0.6378085897869462 1.0
0.6380114981400068 1.0
0.638755495434562 1.0
0.6388907676699358 1.0
0.639634764964491 1.0
0.6397700371998647 1.0
0.6404463983767332 1.0
0.6406493067297937 1.0
0.640987487318228 1.0
0.6411227595536017 1.0
0.6415962123774095 1.0
0.6418667568481569 1.0
0.6430842069665201 1.0
0.6432194792018938 1.0
0.6433547514372675 1.0
0.6438958403787622 1.0
0.6447074737910043 1.0
0.6454514710855597 1.0
0.6458572877916807 1.0
0.6460601961447413 1.0
0.6461278322624281 1.0
0.6463307406154887 1.0
0.647074737910044 1.0
0.6472100101454177 1.0
0.6474129184984782 1.0
0.648359824146094 1.0
0.6484950963814677 1.0
0.6495772742644572 1.0
0.6497801826175178 1.0
0.6499154548528915 1.0
0.6499830909705783 1.0
0.6501859993236389 1.0
0.6509299966181941 1.0
0.6512681772066283 1.0
0.6516739939127494 1.0
0.6521474467365573 1.0
0.6546499830909706 1.0
0.6549205275617179 1.0
0.6550557997970916 1.0
0.6551234359147785 1.0
0.6555292526208996 1.0
0.6558674332093338 1.0
0.6560703415623943 1.0
0.6563408860331417 1.0
0.6564761582685154 1.0
0.656611430503889 1.0
0.6575583361515049 1.0
0.6578288806222523 1.0
0.6584376056814338 1.0
0.6586405140344944 1.0
0.6589786946229287 1.0
0.6595874196821102 1.0
0.6596550557997971 1.0
0.6597903280351708 1.0
0.6601961447412918 1.0
0.6608725059181603 1.0
0.661007778153534 1.0
0.6612783226242813 1.0
0.6618194115657762 1.0
0.6619546838011499 1.0
0.6624281366249577 1.0
0.6626310449780183 1.0
0.6626986810957051 1.0
0.6628339533310788 1.0
0.6629015894487656 1.0
0.6630368616841393 1.0
0.6643895840378762 1.0
0.6647954007439973 1.0
0.6650659452147447 1.0
0.6652688535678052 1.0
0.6654041258031789 1.0
0.6655393980385526 1.0
0.6661481230977342 1.0
0.6664186675684816 1.0
0.6666892120392289 1.0
0.6668244842746026 1.0
0.6673655732160974 1.0
0.6682448427460264 1.0
0.668853567805208 1.0
0.6689888400405817 1.0
0.6694622928643896 1.0
0.6695975650997633 1.0
0.6706797429827528 1.0
0.6708150152181265 1.0
0.6709502874535002 1.0
0.6712884680419344 1.0
0.6721001014541765 1.0
0.6722353736895502 1.0
0.6723030098072371 1.0
0.673182279337166 1.0
0.6738586405140345 1.0
0.6741968211024687 1.0
0.6748731822793371 1.0
0.6750760906323977 1.0
0.6752113628677714 1.0
0.6757524518092661 1.0
0.6759553601623267 1.0
0.6760229962800135 1.0
0.6761582685153872 1.0
0.6765640852215082 1.0
0.6769022658099425 1.0
0.6773757186337505 1.0
0.6777815353398715 1.0
0.6779168075752452 1.0
0.6780520798106189 1.0
0.6783226242813662 1.0
0.6812309773419005 1.0
0.6820426107541427 1.0
0.6821778829895164 1.0
0.6832600608725059 1.0
0.6834629692255665 1.0
0.6848156915793033 1.0
0.6851538721677376 1.0
0.6860331416976666 1.0
0.6861684139330403 1.0
0.6863713222861008 1.0
0.6865065945214744 1.0
0.6867771389922218 1.0
0.6869800473452824 1.0
0.6871153195806561 1.0
0.6871829556983429 1.0
0.687588772404464 1.0
0.6877916807575245 1.0
0.6881298613459588 1.0
0.6882651335813325 1.0
0.6887385864051403 1.0
0.6892796753466351 1.0
0.6894149475820088 1.0
0.6900913087588773 1.0
0.6902265809942509 1.0
0.6902942171119377 1.0
0.6904294893473114 1.0
0.6905647615826852 1.0
0.6907676699357457 1.0
0.6914440311126141 1.0
0.6917145755833615 1.0
0.6917822117010484 1.0
0.691917483936422 1.0
0.6927967534663511 1.0
0.6930672979370984 1.0
0.6938112952316537 1.0
0.6939465674670274 1.0
0.6940142035847142 1.0
0.6941494758200879 1.0
0.6957727426445722 1.0
0.6959756509976327 1.0
0.6962461954683801 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.698072370645925 1.0
0.6983429151166723 1.0
0.6986134595874197 1.0
0.6989516401758539 1.0
0.6993574568819749 1.0
0.6995603652350355 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7004396347649645 1.0
0.700642543118025 1.0
0.7008454514710856 1.0
0.7009807237064593 1.0
0.701048359824146 1.0
0.7014541765302672 1.0
0.7018599932363883 1.0
0.7019952654717619 1.0
0.7026039905309436 1.0
0.702874535001691 1.0
0.7031450794724383 1.0
0.7033479878254988 1.0
0.7035508961785594 1.0
0.7053094352384173 1.0
0.7060534325329726 1.0
0.7124788637132229 1.0
0.7125464998309097 1.0
0.712817044301657 1.0
0.7128846804193439 1.0
0.7130199526547176 1.0
0.7130875887724044 1.0
0.7134934054785256 1.0
0.7138992221846466 1.0
0.7151843084206967 1.0
0.7157930334798782 1.0
0.7159283057152519 1.0
0.7170104835982415 1.0
0.7175515725397362 1.0
0.7182279337166046 1.0
0.7189042948934731 1.0
0.7191072032465337 1.0
0.7194453838349679 1.0
0.7195130199526547 1.0
0.7196482921880284 1.0
0.7214744673655732 1.0
0.7219479201893811 1.0
0.7221508285424416 1.0
0.7226242813662496 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7232330064254312 1.0
0.7238417314846128 1.0
0.725532634426784 1.0
0.7261413594859655 1.0
0.7262766317213392 1.0
0.7272911734866419 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.7287115319580656 1.0
0.7288468041934393 1.0
0.7290497125464999 1.0
0.7301995265471762 1.0
0.7304700710179236 1.0
0.7306053432532973 1.0
0.7310787960771051 1.0
0.7312140683124788 1.0
0.7314169766655394 1.0
0.7330402434900237 1.0
0.7340547852553263 1.0
0.7345282380791343 1.0
0.7346635103145079 1.0
0.7347987825498816 1.0
0.7350016909029422 1.0
0.73547514372675 1.0
0.7356780520798106 1.0
0.7358133243151843 1.0
0.7360838687859317 1.0
0.736354413256679 1.0
0.7364896854920527 1.0
0.7368955021981738 1.0
0.7370984105512344 1.0
0.7373689550219817 1.0
0.7375042272573554 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7382482245519107 1.0
0.7385187690226581 1.0
0.738992221846466 1.0
0.7391951301995265 1.0
0.7396009469056476 1.0
0.739871491376395 1.0
0.740277308082516 1.0
0.7404125803178897 1.0
0.7430503889076767 1.0
0.7452147446736558 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7456205613797768 1.0
0.7457558336151505 1.0
0.7460263780858979 1.0
0.7462292864389584 1.0
0.7469732837335137 1.0
0.747243828204261 1.0
0.747311464321948 1.0
0.747717281028069 1.0
0.7481230977341901 1.0
0.7487318227933717 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7492052756171795 1.0
0.7493405478525532 1.0
0.7494081839702401 1.0
0.7496787284409875 1.0
0.7498816367940481 1.0
0.7500169090294218 1.0
0.7504903618532296 1.0
0.750760906323977 1.0
0.751640175853906 1.0
0.7517754480892797 1.0
0.7522489009130876 1.0
0.7526547176192087 1.0
0.7527223537368956 1.0
0.7529928982076429 1.0
0.7532634426783903 1.0
0.753398714913764 1.0
0.7535339871491377 1.0
0.7536692593845113 1.0
0.7542103483260061 1.0
0.7545485289144404 1.0
0.7549543456205614 1.0
0.7550896178559351 1.0
0.7554277984443692 1.0
0.7556983429151167 1.0
0.7569157930334799 1.0
0.7573892458572878 1.0
0.7576597903280352 1.0
0.758133243151843 1.0
0.7584037876225904 1.0
0.7585390598579641 1.0
0.7586743320933378 1.0
0.7590125126817721 1.0
0.7591477849171457 1.0
0.7600270544470747 1.0
0.7606357795062564 1.0
0.7619208657423064 1.0
0.7628677713899222 1.0
0.7630706797429827 1.0
0.7644234020967197 1.0
0.7703077443354751 1.0
0.7708488332769698 1.0
0.7710517416300304 1.0
0.7718633750422725 1.0
0.7719986472776462 1.0
0.7721339195130199 1.0
0.7724044639837674 1.0
0.7734866418667569 1.0
0.7749746364558674 1.0
0.775177544808928 1.0
0.7762597226919175 1.0
0.7763949949272911 1.0
0.7765302671626648 1.0
0.7775448089279675 1.0
0.7776800811633412 1.0
0.7786946229286439 1.0
0.7788975312817045 1.0
0.7792357118701386 1.0
0.7794386202231992 1.0
0.780385525870815 1.0
0.7810618870476834 1.0
0.7816029759891783 1.0
0.781738248224552 1.0
0.7818058843422387 1.0
0.7822793371660467 1.0
0.7826851538721677 1.0
0.7828204261075414 1.0
0.7830909705782888 1.0
0.7832262428136625 1.0
0.7840378762259046 1.0
0.784308420696652 1.0
0.7849171457558336 1.0
0.7850524179912073 1.0
0.7853229624619547 1.0
0.7854582346973283 1.0
0.7864051403449442 1.0
0.7872844098748731 1.0
0.7876902265809943 1.0
0.787825498816368 1.0
0.7880284071694285 1.0
0.7881636794048021 1.0
0.788231315522489 1.0
0.7896516739939128 1.0
0.7897193101115996 1.0
0.7905985796415286 1.0
0.7912073047007102 1.0
0.7914102130537707 1.0
0.7914778491714576 1.0
0.791748393642205 1.0
0.7920189381129523 1.0
0.792154210348326 1.0
0.7924923909367603 1.0
0.7929658437605681 1.0
0.7933716604666892 1.0
0.7935745688197497 1.0
0.7938451132904971 1.0
0.7939803855258708 1.0
0.7947920189381129 1.0
0.7949949272911735 1.0
0.7950625634088603 1.0
0.7952654717619209 1.0
0.7955360162326682 1.0
0.7963476496449103 1.0
0.7965505579979709 1.0
0.7966858302333446 1.0
0.7970916469394657 1.0
0.7972269191748393 1.0
0.797362191410213 1.0
0.7977003719986473 1.0
0.79871491376395 1.0
0.7988501859993237 1.0
0.7989854582346974 1.0
0.7993236388231315 1.0
0.7994589110585052 1.0
0.7998647277646264 1.0
0.8 1.0
0.8002029083530605 1.0
0.8006087250591816 1.0
0.8007439972945553 1.0
0.8010821778829895 1.0
0.8014879945891106 1.0
0.8017585390598579 1.0
0.8018938112952316 1.0
0.8032465336489686 1.0
0.8034494420020291 1.0
0.804396347649645 1.0
0.8045316198850186 1.0
0.804802164355766 1.0
0.8049374365911397 1.0
0.8050727088265134 1.0
0.8058843422387555 1.0
0.8061548867095029 1.0
0.8062901589448765 1.0
0.8081163341224213 1.0
0.808251606357795 1.0
0.809604328711532 1.0
0.8097396009469057 1.0
0.8109570510652688 1.0
0.8136624957727426 1.0
0.8142035847142374 1.0
0.8144741291849847 1.0
0.8147446736557321 1.0
0.8149475820087927 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8186675684815692 1.0
0.8188028407169429 1.0
0.819141021305377 1.0
0.8194792018938113 1.0
0.8202231991883666 1.0
0.820493743659114 1.0
0.8205613797768008 1.0
0.8206966520121745 1.0
0.8213053770713561 1.0
0.8216435576597904 1.0
0.8223199188366588 1.0
0.8224551910720325 1.0
0.8229962800135272 1.0
0.8232668244842746 1.0
0.8233344606019615 1.0
0.8234697328373352 1.0
0.8238755495434562 1.0
0.8240108217788299 1.0
0.8242137301318905 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8257693608386879 1.0
0.8259722691917484 1.0
0.8262428136624957 1.0
0.8263780858978694 1.0
0.8272573554277984 1.0
0.8275278998985458 1.0
0.8286100777815354 1.0
0.8294217111937775 1.0
0.8298951640175853 1.0
0.8300980723706459 1.0
0.8310449780182617 1.0
0.8312478863713223 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8328035170781197 1.0
0.8329387893134934 1.0
0.8334122421373014 1.0
0.8340209671964829 1.0
0.8348326006087251 1.0
0.8349678728440988 1.0
0.8355089617855935 1.0
0.8357795062563409 1.0
0.8371322286100777 1.0
0.8372675008454514 1.0
0.8374027730808251 1.0
0.8375380453161988 1.0
0.8382820426107541 1.0
0.8384849509638147 1.0
0.8399053094352384 1.0
0.8403111261413595 1.0
0.8405816706121069 1.0
0.8448427460263781 1.0
0.8449780182617518 1.0
0.8450456543794386 1.0
0.8451809266148123 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8457220155563071 1.0
0.8460601961447413 1.0
0.8463307406154886 1.0
0.8464660128508623 1.0
0.8482921880284072 1.0
0.8487656408522151 1.0
0.8489009130875887 1.0
0.8496449103821441 1.0
0.8497801826175178 1.0
0.8499830909705783 1.0
0.850118363205952 1.0
0.8507947243828204 1.0
0.8510652688535678 1.0
0.8513358133243152 1.0
0.8514710855596889 1.0
0.8516739939127494 1.0
0.8526208995603652 1.0
0.8528238079134258 1.0
0.8529590801487995 1.0
0.8532972607372337 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8537030774433547 1.0
0.854041258031789 1.0
0.8545823469732837 1.0
0.8547176192086574 1.0
0.8564761582685154 1.0
0.8566790666215759 1.0
0.8583023334460602 1.0
0.8586405140344944 1.0
0.8590463307406155 1.0
0.859249239093676 1.0
0.8595874196821103 1.0
0.8599256002705444 1.0
0.8610754142712208 1.0
0.8612106865065945 1.0
0.8622928643895841 1.0
0.8624281366249578 1.0
0.8627663172133919 1.0
0.8629015894487656 1.0
0.8647954007439973 1.0
0.864930672979371 1.0
0.8652012174501184 1.0
0.865336489685492 1.0
0.8654717619208657 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8685153872167738 1.0
0.8687859316875212 1.0
0.8693946567467027 1.0
0.8695299289820765 1.0
0.8698681095705106 1.0
0.8704091985120054 1.0
0.8706797429827527 1.0
0.8708826513358133 1.0
0.871017923571187 1.0
0.871897193101116 1.0
0.8725059181602975 1.0
0.8726411903956713 1.0
0.8735204599256002 1.0
0.8737233682786608 1.0
0.8741968211024688 1.0
0.8743320933378425 1.0
0.8752113628677713 1.0
0.875346635103145 1.0
0.8756848156915793 1.0
0.875820087926953 1.0
0.8768346296922557 1.0
0.8771728102806899 1.0
0.8783226242813662 1.0
0.8783902603990531 1.0
0.8785255326344268 1.0
0.8796753466351032 1.0
0.8798106188704768 1.0
0.8805546161650322 1.0
0.8806898884004059 1.0
0.8833276969901928 1.0
0.8835306053432533 1.0
0.8856949611092323 1.0
0.885830233344606 1.0
0.8864389584037876 1.0
0.886709502874535 1.0
0.890632397700372 1.0
0.8908353060534325 1.0
0.8913763949949273 1.0
0.891511667230301 1.0
0.8915793033479879 1.0
0.8917822117010483 1.0
0.8925262089956036 1.0
0.8929320257017247 1.0
0.8936083868785931 1.0
0.8938112952316537 1.0
0.8959756509976328 1.0
0.8975312817044302 1.0
0.898004734528238 1.0
0.8983429151166723 1.0
0.8988163679404803 1.0
0.8994927291173487 1.0
0.9011836320595198 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9019276293540751 1.0
0.9029421711193778 1.0
0.9030774433547515 1.0
0.9031450794724383 1.0
0.903280351707812 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.905444707473791 1.0
0.9055799797091647 1.0
0.905918160297599 1.0
0.9060534325329727 1.0
0.9067974298275279 1.0
0.9069327020629016 1.0
0.9070003381805885 1.0
0.919377747717281 1.0
0.9195806560703416 1.0
0.9197159283057152 1.0
0.9201893811295232 1.0
0.9204599256002706 1.0
0.921136286777139 1.0
0.9214744673655733 1.0
0.922894825836997 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9234359147784917 1.0
0.9244504565437944 1.0
0.9245857287791681 1.0
0.9247886371322286 1.0
0.9265471761920866 1.0
0.9267500845451471 1.0
0.9269529928982077 1.0
0.927223537368955 1.0
0.9273588096043287 1.0
0.9274940818397024 1.0
0.9287115319580657 1.0
0.9289144403111261 1.0
0.9290497125464998 1.0
0.9291173486641867 1.0
0.9293878931349341 1.0
0.9297937098410551 1.0
0.9300642543118025 1.0
0.9305377071356105 1.0
0.9310787960771052 1.0
0.9313493405478526 1.0
0.93290497125465 1.0
0.9330402434900237 1.0
0.9341900574907 1.0
0.9343253297260737 1.0
0.9364220493743659 1.0
0.9367602299628002 1.0
0.9368955021981739 1.0
0.938112952316537 1.0
0.9382482245519107 1.0
0.9385187690226581 1.0
0.9386540412580318 1.0
0.9393980385525871 1.0
0.9396685830233344 1.0
0.9409536692593845 1.0
0.9413594859655056 1.0
0.9415623943185661 1.0
0.9416976665539398 1.0
0.942035847142374 1.0
0.9421711193777477 1.0
0.9423063916131214 1.0
0.9424416638484951 1.0
0.9438620223199189 1.0
0.9439972945552926 1.0
0.9445383834967873 1.0
0.9448089279675347 1.0
0.9452823807913425 1.0
0.9456205613797768 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9470409198512005 1.0
0.9471761920865742 1.0
0.9478525532634426 1.0
0.94812309773419 1.0
0.9494081839702401 1.0
0.9495434562056138 1.0
0.9508285424416638 1.0
0.9511667230300981 1.0
0.9512343591477849 1.0
0.9513696313831586 1.0
0.9524518092661481 1.0
0.9525870815015218 1.0
0.9526547176192086 1.0
0.9527899898545823 1.0
0.9528576259722692 1.0
0.9529928982076429 1.0
0.9534663510314508 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9541427122083193 1.0
0.9553601623266824 1.0
0.9556307067974298 1.0
0.9567805207981062 1.0
0.9577274264457221 1.0
0.9579303347987825 1.0
0.9581332431518431 1.0
0.9585390598579642 1.0
0.9587419682110246 1.0
0.9588096043287115 1.0
0.9591477849171458 1.0
0.9599594183293879 1.0
0.9602299628001353 1.0
0.9605681433885696 1.0
0.96077105174163 1.0
0.9608386878593169 1.0
0.961244504565438 1.0
0.9615150490361853 1.0
0.9619208657423064 1.0
0.9620561379776801 1.0
0.9623943185661143 1.0
0.9628001352722354 1.0
0.9636794048021644 1.0
0.9640852215082855 1.0
0.9642881298613459 1.0
0.9646263104497802 1.0
0.9648292188028407 1.0
0.9650321271559013 1.0
0.9657084883327697 1.0
0.9658437605681434 1.0
0.9661143050388907 1.0
0.9662495772742644 1.0
0.9663848495096381 1.0
0.966452485627325 1.0
0.9665877578626987 1.0
0.9666553939803856 1.0
0.966858302333446 1.0
0.966925938451133 1.0
0.9670612106865066 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9678728440987487 1.0
0.9681433885694961 1.0
0.9682786608048698 1.0
0.9697666553939804 1.0
0.9701048359824146 1.0
0.9704430165708489 1.0
0.971254649983091 1.0
0.9722015556307068 1.0
0.9724721001014541 1.0
0.9726750084545147 1.0
0.9730808251606358 1.0
0.9733513696313831 1.0
0.9740953669259385 1.0
0.9741630030436252 1.0
0.974298275278999 1.0
0.9745011836320595 1.0
0.9746364558674332 1.0
0.9749746364558675 1.0
0.9751775448089279 1.0
0.9759215421034833 1.0
0.9760568143388569 1.0
0.9766655393980386 1.0
0.9768008116334123 1.0
0.977341900574907 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.9778829895164017 1.0
0.9789651673993913 1.0
0.979100439634765 1.0
0.9811295231653703 1.0
0.9814000676361176 1.0
0.9816029759891782 1.0
0.9817382482245519 1.0
0.9824146094014203 1.0
0.982549881636794 1.0
0.9829556983429151 1.0
0.9832262428136624 1.0
0.983429151166723 1.0
0.9835644234020967 1.0
0.9838349678728441 1.0
0.9839702401082178 1.0
0.9846466012850862 1.0
0.9848495096381468 1.0
0.9849847818735205 1.0
0.9855935069327021 1.0
0.9856611430503889 1.0
0.9857964152857626 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9910043963476497 1.0
0.9912749408183971 1.0
0.9914102130537708 1.0
0.9918160297598918 1.0
0.9935745688197497 1.0
0.9937098410551234 1.0
0.9952654717619208 1.0
0.9954683801149814 1.0
0.9962123774095367 1.0
0.9963476496449104 1.0
0.9965505579979709 1.0
0.9966858302333446 1.0
0.9974298275278999 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/cg_black_rf_clean_b_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.04288321167883212
0.0 0.05018248175182482
0.0 0.05474452554744526
0.0 0.058394160583941604
0.0 0.060218978102189784
0.0 0.06843065693430657
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07572992700729927
0.0 0.07755474452554745
0.0 0.08394160583941605
0.0 0.10401459854014598
0.0 0.10948905109489052
0.0 0.11131386861313869
0.0 0.11405109489051095
0.0 0.11587591240875912
0.0 0.11952554744525548
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12682481751824817
0.0 0.12864963503649635
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.1395985401459854
0.0 0.14233576642335766
0.0 0.14507299270072993
0.0 0.15328467153284672
0.0 0.15784671532846714
0.0 0.1760948905109489
0.0 0.17791970802919707
0.0 0.17883211678832117
0.0 0.18156934306569342
0.0 0.18339416058394162
0.0 0.18613138686131386
0.0 0.19160583941605838
0.0 0.19251824817518248
0.0 0.20437956204379562
0.0 0.2071167883211679
0.0 0.20894160583941607
0.0 0.21076642335766424
0.0 0.21350364963503649
0.0 0.21624087591240876
0.0 0.21806569343065693
0.0 0.21897810218978103
0.0 0.2208029197080292
0.0 0.2271897810218978
0.0 0.229014598540146
0.0 0.22992700729927007
0.0 0.2354014598540146
0.0 0.23722627737226276
0.0 0.23905109489051096
0.0 0.2427007299270073
0.0 0.2490875912408759
0.0 0.2591240875912409
0.0 0.26277372262773724
0.0 0.26824817518248173
0.0 0.2782846715328467
0.0 0.28102189781021897
6.768189509306261e-05 0.28102189781021897
6.768189509306261e-05 0.28193430656934304
6.768189509306261e-05 0.28375912408759124
6.768189509306261e-05 0.29014598540145986
6.768189509306261e-05 0.2937956204379562
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2965328467153285
6.768189509306261e-05 0.29927007299270075
6.768189509306261e-05 0.30200729927007297
6.768189509306261e-05 0.30383211678832117
6.768189509306261e-05 0.3074817518248175
6.768189509306261e-05 0.3102189781021898
6.768189509306261e-05 0.31386861313868614
0.00013536379018612522 0.31386861313868614
0.00013536379018612522 0.3156934306569343
0.00013536379018612522 0.3175182481751825
0.00013536379018612522 0.3312043795620438
0.00013536379018612522 0.3604014598540146
0.00013536379018612522 0.3613138686131387
0.00013536379018612522 0.36313868613138683
0.00013536379018612522 0.36678832116788324
0.00013536379018612522 0.3731751824817518
0.00013536379018612522 0.3740875912408759
0.00013536379018612522 0.3768248175182482
0.00013536379018612522 0.3777372262773723
0.00013536379018612522 0.3795620437956204
0.00013536379018612522 0.38047445255474455
0.00013536379018612522 0.38503649635036497
0.00027072758037225043 0.38503649635036497
0.00027072758037225043 0.3886861313868613
0.00033840947546531303 0.3886861313868613
0.00033840947546531303 0.3905109489051095
0.0004060913705583756 0.3905109489051095
0.0004060913705583756 0.39233576642335766
0.0004060913705583756 0.39416058394160586
0.0004737732656514382 0.39416058394160586
0.0004737732656514382 0.3968978102189781
0.0005414551607445009 0.3968978102189781
0.0005414551607445009 0.4005474452554745
0.0005414551607445009 0.4096715328467153
0.0005414551607445009 0.41058394160583944
0.0006091370558375635 0.41058394160583944
0.0006091370558375635 0.41514598540145986
0.0006091370558375635 0.416970802919708
0.0006768189509306261 0.416970802919708
0.0006768189509306261 0.41788321167883213
0.0008121827411167512 0.41788321167883213
0.0008121827411167512 0.4206204379562044
0.0008121827411167512 0.4215328467153285
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.4333941605839416
0.0008121827411167512 0.43704379562043794
0.0008121827411167512 0.43886861313868614
0.0009475465313028764 0.43886861313868614
0.0009475465313028764 0.4397810218978102
0.0010829103214890017 0.4397810218978102
0.0010829103214890017 0.4406934306569343
0.0011505922165820643 0.4406934306569343
0.0011505922165820643 0.4416058394160584
0.0011505922165820643 0.45072992700729925
0.0011505922165820643 0.4516423357664234
0.001218274111675127 0.4516423357664234
0.001218274111675127 0.4543795620437956
0.001218274111675127 0.4607664233576642
0.001218274111675127 0.46167883211678834
0.0012859560067681895 0.46167883211678834
0.0012859560067681895 0.4625912408759124
0.0013536379018612521 0.4625912408759124
0.0013536379018612521 0.46441605839416056
0.0013536379018612521 0.4908759124087591
0.0013536379018612521 0.4927007299270073
0.0013536379018612521 0.4936131386861314
0.0014213197969543147 0.4936131386861314
0.0014213197969543147 0.49452554744525545
0.0014213197969543147 0.49635036496350365
0.0014213197969543147 0.5009124087591241
0.0014213197969543147 0.5027372262773723
0.0014213197969543147 0.5072992700729927
0.0014213197969543147 0.5127737226277372
0.00155668358714044 0.5127737226277372
0.00155668358714044 0.5145985401459854
0.00155668358714044 0.5173357664233577
0.001692047377326565 0.5173357664233577
0.001692047377326565 0.5200729927007299
0.001692047377326565 0.5228102189781022
0.001692047377326565 0.5282846715328468
0.0017597292724196277 0.5282846715328468
0.0017597292724196277 0.5301094890510949
0.0017597292724196277 0.531021897810219
0.0018274111675126903 0.531021897810219
0.0018274111675126903 0.531934306569343
0.0018274111675126903 0.5337591240875912
0.0019627749576988157 0.5337591240875912
0.0023011844331641287 0.5337591240875912
0.0023011844331641287 0.5364963503649635
0.0023011844331641287 0.5374087591240876
0.0023688663282571912 0.5374087591240876
0.0023688663282571912 0.5383211678832117
0.0023688663282571912 0.5401459854014599
0.0023688663282571912 0.5428832116788321
0.0025042301184433164 0.5428832116788321
0.0025042301184433164 0.5447080291970803
0.0027072758037225042 0.5447080291970803
0.0027072758037225042 0.5456204379562044
0.0028426395939086294 0.5456204379562044
0.0028426395939086294 0.5483576642335767
0.002910321489001692 0.5483576642335767
0.002910321489001692 0.5492700729927007
0.0029780033840947546 0.5492700729927007
0.0029780033840947546 0.5529197080291971
0.0031810490693739424 0.5529197080291971
0.0031810490693739424 0.5538321167883211
0.003248730964467005 0.5538321167883211
0.003248730964467005 0.5547445255474452
0.003722504230118443 0.5547445255474452
0.003722504230118443 0.5556569343065694
0.003925549915397631 0.5556569343065694
0.003925549915397631 0.5565693430656934
0.003925549915397631 0.5583941605839416
0.004128595600676819 0.5583941605839416
0.004128595600676819 0.5602189781021898
0.004331641285956007 0.5602189781021898
0.004331641285956007 0.5611313868613139
0.004534686971235194 0.5611313868613139
0.004534686971235194 0.5620437956204379
0.004873096446700508 0.5620437956204379
0.004873096446700508 0.5629562043795621
0.004873096446700508 0.5766423357664233
0.00494077834179357 0.5766423357664233
0.00494077834179357 0.5775547445255474
0.005008460236886633 0.5775547445255474
0.005008460236886633 0.5793795620437956
0.00521150592216582 0.5793795620437956
0.00521150592216582 0.5802919708029197
0.005346869712351946 0.5802919708029197
0.005346869712351946 0.5812043795620438
0.005549915397631134 0.5812043795620438
0.005549915397631134 0.5821167883211679
0.005752961082910322 0.5821167883211679
0.005888324873096447 0.5821167883211679
0.005888324873096447 0.583029197080292
0.005956006768189509 0.583029197080292
0.005956006768189509 0.583941605839416
0.006091370558375634 0.583941605839416
0.006091370558375634 0.5848540145985401
0.006429780033840948 0.5848540145985401
0.006429780033840948 0.5857664233576643
0.006565143824027073 0.5857664233576643
0.006565143824027073 0.5866788321167883
0.007377326565143824 0.5866788321167883
0.007377326565143824 0.5875912408759124
0.007512690355329949 0.5875912408759124
0.007715736040609137 0.5875912408759124
0.007715736040609137 0.5885036496350365
0.0077834179357022 0.5885036496350365
0.0077834179357022 0.5903284671532847
0.008121827411167513 0.5903284671532847
0.008121827411167513 0.5967153284671532
0.008189509306260575 0.5967153284671532
0.008189509306260575 0.5985401459854015
0.008527918781725888 0.5985401459854015
0.008663282571912014 0.5985401459854015
0.008934010152284264 0.5985401459854015
0.008934010152284264 0.6003649635036497
0.009137055837563452 0.6003649635036497
0.009137055837563452 0.6021897810218978
0.009204737732656515 0.6021897810218978
0.009204737732656515 0.6031021897810219
0.009272419627749577 0.6031021897810219
0.009272419627749577 0.6040145985401459
0.009543147208121827 0.6040145985401459
0.009543147208121827 0.6104014598540146
0.009678510998307953 0.6104014598540146
0.009678510998307953 0.6140510948905109
0.009813874788494078 0.6140510948905109
0.009813874788494078 0.6158759124087592
0.010016920473773266 0.6158759124087592
0.01015228426395939 0.6158759124087592
0.010693739424703893 0.6158759124087592
0.010693739424703893 0.6167883211678832
0.010896785109983079 0.6167883211678832
0.011099830795262267 0.6167883211678832
0.011099830795262267 0.6186131386861314
0.011235194585448393 0.6186131386861314
0.011235194585448393 0.6195255474452555
0.01143824027072758 0.6195255474452555
0.011573604060913706 0.6195255474452555
0.011573604060913706 0.6204379562043796
0.012047377326565144 0.6204379562043796
0.012047377326565144 0.6213503649635036
0.012182741116751269 0.6213503649635036
0.012182741116751269 0.6240875912408759
0.012318104906937395 0.6240875912408759
0.012318104906937395 0.625
0.012385786802030457 0.625
0.012385786802030457 0.6259124087591241
0.01245346869712352 0.6259124087591241
0.01245346869712352 0.6277372262773723
0.012859560067681896 0.6277372262773723
0.012859560067681896 0.6286496350364964
0.01299492385786802 0.6286496350364964
0.013197969543147208 0.6286496350364964
0.013197969543147208 0.6295620437956204
0.013401015228426396 0.6295620437956204
0.013401015228426396 0.6313868613138686
0.013604060913705585 0.6313868613138686
0.013604060913705585 0.6322992700729927
0.013739424703891709 0.6322992700729927
0.013739424703891709 0.6332116788321168
0.013807106598984771 0.6332116788321168
0.013942470389170897 0.6332116788321168
0.01428087986463621 0.6332116788321168
0.01428087986463621 0.6341240875912408
0.014416243654822336 0.6341240875912408
0.01455160744500846 0.6341240875912408
0.01455160744500846 0.635036496350365
0.014686971235194586 0.635036496350365
0.014686971235194586 0.6359489051094891
0.014754653130287648 0.6359489051094891
0.014754653130287648 0.6377737226277372
0.014890016920473773 0.6377737226277372
0.014890016920473773 0.6386861313868614
0.015025380710659899 0.6386861313868614
0.015025380710659899 0.6395985401459854
0.015431472081218273 0.6395985401459854
0.015431472081218273 0.6405109489051095
0.0155668358714044 0.6405109489051095
0.0155668358714044 0.6414233576642335
0.015769881556683588 0.6414233576642335
0.015769881556683588 0.6423357664233577
0.015972927241962774 0.6423357664233577
0.015972927241962774 0.6432481751824818
0.016175972927241964 0.6432481751824818
0.016175972927241964 0.6441605839416058
0.016243654822335026 0.6441605839416058
0.016243654822335026 0.6459854014598541
0.016785109983079527 0.6459854014598541
0.016785109983079527 0.6468978102189781
0.017258883248730966 0.6468978102189781
0.017461928934010152 0.6468978102189781
0.01766497461928934 0.6468978102189781
0.01766497461928934 0.6478102189781022
0.017732656514382404 0.6478102189781022
0.017732656514382404 0.6487226277372263
0.018003384094754653 0.6487226277372263
0.018003384094754653 0.6496350364963503
0.01942470389170897 0.6496350364963503
0.01942470389170897 0.6514598540145985
0.01949238578680203 0.6514598540145985
0.01949238578680203 0.6532846715328468
0.019695431472081217 0.6532846715328468
0.019695431472081217 0.6541970802919708
0.019830795262267345 0.6541970802919708
0.019830795262267345 0.6551094890510949
0.020101522842639594 0.6551094890510949
0.020101522842639594 0.656934306569343
0.020236886632825718 0.656934306569343
0.020236886632825718 0.6578467153284672
0.02030456852791878 0.6578467153284672
0.020439932318104908 0.6578467153284672
0.021116751269035533 0.6578467153284672
0.021116751269035533 0.6587591240875912
0.021455160744500847 0.6587591240875912
0.021455160744500847 0.6605839416058394
0.02159052453468697 0.6605839416058394
0.02240270727580372 0.6605839416058394
0.02240270727580372 0.6614963503649635
0.02307952622673435 0.6614963503649635
0.023214890016920474 0.6614963503649635
0.023282571912013536 0.6614963503649635
0.023282571912013536 0.6624087591240876
0.02395939086294416 0.6624087591240876
0.02395939086294416 0.666058394160584
0.024027072758037227 0.666058394160584
0.024027072758037227 0.666970802919708
0.024365482233502538 0.666970802919708
0.024365482233502538 0.6687956204379562
0.024365482233502538 0.6697080291970803
0.024703891708967852 0.6697080291970803
0.025313028764805415 0.6697080291970803
0.025854483925549916 0.6697080291970803
0.025854483925549916 0.6724452554744526
0.026598984771573603 0.6724452554744526
0.026802030456852793 0.6724452554744526
0.02720812182741117 0.6724452554744526
0.027478849407783418 0.6724452554744526
0.027478849407783418 0.6733576642335767
0.027884940778341794 0.6733576642335767
0.027884940778341794 0.6742700729927007
0.02862944162436548 0.6742700729927007
0.02883248730964467 0.6742700729927007
0.029238578680203044 0.6742700729927007
0.029238578680203044 0.6751824817518248
0.02930626057529611 0.6751824817518248
0.02930626057529611 0.676094890510949
0.029373942470389172 0.676094890510949
0.029373942470389172 0.677007299270073
0.030592216582064298 0.677007299270073
0.030592216582064298 0.6788321167883211
0.030998307952622674 0.6788321167883211
0.030998307952622674 0.6806569343065694
0.031065989847715737 0.6806569343065694
0.031065989847715737 0.6815693430656934
0.03126903553299493 0.6815693430656934
0.03126903553299493 0.6824817518248175
0.0316751269035533 0.6824817518248175
0.0316751269035533 0.6843065693430657
0.031878172588832486 0.6843065693430657
0.031878172588832486 0.6861313868613139
0.032148900169204735 0.6861313868613139
0.032148900169204735 0.6870437956204379
0.03235194585448393 0.6870437956204379
0.03235194585448393 0.6879562043795621
0.03269035532994924 0.6879562043795621
0.03269035532994924 0.6897810218978102
0.0327580372250423 0.6897810218978102
0.0327580372250423 0.6906934306569343
0.03296108291032149 0.6906934306569343
0.03350253807106599 0.6906934306569343
0.0338409475465313 0.6906934306569343
0.0338409475465313 0.6916058394160584
0.03519458544839255 0.6916058394160584
0.03519458544839255 0.6934306569343066
0.035262267343485615 0.6934306569343066
0.035262267343485615 0.6943430656934306
0.03573604060913706 0.6943430656934306
0.03587140439932318 0.6943430656934306
0.036751269035532996 0.6943430656934306
0.03688663282571912 0.6943430656934306
0.03824027072758037 0.6943430656934306
0.03824027072758037 0.6952554744525548
0.03871404399323181 0.6952554744525548
0.03898477157360406 0.6952554744525548
0.039390862944162434 0.6952554744525548
0.039390862944162434 0.6961678832116789
0.041150592216582065 0.6961678832116789
0.041150592216582065 0.6970802919708029
0.04135363790186125 0.6970802919708029
0.04135363790186125 0.697992700729927
0.041489001692047375 0.697992700729927
0.041489001692047375 0.698905109489051
0.0427072758037225 0.698905109489051
0.0427072758037225 0.7016423357664233
0.0427072758037225 0.7025547445255474
0.04412859560067682 0.7025547445255474
0.04412859560067682 0.7034671532846716
0.045279187817258884 0.7034671532846716
0.04541455160744501 0.7034671532846716
0.04568527918781726 0.7034671532846716
0.04568527918781726 0.7043795620437956
0.04582064297800338 0.7043795620437956
0.04582064297800338 0.7052919708029197
0.045888324873096444 0.7052919708029197
0.045888324873096444 0.7062043795620438
0.04656514382402707 0.7062043795620438
0.04656514382402707 0.7071167883211679
0.046632825719120134 0.7071167883211679
0.046632825719120134 0.708029197080292
0.04676818950930626 0.708029197080292
0.04676818950930626 0.708941605839416
0.046971235194585445 0.708941605839416
0.046971235194585445 0.7098540145985401
0.04717428087986464 0.7098540145985401
0.04730964467005076 0.7098540145985401
0.04744500846023689 0.7098540145985401
0.04758037225042301 0.7098540145985401
0.047648054145516074 0.7098540145985401
0.047648054145516074 0.7107664233576643
0.04879864636209814 0.7107664233576643
0.04879864636209814 0.7116788321167883
0.049001692047377324 0.7116788321167883
0.049001692047377324 0.7125912408759124
0.049137055837563455 0.7125912408759124
0.049137055837563455 0.7135036496350365
0.050084602368866325 0.7135036496350365
0.050084602368866325 0.7153284671532847
0.050084602368866325 0.7162408759124088
0.05069373942470389 0.7162408759124088
0.05069373942470389 0.7171532846715328
0.050829103214890016 0.7171532846715328
0.050829103214890016 0.718065693430657
0.0510321489001692 0.718065693430657
0.0510321489001692 0.7198905109489051
0.05137055837563452 0.7198905109489051
0.05170896785109983 0.7198905109489051
0.052115059221658204 0.7198905109489051
0.052115059221658204 0.7208029197080292
0.05225042301184433 0.7208029197080292
0.05225042301184433 0.7217153284671532
0.05245346869712352 0.7217153284671532
0.05245346869712352 0.7226277372262774
0.05245346869712352 0.7244525547445255
0.052521150592216584 0.7244525547445255
0.052521150592216584 0.7253649635036497
0.05272419627749577 0.7253649635036497
0.05306260575296108 0.7253649635036497
0.05313028764805414 0.7253649635036497
0.05313028764805414 0.7271897810218978
0.053604060913705585 0.7271897810218978
0.053604060913705585 0.7281021897810219
0.053942470389170896 0.7281021897810219
0.053942470389170896 0.7290145985401459
0.05407783417935702 0.7290145985401459
0.05407783417935702 0.7308394160583942
0.054619289340101525 0.7308394160583942
0.054619289340101525 0.7317518248175182
0.05583756345177665 0.7317518248175182
0.05583756345177665 0.7326642335766423
0.05583756345177665 0.7372262773722628
0.05617597292724196 0.7372262773722628
0.056311336717428086 0.7372262773722628
0.05692047377326565 0.7372262773722628
0.05692047377326565 0.7381386861313869
0.05752961082910321 0.7381386861313869
0.05780033840947547 0.7381386861313869
0.05861252115059222 0.7381386861313869
0.05861252115059222 0.739963503649635
0.059357021996615904 0.739963503649635
0.059357021996615904 0.7408759124087592
0.05949238578680203 0.7408759124087592
0.05969543147208122 0.7408759124087592
0.06057529610829103 0.7408759124087592
0.060710659898477154 0.7408759124087592
0.061455160744500845 0.7408759124087592
0.06172588832487309 0.7408759124087592
0.06294416243654823 0.7408759124087592
0.06307952622673435 0.7408759124087592
0.06348561759729272 0.7408759124087592
0.06409475465313029 0.7408759124087592
0.06409475465313029 0.7417883211678832
0.0657191201353638 0.7417883211678832
0.0657191201353638 0.7427007299270073
0.06578680203045685 0.7427007299270073
0.06578680203045685 0.7436131386861314
0.06659898477157361 0.7436131386861314
0.06673434856175973 0.7436131386861314
0.06693739424703891 0.7436131386861314
0.06720812182741116 0.7436131386861314
0.06741116751269036 0.7436131386861314
0.06849407783417935 0.7436131386861314
0.06849407783417935 0.7445255474452555
0.06923857868020304 0.7445255474452555
0.06923857868020304 0.7454379562043796
0.06964467005076141 0.7454379562043796
0.06964467005076141 0.7463503649635036
0.06971235194585448 0.7463503649635036
0.06971235194585448 0.7481751824817519
0.06984771573604061 0.7481751824817519
0.06984771573604061 0.7490875912408759
0.06991539763113368 0.7490875912408759
0.06991539763113368 0.75
0.07045685279187817 0.75
0.07065989847715735 0.75
0.07086294416243655 0.75
0.07099830795262267 0.75
0.07120135363790187 0.75
0.07120135363790187 0.7509124087591241
0.07120135363790187 0.7527372262773723
0.07208121827411168 0.7527372262773723
0.0722165820642978 0.7527372262773723
0.07269035532994923 0.7527372262773723
0.07269035532994923 0.7545620437956204
0.07282571912013536 0.7545620437956204
0.07309644670050762 0.7545620437956204
0.07309644670050762 0.7563868613138686
0.07357021996615905 0.7563868613138686
0.07370558375634517 0.7563868613138686
0.07404399323181049 0.7563868613138686
0.07417935702199661 0.7563868613138686
0.0754653130287648 0.7563868613138686
0.07573604060913705 0.7563868613138686
0.07715736040609138 0.7563868613138686
0.0772927241962775 0.7563868613138686
0.07749576988155668 0.7563868613138686
0.07749576988155668 0.7572992700729927
0.07769881556683587 0.7572992700729927
0.07769881556683587 0.7582116788321168
0.077834179357022 0.7582116788321168
0.07796954314720812 0.7582116788321168
0.07803722504230118 0.7582116788321168
0.07803722504230118 0.7591240875912408
0.07844331641285957 0.7591240875912408
0.07857868020304569 0.7591240875912408
0.07864636209813874 0.7591240875912408
0.07878172588832487 0.7591240875912408
0.07898477157360406 0.7591240875912408
0.07912013536379019 0.7591240875912408
0.07986463620981388 0.7591240875912408
0.08 0.7591240875912408
0.08027072758037225 0.7591240875912408
0.08027072758037225 0.760036496350365
0.08081218274111675 0.760036496350365
0.08101522842639594 0.760036496350365
0.08135363790186126 0.760036496350365
0.08135363790186126 0.7609489051094891
0.08223350253807106 0.7609489051094891
0.0823688663282572 0.7609489051094891
0.08304568527918782 0.7609489051094891
0.08358714043993232 0.7609489051094891
0.08379018612521151 0.7609489051094891
0.08379018612521151 0.7618613138686131
0.08399323181049069 0.7618613138686131
0.08399323181049069 0.7627737226277372
0.0845346869712352 0.7627737226277372
0.0845346869712352 0.7645985401459854
0.08494077834179357 0.7645985401459854
0.08494077834179357 0.7655109489051095
0.0850761421319797 0.7655109489051095
0.0850761421319797 0.7673357664233577
0.08629441624365482 0.7673357664233577
0.08649746192893401 0.7673357664233577
0.08697123519458545 0.7673357664233577
0.08697123519458545 0.7682481751824818
0.0877834179357022 0.7682481751824818
0.0877834179357022 0.7691605839416058
0.08859560067681894 0.7691605839416058
0.08859560067681894 0.7700729927007299
0.08906937394247039 0.7700729927007299
0.08906937394247039 0.7709854014598541
0.0899492385786802 0.7709854014598541
0.0899492385786802 0.7718978102189781
0.0901522842639594 0.7718978102189781
0.0901522842639594 0.7728102189781022
0.09096446700507614 0.7728102189781022
0.09096446700507614 0.7737226277372263
0.09116751269035533 0.7737226277372263
0.09184433164128596 0.7737226277372263
0.09184433164128596 0.7746350364963503
0.09204737732656515 0.7746350364963503
0.09204737732656515 0.7755474452554745
0.0923181049069374 0.7755474452554745
0.09252115059221658 0.7755474452554745
0.09313028764805414 0.7755474452554745
0.09333333333333334 0.7755474452554745
0.09536379018612522 0.7755474452554745
0.09536379018612522 0.7764598540145985
0.09543147208121827 0.7764598540145985
0.09543147208121827 0.7773722627737226
0.09583756345177664 0.7773722627737226
0.09597292724196277 0.7773722627737226
0.09604060913705584 0.7773722627737226
0.09604060913705584 0.7782846715328468
0.09624365482233503 0.7782846715328468
0.09637901861252116 0.7782846715328468
0.09692047377326565 0.7782846715328468
0.09705583756345178 0.7782846715328468
0.0977326565143824 0.7782846715328468
0.0977326565143824 0.7791970802919708
0.09868020304568528 0.7791970802919708
0.09868020304568528 0.7801094890510949
0.09901861252115059 0.7801094890510949
0.09942470389170897 0.7801094890510949
0.0998984771573604 0.7801094890510949
0.10003384094754653 0.7801094890510949
0.10091370558375634 0.7801094890510949
0.10091370558375634 0.781934306569343
0.10125211505922166 0.781934306569343
0.10159052453468698 0.781934306569343
0.10192893401015228 0.781934306569343
0.1020642978003384 0.781934306569343
0.10267343485617597 0.781934306569343
0.1028087986463621 0.781934306569343
0.10565143824027073 0.781934306569343
0.10578680203045686 0.781934306569343
0.10686971235194585 0.781934306569343
0.10686971235194585 0.7828467153284672
0.10727580372250423 0.7828467153284672
0.10741116751269035 0.7828467153284672
0.1076818950930626 0.7828467153284672
0.1076818950930626 0.7837591240875912
0.10815566835871404 0.7837591240875912
0.10815566835871404 0.7846715328467153
0.10910321489001693 0.7846715328467153
0.10910321489001693 0.7855839416058394
0.11011844331641286 0.7855839416058394
0.11011844331641286 0.7864963503649635
0.11059221658206429 0.7864963503649635
0.11072758037225042 0.7864963503649635
0.11241962774957699 0.7864963503649635
0.11241962774957699 0.7874087591240876
0.11255499153976312 0.7874087591240876
0.11269035532994924 0.7874087591240876
0.11343485617597293 0.7874087591240876
0.11343485617597293 0.7883211678832117
0.11370558375634518 0.7883211678832117
0.11370558375634518 0.7901459854014599
0.11424703891708968 0.7901459854014599
0.1143824027072758 0.7901459854014599
0.11505922165820642 0.7901459854014599
0.11505922165820642 0.791970802919708
0.11580372250423011 0.791970802919708
0.11580372250423011 0.7974452554744526
0.11607445008460236 0.7974452554744526
0.1162098138747885 0.7974452554744526
0.11790186125211506 0.7974452554744526
0.11803722504230119 0.7974452554744526
0.11918781725888325 0.7974452554744526
0.11918781725888325 0.7983576642335767
0.11966159052453469 0.7983576642335767
0.11986463620981387 0.7983576642335767
0.12020304568527919 0.7983576642335767
0.12060913705583756 0.7983576642335767
0.121082910321489 0.7983576642335767
0.121082910321489 0.7992700729927007
0.12169204737732657 0.7992700729927007
0.12196277495769882 0.7992700729927007
0.12372250423011845 0.7992700729927007
0.12385786802030457 0.7992700729927007
0.12419627749576988 0.7992700729927007
0.12419627749576988 0.8001824817518248
0.12460236886632825 0.8001824817518248
0.12473773265651439 0.8001824817518248
0.1250761421319797 0.8001824817518248
0.12521150592216582 0.8001824817518248
0.12575296108291031 0.8001824817518248
0.12609137055837563 0.8001824817518248
0.1261590524534687 0.8001824817518248
0.12683587140439934 0.8001824817518248
0.12785109983079526 0.8001824817518248
0.12785109983079526 0.801094890510949
0.12825719120135365 0.801094890510949
0.12825719120135365 0.802007299270073
0.12927241962774957 0.802007299270073
0.12927241962774957 0.8029197080291971
0.1294077834179357 0.8029197080291971
0.1296108291032149 0.8029197080291971
0.129746192893401 0.8029197080291971
0.12988155668358714 0.8029197080291971
0.12988155668358714 0.8038321167883211
0.1301522842639594 0.8038321167883211
0.13028764805414553 0.8038321167883211
0.13177664974619288 0.8038321167883211
0.13191201353637902 0.8038321167883211
0.1328595600676819 0.8038321167883211
0.132994923857868 0.8038321167883211
0.13421319796954315 0.8038321167883211
0.13421319796954315 0.8056569343065694
0.13495769881556682 0.8056569343065694
0.13516074450084603 0.8056569343065694
0.13617597292724196 0.8056569343065694
0.13658206429780034 0.8056569343065694
0.1369881556683587 0.8056569343065694
0.1369881556683587 0.8065693430656934
0.13759729272419627 0.8065693430656934
0.13807106598984772 0.8065693430656934
0.13908629441624365 0.8065693430656934
0.13908629441624365 0.8083941605839416
0.13915397631133672 0.8083941605839416
0.13928934010152283 0.8083941605839416
0.13942470389170897 0.8083941605839416
0.13942470389170897 0.8093065693430657
0.1407783417935702 0.8093065693430657
0.14091370558375635 0.8093065693430657
0.1413197969543147 0.8093065693430657
0.14145516074450085 0.8093065693430657
0.14186125211505923 0.8093065693430657
0.14199661590524534 0.8093065693430657
0.1426057529610829 0.8093065693430657
0.1426057529610829 0.8102189781021898
0.14287648054145516 0.8102189781021898
0.1442301184433164 0.8102189781021898
0.14429780033840947 0.8102189781021898
0.14470389170896786 0.8102189781021898
0.14470389170896786 0.8120437956204379
0.1449746192893401 0.8120437956204379
0.1449746192893401 0.8129562043795621
0.14707275803722505 0.8129562043795621
0.14720812182741116 0.8129562043795621
0.14741116751269034 0.8129562043795621
0.14741116751269034 0.8138686131386861
0.1474788494077834 0.8138686131386861
0.14761421319796955 0.8138686131386861
0.14774957698815566 0.8138686131386861
0.1478849407783418 0.8138686131386861
0.14923857868020304 0.8138686131386861
0.14923857868020304 0.8147810218978102
0.1495093062605753 0.8147810218978102
0.1495093062605753 0.8166058394160584
0.15106598984771574 0.8166058394160584
0.1514720812182741 0.8166058394160584
0.15174280879864635 0.8166058394160584
0.15174280879864635 0.8175182481751825
0.1522165820642978 0.8175182481751825
0.1522165820642978 0.8184306569343066
0.15282571912013537 0.8184306569343066
0.15350253807106598 0.8184306569343066
0.15350253807106598 0.8193430656934306
0.15377326565143823 0.8193430656934306
0.15404399323181048 0.8193430656934306
0.15451776649746193 0.8193430656934306
0.15465313028764804 0.8193430656934306
0.15641285956006767 0.8193430656934306
0.15641285956006767 0.8202554744525548
0.15688663282571913 0.8202554744525548
0.15688663282571913 0.8275547445255474
0.15702199661590524 0.8275547445255474
0.15702199661590524 0.8284671532846716
0.15736040609137056 0.8284671532846716
0.15756345177664974 0.8284671532846716
0.15776649746192895 0.8284671532846716
0.15790186125211506 0.8284671532846716
0.15790186125211506 0.8302919708029197
0.1592554991539763 0.8302919708029197
0.15939086294416244 0.8302919708029197
0.16020304568527918 0.8302919708029197
0.16020304568527918 0.8312043795620438
0.16101522842639593 0.8312043795620438
0.16101522842639593 0.833029197080292
0.161082910321489 0.833029197080292
0.16121827411167514 0.833029197080292
0.1629103214890017 0.833029197080292
0.1629103214890017 0.833941605839416
0.16372250423011844 0.833941605839416
0.16372250423011844 0.8348540145985401
0.16575296108291032 0.8348540145985401
0.16575296108291032 0.8357664233576643
0.16602368866328257 0.8357664233576643
0.16629441624365482 0.8357664233576643
0.16642978003384096 0.8357664233576643
0.16676818950930625 0.8357664233576643
0.16717428087986463 0.8357664233576643
0.16730964467005077 0.8357664233576643
0.16744500846023688 0.8357664233576643
0.16764805414551606 0.8357664233576643
0.16805414551607445 0.8357664233576643
0.16805414551607445 0.8366788321167883
0.1692047377326565 0.8366788321167883
0.16934010152284265 0.8366788321167883
0.1694077834179357 0.8366788321167883
0.16954314720812183 0.8366788321167883
0.1725211505922166 0.8366788321167883
0.1726565143824027 0.8366788321167883
0.1726565143824027 0.8375912408759124
0.17292724196277495 0.8375912408759124
0.1730626057529611 0.8375912408759124
0.1731979695431472 0.8375912408759124
0.17333333333333334 0.8375912408759124
0.17367174280879866 0.8375912408759124
0.17367174280879866 0.8394160583941606
0.1739424703891709 0.8394160583941606
0.1739424703891709 0.8412408759124088
0.17475465313028765 0.8412408759124088
0.17475465313028765 0.8421532846715328
0.1754314720812183 0.8421532846715328
0.17597292724196278 0.8421532846715328
0.17617597292724196 0.8421532846715328
0.17631133671742807 0.8421532846715328
0.17712351945854485 0.8421532846715328
0.17712351945854485 0.843065693430657
0.17725888324873096 0.843065693430657
0.17840947546531302 0.843065693430657
0.17854483925549916 0.843065693430657
0.17915397631133673 0.843065693430657
0.17942470389170898 0.843065693430657
0.1809813874788494 0.843065693430657
0.18111675126903554 0.843065693430657
0.18165820642978003 0.843065693430657
0.18165820642978003 0.843978102189781
0.18314720812182742 0.843978102189781
0.18328257191201353 0.843978102189781
0.18328257191201353 0.8448905109489051
0.18341793570219966 0.8448905109489051
0.18341793570219966 0.8467153284671532
0.18341793570219966 0.8476277372262774
0.1842301184433164 0.8476277372262774
0.1842301184433164 0.8485401459854015
0.18504230118443316 0.8485401459854015
0.1851776649746193 0.8485401459854015
0.18538071065989847 0.8485401459854015
0.1857191201353638 0.8485401459854015
0.18673434856175972 0.8485401459854015
0.18686971235194585 0.8485401459854015
0.18686971235194585 0.8494525547445255
0.18734348561759728 0.8494525547445255
0.18734348561759728 0.8503649635036497
0.1876818950930626 0.8503649635036497
0.18795262267343485 0.8503649635036497
0.18815566835871406 0.8503649635036497
0.1887648054145516 0.8503649635036497
0.18890016920473773 0.8503649635036497
0.18890016920473773 0.8512773722627737
0.19086294416243654 0.8512773722627737
0.19106598984771572 0.8512773722627737
0.1911336717428088 0.8512773722627737
0.19140439932318104 0.8512773722627737
0.19228426395939086 0.8512773722627737
0.19228426395939086 0.8567518248175182
0.1927580372250423 0.8567518248175182
0.19289340101522842 0.8567518248175182
0.19289340101522842 0.8576642335766423
0.19357021996615906 0.8576642335766423
0.19451776649746194 0.8576642335766423
0.19451776649746194 0.8585766423357665
0.19485617597292723 0.8585766423357665
0.19499153976311337 0.8585766423357665
0.1962098138747885 0.8585766423357665
0.1962098138747885 0.8594890510948905
0.19824027072758038 0.8594890510948905
0.19824027072758038 0.8604014598540146
0.1983756345177665 0.8604014598540146
0.19898477157360406 0.8604014598540146
0.19898477157360406 0.8613138686131386
0.19898477157360406 0.8667883211678832
0.19898477157360406 0.8677007299270073
0.19986463620981387 0.8677007299270073
0.19986463620981387 0.8686131386861314
0.20013536379018612 0.8686131386861314
0.20027072758037226 0.8686131386861314
0.20040609137055837 0.8686131386861314
0.2005414551607445 0.8686131386861314
0.20250423011844332 0.8686131386861314
0.2027072758037225 0.8686131386861314
0.203248730964467 0.8686131386861314
0.203248730964467 0.8695255474452555
0.2041285956006768 0.8695255474452555
0.2041285956006768 0.8704379562043796
0.20487309644670051 0.8704379562043796
0.20487309644670051 0.8713503649635036
0.20548223350253808 0.8713503649635036
0.20548223350253808 0.8722627737226277
0.20609137055837565 0.8722627737226277
0.20609137055837565 0.8731751824817519
0.20642978003384094 0.8731751824817519
0.20676818950930625 0.8731751824817519
0.20771573604060914 0.8731751824817519
0.2079864636209814 0.8731751824817519
0.20812182741116753 0.8731751824817519
0.20812182741116753 0.8740875912408759
0.2101522842639594 0.8740875912408759
0.2101522842639594 0.8759124087591241
0.2104906937394247 0.8759124087591241
0.2104906937394247 0.8768248175182481
0.21082910321489 0.8768248175182481
0.21096446700507615 0.8768248175182481
0.2137394247038917 0.8768248175182481
0.21394247038917089 0.8768248175182481
0.21495769881556684 0.8768248175182481
0.21516074450084602 0.8768248175182481
0.21529610829103216 0.8768248175182481
0.21529610829103216 0.8777372262773723
0.21576988155668358 0.8777372262773723
0.21597292724196276 0.8777372262773723
0.21685279187817258 0.8777372262773723
0.21685279187817258 0.8786496350364964
0.21746192893401015 0.8786496350364964
0.21766497461928935 0.8786496350364964
0.2180710659898477 0.8786496350364964
0.2180710659898477 0.8804744525547445
0.21922165820642978 0.8804744525547445
0.21935702199661591 0.8804744525547445
0.21949238578680202 0.8804744525547445
0.21949238578680202 0.8813868613138686
0.22003384094754652 0.8813868613138686
0.22016920473773266 0.8813868613138686
0.22037225042301184 0.8813868613138686
0.22037225042301184 0.8822992700729927
0.22104906937394248 0.8822992700729927
0.22118443316412859 0.8822992700729927
0.2224703891708968 0.8822992700729927
0.2224703891708968 0.8832116788321168
0.22274111675126904 0.8832116788321168
0.22274111675126904 0.8841240875912408
0.2238917089678511 0.8841240875912408
0.2238917089678511 0.885036496350365
0.22409475465313028 0.885036496350365
0.22409475465313028 0.8859489051094891
0.2253130287648054 0.8859489051094891
0.22558375634517766 0.8859489051094891
0.22673434856175972 0.8859489051094891
0.22686971235194586 0.8859489051094891
0.22720812182741118 0.8859489051094891
0.22720812182741118 0.8868613138686131
0.2278849407783418 0.8868613138686131
0.22815566835871404 0.8868613138686131
0.2282233502538071 0.8868613138686131
0.22856175972927242 0.8868613138686131
0.22856175972927242 0.8877737226277372
0.23032148900169205 0.8877737226277372
0.23079526226734348 0.8877737226277372
0.2311336717428088 0.8877737226277372
0.23126903553299494 0.8877737226277372
0.23269035532994925 0.8877737226277372
0.23282571912013536 0.8877737226277372
0.2330964467005076 0.8877737226277372
0.23323181049069375 0.8877737226277372
0.23343485617597293 0.8877737226277372
0.23343485617597293 0.8886861313868614
0.234585448392555 0.8886861313868614
0.234585448392555 0.8932481751824818
0.23560067681895094 0.8932481751824818
0.23560067681895094 0.8941605839416058
0.23573604060913705 0.8941605839416058
0.23573604060913705 0.8950729927007299
0.2379695431472081 0.8950729927007299
0.2379695431472081 0.8959854014598541
0.23871404399323182 0.8959854014598541
0.2403384094754653 0.8959854014598541
0.24047377326565145 0.8959854014598541
0.24047377326565145 0.8968978102189781
0.2405414551607445 0.8968978102189781
0.2405414551607445 0.8978102189781022
0.24189509306260576 0.8978102189781022
0.24203045685279187 0.8978102189781022
0.24209813874788494 0.8978102189781022
0.24209813874788494 0.8987226277372263
0.2423688663282572 0.8987226277372263
0.2423688663282572 0.9005474452554745
0.2445346869712352 0.9005474452554745
0.24467005076142131 0.9005474452554745
0.24500846023688663 0.9005474452554745
0.24588832487309645 0.9005474452554745
0.24602368866328256 0.9005474452554745
0.24642978003384094 0.9005474452554745
0.24642978003384094 0.9014598540145985
0.24649746192893401 0.9014598540145985
0.24663282571912012 0.9014598540145985
0.24859560067681896 0.9014598540145985
0.24879864636209814 0.9014598540145985
0.24879864636209814 0.9023722627737226
0.25049069373942473 0.9023722627737226
0.25049069373942473 0.9032846715328468
0.2515736040609137 0.9032846715328468
0.25184433164128595 0.9032846715328468
0.2525211505922166 0.9032846715328468
0.25292724196277494 0.9032846715328468
0.25326565143824026 0.9032846715328468
0.25326565143824026 0.9041970802919708
0.25346869712351944 0.9041970802919708
0.2536040609137056 0.9041970802919708
0.25434856175972925 0.9041970802919708
0.2545516074450085 0.9041970802919708
0.255160744500846 0.9041970802919708
0.25529610829103216 0.9041970802919708
0.256243654822335 0.9041970802919708
0.25637901861252116 0.9041970802919708
0.2567851099830795 0.9041970802919708
0.25692047377326566 0.9041970802919708
0.25712351945854484 0.9041970802919708
0.2573942470389171 0.9041970802919708
0.2588155668358714 0.9041970802919708
0.2588155668358714 0.9051094890510949
0.2598307952622673 0.9051094890510949
0.2598307952622673 0.906021897810219
0.26355329949238576 0.906021897810219
0.26355329949238576 0.906934306569343
0.26416243654822336 0.906934306569343
0.2642978003384095 0.906934306569343
0.2656514382402707 0.906934306569343
0.2656514382402707 0.9078467153284672
0.2658544839255499 0.9078467153284672
0.2658544839255499 0.9087591240875912
0.267005076142132 0.9087591240875912
0.267005076142132 0.9096715328467153
0.26720812182741116 0.9096715328467153
0.2673434856175973 0.9096715328467153
0.268155668358714 0.9096715328467153
0.26829103214890015 0.9096715328467153
0.2687648054145516 0.9096715328467153
0.26917089678510997 0.9096715328467153
0.2696446700507614 0.9096715328467153
0.26978003384094756 0.9096715328467153
0.2700507614213198 0.9096715328467153
0.2703891708967851 0.9096715328467153
0.27086294416243656 0.9096715328467153
0.27086294416243656 0.9105839416058394
0.2720135363790186 0.9105839416058394
0.2720135363790186 0.9114963503649635
0.2726226734348562 0.9114963503649635
0.27282571912013537 0.9114963503649635
0.2731641285956007 0.9114963503649635
0.2732994923857868 0.9114963503649635
0.273502538071066 0.9114963503649635
0.273502538071066 0.9124087591240876
0.2751269035532995 0.9124087591240876
0.2751269035532995 0.9133211678832117
0.2753299492385787 0.9133211678832117
0.2753299492385787 0.9151459854014599
0.2753299492385787 0.916058394160584
0.27607445008460235 0.916058394160584
0.27607445008460235 0.916970802919708
0.27634517766497463 0.916970802919708
0.276751269035533 0.916970802919708
0.2768866328257191 0.916970802919708
0.27769881556683584 0.916970802919708
0.27769881556683584 0.9178832116788321
0.2791201353637902 0.9178832116788321
0.2792554991539763 0.9178832116788321
0.2802030456852792 0.9178832116788321
0.2803384094754653 0.9178832116788321
0.2809475465313029 0.9178832116788321
0.2809475465313029 0.9187956204379562
0.2810152284263959 0.9187956204379562
0.2810152284263959 0.9197080291970803
0.2812182741116751 0.9197080291970803
0.28135363790186124 0.9197080291970803
0.28392554991539765 0.9197080291970803
0.28392554991539765 0.9215328467153284
0.2839932318104907 0.9215328467153284
0.2839932318104907 0.9224452554744526
0.2840609137055838 0.9224452554744526
0.28419627749576987 0.9224452554744526
0.2879187817258883 0.9224452554744526
0.28974619289340103 0.9224452554744526
0.292927241962775 0.9224452554744526
0.29306260575296106 0.9224452554744526
0.2932656514382403 0.9224452554744526
0.2932656514382403 0.9233576642335767
0.2934010152284264 0.9233576642335767
0.29421319796954315 0.9233576642335767
0.2943485617597293 0.9233576642335767
0.2948223350253807 0.9233576642335767
0.2948223350253807 0.9242700729927007
0.2948900169204738 0.9242700729927007
0.2950253807106599 0.9242700729927007
0.2963113367174281 0.9242700729927007
0.2963113367174281 0.927007299270073
0.29644670050761424 0.927007299270073
0.29678510998307955 0.927007299270073
0.29692047377326564 0.927007299270073
0.2976649746192893 0.927007299270073
0.29786802030456855 0.927007299270073
0.2986125211505922 0.927007299270073
0.2986125211505922 0.9279197080291971
0.2990186125211506 0.9279197080291971
0.2991539763113367 0.9279197080291971
0.2993570219966159 0.9279197080291971
0.29949238578680204 0.9279197080291971
0.29976311336717426 0.9279197080291971
0.2998984771573604 0.9279197080291971
0.30037225042301186 0.9279197080291971
0.3007783417935702 0.9279197080291971
0.30199661590524535 0.9279197080291971
0.3021319796954315 0.9279197080291971
0.30233502538071066 0.9279197080291971
0.3026057529610829 0.9279197080291971
0.302741116751269 0.9279197080291971
0.30287648054145516 0.9279197080291971
0.30287648054145516 0.9288321167883211
0.30456852791878175 0.9288321167883211
0.30524534686971233 0.9288321167883211
0.30544839255499157 0.9288321167883211
0.30558375634517765 0.9288321167883211
0.3060575296108291 0.9288321167883211
0.30619289340101524 0.9288321167883211
0.3065989847715736 0.9288321167883211
0.3071404399323181 0.9288321167883211
0.30720812182741114 0.9288321167883211
0.3073434856175973 0.9288321167883211
0.30890016920473773 0.9288321167883211
0.3091032148900169 0.9288321167883211
0.3096446700507614 0.9288321167883211
0.3096446700507614 0.9297445255474452
0.3099830795262267 0.9297445255474452
0.31086294416243654 0.9297445255474452
0.3109983079526227 0.9297445255474452
0.3109983079526227 0.9306569343065694
0.3112690355329949 0.9306569343065694
0.3112690355329949 0.9315693430656934
0.3115397631133672 0.9315693430656934
0.3116751269035533 0.9315693430656934
0.31269035532994927 0.9315693430656934
0.3129610829103215 0.9315693430656934
0.31445008460236884 0.9315693430656934
0.31478849407783416 0.9315693430656934
0.31485617597292725 0.9315693430656934
0.3149915397631134 0.9315693430656934
0.31627749576988157 0.9315693430656934
0.31627749576988157 0.9324817518248175
0.3164128595600677 0.9324817518248175
0.31871404399323183 0.9324817518248175
0.31898477157360405 0.9324817518248175
0.32094754653130286 0.9324817518248175
0.321082910321489 0.9324817518248175
0.32121827411167514 0.9324817518248175
0.3213536379018613 0.9324817518248175
0.3225042301184433 0.9324817518248175
0.3225042301184433 0.9333941605839416
0.32372250423011845 0.9333941605839416
0.3239255499153976 0.9333941605839416
0.3247377326565144 0.9333941605839416
0.3250761421319797 0.9333941605839416
0.32629441624365485 0.9333941605839416
0.32629441624365485 0.9343065693430657
0.3275126903553299 0.9343065693430657
0.32764805414551607 0.9343065693430657
0.3285279187817259 0.9343065693430657
0.32879864636209816 0.9343065693430657
0.3299492385786802 0.9343065693430657
0.3302876480541455 0.9343065693430657
0.33204737732656514 0.9343065693430657
0.33204737732656514 0.9352189781021898
0.33759729272419625 0.9352189781021898
0.3378003384094755 0.9352189781021898
0.33793570219966157 0.9352189781021898
0.33820642978003385 0.9352189781021898
0.338409475465313 0.9352189781021898
0.33854483925549916 0.9352189781021898
0.33874788494077834 0.9352189781021898
0.3388832487309645 0.9352189781021898
0.33962774957698816 0.9352189781021898
0.3397631133671743 0.9352189781021898
0.3399661590524535 0.9352189781021898
0.3401015228426396 0.9352189781021898
0.34016920473773266 0.9352189781021898
0.3403045685279188 0.9352189781021898
0.3408460236886633 0.9352189781021898
0.34098138747884943 0.9352189781021898
0.34240270727580374 0.9352189781021898
0.34240270727580374 0.9361313868613139
0.3436209813874789 0.9361313868613139
0.34382402707275805 0.9361313868613139
0.3440947546531303 0.9361313868613139
0.34456852791878173 0.9361313868613139
0.3472081218274112 0.9361313868613139
0.3473434856175973 0.9361313868613139
0.34917089678511 0.9361313868613139
0.3493062605752961 0.9361313868613139
0.3517428087986464 0.9361313868613139
0.35187817258883247 0.9361313868613139
0.3522842639593909 0.9361313868613139
0.35241962774957697 0.9361313868613139
0.3537055837563452 0.9361313868613139
0.3540439932318105 0.9361313868613139
0.3543824027072758 0.9361313868613139
0.3545177664974619 0.9361313868613139
0.3547208121827411 0.9361313868613139
0.35485617597292723 0.9361313868613139
0.35492385786802033 0.9361313868613139
0.3551269035532995 0.9361313868613139
0.35573604060913705 0.9361313868613139
0.35593908629441623 0.9361313868613139
0.35681895093062604 0.9361313868613139
0.3570896785109983 0.9361313868613139
0.35722504230118446 0.9361313868613139
0.3583756345177665 0.9361313868613139
0.35884940778341795 0.9361313868613139
0.35986463620981385 0.9361313868613139
0.3600676818950931 0.9361313868613139
0.3616243654822335 0.9361313868613139
0.3616243654822335 0.9370437956204379
0.3618274111675127 0.9370437956204379
0.3641962774957699 0.9370437956204379
0.3647377326565144 0.9370437956204379
0.3647377326565144 0.9379562043795621
0.3648730964467005 0.9379562043795621
0.36514382402707274 0.9379562043795621
0.3656175972927242 0.9379562043795621
0.36588832487309647 0.9379562043795621
0.36602368866328255 0.9379562043795621
0.3667681895093063 0.9379562043795621
0.3667681895093063 0.9388686131386861
0.36717428087986465 0.9388686131386861
0.3673773265651438 0.9388686131386861
0.36825719120135364 0.9388686131386861
0.36852791878172586 0.9388686131386861
0.3690693739424704 0.9388686131386861
0.3694754653130288 0.9388686131386861
0.37021996615905245 0.9388686131386861
0.37021996615905245 0.9397810218978102
0.3702876480541455 0.9397810218978102
0.37042301184433163 0.9397810218978102
0.37109983079526226 0.9397810218978102
0.37137055837563454 0.9397810218978102
0.3764467005076142 0.9397810218978102
0.37692047377326565 0.9397810218978102
0.37861252115059224 0.9397810218978102
0.3787478849407783 0.9397810218978102
0.37942470389170896 0.9397810218978102
0.3795600676818951 0.9397810218978102
0.3798984771573604 0.9397810218978102
0.3798984771573604 0.9406934306569343
0.3804399323181049 0.9406934306569343
0.38057529610829105 0.9406934306569343
0.38084602368866327 0.9406934306569343
0.38084602368866327 0.9416058394160584
0.3811844331641286 0.9416058394160584
0.3813197969543147 0.9416058394160584
0.38301184433164126 0.9416058394160584
0.3831472081218274 0.9416058394160584
0.3840947546531303 0.9416058394160584
0.3842301184433164 0.9416058394160584
0.38470389170896785 0.9416058394160584
0.384839255499154 0.9416058394160584
0.385989847715736 0.9416058394160584
0.38632825719120134 0.9416058394160584
0.387072758037225 0.9416058394160584
0.387072758037225 0.9425182481751825
0.38747884940778343 0.9425182481751825
0.38747884940778343 0.9434306569343066
0.38761421319796957 0.9434306569343066
0.38781725888324875 0.9434306569343066
0.38862944162436547 0.9434306569343066
0.3887648054145516 0.9434306569343066
0.3895769881556684 0.9434306569343066
0.38971235194585446 0.9434306569343066
0.39120135363790187 0.9434306569343066
0.391336717428088 0.9434306569343066
0.3922165820642978 0.9434306569343066
0.392419627749577 0.9434306569343066
0.3925549915397631 0.9434306569343066
0.3931641285956007 0.9434306569343066
0.3934348561759729 0.9434306569343066
0.39357021996615904 0.9434306569343066
0.3938409475465313 0.9434306569343066
0.39411167512690354 0.9434306569343066
0.39445008460236886 0.9434306569343066
0.39499153976311335 0.9434306569343066
0.3951269035532995 0.9434306569343066
0.39519458544839253 0.9434306569343066
0.39539763113367177 0.9434306569343066
0.39553299492385785 0.9434306569343066
0.395668358714044 0.9434306569343066
0.39593908629441626 0.9434306569343066
0.39607445008460235 0.9434306569343066
0.39607445008460235 0.9443430656934306
0.3963451776649746 0.9443430656934306
0.3965482233502538 0.9443430656934306
0.3968189509306261 0.9443430656934306
0.39695431472081216 0.9443430656934306
0.3987140439932318 0.9443430656934306
0.39884940778341793 0.9443430656934306
0.4004737732656514 0.9443430656934306
0.4007445008460237 0.9443430656934306
0.4018274111675127 0.9443430656934306
0.40196277495769883 0.9443430656934306
0.4027072758037225 0.9443430656934306
0.40284263959390865 0.9443430656934306
0.4029103214890017 0.9443430656934306
0.40318104906937396 0.9443430656934306
0.403248730964467 0.9443430656934306
0.40338409475465314 0.9443430656934306
0.4035871404399323 0.9443430656934306
0.40372250423011846 0.9443430656934306
0.4037901861252115 0.9443430656934306
0.40439932318104904 0.9443430656934306
0.40534686971235195 0.9443430656934306
0.4054822335025381 0.9443430656934306
0.40554991539763113 0.9443430656934306
0.40642978003384095 0.9443430656934306
0.4071065989847716 0.9443430656934306
0.4072419627749577 0.9443430656934306
0.4077157360406091 0.9443430656934306
0.40785109983079526 0.9443430656934306
0.4084602368866328 0.9443430656934306
0.4088663282571912 0.9443430656934306
0.4101522842639594 0.9443430656934306
0.4102876480541455 0.9443430656934306
0.41042301184433166 0.9443430656934306
0.41055837563451775 0.9443430656934306
0.41109983079526224 0.9443430656934306
0.41109983079526224 0.9452554744525548
0.41170896785109984 0.9452554744525548
0.411912013536379 0.9452554744525548
0.4142808798646362 0.9452554744525548
0.4144162436548223 0.9452554744525548
0.4148900169204738 0.9452554744525548
0.4148900169204738 0.9461678832116789
0.4163113367174281 0.9461678832116789
0.41644670050761423 0.9461678832116789
0.41746192893401013 0.9461678832116789
0.41759729272419627 0.9461678832116789
0.41820642978003386 0.9461678832116789
0.4184771573604061 0.9461678832116789
0.42003384094754653 0.9461678832116789
0.42003384094754653 0.9470802919708029
0.42037225042301185 0.9470802919708029
0.420507614213198 0.9470802919708029
0.42064297800338407 0.9470802919708029
0.4215228426395939 0.9470802919708029
0.42314720812182743 0.9470802919708029
0.4232825719120135 0.9470802919708029
0.42368866328257193 0.9470802919708029
0.42402707275803725 0.9470802919708029
0.42598984771573606 0.9470802919708029
0.42612521150592214 0.9470802919708029
0.42612521150592214 0.947992700729927
0.4263959390862944 0.947992700729927
0.4266666666666667 0.947992700729927
0.4272081218274112 0.947992700729927
0.42741116751269037 0.947992700729927
0.42741116751269037 0.948905109489051
0.43093062605752963 0.948905109489051
0.4311336717428088 0.948905109489051
0.43126903553299495 0.948905109489051
0.4316074450084602 0.948905109489051
0.43174280879864635 0.948905109489051
0.43194585448392553 0.948905109489051
0.43208121827411167 0.948905109489051
0.43208121827411167 0.9498175182481752
0.43370558375634516 0.9498175182481752
0.4338409475465313 0.9498175182481752
0.43519458544839257 0.9498175182481752
0.4353299492385787 0.9498175182481752
0.43702199661590524 0.9498175182481752
0.4371573604060914 0.9498175182481752
0.4383079526226734 0.9498175182481752
0.43844331641285955 0.9498175182481752
0.43844331641285955 0.9507299270072993
0.44 0.9507299270072993
0.44040609137055836 0.9507299270072993
0.4413536379018613 0.9507299270072993
0.44148900169204736 0.9507299270072993
0.4416920473773266 0.9507299270072993
0.4418274111675127 0.9507299270072993
0.443248730964467 0.9507299270072993
0.4435871404399323 0.9507299270072993
0.44534686971235193 0.9507299270072993
0.44595600676818953 0.9507299270072993
0.44622673434856175 0.9507299270072993
0.44622673434856175 0.9516423357664233
0.4480541455160745 0.9516423357664233
0.44839255499153974 0.9516423357664233
0.44879864636209815 0.9516423357664233
0.4489340101522843 0.9516423357664233
0.4492047377326565 0.9516423357664233
0.44934010152284265 0.9516423357664233
0.4502876480541455 0.9516423357664233
0.4510998307952623 0.9516423357664233
0.4517089678510998 0.9516423357664233
0.451912013536379 0.9516423357664233
0.45204737732656514 0.9516423357664233
0.45204737732656514 0.9525547445255474
0.45211505922165823 0.9525547445255474
0.4522504230118443 0.9525547445255474
0.45238578680203045 0.9525547445255474
0.4524534686971235 0.9534671532846716
0.45258883248730963 0.9534671532846716
0.45272419627749577 0.9534671532846716
0.4527918781725888 0.9534671532846716
0.452994923857868 0.9534671532846716
0.4541455160744501 0.9534671532846716
0.4542808798646362 0.9534671532846716
0.45441624365482236 0.9534671532846716
0.45441624365482236 0.9543795620437956
0.45455160744500844 0.9543795620437956
0.4546869712351946 0.9543795620437956
0.4548223350253807 0.9543795620437956
0.45495769881556686 0.9543795620437956
0.45495769881556686 0.9552919708029197
0.4561082910321489 0.9552919708029197
0.45624365482233503 0.9552919708029197
0.4569881556683587 0.9552919708029197
0.45712351945854485 0.9552919708029197
0.45739424703891707 0.9552919708029197
0.45793570219966157 0.9552919708029197
0.4582741116751269 0.9552919708029197
0.45854483925549916 0.9552919708029197
0.45874788494077834 0.9552919708029197
0.4590186125211506 0.9552919708029197
0.45908629441624366 0.9552919708029197
0.4592216582064298 0.9552919708029197
0.460575296108291 0.9552919708029197
0.46077834179357025 0.9552919708029197
0.46524534686971236 0.9552919708029197
0.4653807106598985 0.9552919708029197
0.4661928934010152 0.9552919708029197
0.46632825719120136 0.9552919708029197
0.4668020304568528 0.9552919708029197
0.4668020304568528 0.9562043795620438
0.4693062605752961 0.9562043795620438
0.4698477157360406 0.9562043795620438
0.46991539763113366 0.9562043795620438
0.47011844331641284 0.9562043795620438
0.47018612521150593 0.9562043795620438
0.4703214890016921 0.9562043795620438
0.47126903553299493 0.9562043795620438
0.47140439932318107 0.9562043795620438
0.4718104906937394 0.9562043795620438
0.47194585448392556 0.9562043795620438
0.4720812182741117 0.9562043795620438
0.4722842639593909 0.9562043795620438
0.47241962774957696 0.9562043795620438
0.4726226734348562 0.9562043795620438
0.4727580372250423 0.9562043795620438
0.47296108291032146 0.9562043795620438
0.4738409475465313 0.9562043795620438
0.47445008460236887 0.9562043795620438
0.474585448392555 0.9562043795620438
0.47499153976311337 0.9562043795620438
0.4751269035532995 0.9562043795620438
0.47519458544839255 0.9562043795620438
0.47519458544839255 0.9571167883211679
0.4762098138747885 0.9571167883211679
0.47634517766497464 0.9571167883211679
0.4774957698815567 0.9571167883211679
0.4776311336717428 0.9571167883211679
0.4787140439932318 0.9571167883211679
0.47884940778341795 0.9571167883211679
0.4790524534686971 0.9571167883211679
0.4792554991539763 0.9571167883211679
0.4795939086294416 0.9571167883211679
0.4795939086294416 0.958029197080292
0.4798646362098139 0.958029197080292
0.48 0.958029197080292
0.4800676818950931 0.958029197080292
0.4803384094754653 0.958029197080292
0.4820304568527919 0.958029197080292
0.482165820642978 0.958029197080292
0.4826395939086294 0.958029197080292
0.4839932318104907 0.958029197080292
0.4839932318104907 0.958941605839416
0.48412859560067684 0.958941605839416
0.4842639593908629 0.958941605839416
0.48500846023688665 0.958941605839416
0.48500846023688665 0.9598540145985401
0.4862267343485618 0.9598540145985401
0.4862267343485618 0.9607664233576643
0.48771573604060914 0.9607664233576643
0.4878510998307953 0.9607664233576643
0.4881895093062606 0.9607664233576643
0.4883248730964467 0.9607664233576643
0.48947546531302877 0.9607664233576643
0.4896108291032149 0.9607664233576643
0.4898138747884941 0.9607664233576643
0.4899492385786802 0.9607664233576643
0.4914382402707276 0.9607664233576643
0.4915736040609137 0.9607664233576643
0.49238578680203043 0.9607664233576643
0.49238578680203043 0.9616788321167883
0.49245346869712353 0.9616788321167883
0.4926565143824027 0.9616788321167883
0.49414551607445006 0.9616788321167883
0.4942808798646362 0.9616788321167883
0.4955668358714044 0.9616788321167883
0.4955668358714044 0.9635036496350365
0.4970558375634518 0.9635036496350365
0.4971912013536379 0.9635036496350365
0.4981387478849408 0.9635036496350365
0.4982741116751269 0.9635036496350365
0.5008460236886633 0.9635036496350365
0.5009813874788495 0.9635036496350365
0.5017935702199662 0.9635036496350365
0.5017935702199662 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5028764805414552 0.9644160583941606
0.5031472081218274 0.9644160583941606
0.5032825719120135 0.9644160583941606
0.5051099830795263 0.9644160583941606
0.5053807106598984 0.9644160583941606
0.5055837563451777 0.9644160583941606
0.5065313028764805 0.9644160583941606
0.5069373942470389 0.9644160583941606
0.5069373942470389 0.9653284671532847
0.5076142131979695 0.9653284671532847
0.5077495769881557 0.9653284671532847
0.5084940778341793 0.9653284671532847
0.5086971235194585 0.9653284671532847
0.5095769881556683 0.9653284671532847
0.5097123519458545 0.9653284671532847
0.510186125211506 0.9653284671532847
0.5103891708967851 0.9653284671532847
0.5121489001692048 0.9653284671532847
0.5121489001692048 0.9662408759124088
0.514517766497462 0.9662408759124088
0.514653130287648 0.9662408759124088
0.5155329949238578 0.9662408759124088
0.515668358714044 0.9662408759124088
0.515736040609137 0.9662408759124088
0.5176988155668358 0.9662408759124088
0.5197969543147208 0.9662408759124088
0.5199323181049069 0.9662408759124088
0.5208121827411167 0.9662408759124088
0.521082910321489 0.9662408759124088
0.5212182741116751 0.9662408759124088
0.5212182741116751 0.9671532846715328
0.5214890016920474 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5222335025380711 0.9671532846715328
0.5223688663282572 0.9671532846715328
0.5233164128595601 0.9671532846715328
0.5237901861252116 0.9671532846715328
0.524331641285956 0.9671532846715328
0.5249407783417935 0.9671532846715328
0.5251438240270727 0.9671532846715328
0.5252791878172589 0.9671532846715328
0.5258206429780033 0.9671532846715328
0.5260236886632825 0.9671532846715328
0.5267681895093063 0.9671532846715328
0.5267681895093063 0.968065693430657
0.5281218274111675 0.968065693430657
0.5282571912013536 0.968065693430657
0.5291370558375634 0.968065693430657
0.5292724196277496 0.968065693430657
0.5303553299492386 0.968065693430657
0.5303553299492386 0.968978102189781
0.5304906937394247 0.968978102189781
0.5306937394247039 0.968978102189781
0.5308967851099831 0.968978102189781
0.5313028764805414 0.968978102189781
0.5323181049069374 0.968978102189781
0.5323181049069374 0.9698905109489051
0.5327918781725889 0.9698905109489051
0.532927241962775 0.9698905109489051
0.5332656514382402 0.9698905109489051
0.5336040609137056 0.9698905109489051
0.5338071065989848 0.9698905109489051
0.53414551607445 0.9698905109489051
0.5344162436548223 0.9698905109489051
0.5354991539763113 0.9698905109489051
0.5356345177664975 0.9698905109489051
0.5358375634517767 0.9698905109489051
0.536311336717428 0.9698905109489051
0.5366497461928934 0.9698905109489051
0.5367851099830795 0.9698905109489051
0.537326565143824 0.9698905109489051
0.5375972927241963 0.9698905109489051
0.5376649746192893 0.9698905109489051
0.5376649746192893 0.9708029197080292
0.5385448392554991 0.9708029197080292
0.5385448392554991 0.9717153284671532
0.5391539763113368 0.9717153284671532
0.539357021996616 0.9717153284671532
0.5406429780033841 0.9717153284671532
0.5406429780033841 0.9726277372262774
0.5409813874788494 0.9726277372262774
0.5411167512690356 0.9726277372262774
0.5412521150592217 0.9726277372262774
0.5413874788494077 0.9726277372262774
0.5415905245346869 0.9726277372262774
0.5417258883248731 0.9726277372262774
0.5417935702199662 0.9726277372262774
0.5419289340101523 0.9726277372262774
0.5421319796954315 0.9726277372262774
0.5424027072758038 0.9726277372262774
0.5433502538071066 0.9726277372262774
0.5434856175972927 0.9726277372262774
0.5444331641285955 0.9726277372262774
0.5445685279187817 0.9726277372262774
0.544839255499154 0.9726277372262774
0.544839255499154 0.9735401459854015
0.5454483925549916 0.9735401459854015
0.5457191201353638 0.9735401459854015
0.545989847715736 0.9735401459854015
0.5461252115059222 0.9735401459854015
0.5474111675126904 0.9735401459854015
0.5480203045685279 0.9735401459854015
0.5484940778341794 0.9735401459854015
0.5486294416243654 0.9735401459854015
0.5488324873096446 0.9735401459854015
0.5503891708967851 0.9735401459854015
0.5505245346869713 0.9735401459854015
0.5507275803722504 0.9735401459854015
0.5508629441624365 0.9735401459854015
0.5518781725888325 0.9735401459854015
0.5520135363790186 0.9735401459854015
0.5539086294416243 0.9735401459854015
0.5541793570219966 0.9735401459854015
0.5543147208121827 0.9735401459854015
0.5550592216582064 0.9735401459854015
0.5552622673434856 0.9735401459854015
0.5568866328257192 0.9735401459854015
0.5570219966159052 0.9735401459854015
0.5581049069373942 0.9735401459854015
0.5582402707275804 0.9735401459854015
0.5583756345177665 0.9735401459854015
0.5586463620981388 0.9735401459854015
0.5587140439932318 0.9735401459854015
0.558849407783418 0.9735401459854015
0.5593231810490694 0.9735401459854015
0.5594585448392555 0.9735401459854015
0.5609475465313029 0.9735401459854015
0.561082910321489 0.9735401459854015
0.5618950930626058 0.9735401459854015
0.5618950930626058 0.9744525547445255
0.5623688663282572 0.9744525547445255
0.5625042301184433 0.9744525547445255
0.5634517766497462 0.9744525547445255
0.5635871404399323 0.9744525547445255
0.5638578680203046 0.9744525547445255
0.5639932318104907 0.9744525547445255
0.5646023688663283 0.9744525547445255
0.5649407783417936 0.9744525547445255
0.5654822335025381 0.9744525547445255
0.5675126903553299 0.9744525547445255
0.5691370558375635 0.9744525547445255
0.5692724196277495 0.9744525547445255
0.5694754653130287 0.9744525547445255
0.5696108291032149 0.9744525547445255
0.5696785109983079 0.9744525547445255
0.5698138747884941 0.9744525547445255
0.5704230118443316 0.9744525547445255
0.5705583756345177 0.9744525547445255
0.5717766497461929 0.9744525547445255
0.5724534686971235 0.9744525547445255
0.5737394247038917 0.9744525547445255
0.5739424703891709 0.9744525547445255
0.574010152284264 0.9744525547445255
0.5741455160744501 0.9744525547445255
0.5745516074450084 0.9744525547445255
0.5747546531302876 0.9744525547445255
0.5760406091370558 0.9744525547445255
0.5760406091370558 0.9753649635036497
0.5763113367174281 0.9753649635036497
0.5769881556683587 0.9753649635036497
0.5770558375634518 0.9753649635036497
0.5773265651438241 0.9753649635036497
0.5777326565143824 0.9753649635036497
0.5780033840947546 0.9753649635036497
0.5780033840947546 0.9762773722627737
0.5781387478849408 0.9762773722627737
0.5782741116751269 0.9762773722627737
0.5784771573604061 0.9762773722627737
0.5785448392554992 0.9762773722627737
0.5790186125211506 0.9762773722627737
0.5822673434856176 0.9762773722627737
0.583756345177665 0.9762773722627737
0.5840947546531303 0.9762773722627737
0.5848392554991539 0.9762773722627737
0.5873434856175973 0.9762773722627737
0.5874788494077834 0.9762773722627737
0.5876818950930626 0.9762773722627737
0.5878172588832488 0.9762773722627737
0.5886971235194586 0.9762773722627737
0.5889678510998307 0.9762773722627737
0.58917089678511 0.9762773722627737
0.5895093062605753 0.9762773722627737
0.5897123519458545 0.9762773722627737
0.5899153976311337 0.9762773722627737
0.5901861252115059 0.9762773722627737
0.590321489001692 0.9762773722627737
0.5905245346869712 0.9762773722627737
0.5907275803722504 0.9762773722627737
0.6041962774957699 0.9826642335766423
0.6057529610829103 0.9826642335766423
0.6066328257191201 0.9826642335766423
0.6068358714043993 0.9826642335766423
0.6070389170896785 0.9826642335766423
0.6073096446700508 0.9826642335766423
0.6074450084602369 0.9826642335766423
0.60751269035533 0.9826642335766423
0.607648054145516 0.9826642335766423
0.608663282571912 0.9826642335766423
0.6087986463620981 0.9826642335766423
0.6092724196277496 0.9826642335766423
0.6092724196277496 0.9835766423357665
0.6095431472081219 0.9835766423357665
0.6095431472081219 0.9844890510948905
0.6106937394247038 0.9844890510948905
0.61082910321489 0.9844890510948905
0.612994923857868 0.9844890510948905
0.612994923857868 0.9854014598540146
0.6131302876480541 0.9854014598540146
0.6131302876480541 0.9863138686131386
0.6136040609137056 0.9863138686131386
0.6137394247038918 0.9863138686131386
0.6150930626057529 0.9863138686131386
0.6152961082910321 0.9863138686131386
0.6153637901861252 0.9863138686131386
0.6155668358714044 0.9863138686131386
0.6163113367174281 0.9863138686131386
0.6164467005076142 0.9863138686131386
0.617326565143824 0.9863138686131386
0.6174619289340102 0.9863138686131386
0.6175972927241963 0.9863138686131386
0.6177326565143824 0.9863138686131386
0.6182741116751269 0.9863138686131386
0.618409475465313 0.9863138686131386
0.6184771573604061 0.9863138686131386
0.6184771573604061 0.9872262773722628
0.6198984771573605 0.9872262773722628
0.6200338409475465 0.9872262773722628
0.6210490693739424 0.9872262773722628
0.6211844331641286 0.9872262773722628
0.62165820642978 0.9872262773722628
0.6217935702199662 0.9872262773722628
0.6251776649746192 0.9872262773722628
0.6253807106598985 0.9872262773722628
0.6254483925549915 0.9872262773722628
0.6255837563451777 0.9872262773722628
0.6261252115059222 0.9872262773722628
0.6262605752961083 0.9872262773722628
0.6263959390862944 0.9872262773722628
0.6274111675126903 0.9872262773722628
0.6282910321489001 0.9872262773722628
0.6284263959390863 0.9872262773722628
0.6285617597292724 0.9872262773722628
0.6286971235194585 0.9872262773722628
0.6294416243654822 0.9872262773722628
0.6294416243654822 0.9881386861313869
0.6295769881556683 0.9881386861313869
0.6305245346869712 0.9881386861313869
0.631269035532995 0.9881386861313869
0.6315397631133671 0.9881386861313869
0.6320812182741117 0.9881386861313869
0.6324196277495769 0.9881386861313869
0.6330964467005076 0.9881386861313869
0.6332318104906938 0.9881386861313869
0.6336379018612521 0.9881386861313869
0.6338409475465313 0.9881386861313869
0.6345177664974619 0.9881386861313869
0.6348561759729272 0.9881386861313869
0.6372927241962775 0.9881386861313869
0.6374280879864637 0.9881386861313869
0.6376988155668358 0.9881386861313869
0.6380372250423012 0.9881386861313869
0.6401353637901861 0.9881386861313869
0.6446700507614214 0.9881386861313869
0.6452115059221658 0.9881386861313869
0.645346869712352 0.9881386861313869
0.6456852791878173 0.9881386861313869
0.6458206429780033 0.9881386861313869
0.6469035532994923 0.9881386861313869
0.6470389170896785 0.9881386861313869
0.6471742808798646 0.9881386861313869
0.6473773265651438 0.9881386861313869
0.64751269035533 0.9881386861313869
0.6476480541455161 0.9881386861313869
0.6479187817258883 0.9881386861313869
0.6480541455160744 0.9881386861313869
0.6491370558375634 0.9881386861313869
0.6493401015228426 0.9881386861313869
0.6500169204737732 0.9881386861313869
0.6502876480541455 0.9881386861313869
0.651979695431472 0.9881386861313869
0.6521827411167512 0.9881386861313869
0.6523181049069374 0.9881386861313869
0.6544839255499154 0.9881386861313869
0.6546869712351946 0.9881386861313869
0.6554314720812183 0.9881386861313869
0.6555668358714044 0.9881386861313869
0.6565143824027073 0.9881386861313869
0.6567174280879865 0.9881386861313869
0.6568527918781726 0.9881386861313869
0.657326565143824 0.9881386861313869
0.6575296108291032 0.9881386861313869
0.6578680203045685 0.9881386861313869
0.6580033840947547 0.9881386861313869
0.6580710659898478 0.9881386861313869
0.6582064297800339 0.9881386861313869
0.6586802030456853 0.9881386861313869
0.6588832487309645 0.9881386861313869
0.6590186125211506 0.9881386861313869
0.6591539763113368 0.9881386861313869
0.6592893401015228 0.9881386861313869
0.6595600676818951 0.9881386861313869
0.6598307952622673 0.9881386861313869
0.660575296108291 0.9881386861313869
0.6611167512690356 0.9881386861313869
0.6611844331641286 0.9881386861313869
0.6613197969543148 0.9881386861313869
0.6626057529610829 0.9881386861313869
0.6628764805414552 0.9881386861313869
0.663824027072758 0.9881386861313869
0.664906937394247 0.9881386861313869
0.6649746192893401 0.9881386861313869
0.6651099830795262 0.9881386861313869
0.6668020304568528 0.9881386861313869
0.667072758037225 0.9881386861313869
0.6672758037225043 0.9881386861313869
0.6674111675126904 0.9881386861313869
0.6677495769881556 0.9881386861313869
0.6678849407783418 0.9881386861313869
0.6684940778341794 0.9881386861313869
0.6686294416243654 0.9881386861313869
0.6688324873096446 0.9881386861313869
0.6690355329949239 0.9881386861313869
0.6694416243654823 0.9881386861313869
0.6695769881556684 0.9881386861313869
0.6699830795262267 0.9881386861313869
0.6703891708967851 0.9881386861313869
0.6705245346869713 0.9881386861313869
0.6707952622673435 0.9881386861313869
0.6715397631133672 0.9881386861313869
0.6716751269035534 0.9881386861313869
0.6720135363790186 0.9881386861313869
0.6722165820642978 0.9881386861313869
0.6729610829103215 0.9881386861313869
0.6729610829103215 0.9890510948905109
0.6730287648054145 0.9890510948905109
0.6744500846023689 0.9890510948905109
0.6751269035532995 0.9890510948905109
0.6751269035532995 0.989963503649635
0.6760067681895093 0.989963503649635
0.6769543147208121 0.989963503649635
0.6776311336717428 0.989963503649635
0.677766497461929 0.989963503649635
0.6781725888324873 0.989963503649635
0.6785109983079526 0.989963503649635
0.6793908629441624 0.989963503649635
0.6793908629441624 0.9908759124087592
0.6797292724196278 0.9908759124087592
0.6798646362098139 0.9908759124087592
0.6805414551607445 0.9908759124087592
0.6807445008460237 0.9908759124087592
0.6815566835871404 0.9908759124087592
0.6816920473773266 0.9908759124087592
0.6820981387478849 0.9908759124087592
0.682233502538071 0.9908759124087592
0.6826395939086295 0.9908759124087592
0.6827749576988156 0.9908759124087592
0.6841285956006768 0.9908759124087592
0.6846023688663283 0.9908759124087592
0.6852791878172588 0.9908759124087592
0.685414551607445 0.9908759124087592
0.6856852791878173 0.9908759124087592
0.6861590524534686 0.9908759124087592
0.6863620981387479 0.9908759124087592
0.6871742808798647 0.9908759124087592
0.6873096446700507 0.9908759124087592
0.687580372250423 0.9908759124087592
0.6877157360406091 0.9908759124087592
0.6881218274111676 0.9908759124087592
0.6884602368866328 0.9908759124087592
0.6887986463620981 0.9908759124087592
0.6892047377326566 0.9908759124087592
0.6893401015228426 0.9908759124087592
0.6900846023688664 0.9908759124087592
0.6902199661590525 0.9908759124087592
0.6904230118443316 0.9908759124087592
0.6905583756345177 0.9908759124087592
0.6906937394247039 0.9908759124087592
0.69082910321489 0.9908759124087592
0.6908967851099831 0.9908759124087592
0.6914382402707275 0.9908759124087592
0.6923181049069373 0.9908759124087592
0.6925211505922165 0.9908759124087592
0.692994923857868 0.9908759124087592
0.692994923857868 0.9917883211678832
0.6936717428087986 0.9917883211678832
0.694077834179357 0.9917883211678832
0.6948223350253807 0.9917883211678832
0.6949576988155668 0.9917883211678832
0.6955668358714044 0.9917883211678832
0.6957698815566836 0.9917883211678832
0.6961082910321489 0.9917883211678832
0.6963113367174281 0.9917883211678832
0.6964467005076143 0.9917883211678832
0.6965820642978003 0.9917883211678832
0.6966497461928934 0.9917883211678832
0.6967851099830795 0.9917883211678832
0.697258883248731 0.9917883211678832
0.6973942470389171 0.9917883211678832
0.6975296108291033 0.9917883211678832
0.6982064297800339 0.9917883211678832
0.6992216582064298 0.9917883211678832
0.6993570219966159 0.9917883211678832
0.6998307952622673 0.9917883211678832
0.7001015228426396 0.9917883211678832
0.7002368866328257 0.9917883211678832
0.700507614213198 0.9917883211678832
0.7009813874788494 0.9917883211678832
0.701590524534687 0.9917883211678832
0.7021319796954315 0.9917883211678832
0.7023350253807107 0.9917883211678832
0.7029441624365482 0.9917883211678832
0.7030795262267343 0.9917883211678832
0.7033502538071066 0.9917883211678832
0.7035532994923858 0.9917883211678832
0.7038917089678511 0.9917883211678832
0.7040270727580372 0.9917883211678832
0.7045685279187818 0.9917883211678832
0.7054483925549916 0.9917883211678832
0.7055837563451777 0.9917883211678832
0.7057868020304569 0.9917883211678832
0.7062605752961083 0.9917883211678832
0.7063959390862944 0.9917883211678832
0.7065313028764806 0.9917883211678832
0.7069373942470389 0.9917883211678832
0.7075465313028765 0.9917883211678832
0.7076818950930626 0.9917883211678832
0.7084940778341794 0.9917883211678832
0.7086294416243655 0.9917883211678832
0.7089678510998308 0.9917883211678832
0.7091032148900169 0.9917883211678832
0.7099830795262267 0.9917883211678832
0.7101184433164128 0.9917883211678832
0.7101861252115059 0.9917883211678832
0.710321489001692 0.9917883211678832
0.7117428087986464 0.9917883211678832
0.7120135363790187 0.9917883211678832
0.7126903553299493 0.9917883211678832
0.7128934010152285 0.9917883211678832
0.7138409475465313 0.9917883211678832
0.7138409475465313 0.9936131386861314
0.7147884940778342 0.9936131386861314
0.7149238578680203 0.9936131386861314
0.7153299492385787 0.9936131386861314
0.7155329949238579 0.9936131386861314
0.7158037225042301 0.9936131386861314
0.7158037225042301 0.9945255474452555
0.716751269035533 0.9945255474452555
0.7168866328257191 0.9945255474452555
0.7171573604060913 0.9945255474452555
0.7192554991539764 0.9945255474452555
0.7197292724196277 0.9945255474452555
0.7198646362098139 0.9945255474452555
0.7212182741116752 0.9945255474452555
0.7214213197969543 0.9945255474452555
0.7220304568527919 0.9945255474452555
0.7225719120135364 0.9945255474452555
0.723181049069374 0.9945255474452555
0.72331641285956 0.9945255474452555
0.7235194585448392 0.9945255474452555
0.724331641285956 0.9945255474452555
0.7244670050761421 0.9945255474452555
0.7251438240270728 0.9945255474452555
0.725482233502538 0.9945255474452555
0.7256175972927242 0.9945255474452555
0.726429780033841 0.9945255474452555
0.7268358714043993 0.9945255474452555
0.7271742808798647 0.9945255474452555
0.7281218274111675 0.9945255474452555
0.7282571912013537 0.9945255474452555
0.7303553299492386 0.9945255474452555
0.7306260575296109 0.9945255474452555
0.7306937394247038 0.9945255474452555
0.7327918781725888 0.9945255474452555
0.7336717428087987 0.9945255474452555
0.7352284263959391 0.9945255474452555
0.7354314720812183 0.9945255474452555
0.7363790186125212 0.9945255474452555
0.7366497461928934 0.9945255474452555
0.7370558375634517 0.9945255474452555
0.7375296108291032 0.9945255474452555
0.7379357021996615 0.9945255474452555
0.7385448392554992 0.9945255474452555
0.7388832487309644 0.9945255474452555
0.7390862944162436 0.9945255474452555
0.7401692047377326 0.9945255474452555
0.7403722504230118 0.9945255474452555
0.7404399323181049 0.9945255474452555
0.740575296108291 0.9945255474452555
0.7407783417935703 0.9945255474452555
0.7409813874788495 0.9945255474452555
0.7422673434856176 0.9945255474452555
0.7424027072758037 0.9945255474452555
0.742673434856176 0.9945255474452555
0.7431472081218274 0.9945255474452555
0.7433502538071066 0.9945255474452555
0.7436209813874789 0.9945255474452555
0.7438240270727581 0.9945255474452555
0.7439593908629442 0.9945255474452555
0.7449746192893401 0.9945255474452555
0.7451099830795263 0.9945255474452555
0.7452453468697123 0.9945255474452555
0.7454483925549915 0.9945255474452555
0.7459898477157361 0.9945255474452555
0.7461252115059221 0.9945255474452555
0.7468697123519459 0.9945255474452555
0.747005076142132 0.9945255474452555
0.7476818950930626 0.9945255474452555
0.7478849407783418 0.9945255474452555
0.7479526226734349 0.9945255474452555
0.7482233502538072 0.9945255474452555
0.74917089678511 0.9945255474452555
0.7493062605752961 0.9945255474452555
0.7497123519458545 0.9945255474452555
0.7498477157360406 0.9945255474452555
0.750253807106599 0.9945255474452555
0.7504568527918781 0.9945255474452555
0.7515397631133671 0.9945255474452555
0.7517428087986464 0.9945255474452555
0.7521489001692048 0.9945255474452555
0.7522842639593909 0.9945255474452555
0.7524196277495769 0.9945255474452555
0.7526226734348562 0.9945255474452555
0.7527580372250423 0.9945255474452555
0.7528934010152284 0.9945255474452555
0.7538409475465313 0.9945255474452555
0.7541793570219966 0.9945255474452555
0.7545177664974619 0.9945255474452555
0.7547884940778342 0.9945255474452555
0.755668358714044 0.9945255474452555
0.755668358714044 0.9954379562043796
0.7561421319796955 0.9954379562043796
0.7561421319796955 0.9963503649635036
0.7566159052453468 0.9963503649635036
0.7573604060913706 0.9963503649635036
0.7582402707275804 0.9963503649635036
0.7583756345177665 0.9963503649635036
0.7587140439932318 0.9963503649635036
0.758917089678511 0.9963503649635036
0.7591201353637902 0.9963503649635036
0.7593908629441625 0.9963503649635036
0.761082910321489 0.9963503649635036
0.7617597292724196 0.9963503649635036
0.7618274111675127 0.9963503649635036
0.762165820642978 0.9963503649635036
0.7623688663282572 0.9963503649635036
0.7631810490693739 0.9963503649635036
0.7633164128595601 0.9963503649635036
0.7636548223350254 0.9963503649635036
0.7637901861252115 0.9963503649635036
0.764331641285956 0.9963503649635036
0.7648054145516074 0.9963503649635036
0.7650761421319797 0.9963503649635036
0.7652115059221658 0.9963503649635036
0.7660236886632825 0.9963503649635036
0.7661590524534687 0.9963503649635036
0.7673096446700508 0.9963503649635036
0.76751269035533 0.9963503649635036
0.7684602368866328 0.9963503649635036
0.768595600676819 0.9963503649635036
0.7687309644670051 0.9963503649635036
0.7690693739424704 0.9963503649635036
0.7694077834179357 0.9963503649635036
0.7695431472081218 0.9963503649635036
0.7699492385786803 0.9963503649635036
0.7702876480541455 0.9963503649635036
0.7712351945854484 0.9963503649635036
0.7714382402707276 0.9963503649635036
0.7715736040609137 0.9963503649635036
0.7736717428087987 0.9963503649635036
0.7738071065989848 0.9963503649635036
0.7742808798646362 0.9963503649635036
0.7749576988155669 0.9963503649635036
0.775093062605753 0.9963503649635036
0.7754314720812183 0.9963503649635036
0.7760406091370559 0.9963503649635036
0.7783417935702199 0.9963503649635036
0.7789509306260576 0.9963503649635036
0.7792893401015228 0.9963503649635036
0.7794247038917089 0.9963503649635036
0.7795600676818951 0.9963503649635036
0.7798307952622674 0.9963503649635036
0.7821996615905246 0.9963503649635036
0.7869373942470389 0.9963503649635036
0.7871404399323181 0.9963503649635036
0.7873434856175973 0.9963503649635036
0.7876142131979695 0.9963503649635036
0.7876142131979695 0.9972627737226277
0.7882233502538071 0.9972627737226277
0.7897123519458544 0.9972627737226277
0.7898477157360406 0.9972627737226277
0.7901184433164129 0.9972627737226277
0.7903891708967851 0.9972627737226277
0.7905922165820642 0.9972627737226277
0.7909983079526227 0.9972627737226277
0.7915397631133672 0.9972627737226277
0.7918104906937394 0.9972627737226277
0.7925549915397632 0.9972627737226277
0.7930964467005076 0.9972627737226277
0.7970896785109983 0.9972627737226277
0.7972250423011844 0.9972627737226277
0.7973604060913706 0.9972627737226277
0.7974280879864636 0.9972627737226277
0.7976988155668359 0.9972627737226277
0.797901861252115 0.9972627737226277
0.7982402707275804 0.9972627737226277
0.798849407783418 0.9972627737226277
0.7995262267343486 0.9972627737226277
0.8 0.9972627737226277
0.8002030456852792 0.9972627737226277
0.8003384094754653 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8008798646362099 0.9972627737226277
0.801082910321489 0.9972627737226277
0.8012859560067682 0.9972627737226277
0.8023011844331641 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8026395939086295 0.9972627737226277
0.8027749576988156 0.9972627737226277
0.8039255499153977 0.9972627737226277
0.8041285956006768 0.9972627737226277
0.8042639593908629 0.9972627737226277
0.8045346869712352 0.9972627737226277
0.8048730964467005 0.9972627737226277
0.8050084602368867 0.9972627737226277
0.8051438240270727 0.9972627737226277
0.8056852791878173 0.9972627737226277
0.8057529610829103 0.9972627737226277
0.8068358714043993 0.9972627737226277
0.8069712351945855 0.9972627737226277
0.8072419627749577 0.9972627737226277
0.8075126903553299 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8079187817258884 0.9972627737226277
0.8080541455160745 0.9972627737226277
0.8085956006768189 0.9972627737226277
0.8087309644670051 0.9972627737226277
0.8090693739424704 0.9972627737226277
0.8093401015228426 0.9972627737226277
0.8094077834179357 0.9972627737226277
0.8096108291032149 0.9972627737226277
0.8098138747884941 0.9972627737226277
0.8103553299492385 0.9972627737226277
0.8113705583756345 0.9972627737226277
0.8115059221658206 0.9972627737226277
0.8116412859560068 0.9972627737226277
0.811912013536379 0.9972627737226277
0.8125211505922166 0.9972627737226277
0.8126565143824027 0.9972627737226277
0.812927241962775 0.9972627737226277
0.8133333333333334 0.9972627737226277
0.8135363790186125 0.9972627737226277
0.8136717428087986 0.9972627737226277
0.8148900169204738 0.9972627737226277
0.8150253807106599 0.9972627737226277
0.8154991539763113 0.9972627737226277
0.8156345177664974 0.9972627737226277
0.8157698815566836 0.9972627737226277
0.8238917089678511 0.9972627737226277
0.8240270727580372 0.9972627737226277
0.8249746192893401 0.9972627737226277
0.8250423011844331 0.9972627737226277
0.8253807106598985 0.9972627737226277
0.825989847715736 0.9972627737226277
0.8262605752961083 0.9972627737226277
0.8274111675126904 0.9972627737226277
0.8276818950930626 0.9972627737226277
0.8278849407783418 0.9972627737226277
0.8280203045685279 0.9972627737226277
0.8284263959390863 0.9972627737226277
0.8285617597292724 0.9972627737226277
0.8297800338409476 0.9972627737226277
0.8300507614213198 0.9972627737226277
0.8307275803722505 0.9972627737226277
0.8309306260575297 0.9972627737226277
0.8312013536379018 0.9972627737226277
0.8314720812182741 0.9972627737226277
0.8322842639593908 0.9972627737226277
0.8331641285956006 0.9972627737226277
0.8337055837563452 0.9972627737226277
0.8342470389170897 0.9972627737226277
0.8343824027072758 0.9972627737226277
0.8345177664974619 0.9972627737226277
0.8346531302876481 0.9972627737226277
0.8348561759729273 0.9972627737226277
0.8360744500846023 0.9972627737226277
0.8363451776649746 0.9972627737226277
0.836751269035533 0.9972627737226277
0.837834179357022 0.9972627737226277
0.8379695431472082 0.9972627737226277
0.8381049069373943 0.9972627737226277
0.8411505922165821 0.9972627737226277
0.8414213197969543 0.9972627737226277
0.8415566835871404 0.9972627737226277
0.8418274111675127 0.9972627737226277
0.8424365482233502 0.9972627737226277
0.8425719120135364 0.9972627737226277
0.8429780033840948 0.9972627737226277
0.8431133671742809 0.9972627737226277
0.8438578680203046 0.9972627737226277
0.8440609137055838 0.9972627737226277
0.8444670050761421 0.9972627737226277
0.8447377326565144 0.9972627737226277
0.8452115059221659 0.9972627737226277
0.846429780033841 0.9972627737226277
0.8468358714043993 0.9972627737226277
0.8473773265651439 0.9972627737226277
0.8474450084602368 0.9972627737226277
0.847580372250423 0.9972627737226277
0.8495431472081219 0.9972627737226277
0.8500169204737733 0.9972627737226277
0.8507614213197969 0.9972627737226277
0.8509644670050761 0.9972627737226277
0.8510321489001692 0.9972627737226277
0.8512351945854484 0.9972627737226277
0.8513705583756345 0.9972627737226277
0.8515059221658207 0.9972627737226277
0.8518443316412859 0.9972627737226277
0.8521150592216582 0.9972627737226277
0.8530626057529611 0.9972627737226277
0.8533333333333334 0.9972627737226277
0.8536717428087987 0.9972627737226277
0.8538071065989847 0.9972627737226277
0.8539424703891709 0.9972627737226277
0.8542131979695431 0.9972627737226277
0.8546869712351945 0.9972627737226277
0.8548223350253807 0.9972627737226277
0.8559729272419627 0.9972627737226277
0.856243654822335 0.9972627737226277
0.8566497461928934 0.9972627737226277
0.8569204737732656 0.9972627737226277
0.8571235194585448 0.9972627737226277
0.857258883248731 0.9972627737226277
0.8578003384094754 0.9972627737226277
0.8579357021996616 0.9972627737226277
0.8580033840947546 0.9972627737226277
0.8585448392554992 0.9972627737226277
0.8587478849407784 0.9972627737226277
0.8588832487309644 0.9972627737226277
0.859492385786802 0.9972627737226277
0.8613874788494078 0.9972627737226277
0.8619966159052453 0.9972627737226277
0.8621319796954314 0.9972627737226277
0.8682910321489001 0.9972627737226277
0.8687648054145516 0.9972627737226277
0.8690355329949239 0.9972627737226277
0.869238578680203 0.9972627737226277
0.8695769881556683 0.9972627737226277
0.8699153976311337 0.9972627737226277
0.8700507614213198 0.9972627737226277
0.870321489001692 0.9972627737226277
0.8707275803722504 0.9972627737226277
0.8709983079526227 0.9972627737226277
0.871269035532995 0.9972627737226277
0.87248730964467 0.9972627737226277
0.8730287648054146 0.9972627737226277
0.8732318104906938 0.9972627737226277
0.873502538071066 0.9972627737226277
0.8739086294416244 0.9972627737226277
0.8740439932318105 0.9972627737226277
0.8741793570219966 0.9972627737226277
0.8745177664974619 0.9972627737226277
0.874653130287648 0.9972627737226277
0.8747208121827411 0.9972627737226277
0.8748561759729272 0.9972627737226277
0.875736040609137 0.9972627737226277
0.8761421319796955 0.9972627737226277
0.876818950930626 0.9972627737226277
0.8769543147208122 0.9972627737226277
0.8771573604060914 0.9972627737226277
0.8776311336717428 0.9972627737226277
0.8779018612521151 0.9972627737226277
0.8785109983079527 0.9972627737226277
0.8792554991539763 0.9972627737226277
0.8808798646362098 0.9972627737226277
0.8811505922165821 0.9972627737226277
0.8816243654822336 0.9972627737226277
0.8817597292724196 0.9972627737226277
0.8822335025380711 0.9972627737226277
0.8825719120135364 0.9972627737226277
0.8827072758037225 0.9972627737226277
0.8829103214890017 0.9972627737226277
0.8829780033840947 0.9972627737226277
0.8833164128595601 0.9972627737226277
0.8835871404399324 0.9972627737226277
0.8851438240270728 0.9972627737226277
0.8852791878172589 0.9972627737226277
0.8855499153976312 0.9972627737226277
0.8858206429780033 0.9972627737226277
0.8873773265651438 0.9972627737226277
0.8877834179357021 0.9972627737226277
0.8879864636209814 0.9972627737226277
0.8883248730964467 0.9972627737226277
0.888595600676819 0.9972627737226277
0.8891370558375634 0.9972627737226277
0.8893401015228426 0.9972627737226277
0.8897461928934011 0.9972627737226277
0.8900169204737732 0.9972627737226277
0.8900846023688663 0.9972627737226277
0.8926565143824027 0.9972627737226277
0.892994923857868 0.9972627737226277
0.9032825719120136 0.9972627737226277
0.9036886632825719 0.9972627737226277
0.903824027072758 0.9972627737226277
0.9040270727580372 0.9972627737226277
0.9040947546531303 0.9981751824817519
0.9043654822335025 0.9981751824817519
0.9060575296108291 0.9981751824817519
0.9074111675126904 0.9981751824817519
0.9074111675126904 0.9990875912408759
0.9074788494077834 0.9990875912408759
0.9076142131979695 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9082233502538071 0.9990875912408759
0.9083587140439933 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9085617597292724 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9090355329949239 0.9990875912408759
0.9099153976311337 0.9990875912408759
0.9101184433164129 0.9990875912408759
0.9108629441624365 0.9990875912408759
0.9109983079526227 0.9990875912408759
0.9112013536379019 0.9990875912408759
0.911336717428088 0.9990875912408759
0.9118781725888325 0.9990875912408759
0.9120135363790186 0.9990875912408759
0.9120812182741117 0.9990875912408759
0.9141116751269035 0.9990875912408759
0.915600676818951 0.9990875912408759
0.9158714043993231 0.9990875912408759
0.9172250423011844 0.9990875912408759
0.9173604060913706 0.9990875912408759
0.917834179357022 0.9990875912408759
0.9179695431472081 0.9990875912408759
0.918849407783418 0.9990875912408759
0.9190524534686971 0.9990875912408759
0.9203384094754653 0.9990875912408759
0.9206091370558376 0.9990875912408759
0.9223011844331641 0.9990875912408759
0.9225719120135364 0.9990875912408759
0.9236548223350254 0.9990875912408759
0.9237901861252115 0.9990875912408759
0.9239932318104906 0.9990875912408759
0.9241285956006768 0.9990875912408759
0.9250761421319798 0.9990875912408759
0.9252115059221658 0.9990875912408759
0.9255499153976311 0.9990875912408759
0.9258206429780034 0.9990875912408759
0.9260236886632826 0.9990875912408759
0.9261590524534687 0.9990875912408759
0.9263620981387479 0.9990875912408759
0.9267005076142132 0.9990875912408759
0.9269035532994924 0.9990875912408759
0.9270389170896786 0.9990875912408759
0.9273773265651438 0.9990875912408759
0.9276480541455161 0.9990875912408759
0.9277834179357022 0.9990875912408759
0.9278510998307953 0.9990875912408759
0.9283248730964467 0.9990875912408759
0.9284602368866328 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.928663282571912 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9296108291032149 0.9990875912408759
0.9302199661590524 0.9990875912408759
0.9303553299492385 0.9990875912408759
0.9305583756345178 0.9990875912408759
0.9310321489001692 0.9990875912408759
0.9312351945854483 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9316412859560068 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9319796954314721 0.9990875912408759
0.9321150592216582 0.9990875912408759
0.9322504230118444 0.9990875912408759
0.9326565143824027 0.9990875912408759
0.9327918781725888 0.9990875912408759
0.932927241962775 0.9990875912408759
0.9330626057529611 0.9990875912408759
0.9331979695431472 0.9990875912408759
0.9333333333333333 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.940575296108291 0.9990875912408759
0.9408460236886633 0.9990875912408759
0.9425380710659899 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428764805414551 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9433502538071066 0.9990875912408759
0.9442301184433164 0.9990875912408759
0.9443654822335026 0.9990875912408759
0.944906937394247 0.9990875912408759
0.9451099830795262 0.9990875912408759
0.9454483925549916 0.9990875912408759
0.9457868020304568 0.9990875912408759
0.9460575296108291 0.9990875912408759
0.9461928934010152 0.9990875912408759
0.9463282571912014 0.9990875912408759
0.9464636209813875 0.9990875912408759
0.9468020304568527 0.9990875912408759
0.947005076142132 0.9990875912408759
0.9474788494077834 0.9990875912408759
0.9476142131979696 0.9990875912408759
0.9478172588832487 0.9990875912408759
0.9479526226734348 0.9990875912408759
0.948087986463621 0.9990875912408759
0.9482233502538071 0.9990875912408759
0.9483587140439932 0.9990875912408759
0.9484940778341794 0.9990875912408759
0.9485617597292724 0.9990875912408759
0.9489678510998308 0.9990875912408759
0.949238578680203 0.9990875912408759
0.9493739424703892 0.9990875912408759
0.9495093062605753 0.9990875912408759
0.9496446700507615 0.9990875912408759
0.9499153976311336 0.9990875912408759
0.9504568527918782 0.9990875912408759
0.9506598984771574 0.9990875912408759
0.9507952622673435 0.9990875912408759
0.9509983079526226 0.9990875912408759
0.9511336717428088 0.9990875912408759
0.9512690355329949 0.9990875912408759
0.9541116751269035 1.0
0.9542470389170897 1.0
0.9549915397631134 1.0
0.9550592216582064 1.0
0.9559390862944163 1.0
0.9566159052453469 1.0
0.9570219966159053 1.0
0.9574280879864636 1.0
0.9579018612521151 1.0
0.9580372250423012 1.0
0.9582402707275803 1.0
0.9583079526226734 1.0
0.9601353637901862 1.0
0.9602030456852791 1.0
0.9605414551607445 1.0
0.9606768189509306 1.0
0.9607445008460237 1.0
0.9608798646362098 1.0
0.961082910321489 1.0
0.9612859560067681 1.0
0.9614213197969543 1.0
0.9618274111675127 1.0
0.9618950930626058 1.0
0.962233502538071 1.0
0.9626395939086294 1.0
0.9629103214890017 1.0
0.9629780033840948 1.0
0.9631133671742809 1.0
0.963181049069374 1.0
0.9634517766497462 1.0
0.9637901861252115 1.0
0.9639255499153976 1.0
0.964263959390863 1.0
0.964399323181049 1.0
0.9648730964467005 1.0
0.9650761421319797 1.0
0.9659560067681895 1.0
0.9660913705583757 1.0
0.9672419627749577 1.0
0.9673773265651439 1.0
0.9679187817258883 1.0
0.9680541455160745 1.0
0.9681218274111675 1.0
0.9685279187817258 1.0
0.9694754653130288 1.0
0.969746192893401 1.0
0.9700846023688663 1.0
0.9702199661590525 1.0
0.9713028764805415 1.0
0.9721827411167513 1.0
0.9723857868020305 1.0
0.9744162436548224 1.0
0.9747546531302876 1.0
0.975093062605753 1.0
0.9753637901861252 1.0
0.9759729272419628 1.0
0.9763790186125212 1.0
0.9765820642978004 1.0
0.9767174280879865 1.0
0.9769881556683587 1.0
0.9771235194585448 1.0
0.9832825719120135 1.0
0.9833502538071066 1.0
0.9834856175972927 1.0
0.983891708967851 1.0
0.9840270727580372 1.0
0.9844331641285956 1.0
0.984839255499154 1.0
0.9855837563451777 1.0
0.9859898477157361 1.0
0.9863959390862944 1.0
0.9865989847715736 1.0
0.9868697123519459 1.0
0.9871404399323181 1.0
0.9874111675126903 1.0
0.9876142131979695 1.0
0.9876818950930626 1.0
0.9878172588832488 1.0
0.9878849407783418 1.0
0.988087986463621 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.991269035532995 1.0
0.991404399323181 1.0
0.9917428087986464 1.0
0.9918781725888325 1.0
0.9920812182741117 1.0
0.9922165820642977 1.0
0.9929610829103215 1.0
0.9930964467005076 1.0
0.9938409475465313 1.0
0.9942470389170897 1.0
0.9943824027072758 1.0
0.994653130287648 1.0
0.9952622673434857 1.0
0.9954653130287648 1.0
0.9964805414551607 1.0
0.996751269035533 1.0
0.9974280879864637 1.0
0.9975634517766497 1.0
0.997834179357022 1.0
0.9979018612521151 1.0
0.9981725888324873 1.0
0.9982402707275804 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.9993908629441625 1.0
0.9997292724196277 1.0
1.0 1.0


==> rocs/cg_black_rf_clean_cg_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.04744525547445255
0.0 0.04927007299270073
0.0 0.05018248175182482
0.0 0.05200729927007299
0.0 0.053832116788321165
0.0 0.06295620437956205
0.0 0.0666058394160584
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07755474452554745
0.0 0.07937956204379562
0.0 0.0885036496350365
0.0 0.10857664233576643
0.0 0.11222627737226278
0.0 0.11405109489051095
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12773722627737227
0.0 0.13047445255474452
0.0 0.13138686131386862
0.0 0.13412408759124086
0.0 0.13594890510948904
0.0 0.145985401459854
0.0 0.1478102189781022
0.0 0.15054744525547445
0.0 0.15237226277372262
0.0 0.15328467153284672
0.0 0.16149635036496351
0.0 0.1624087591240876
0.0 0.16423357664233576
0.0 0.1678832116788321
0.0 0.16970802919708028
0.0 0.17153284671532848
0.0 0.177007299270073
0.0 0.17974452554744524
0.0 0.18248175182481752
0.0 0.18704379562043796
0.0 0.1906934306569343
0.0 0.19251824817518248
0.0 0.1989051094890511
0.0 0.20072992700729927
0.0 0.20164233576642335
0.0 0.20346715328467152
0.0 0.20437956204379562
0.0 0.21624087591240876
0.0 0.21715328467153286
0.0 0.2271897810218978
0.0 0.2281021897810219
0.0 0.23175182481751824
0.0 0.23357664233576642
0.0 0.23722627737226276
0.0 0.23996350364963503
0.0 0.2427007299270073
0.0 0.24817518248175183
6.768189509306261e-05 0.24817518248175183
6.768189509306261e-05 0.25821167883211676
6.768189509306261e-05 0.27645985401459855
6.768189509306261e-05 0.2782846715328467
6.768189509306261e-05 0.2874087591240876
6.768189509306261e-05 0.29288321167883213
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2956204379562044
0.00013536379018612522 0.2956204379562044
0.00013536379018612522 0.29744525547445255
0.00013536379018612522 0.3010948905109489
0.00013536379018612522 0.30200729927007297
0.00013536379018612522 0.3312043795620438
0.0002030456852791878 0.3312043795620438
0.0002030456852791878 0.33211678832116787
0.0002030456852791878 0.33394160583941607
0.0002030456852791878 0.3357664233576642
0.0002030456852791878 0.33941605839416056
0.0002030456852791878 0.34124087591240876
0.0002030456852791878 0.34854014598540145
0.0002030456852791878 0.3494525547445255
0.0002030456852791878 0.3512773722627737
0.0002030456852791878 0.3521897810218978
0.0002030456852791878 0.3585766423357664
0.0002030456852791878 0.36313868613138683
0.0002030456852791878 0.3722627737226277
0.0002030456852791878 0.3777372262773723
0.00027072758037225043 0.3777372262773723
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38047445255474455
0.00027072758037225043 0.3813868613138686
0.00027072758037225043 0.3841240875912409
0.00027072758037225043 0.38594890510948904
0.00027072758037225043 0.38686131386861317
0.00033840947546531303 0.38686131386861317
0.00033840947546531303 0.4005474452554745
0.00033840947546531303 0.4041970802919708
0.00033840947546531303 0.40875912408759124
0.00033840947546531303 0.4096715328467153
0.00033840947546531303 0.4114963503649635
0.00033840947546531303 0.4142335766423358
0.00033840947546531303 0.41514598540145986
0.0004060913705583756 0.41514598540145986
0.0004060913705583756 0.41605839416058393
0.0004737732656514382 0.41605839416058393
0.0004737732656514382 0.4187956204379562
0.0004737732656514382 0.42244525547445255
0.0006091370558375635 0.42244525547445255
0.0006091370558375635 0.4233576642335766
0.0006768189509306261 0.4233576642335766
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.42427007299270075
0.0008798646362098138 0.42427007299270075
0.0008798646362098138 0.4260948905109489
0.0010152284263959391 0.4260948905109489
0.0010152284263959391 0.43156934306569344
0.0010152284263959391 0.4343065693430657
0.0010152284263959391 0.4352189781021898
0.001218274111675127 0.4352189781021898
0.001218274111675127 0.43613138686131386
0.0012859560067681895 0.43613138686131386
0.0012859560067681895 0.4397810218978102
0.0012859560067681895 0.4416058394160584
0.0013536379018612521 0.4416058394160584
0.0013536379018612521 0.44343065693430656
0.0014213197969543147 0.44343065693430656
0.0014213197969543147 0.44525547445255476
0.0018274111675126903 0.44525547445255476
0.0018274111675126903 0.4470802919708029
0.0018274111675126903 0.4498175182481752
0.0018274111675126903 0.45072992700729925
0.0018950930626057529 0.45072992700729925
0.0018950930626057529 0.4516423357664234
0.0019627749576988157 0.4516423357664234
0.0019627749576988157 0.45255474452554745
0.0019627749576988157 0.4543795620437956
0.0019627749576988157 0.4562043795620438
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4625912408759124
0.0020304568527918783 0.4625912408759124
0.0020304568527918783 0.4635036496350365
0.0021658206429780035 0.4635036496350365
0.0021658206429780035 0.4653284671532847
0.0021658206429780035 0.46624087591240876
0.002233502538071066 0.46624087591240876
0.002233502538071066 0.46897810218978103
0.0023011844331641287 0.46897810218978103
0.0023011844331641287 0.4954379562043796
0.0023011844331641287 0.49635036496350365
0.0023688663282571912 0.49635036496350365
0.0023688663282571912 0.4981751824817518
0.002436548223350254 0.4981751824817518
0.002436548223350254 0.5
0.0025042301184433164 0.5
0.0025042301184433164 0.5036496350364964
0.002571912013536379 0.5036496350364964
0.002571912013536379 0.5045620437956204
0.0026395939086294416 0.5045620437956204
0.0026395939086294416 0.5054744525547445
0.0027072758037225042 0.5054744525547445
0.0027072758037225042 0.5063868613138686
0.0028426395939086294 0.5063868613138686
0.0028426395939086294 0.5072992700729927
0.0028426395939086294 0.5209854014598541
0.0028426395939086294 0.5218978102189781
0.0029780033840947546 0.5218978102189781
0.0029780033840947546 0.5228102189781022
0.003248730964467005 0.5228102189781022
0.003248730964467005 0.5273722627737226
0.003248730964467005 0.5328467153284672
0.003248730964467005 0.5337591240875912
0.0033164128595600676 0.5337591240875912
0.0033164128595600676 0.5401459854014599
0.0033164128595600676 0.541058394160584
0.00338409475465313 0.541058394160584
0.00338409475465313 0.5428832116788321
0.0034517766497461928 0.5428832116788321
0.0034517766497461928 0.5437956204379562
0.003587140439932318 0.5437956204379562
0.003587140439932318 0.5447080291970803
0.003722504230118443 0.5447080291970803
0.003722504230118443 0.5456204379562044
0.003925549915397631 0.5456204379562044
0.003925549915397631 0.5465328467153284
0.004331641285956007 0.5465328467153284
0.004331641285956007 0.5474452554744526
0.004467005076142132 0.5474452554744526
0.004467005076142132 0.5492700729927007
0.0046700507614213195 0.5492700729927007
0.0046700507614213195 0.551094890510949
0.004805414551607445 0.551094890510949
0.004805414551607445 0.5547445255474452
0.004805414551607445 0.5556569343065694
0.004873096446700508 0.5556569343065694
0.004873096446700508 0.5602189781021898
0.00494077834179357 0.5602189781021898
0.00494077834179357 0.5611313868613139
0.005143824027072758 0.5611313868613139
0.005279187817258883 0.5611313868613139
0.005279187817258883 0.5620437956204379
0.005549915397631134 0.5620437956204379
0.005549915397631134 0.5629562043795621
0.005617597292724197 0.5629562043795621
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5666058394160584
0.005685279187817259 0.5675182481751825
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.005956006768189509 0.5684306569343066
0.005956006768189509 0.5693430656934306
0.006023688663282572 0.5693430656934306
0.006023688663282572 0.5757299270072993
0.00622673434856176 0.5757299270072993
0.00622673434856176 0.5766423357664233
0.006294416243654823 0.5766423357664233
0.006294416243654823 0.5793795620437956
0.006700507614213198 0.5793795620437956
0.006700507614213198 0.5802919708029197
0.006835871404399323 0.5802919708029197
0.006835871404399323 0.5812043795620438
0.006835871404399323 0.583029197080292
0.0069035532994923855 0.583029197080292
0.0069035532994923855 0.5848540145985401
0.0069712351945854486 0.5848540145985401
0.0069712351945854486 0.5857664233576643
0.007038917089678511 0.5857664233576643
0.007038917089678511 0.5866788321167883
0.007309644670050761 0.5866788321167883
0.007309644670050761 0.5875912408759124
0.007377326565143824 0.5875912408759124
0.007377326565143824 0.5894160583941606
0.0075803722504230115 0.5894160583941606
0.0075803722504230115 0.5903284671532847
0.0077834179357022 0.5903284671532847
0.0077834179357022 0.5921532846715328
0.008054145516074451 0.5921532846715328
0.008054145516074451 0.593065693430657
0.008527918781725888 0.593065693430657
0.008527918781725888 0.5948905109489051
0.008663282571912014 0.5948905109489051
0.008798646362098138 0.5948905109489051
0.008798646362098138 0.5958029197080292
0.008866328257191202 0.5958029197080292
0.008866328257191202 0.5967153284671532
0.009069373942470389 0.5967153284671532
0.009069373942470389 0.5976277372262774
0.009340101522842639 0.5976277372262774
0.009475465313028765 0.5976277372262774
0.009543147208121827 0.5976277372262774
0.009678510998307953 0.5976277372262774
0.009678510998307953 0.5985401459854015
0.009746192893401015 0.5985401459854015
0.009746192893401015 0.6003649635036497
0.009949238578680204 0.6003649635036497
0.009949238578680204 0.6012773722627737
0.010016920473773266 0.6012773722627737
0.010016920473773266 0.6021897810218978
0.010287648054145516 0.6021897810218978
0.010287648054145516 0.6031021897810219
0.010558375634517767 0.6031021897810219
0.010558375634517767 0.6040145985401459
0.010829103214890017 0.6040145985401459
0.010829103214890017 0.6067518248175182
0.010896785109983079 0.6067518248175182
0.010896785109983079 0.6076642335766423
0.011099830795262267 0.6076642335766423
0.011099830795262267 0.6113138686131386
0.011235194585448393 0.6113138686131386
0.011235194585448393 0.6122262773722628
0.011370558375634518 0.6122262773722628
0.011370558375634518 0.6131386861313869
0.011573604060913706 0.6131386861313869
0.011573604060913706 0.6140510948905109
0.01197969543147208 0.6140510948905109
0.01197969543147208 0.614963503649635
0.012182741116751269 0.614963503649635
0.012385786802030457 0.614963503649635
0.01245346869712352 0.614963503649635
0.012656514382402707 0.614963503649635
0.012927241962774958 0.614963503649635
0.012927241962774958 0.6158759124087592
0.013333333333333334 0.6158759124087592
0.013333333333333334 0.6167883211678832
0.013401015228426396 0.6167883211678832
0.013401015228426396 0.6186131386861314
0.01353637901861252 0.6186131386861314
0.01353637901861252 0.6195255474452555
0.013739424703891709 0.6195255474452555
0.013739424703891709 0.6204379562043796
0.014213197969543147 0.6204379562043796
0.014416243654822336 0.6204379562043796
0.01455160744500846 0.6204379562043796
0.01455160744500846 0.6213503649635036
0.014686971235194586 0.6213503649635036
0.01482233502538071 0.6213503649635036
0.014957698815566836 0.6213503649635036
0.014957698815566836 0.6222627737226277
0.015160744500846023 0.6222627737226277
0.015160744500846023 0.6240875912408759
0.0155668358714044 0.6240875912408759
0.0155668358714044 0.625
0.01583756345177665 0.625
0.01583756345177665 0.6268248175182481
0.01583756345177665 0.6286496350364964
0.016717428087986465 0.6286496350364964
0.016717428087986465 0.6295620437956204
0.017055837563451776 0.6295620437956204
0.017597292724196276 0.6295620437956204
0.017597292724196276 0.6313868613138686
0.01766497461928934 0.6313868613138686
0.01766497461928934 0.6359489051094891
0.017800338409475466 0.6359489051094891
0.017800338409475466 0.6377737226277372
0.01793570219966159 0.6377737226277372
0.01793570219966159 0.6386861313868614
0.018003384094754653 0.6386861313868614
0.018003384094754653 0.6395985401459854
0.01922165820642978 0.6395985401459854
0.01922165820642978 0.6405109489051095
0.01942470389170897 0.6405109489051095
0.01942470389170897 0.6414233576642335
0.019695431472081217 0.6414233576642335
0.019695431472081217 0.6423357664233577
0.01976311336717428 0.6423357664233577
0.01976311336717428 0.6432481751824818
0.01996615905245347 0.6432481751824818
0.020439932318104908 0.6432481751824818
0.020439932318104908 0.6441605839416058
0.02050761421319797 0.6441605839416058
0.02050761421319797 0.6450729927007299
0.020575296108291032 0.6450729927007299
0.020575296108291032 0.6459854014598541
0.02077834179357022 0.6459854014598541
0.02104906937394247 0.6459854014598541
0.02104906937394247 0.6468978102189781
0.021184433164128595 0.6468978102189781
0.021184433164128595 0.6478102189781022
0.022267343485617597 0.6478102189781022
0.022267343485617597 0.6487226277372263
0.023011844331641287 0.6487226277372263
0.023011844331641287 0.6496350364963503
0.02307952622673435 0.6496350364963503
0.02307952622673435 0.6514598540145985
0.02314720812182741 0.6514598540145985
0.02314720812182741 0.6523722627737226
0.023485617597292723 0.6523722627737226
0.023485617597292723 0.6551094890510949
0.023553299492385788 0.6551094890510949
0.023553299492385788 0.656021897810219
0.02362098138747885 0.656021897810219
0.023756345177664975 0.656021897810219
0.024297800338409475 0.656021897810219
0.024297800338409475 0.6587591240875912
0.024771573604060914 0.6587591240875912
0.024771573604060914 0.6596715328467153
0.025854483925549916 0.6596715328467153
0.025854483925549916 0.6605839416058394
0.026057529610829102 0.6605839416058394
0.026057529610829102 0.6614963503649635
0.026057529610829102 0.6633211678832117
0.026057529610829102 0.6642335766423357
0.026125211505922164 0.6642335766423357
0.026125211505922164 0.666970802919708
0.02673434856175973 0.666970802919708
0.02673434856175973 0.6678832116788321
0.026869712351945855 0.6678832116788321
0.026869712351945855 0.6724452554744526
0.026869712351945855 0.6733576642335767
0.02720812182741117 0.6733576642335767
0.027343485617597293 0.6733576642335767
0.027614213197969542 0.6733576642335767
0.027614213197969542 0.6742700729927007
0.027681895093062604 0.6742700729927007
0.027681895093062604 0.6751824817518248
0.02774957698815567 0.6751824817518248
0.02774957698815567 0.676094890510949
0.03018612521150592 0.676094890510949
0.03018612521150592 0.677007299270073
0.03133671742808799 0.677007299270073
0.03133671742808799 0.6779197080291971
0.03140439932318105 0.6779197080291971
0.03174280879864636 0.6779197080291971
0.03194585448392555 0.6779197080291971
0.03194585448392555 0.6788321167883211
0.032148900169204735 0.6788321167883211
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.032554991539763115 0.6806569343065694
0.033231810490693736 0.6806569343065694
0.033231810490693736 0.6815693430656934
0.03343485617597293 0.6815693430656934
0.03343485617597293 0.6824817518248175
0.033570219966159054 0.6824817518248175
0.033570219966159054 0.6843065693430657
0.03377326565143824 0.6843065693430657
0.03377326565143824 0.6852189781021898
0.033908629441624365 0.6852189781021898
0.03404399323181049 0.6852189781021898
0.03458544839255499 0.6852189781021898
0.03458544839255499 0.6861313868613139
0.035262267343485615 0.6861313868613139
0.035262267343485615 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.036345177664974616 0.6897810218978102
0.036345177664974616 0.6906934306569343
0.03641285956006768 0.6906934306569343
0.036751269035532996 0.6906934306569343
0.03695431472081218 0.6906934306569343
0.03695431472081218 0.6916058394160584
0.03756345177664975 0.6916058394160584
0.037698815566835873 0.6916058394160584
0.03830795262267343 0.6916058394160584
0.03830795262267343 0.6925182481751825
0.03884940778341794 0.6925182481751825
0.03898477157360406 0.6925182481751825
0.03959390862944162 0.6925182481751825
0.03959390862944162 0.6934306569343066
0.04033840947546531 0.6934306569343066
0.04033840947546531 0.6943430656934306
0.0405414551607445 0.6943430656934306
0.0405414551607445 0.6952554744525548
0.040812182741116754 0.6952554744525548
0.040812182741116754 0.6961678832116789
0.04142131979695431 0.6961678832116789
0.04142131979695431 0.6970802919708029
0.041489001692047375 0.6970802919708029
0.041489001692047375 0.697992700729927
0.04182741116751269 0.697992700729927
0.04209813874788494 0.697992700729927
0.04243654822335025 0.697992700729927
0.04243654822335025 0.6998175182481752
0.042504230118443315 0.6998175182481752
0.042504230118443315 0.7016423357664233
0.04257191201353638 0.7016423357664233
0.04257191201353638 0.7025547445255474
0.04297800338409476 0.7025547445255474
0.04297800338409476 0.7034671532846716
0.043248730964467005 0.7034671532846716
0.043248730964467005 0.7043795620437956
0.04338409475465313 0.7043795620437956
0.043519458544839254 0.7043795620437956
0.04372250423011844 0.7043795620437956
0.04372250423011844 0.7052919708029197
0.0437901861252115 0.7052919708029197
0.0437901861252115 0.7062043795620438
0.04406091370558376 0.7062043795620438
0.04406091370558376 0.708029197080292
0.04453468697123519 0.708029197080292
0.04453468697123519 0.708941605839416
0.04467005076142132 0.708941605839416
0.04467005076142132 0.7098540145985401
0.04494077834179357 0.7098540145985401
0.04494077834179357 0.7116788321167883
0.04541455160744501 0.7116788321167883
0.04554991539763113 0.7116788321167883
0.045617597292724195 0.7116788321167883
0.045617597292724195 0.7125912408759124
0.04575296108291032 0.7125912408759124
0.04575296108291032 0.7135036496350365
0.045888324873096444 0.7135036496350365
0.04622673434856176 0.7135036496350365
0.04622673434856176 0.7144160583941606
0.04649746192893401 0.7144160583941606
0.04649746192893401 0.7153284671532847
0.04751269035532995 0.7153284671532847
0.04751269035532995 0.7162408759124088
0.04785109983079526 0.7162408759124088
0.04785109983079526 0.7171532846715328
0.04859560067681895 0.7171532846715328
0.04859560067681895 0.718978102189781
0.04859560067681895 0.7208029197080292
0.04920473773265652 0.7208029197080292
0.04934010152284264 0.7208029197080292
0.04981387478849408 0.7208029197080292
0.05001692047377326 0.7208029197080292
0.05015228426395939 0.7208029197080292
0.05116751269035533 0.7208029197080292
0.05116751269035533 0.7217153284671532
0.05197969543147208 0.7217153284671532
0.05197969543147208 0.7226277372262774
0.052115059221658204 0.7226277372262774
0.05346869712351946 0.7226277372262774
0.05346869712351946 0.7235401459854015
0.053604060913705585 0.7235401459854015
0.05380710659898477 0.7235401459854015
0.05434856175972927 0.7235401459854015
0.05434856175972927 0.7244525547445255
0.054957698815566836 0.7244525547445255
0.054957698815566836 0.7253649635036497
0.05583756345177665 0.7253649635036497
0.05583756345177665 0.7271897810218978
0.056243654822335024 0.7271897810218978
0.05637901861252115 0.7271897810218978
0.05644670050761421 0.7271897810218978
0.05658206429780034 0.7271897810218978
0.056717428087986466 0.7271897810218978
0.056717428087986466 0.7281021897810219
0.05766497461928934 0.7281021897810219
0.05766497461928934 0.7290145985401459
0.0582741116751269 0.7290145985401459
0.05840947546531303 0.7290145985401459
0.05956006768189509 0.7290145985401459
0.05956006768189509 0.7299270072992701
0.06037225042301184 0.7299270072992701
0.06037225042301184 0.7308394160583942
0.06077834179357022 0.7308394160583942
0.06077834179357022 0.7317518248175182
0.06192893401015229 0.7317518248175182
0.06192893401015229 0.7326642335766423
0.06213197969543147 0.7326642335766423
0.06240270727580372 0.7326642335766423
0.06253807106598985 0.7326642335766423
0.06267343485617598 0.7326642335766423
0.06267343485617598 0.7335766423357665
0.06301184433164128 0.7335766423357665
0.0631472081218274 0.7335766423357665
0.06348561759729272 0.7335766423357665
0.06362098138747885 0.7335766423357665
0.0638917089678511 0.7335766423357665
0.0638917089678511 0.7354014598540146
0.06423011844331641 0.7354014598540146
0.06436548223350254 0.7354014598540146
0.06450084602368866 0.7354014598540146
0.06450084602368866 0.7363138686131386
0.0649746192893401 0.7363138686131386
0.06510998307952623 0.7363138686131386
0.06544839255499153 0.7363138686131386
0.06544839255499153 0.7372262773722628
0.06565143824027073 0.7372262773722628
0.06565143824027073 0.7381386861313869
0.06598984771573604 0.7381386861313869
0.06626057529610829 0.7381386861313869
0.06754653130287648 0.7381386861313869
0.06815566835871405 0.7381386861313869
0.06815566835871405 0.7390510948905109
0.06835871404399323 0.7390510948905109
0.06835871404399323 0.739963503649635
0.06849407783417935 0.739963503649635
0.06849407783417935 0.7408759124087592
0.06869712351945854 0.7408759124087592
0.06869712351945854 0.7417883211678832
0.06903553299492386 0.7417883211678832
0.06903553299492386 0.7427007299270073
0.06991539763113368 0.7427007299270073
0.06991539763113368 0.7436131386861314
0.0705922165820643 0.7436131386861314
0.07072758037225042 0.7436131386861314
0.07106598984771574 0.7436131386861314
0.07120135363790187 0.7436131386861314
0.07120135363790187 0.7445255474452555
0.07126903553299492 0.7445255474452555
0.07140439932318104 0.7445255474452555
0.07160744500846024 0.7445255474452555
0.07160744500846024 0.7454379562043796
0.0722165820642978 0.7454379562043796
0.0722165820642978 0.7463503649635036
0.07241962774957698 0.7463503649635036
0.07241962774957698 0.7481751824817519
0.07248730964467005 0.7481751824817519
0.07248730964467005 0.7490875912408759
0.07282571912013536 0.7490875912408759
0.07309644670050762 0.7490875912408759
0.07397631133671743 0.7490875912408759
0.07411167512690356 0.7490875912408759
0.0749238578680203 0.7490875912408759
0.0751269035532995 0.7490875912408759
0.0754653130287648 0.7490875912408759
0.0754653130287648 0.75
0.07553299492385787 0.75
0.07607445008460237 0.75
0.07607445008460237 0.7509124087591241
0.07695431472081218 0.7509124087591241
0.07695431472081218 0.7518248175182481
0.07824027072758037 0.7518248175182481
0.07824027072758037 0.7527372262773723
0.07851099830795262 0.7527372262773723
0.07864636209813874 0.7527372262773723
0.07993231810490693 0.7527372262773723
0.08006768189509306 0.7527372262773723
0.08006768189509306 0.7536496350364964
0.08047377326565144 0.7536496350364964
0.08074450084602369 0.7536496350364964
0.08142131979695431 0.7536496350364964
0.08142131979695431 0.7554744525547445
0.08379018612521151 0.7554744525547445
0.08392554991539763 0.7554744525547445
0.08406091370558376 0.7554744525547445
0.08406091370558376 0.7563868613138686
0.08412859560067681 0.7563868613138686
0.08412859560067681 0.7572992700729927
0.0845346869712352 0.7572992700729927
0.0845346869712352 0.7627737226277372
0.08500846023688663 0.7627737226277372
0.08500846023688663 0.7645985401459854
0.085414551607445 0.7645985401459854
0.08554991539763114 0.7645985401459854
0.08588832487309644 0.7645985401459854
0.08602368866328257 0.7645985401459854
0.08697123519458545 0.7645985401459854
0.08697123519458545 0.7664233576642335
0.08710659898477158 0.7664233576642335
0.08730964467005076 0.7664233576642335
0.08798646362098139 0.7664233576642335
0.08798646362098139 0.7673357664233577
0.08879864636209814 0.7673357664233577
0.08893401015228426 0.7673357664233577
0.08967851099830795 0.7673357664233577
0.08981387478849408 0.7673357664233577
0.0899492385786802 0.7673357664233577
0.0899492385786802 0.7682481751824818
0.09062605752961082 0.7682481751824818
0.09076142131979695 0.7682481751824818
0.09130287648054146 0.7682481751824818
0.09130287648054146 0.7691605839416058
0.0921150592216582 0.7691605839416058
0.09225042301184433 0.7691605839416058
0.09279187817258883 0.7691605839416058
0.09279187817258883 0.7700729927007299
0.09319796954314721 0.7700729927007299
0.09333333333333334 0.7700729927007299
0.09373942470389171 0.7700729927007299
0.09387478849407783 0.7700729927007299
0.09414551607445008 0.7700729927007299
0.09434856175972928 0.7700729927007299
0.09495769881556683 0.7700729927007299
0.09495769881556683 0.7718978102189781
0.09509306260575297 0.7718978102189781
0.09509306260575297 0.7737226277372263
0.09543147208121827 0.7737226277372263
0.09543147208121827 0.7746350364963503
0.09624365482233503 0.7746350364963503
0.09637901861252116 0.7746350364963503
0.0971912013536379 0.7746350364963503
0.09759729272419627 0.7746350364963503
0.09827411167512691 0.7746350364963503
0.09827411167512691 0.7764598540145985
0.09854483925549916 0.7764598540145985
0.09874788494077834 0.7764598540145985
0.10098138747884941 0.7764598540145985
0.10165820642978003 0.7764598540145985
0.10186125211505923 0.7764598540145985
0.1020642978003384 0.7764598540145985
0.1020642978003384 0.7773722627737226
0.10213197969543147 0.7773722627737226
0.10213197969543147 0.7782846715328468
0.10260575296108292 0.7782846715328468
0.10260575296108292 0.7791970802919708
0.10294416243654822 0.7791970802919708
0.10314720812182741 0.7791970802919708
0.10416243654822335 0.7791970802919708
0.10429780033840948 0.7791970802919708
0.10490693739424704 0.7791970802919708
0.10490693739424704 0.7801094890510949
0.10510998307952622 0.7801094890510949
0.10510998307952622 0.781021897810219
0.1071404399323181 0.781021897810219
0.1071404399323181 0.781934306569343
0.10720812182741117 0.781934306569343
0.10720812182741117 0.7828467153284672
0.10774957698815567 0.7828467153284672
0.10774957698815567 0.7846715328467153
0.10788494077834179 0.7846715328467153
0.10856175972927241 0.7846715328467153
0.10856175972927241 0.7855839416058394
0.10923857868020305 0.7855839416058394
0.10937394247038917 0.7855839416058394
0.11052453468697124 0.7855839416058394
0.11099830795262268 0.7855839416058394
0.1116751269035533 0.7855839416058394
0.1116751269035533 0.7864963503649635
0.11208121827411167 0.7864963503649635
0.11289340101522842 0.7864963503649635
0.11289340101522842 0.7874087591240876
0.11289340101522842 0.7947080291970803
0.11323181049069374 0.7947080291970803
0.11323181049069374 0.7956204379562044
0.11336717428087986 0.7956204379562044
0.11336717428087986 0.7965328467153284
0.11377326565143824 0.7965328467153284
0.11390862944162436 0.7965328467153284
0.11505922165820642 0.7965328467153284
0.11505922165820642 0.802007299270073
0.11553299492385787 0.802007299270073
0.11553299492385787 0.8029197080291971
0.11634517766497462 0.8029197080291971
0.11634517766497462 0.8038321167883211
0.11648054145516075 0.8038321167883211
0.116751269035533 0.8038321167883211
0.11864636209813875 0.8038321167883211
0.11884940778341793 0.8038321167883211
0.11905245346869713 0.8038321167883211
0.11905245346869713 0.8047445255474452
0.1194585448392555 0.8047445255474452
0.11959390862944162 0.8047445255474452
0.12094754653130288 0.8047445255474452
0.12094754653130288 0.8056569343065694
0.121082910321489 0.8056569343065694
0.12121827411167513 0.8056569343065694
0.12196277495769882 0.8056569343065694
0.12209813874788494 0.8056569343065694
0.12318104906937394 0.8056569343065694
0.12331641285956006 0.8056569343065694
0.12406091370558375 0.8056569343065694
0.12406091370558375 0.8065693430656934
0.1245346869712352 0.8065693430656934
0.1245346869712352 0.8074817518248175
0.12467005076142132 0.8074817518248175
0.12467005076142132 0.8083941605839416
0.12609137055837563 0.8083941605839416
0.1267005076142132 0.8083941605839416
0.1272419627749577 0.8083941605839416
0.1272419627749577 0.8093065693430657
0.127580372250423 0.8093065693430657
0.1277834179357022 0.8093065693430657
0.12791878172588833 0.8093065693430657
0.12791878172588833 0.8111313868613139
0.1292047377326565 0.8111313868613139
0.1294077834179357 0.8111313868613139
0.12981387478849407 0.8111313868613139
0.1299492385786802 0.8111313868613139
0.13123519458544838 0.8111313868613139
0.13123519458544838 0.8120437956204379
0.13130287648054145 0.8120437956204379
0.13130287648054145 0.8129562043795621
0.13177664974619288 0.8129562043795621
0.13177664974619288 0.8138686131386861
0.13184433164128595 0.8138686131386861
0.13218274111675127 0.8138686131386861
0.13319796954314722 0.8138686131386861
0.1334010152284264 0.8138686131386861
0.13421319796954315 0.8138686131386861
0.13434856175972928 0.8138686131386861
0.13516074450084603 0.8138686131386861
0.13516074450084603 0.8193430656934306
0.13671742808798645 0.8193430656934306
0.13705583756345177 0.8193430656934306
0.13780033840947548 0.8193430656934306
0.13780033840947548 0.8202554744525548
0.13820642978003383 0.8202554744525548
0.13820642978003383 0.8211678832116789
0.13895093062605754 0.8211678832116789
0.13908629441624365 0.8211678832116789
0.1392216582064298 0.8211678832116789
0.1392216582064298 0.8220802919708029
0.1393570219966159 0.8220802919708029
0.1393570219966159 0.822992700729927
0.14003384094754653 0.822992700729927
0.14003384094754653 0.823905109489051
0.1420642978003384 0.823905109489051
0.1420642978003384 0.8248175182481752
0.1436886632825719 0.8248175182481752
0.1436886632825719 0.8257299270072993
0.1440947546531303 0.8257299270072993
0.1442301184433164 0.8257299270072993
0.1446362098138748 0.8257299270072993
0.1446362098138748 0.8266423357664233
0.14470389170896786 0.8266423357664233
0.14470389170896786 0.8275547445255474
0.1449746192893401 0.8275547445255474
0.1449746192893401 0.8321167883211679
0.14565143824027071 0.8321167883211679
0.14700507614213199 0.8321167883211679
0.14720812182741116 0.8321167883211679
0.1503891708967851 0.8321167883211679
0.1505922165820643 0.8321167883211679
0.15126903553299492 0.8321167883211679
0.15140439932318106 0.8321167883211679
0.15174280879864635 0.8321167883211679
0.1518781725888325 0.8321167883211679
0.15214890016920474 0.8321167883211679
0.15228426395939088 0.8321167883211679
0.15228426395939088 0.833029197080292
0.1532994923857868 0.833029197080292
0.15343485617597294 0.833029197080292
0.15363790186125212 0.833029197080292
0.15363790186125212 0.833941605839416
0.15390862944162437 0.833941605839416
0.15390862944162437 0.8348540145985401
0.154585448392555 0.8348540145985401
0.15478849407783418 0.8348540145985401
0.155668358714044 0.8348540145985401
0.155668358714044 0.8357664233576643
0.15641285956006767 0.8357664233576643
0.15661590524534688 0.8357664233576643
0.158917089678511 0.8357664233576643
0.1591201353637902 0.8357664233576643
0.1601353637901861 0.8357664233576643
0.1601353637901861 0.8366788321167883
0.16033840947546532 0.8366788321167883
0.1605414551607445 0.8366788321167883
0.16060913705583757 0.8366788321167883
0.16074450084602368 0.8366788321167883
0.161082910321489 0.8366788321167883
0.161082910321489 0.8375912408759124
0.1616243654822335 0.8375912408759124
0.1616243654822335 0.8385036496350365
0.16175972927241963 0.8385036496350365
0.16175972927241963 0.8394160583941606
0.16338409475465313 0.8394160583941606
0.16338409475465313 0.8403284671532847
0.16494077834179358 0.8403284671532847
0.16494077834179358 0.8421532846715328
0.16602368866328257 0.8421532846715328
0.16602368866328257 0.843065693430657
0.16629441624365482 0.843065693430657
0.16629441624365482 0.843978102189781
0.16710659898477156 0.843978102189781
0.16710659898477156 0.8448905109489051
0.1688663282571912 0.8448905109489051
0.16900169204737733 0.8448905109489051
0.16913705583756344 0.8448905109489051
0.16927241962774958 0.8448905109489051
0.169746192893401 0.8448905109489051
0.169746192893401 0.8458029197080292
0.17076142131979696 0.8458029197080292
0.17076142131979696 0.8467153284671532
0.17137055837563453 0.8467153284671532
0.17137055837563453 0.8476277372262774
0.17197969543147207 0.8476277372262774
0.17197969543147207 0.8485401459854015
0.1721150592216582 0.8485401459854015
0.17258883248730963 0.8485401459854015
0.17272419627749577 0.8485401459854015
0.17346869712351945 0.8485401459854015
0.1736040609137056 0.8485401459854015
0.17604060913705583 0.8485401459854015
0.17617597292724196 0.8485401459854015
0.17786802030456852 0.8485401459854015
0.17786802030456852 0.8494525547445255
0.17868020304568527 0.8494525547445255
0.1788155668358714 0.8494525547445255
0.17888324873096448 0.8494525547445255
0.17915397631133673 0.8494525547445255
0.18057529610829104 0.8494525547445255
0.1808460236886633 0.8494525547445255
0.1808460236886633 0.8503649635036497
0.1809813874788494 0.8503649635036497
0.1809813874788494 0.8521897810218978
0.1811844331641286 0.8521897810218978
0.18138747884940778 0.8521897810218978
0.1815228426395939 0.8521897810218978
0.18179357021996617 0.8521897810218978
0.1822673434856176 0.8521897810218978
0.18274111675126903 0.8521897810218978
0.18287648054145517 0.8521897810218978
0.18321489001692048 0.8521897810218978
0.18321489001692048 0.8531021897810219
0.1836886632825719 0.8531021897810219
0.1836886632825719 0.8549270072992701
0.18382402707275805 0.8549270072992701
0.18395939086294416 0.8549270072992701
0.18490693739424705 0.8549270072992701
0.18490693739424705 0.8558394160583942
0.18619289340101522 0.8558394160583942
0.18646362098138747 0.8558394160583942
0.18720812182741117 0.8558394160583942
0.1875465313028765 0.8558394160583942
0.1876818950930626 0.8558394160583942
0.18781725888324874 0.8558394160583942
0.18788494077834178 0.8558394160583942
0.18829103214890017 0.8558394160583942
0.18917089678510998 0.8558394160583942
0.18971235194585448 0.8558394160583942
0.1914720812182741 0.8558394160583942
0.1914720812182741 0.8576642335766423
0.19181049069373943 0.8576642335766423
0.1918781725888325 0.8576642335766423
0.1920135363790186 0.8576642335766423
0.19235194585448392 0.8576642335766423
0.19235194585448392 0.8585766423357665
0.19316412859560067 0.8585766423357665
0.19316412859560067 0.8594890510948905
0.1932994923857868 0.8594890510948905
0.1932994923857868 0.8604014598540146
0.19370558375634517 0.8604014598540146
0.19370558375634517 0.8613138686131386
0.19445008460236887 0.8613138686131386
0.19472081218274112 0.8613138686131386
0.19485617597292723 0.8613138686131386
0.19512690355329948 0.8613138686131386
0.19526226734348562 0.8613138686131386
0.19526226734348562 0.8622262773722628
0.1954653130287648 0.8622262773722628
0.1954653130287648 0.8640510948905109
0.19593908629441625 0.8640510948905109
0.19593908629441625 0.864963503649635
0.19661590524534686 0.864963503649635
0.19661590524534686 0.8658759124087592
0.19749576988155668 0.8658759124087592
0.19763113367174281 0.8658759124087592
0.19844331641285956 0.8658759124087592
0.19844331641285956 0.8667883211678832
0.19898477157360406 0.8667883211678832
0.1991201353637902 0.8667883211678832
0.19945854483925549 0.8667883211678832
0.19945854483925549 0.8677007299270073
0.1996615905245347 0.8677007299270073
0.1997969543147208 0.8677007299270073
0.2 0.8677007299270073
0.20013536379018612 0.8677007299270073
0.201082910321489 0.8677007299270073
0.20121827411167512 0.8677007299270073
0.20128595600676819 0.8677007299270073
0.20189509306260575 0.8677007299270073
0.2027072758037225 0.8677007299270073
0.2029103214890017 0.8677007299270073
0.20331641285956006 0.8677007299270073
0.20548223350253808 0.8677007299270073
0.20548223350253808 0.8686131386861314
0.20575296108291033 0.8686131386861314
0.20588832487309644 0.8686131386861314
0.2072419627749577 0.8686131386861314
0.20737732656514382 0.8686131386861314
0.2074450084602369 0.8686131386861314
0.207580372250423 0.8686131386861314
0.20785109983079525 0.8686131386861314
0.20805414551607446 0.8686131386861314
0.20988155668358713 0.8686131386861314
0.21001692047377327 0.8686131386861314
0.21096446700507615 0.8686131386861314
0.21096446700507615 0.8740875912408759
0.21143824027072758 0.8740875912408759
0.21157360406091372 0.8740875912408759
0.21272419627749578 0.8740875912408759
0.2128595600676819 0.8740875912408759
0.2131979695431472 0.8740875912408759
0.2131979695431472 0.875
0.21353637901861253 0.875
0.21441624365482234 0.875
0.2153637901861252 0.875
0.21563451776649747 0.875
0.21563451776649747 0.8759124087591241
0.21712351945854483 0.8759124087591241
0.21712351945854483 0.8768248175182481
0.21732656514382404 0.8768248175182481
0.2191539763113367 0.8768248175182481
0.2198984771573604 0.8768248175182481
0.22003384094754652 0.8768248175182481
0.2222673434856176 0.8768248175182481
0.2224703891708968 0.8768248175182481
0.2226057529610829 0.8768248175182481
0.22274111675126904 0.8768248175182481
0.2228087986463621 0.8768248175182481
0.2228087986463621 0.8777372262773723
0.2244331641285956 0.8777372262773723
0.2244331641285956 0.8786496350364964
0.22463620981387478 0.8786496350364964
0.22463620981387478 0.8795620437956204
0.22483925549915398 0.8795620437956204
0.2249746192893401 0.8795620437956204
0.22504230118443316 0.8795620437956204
0.22504230118443316 0.8804744525547445
0.2257191201353638 0.8804744525547445
0.2258544839255499 0.8804744525547445
0.22598984771573605 0.8804744525547445
0.22612521150592216 0.8804744525547445
0.22619289340101523 0.8804744525547445
0.22619289340101523 0.8813868613138686
0.22754653130287647 0.8813868613138686
0.22781725888324872 0.8813868613138686
0.22829103214890017 0.8813868613138686
0.22869712351945853 0.8813868613138686
0.22896785109983078 0.8813868613138686
0.22896785109983078 0.8822992700729927
0.22917089678511 0.8822992700729927
0.22917089678511 0.8832116788321168
0.23038917089678512 0.8832116788321168
0.23052453468697123 0.8832116788321168
0.23140439932318105 0.8832116788321168
0.23140439932318105 0.8841240875912408
0.2327580372250423 0.8841240875912408
0.2327580372250423 0.885036496350365
0.23323181049069375 0.885036496350365
0.23323181049069375 0.8859489051094891
0.2341793570219966 0.8859489051094891
0.23431472081218274 0.8859489051094891
0.2349238578680203 0.8859489051094891
0.2349238578680203 0.8877737226277372
0.23499153976311338 0.8877737226277372
0.23526226734348563 0.8877737226277372
0.23580372250423012 0.8877737226277372
0.23580372250423012 0.8886861313868614
0.23634517766497462 0.8886861313868614
0.23702199661590526 0.8886861313868614
0.2394585448392555 0.8886861313868614
0.23986463620981388 0.8886861313868614
0.24209813874788494 0.8886861313868614
0.24209813874788494 0.8905109489051095
0.24209813874788494 0.8914233576642335
0.24751269035532994 0.8914233576642335
0.24764805414551608 0.8914233576642335
0.2481218274111675 0.8914233576642335
0.24825719120135364 0.8914233576642335
0.24846023688663282 0.8914233576642335
0.24859560067681896 0.8914233576642335
0.24893401015228425 0.8914233576642335
0.2490693739424704 0.8914233576642335
0.2501522842639594 0.8914233576642335
0.2501522842639594 0.8923357664233577
0.2503553299492386 0.8923357664233577
0.2503553299492386 0.8932481751824818
0.2506260575296108 0.8932481751824818
0.2508967851099831 0.8932481751824818
0.25407783417935703 0.8932481751824818
0.25421319796954317 0.8932481751824818
0.25495769881556685 0.8932481751824818
0.25543147208121825 0.8932481751824818
0.2567174280879865 0.8932481751824818
0.2567174280879865 0.8941605839416058
0.2568527918781726 0.8941605839416058
0.2575972927241963 0.8941605839416058
0.2578680203045685 0.8941605839416058
0.25942470389170896 0.8941605839416058
0.25942470389170896 0.8950729927007299
0.2595600676818951 0.8950729927007299
0.2597631133671743 0.8950729927007299
0.26016920473773264 0.8950729927007299
0.2603045685279188 0.8950729927007299
0.2609813874788494 0.8950729927007299
0.2609813874788494 0.8959854014598541
0.2615228426395939 0.8959854014598541
0.2615228426395939 0.8968978102189781
0.26159052453468695 0.8968978102189781
0.26199661590524537 0.8968978102189781
0.2644331641285956 0.8968978102189781
0.2644331641285956 0.8978102189781022
0.2653130287648054 0.8978102189781022
0.26544839255499153 0.8978102189781022
0.2656514382402707 0.8978102189781022
0.2658544839255499 0.8978102189781022
0.2665313028764805 0.8978102189781022
0.26686971235194584 0.8978102189781022
0.26693739424703894 0.8978102189781022
0.26693739424703894 0.8987226277372263
0.26741116751269034 0.8987226277372263
0.26741116751269034 0.8996350364963503
0.2695769881556684 0.8996350364963503
0.26971235194585447 0.8996350364963503
0.2700507614213198 0.8996350364963503
0.2703891708967851 0.8996350364963503
0.2703891708967851 0.9005474452554745
0.2705922165820643 0.9005474452554745
0.2709306260575296 0.9005474452554745
0.2718781725888325 0.9005474452554745
0.2718781725888325 0.9023722627737226
0.27282571912013537 0.9023722627737226
0.2731641285956007 0.9023722627737226
0.27363790186125214 0.9023722627737226
0.2737732656514382 0.9023722627737226
0.275668358714044 0.9023722627737226
0.27580372250423013 0.9023722627737226
0.27593908629441627 0.9023722627737226
0.27593908629441627 0.9032846715328468
0.276751269035533 0.9032846715328468
0.2768866328257191 0.9032846715328468
0.2773604060913706 0.9032846715328468
0.27749576988155666 0.9032846715328468
0.27830795262267344 0.9032846715328468
0.27830795262267344 0.9041970802919708
0.27952622673434857 0.9041970802919708
0.2796615905245347 0.9041970802919708
0.27972927241962775 0.9041970802919708
0.2798646362098139 0.9041970802919708
0.28318104906937397 0.9041970802919708
0.2845346869712352 0.9041970802919708
0.2846700507614213 0.9041970802919708
0.2856175972927242 0.9041970802919708
0.2856175972927242 0.9051094890510949
0.2857529610829103 0.9051094890510949
0.2859560067681895 0.9051094890510949
0.2860236886632826 0.9051094890510949
0.2861590524534687 0.9051094890510949
0.2872419627749577 0.9051094890510949
0.2872419627749577 0.906021897810219
0.2879187817258883 0.906021897810219
0.2881895093062606 0.906021897810219
0.2890693739424704 0.906021897810219
0.28920473773265654 0.906021897810219
0.29028764805414553 0.906021897810219
0.29042301184433167 0.906021897810219
0.29225042301184434 0.906021897810219
0.2923857868020305 0.906021897810219
0.2941455160744501 0.906021897810219
0.2941455160744501 0.906934306569343
0.295160744500846 0.906934306569343
0.295160744500846 0.9078467153284672
0.2957021996615905 0.9078467153284672
0.29583756345177664 0.9078467153284672
0.2966497461928934 0.9078467153284672
0.29678510998307955 0.9078467153284672
0.2971235194585448 0.9078467153284672
0.29732656514382405 0.9078467153284672
0.2977326565143824 0.9078467153284672
0.29786802030456855 0.9078467153284672
0.2979357021996616 0.9078467153284672
0.2980710659898477 0.9078467153284672
0.29976311336717426 0.9078467153284672
0.2998984771573604 0.9078467153284672
0.2999661590524535 0.9078467153284672
0.2999661590524535 0.9087591240875912
0.3013874788494078 0.9087591240875912
0.3022673434856176 0.9087591240875912
0.3024703891708968 0.9087591240875912
0.3024703891708968 0.9096715328467153
0.30314720812182744 0.9096715328467153
0.30341793570219966 0.9096715328467153
0.3040947546531303 0.9096715328467153
0.30423011844331643 0.9096715328467153
0.30538071065989847 0.9096715328467153
0.3055160744500846 0.9096715328467153
0.3060575296108291 0.9096715328467153
0.3060575296108291 0.9105839416058394
0.3063959390862944 0.9105839416058394
0.30653130287648056 0.9105839416058394
0.3068697123519459 0.9105839416058394
0.30727580372250424 0.9105839416058394
0.3073434856175973 0.9105839416058394
0.3074788494077834 0.9105839416058394
0.30754653130287646 0.9105839416058394
0.3076818950930626 0.9105839416058394
0.310253807106599 0.9105839416058394
0.3105245346869712 0.9105839416058394
0.31140439932318104 0.9105839416058394
0.31140439932318104 0.9114963503649635
0.31228426395939085 0.9114963503649635
0.31262267343485617 0.9114963503649635
0.3127580372250423 0.9114963503649635
0.3136379018612521 0.9114963503649635
0.3141793570219966 0.9114963503649635
0.3141793570219966 0.9142335766423357
0.3151945854483926 0.9142335766423357
0.3163451776649746 0.9142335766423357
0.31681895093062606 0.9142335766423357
0.31702199661590524 0.9142335766423357
0.3174280879864636 0.9142335766423357
0.317834179357022 0.9142335766423357
0.3180372250423012 0.9142335766423357
0.31817258883248734 0.9142335766423357
0.3183079526226734 0.9142335766423357
0.31864636209813874 0.9142335766423357
0.3188494077834179 0.9142335766423357
0.3202030456852792 0.9142335766423357
0.3203384094754653 0.9142335766423357
0.32047377326565146 0.9142335766423357
0.32047377326565146 0.9151459854014599
0.3218274111675127 0.9151459854014599
0.3218274111675127 0.916058394160584
0.3223688663282572 0.916058394160584
0.3225042301184433 0.916058394160584
0.32284263959390863 0.916058394160584
0.32297800338409477 0.916058394160584
0.324331641285956 0.916058394160584
0.32460236886632826 0.916058394160584
0.3247377326565144 0.916058394160584
0.3252115059221658 0.916058394160584
0.32710659898477157 0.916058394160584
0.3272419627749577 0.916058394160584
0.3279864636209814 0.916058394160584
0.3279864636209814 0.916970802919708
0.33035532994923855 0.916970802919708
0.33062605752961083 0.916970802919708
0.33150592216582064 0.916970802919708
0.33150592216582064 0.9178832116788321
0.33238578680203046 0.9178832116788321
0.33292724196277496 0.9178832116788321
0.3334010152284264 0.9178832116788321
0.3335363790186125 0.9178832116788321
0.33434856175972927 0.9178832116788321
0.3344839255499154 0.9178832116788321
0.3346869712351946 0.9178832116788321
0.3350253807106599 0.9178832116788321
0.33549915397631136 0.9178832116788321
0.33549915397631136 0.9187956204379562
0.33624365482233504 0.9187956204379562
0.33651438240270726 0.9187956204379562
0.3368527918781726 0.9187956204379562
0.3368527918781726 0.9197080291970803
0.3378003384094755 0.9197080291970803
0.3378003384094755 0.9215328467153284
0.33874788494077834 0.9215328467153284
0.3388832487309645 0.9215328467153284
0.3395600676818951 0.9215328467153284
0.3396954314720812 0.9215328467153284
0.3402368866328257 0.9215328467153284
0.340575296108291 0.9215328467153284
0.34165820642978 0.9215328467153284
0.34179357021996615 0.9215328467153284
0.34186125211505924 0.9215328467153284
0.34213197969543147 0.9215328467153284
0.34294416243654824 0.9215328467153284
0.3430795262267343 0.9215328467153284
0.3431472081218274 0.9215328467153284
0.34348561759729274 0.9215328467153284
0.3444331641285956 0.9215328467153284
0.3466666666666667 0.9215328467153284
0.34707275803722504 0.9215328467153284
0.3472081218274112 0.9215328467153284
0.34822335025380713 0.9215328467153284
0.3484263959390863 0.9215328467153284
0.3484263959390863 0.9224452554744526
0.34869712351945853 0.9224452554744526
0.34883248730964467 0.9224452554744526
0.34957698815566834 0.9224452554744526
0.34991539763113366 0.9224452554744526
0.3500507614213198 0.9224452554744526
0.3514720812182741 0.9224452554744526
0.35160744500846025 0.9224452554744526
0.35194585448392557 0.9224452554744526
0.35194585448392557 0.9233576642335767
0.35214890016920475 0.9233576642335767
0.35214890016920475 0.9242700729927007
0.35241962774957697 0.9242700729927007
0.35357021996615906 0.9242700729927007
0.35377326565143824 0.9242700729927007
0.3539086294416244 0.9242700729927007
0.3539086294416244 0.9251824817518248
0.3549915397631134 0.9251824817518248
0.3551269035532995 0.9251824817518248
0.35627749576988155 0.9251824817518248
0.3564128595600677 0.9251824817518248
0.35769881556683586 0.9251824817518248
0.35769881556683586 0.926094890510949
0.35790186125211504 0.926094890510949
0.36081218274111676 0.926094890510949
0.3609475465313029 0.926094890510949
0.36189509306260575 0.926094890510949
0.36189509306260575 0.927007299270073
0.3620304568527919 0.927007299270073
0.3622335025380711 0.927007299270073
0.3623011844331641 0.927007299270073
0.36277495769881557 0.927007299270073
0.3628426395939086 0.927007299270073
0.3631133671742809 0.927007299270073
0.3633840947546531 0.927007299270073
0.36358714043993234 0.927007299270073
0.3637225042301184 0.927007299270073
0.36385786802030456 0.927007299270073
0.36514382402707274 0.927007299270073
0.3652791878172589 0.927007299270073
0.36656514382402705 0.927007299270073
0.3667005076142132 0.927007299270073
0.3667681895093063 0.927007299270073
0.36690355329949237 0.927007299270073
0.36690355329949237 0.9279197080291971
0.36697123519458547 0.9288321167883211
0.3673773265651438 0.9288321167883211
0.367580372250423 0.9288321167883211
0.36771573604060914 0.9288321167883211
0.3678510998307953 0.9288321167883211
0.3681895093062606 0.9288321167883211
0.3684602368866328 0.9288321167883211
0.3720473773265651 0.9288321167883211
0.3720473773265651 0.9297445255474452
0.37218274111675126 0.9297445255474452
0.37414551607445007 0.9297445255474452
0.37434856175972925 0.9297445255474452
0.3744839255499154 0.9297445255474452
0.3750253807106599 0.9297445255474452
0.37549915397631134 0.9297445255474452
0.3770558375634518 0.9297445255474452
0.377326565143824 0.9297445255474452
0.3775972927241963 0.9297445255474452
0.3777326565143824 0.9297445255474452
0.37834179357021996 0.9297445255474452
0.3784771573604061 0.9297445255474452
0.3784771573604061 0.9306569343065694
0.38111675126903555 0.9306569343065694
0.3812521150592217 0.9306569343065694
0.38138747884940777 0.9306569343065694
0.38138747884940777 0.9315693430656934
0.3817935702199662 0.9315693430656934
0.38192893401015227 0.9315693430656934
0.3838917089678511 0.9315693430656934
0.3840270727580372 0.9315693430656934
0.3842301184433164 0.9315693430656934
0.38436548223350253 0.9315693430656934
0.38490693739424703 0.9315693430656934
0.38490693739424703 0.9324817518248175
0.3856514382402707 0.9324817518248175
0.38578680203045684 0.9324817518248175
0.38673434856175976 0.9324817518248175
0.3891032148900169 0.9324817518248175
0.3895093062605753 0.9324817518248175
0.3895093062605753 0.9333941605839416
0.38971235194585446 0.9333941605839416
0.3898477157360406 0.9333941605839416
0.3905922165820643 0.9333941605839416
0.3911336717428088 0.9333941605839416
0.39214890016920473 0.9333941605839416
0.39214890016920473 0.9343065693430657
0.393502538071066 0.9343065693430657
0.39363790186125214 0.9343065693430657
0.39363790186125214 0.9352189781021898
0.3937732656514382 0.9352189781021898
0.39390862944162436 0.9352189781021898
0.3948561759729272 0.9352189781021898
0.39505922165820645 0.9352189781021898
0.3951269035532995 0.9352189781021898
0.39526226734348563 0.9352189781021898
0.3954653130287648 0.9352189781021898
0.39593908629441626 0.9352189781021898
0.39607445008460235 0.9352189781021898
0.39641285956006767 0.9352189781021898
0.39641285956006767 0.9361313868613139
0.39668358714043994 0.9361313868613139
0.3968866328257191 0.9361313868613139
0.3974280879864636 0.9361313868613139
0.3974280879864636 0.9370437956204379
0.3985109983079526 0.9370437956204379
0.39891708967851097 0.9370437956204379
0.40006768189509306 0.9370437956204379
0.4002030456852792 0.9370437956204379
0.40087986463620984 0.9370437956204379
0.4010152284263959 0.9370437956204379
0.40115059221658206 0.9370437956204379
0.40115059221658206 0.9379562043795621
0.40284263959390865 0.9379562043795621
0.40297800338409473 0.9379562043795621
0.40331641285956005 0.9379562043795621
0.40331641285956005 0.9397810218978102
0.4034517766497462 0.9397810218978102
0.4049407783417936 0.9397810218978102
0.4052115059221658 0.9397810218978102
0.4056175972927242 0.9397810218978102
0.4056175972927242 0.9406934306569343
0.4058206429780034 0.9406934306569343
0.4059560067681895 0.9406934306569343
0.4062944162436548 0.9406934306569343
0.4062944162436548 0.9416058394160584
0.40730964467005076 0.9416058394160584
0.40730964467005076 0.9425182481751825
0.40785109983079526 0.9425182481751825
0.4079864636209814 0.9425182481751825
0.40954314720812185 0.9425182481751825
0.40967851099830793 0.9425182481751825
0.40981387478849407 0.9425182481751825
0.4101522842639594 0.9425182481751825
0.41035532994923857 0.9425182481751825
0.41062605752961084 0.9425182481751825
0.41367174280879865 0.9425182481751825
0.4138071065989848 0.9425182481751825
0.41421319796954315 0.9425182481751825
0.4143485617597293 0.9425182481751825
0.4148223350253807 0.9425182481751825
0.4149576988155668 0.9425182481751825
0.4157698815566836 0.9425182481751825
0.41590524534686973 0.9425182481751825
0.41692047377326563 0.9425182481751825
0.41725888324873095 0.9425182481751825
0.41766497461928936 0.9425182481751825
0.41780033840947545 0.9425182481751825
0.4180710659898477 0.9425182481751825
0.4180710659898477 0.9434306569343066
0.4185448392554992 0.9434306569343066
0.41874788494077836 0.9434306569343066
0.41922165820642976 0.9434306569343066
0.4193570219966159 0.9434306569343066
0.4196277495769882 0.9434306569343066
0.41976311336717426 0.9434306569343066
0.4202368866328257 0.9434306569343066
0.42037225042301185 0.9434306569343066
0.420507614213198 0.9434306569343066
0.42064297800338407 0.9434306569343066
0.42071065989847717 0.9434306569343066
0.4208460236886633 0.9434306569343066
0.4210490693739425 0.9434306569343066
0.42118443316412857 0.9434306569343066
0.4219289340101523 0.9434306569343066
0.42233502538071066 0.9434306569343066
0.4224703891708968 0.9434306569343066
0.4230118443316413 0.9434306569343066
0.4230118443316413 0.9443430656934306
0.42450084602368865 0.9443430656934306
0.42483925549915397 0.9443430656934306
0.4269373942470389 0.9443430656934306
0.4269373942470389 0.9452554744525548
0.42754653130287645 0.9452554744525548
0.42795262267343487 0.9452554744525548
0.4289678510998308 0.9452554744525548
0.4291032148900169 0.9452554744525548
0.43147208121827413 0.9452554744525548
0.43174280879864635 0.9452554744525548
0.4318781725888325 0.9452554744525548
0.4327580372250423 0.9452554744525548
0.43370558375634516 0.9452554744525548
0.43377326565143826 0.9452554744525548
0.43397631133671744 0.9452554744525548
0.4344500846023689 0.9452554744525548
0.434585448392555 0.9452554744525548
0.43817258883248733 0.9452554744525548
0.43817258883248733 0.9461678832116789
0.4388494077834179 0.9461678832116789
0.43898477157360405 0.9461678832116789
0.43918781725888323 0.9461678832116789
0.43918781725888323 0.9470802919708029
0.43959390862944164 0.9470802919708029
0.43959390862944164 0.948905109489051
0.44006768189509304 0.948905109489051
0.44006768189509304 0.9498175182481752
0.4402707275803722 0.9498175182481752
0.44060913705583754 0.9498175182481752
0.44189509306260577 0.9498175182481752
0.44203045685279185 0.9498175182481752
0.44710659898477156 0.9498175182481752
0.44737732656514384 0.9498175182481752
0.44771573604060916 0.9498175182481752
0.44771573604060916 0.9507299270072993
0.4485279187817259 0.9507299270072993
0.44873096446700506 0.9507299270072993
0.44954314720812183 0.9507299270072993
0.449746192893401 0.9507299270072993
0.44981387478849405 0.9507299270072993
0.4499492385786802 0.9507299270072993
0.4508967851099831 0.9507299270072993
0.4510321489001692 0.9507299270072993
0.45150592216582064 0.9507299270072993
0.4517089678510998 0.9507299270072993
0.45204737732656514 0.9507299270072993
0.4521827411167513 0.9507299270072993
0.45265651438240273 0.9507299270072993
0.45292724196277495 0.9507299270072993
0.4542131979695431 0.9507299270072993
0.45441624365482236 0.9507299270072993
0.4548223350253807 0.9507299270072993
0.45495769881556686 0.9507299270072993
0.4552284263959391 0.9507299270072993
0.45543147208121826 0.9507299270072993
0.45549915397631136 0.9507299270072993
0.45563451776649744 0.9507299270072993
0.45854483925549916 0.9507299270072993
0.4586802030456853 0.9507299270072993
0.45935702199661593 0.9507299270072993
0.459492385786802 0.9507299270072993
0.46071065989847715 0.9507299270072993
0.4608460236886633 0.9507299270072993
0.46165820642978006 0.9507299270072993
0.46186125211505924 0.9507299270072993
0.46219966159052456 0.9507299270072993
0.46219966159052456 0.9516423357664233
0.4636886632825719 0.9516423357664233
0.46382402707275805 0.9516423357664233
0.46416243654822337 0.9516423357664233
0.46429780033840945 0.9516423357664233
0.464839255499154 0.9516423357664233
0.464839255499154 0.9525547445255474
0.4649746192893401 0.9525547445255474
0.4675465313028765 0.9525547445255474
0.468155668358714 0.9525547445255474
0.4683587140439932 0.9525547445255474
0.4687648054145516 0.9525547445255474
0.4687648054145516 0.9534671532846716
0.46998307952622675 0.9534671532846716
0.46998307952622675 0.9543795620437956
0.47160744500846025 0.9543795620437956
0.4718104906937394 0.9543795620437956
0.47214890016920474 0.9543795620437956
0.4722842639593909 0.9543795620437956
0.4730964467005076 0.9543795620437956
0.4733671742808799 0.9543795620437956
0.4742470389170897 0.9543795620437956
0.47438240270727583 0.9543795620437956
0.4747208121827411 0.9543795620437956
0.4753976311336717 0.9543795620437956
0.4753976311336717 0.9552919708029197
0.47715736040609136 0.9552919708029197
0.4772927241962775 0.9552919708029197
0.47736040609137054 0.9552919708029197
0.4774957698815567 0.9552919708029197
0.4789847715736041 0.9552919708029197
0.47912013536379017 0.9552919708029197
0.47939086294416244 0.9552919708029197
0.47966159052453466 0.9552919708029197
0.48081218274111676 0.9552919708029197
0.48081218274111676 0.9562043795620438
0.4814890016920474 0.9562043795620438
0.4814890016920474 0.9571167883211679
0.48223350253807107 0.9571167883211679
0.4823688663282572 0.9571167883211679
0.4825042301184433 0.9571167883211679
0.48277495769881557 0.9571167883211679
0.4829103214890017 0.9571167883211679
0.4831133671742809 0.9571167883211679
0.483248730964467 0.9571167883211679
0.4839932318104907 0.9571167883211679
0.48412859560067684 0.9571167883211679
0.48575296108291033 0.9571167883211679
0.48588832487309647 0.9571167883211679
0.4859560067681895 0.9571167883211679
0.48609137055837565 0.9571167883211679
0.49164128595600676 0.9571167883211679
0.49164128595600676 0.958029197080292
0.4917766497461929 0.958029197080292
0.4926565143824027 0.958029197080292
0.49279187817258885 0.958029197080292
0.49313028764805417 0.958029197080292
0.49326565143824025 0.958941605839416
0.4934686971235195 0.958941605839416
0.49367174280879866 0.958941605839416
0.49367174280879866 0.9598540145985401
0.494010152284264 0.9598540145985401
0.494010152284264 0.9607664233576643
0.49421319796954316 0.9607664233576643
0.49441624365482234 0.9607664233576643
0.4945516074450085 0.9607664233576643
0.49549915397631134 0.9607664233576643
0.4956345177664975 0.9607664233576643
0.4963113367174281 0.9607664233576643
0.4964467005076142 0.9607664233576643
0.49746192893401014 0.9607664233576643
0.4977326565143824 0.9607664233576643
0.49908629441624364 0.9607664233576643
0.5000338409475465 0.9607664233576643
0.5000338409475465 0.9616788321167883
0.5003722504230118 0.9616788321167883
0.500507614213198 0.9616788321167883
0.5011844331641286 0.9616788321167883
0.5013197969543147 0.9616788321167883
0.5014551607445008 0.9616788321167883
0.501590524534687 0.9616788321167883
0.5017935702199662 0.9616788321167883
0.5019289340101523 0.9616788321167883
0.5024703891708968 0.9616788321167883
0.502673434856176 0.9616788321167883
0.5031472081218274 0.9616788321167883
0.5035532994923858 0.9616788321167883
0.5042301184433164 0.9616788321167883
0.5042301184433164 0.9625912408759124
0.5065989847715736 0.9625912408759124
0.507140439932318 0.9625912408759124
0.5090355329949239 0.9625912408759124
0.50917089678511 0.9625912408759124
0.5093739424703891 0.9625912408759124
0.5096446700507614 0.9625912408759124
0.5097800338409475 0.9625912408759124
0.5105922165820643 0.9625912408759124
0.5107952622673435 0.9625912408759124
0.5114720812182741 0.9625912408759124
0.5121489001692048 0.9625912408759124
0.5122842639593909 0.9625912408759124
0.512419627749577 0.9625912408759124
0.5152622673434856 0.9625912408759124
0.5153976311336718 0.9625912408759124
0.5155329949238578 0.9625912408759124
0.515668358714044 0.9625912408759124
0.517834179357022 0.9625912408759124
0.5179695431472081 0.9625912408759124
0.5187817258883248 0.9625912408759124
0.518917089678511 0.9625912408759124
0.518984771573604 0.9625912408759124
0.5191878172588833 0.9625912408759124
0.5195262267343486 0.9625912408759124
0.5196615905245346 0.9625912408759124
0.5197292724196277 0.9625912408759124
0.52 0.9625912408759124
0.5204060913705584 0.9625912408759124
0.5205414551607445 0.9625912408759124
0.522165820642978 0.9625912408759124
0.522165820642978 0.9635036496350365
0.5227072758037226 0.9635036496350365
0.5229780033840947 0.9635036496350365
0.5230456852791878 0.9635036496350365
0.5231810490693739 0.9635036496350365
0.5234517766497462 0.9635036496350365
0.5235871404399323 0.9635036496350365
0.5243993231810491 0.9635036496350365
0.5243993231810491 0.9644160583941606
0.5251438240270727 0.9644160583941606
0.5251438240270727 0.9653284671532847
0.5269035532994923 0.9653284671532847
0.5271742808798646 0.9653284671532847
0.5285279187817259 0.9653284671532847
0.528663282571912 0.9653284671532847
0.5321150592216582 0.9653284671532847
0.5327241962774958 0.9653284671532847
0.5327918781725889 0.9653284671532847
0.532927241962775 0.9653284671532847
0.5331302876480541 0.9653284671532847
0.5332656514382402 0.9653284671532847
0.5334010152284264 0.9653284671532847
0.5338747884940779 0.9653284671532847
0.5342808798646362 0.9653284671532847
0.535093062605753 0.9653284671532847
0.5364467005076142 0.9653284671532847
0.5364467005076142 0.9662408759124088
0.5365143824027073 0.9662408759124088
0.5366497461928934 0.9662408759124088
0.5367174280879865 0.9662408759124088
0.5368527918781726 0.9662408759124088
0.537326565143824 0.9662408759124088
0.5376649746192893 0.9662408759124088
0.5384771573604061 0.9662408759124088
0.5386125211505922 0.9662408759124088
0.5390862944162437 0.9662408759124088
0.5400338409475466 0.9662408759124088
0.5407783417935702 0.9662408759124088
0.5410490693739425 0.9662408759124088
0.5411844331641286 0.9662408759124088
0.5413874788494077 0.9662408759124088
0.5420642978003384 0.9662408759124088
0.5422673434856176 0.9662408759124088
0.5446362098138748 0.9662408759124088
0.5447715736040609 0.9662408759124088
0.5460575296108291 0.9662408759124088
0.5471404399323181 0.9662408759124088
0.5473434856175973 0.9662408759124088
0.5473434856175973 0.9671532846715328
0.5478172588832487 0.9671532846715328
0.548087986463621 0.9671532846715328
0.5489001692047377 0.9671532846715328
0.5489001692047377 0.968065693430657
0.5493739424703892 0.968065693430657
0.5497123519458544 0.968065693430657
0.5507275803722504 0.968065693430657
0.5509306260575296 0.968065693430657
0.5512690355329949 0.968065693430657
0.5514043993231811 0.968065693430657
0.5516074450084603 0.968065693430657
0.5529610829103215 0.968065693430657
0.5546531302876481 0.968065693430657
0.5546531302876481 0.968978102189781
0.5551945854483925 0.968978102189781
0.5560744500846023 0.968978102189781
0.5561421319796954 0.968978102189781
0.55668358714044 0.968978102189781
0.5570896785109983 0.968978102189781
0.5575634517766498 0.968978102189781
0.557834179357022 0.968978102189781
0.5586463620981388 0.968978102189781
0.5586463620981388 0.9698905109489051
0.5597292724196278 0.9698905109489051
0.5598646362098139 0.9698905109489051
0.560067681895093 0.9698905109489051
0.561150592216582 0.9698905109489051
0.561150592216582 0.9708029197080292
0.5615566835871404 0.9708029197080292
0.5618274111675127 0.9708029197080292
0.5624365482233502 0.9708029197080292
0.5625719120135364 0.9708029197080292
0.5629780033840948 0.9708029197080292
0.5631133671742808 0.9708029197080292
0.5641962774957698 0.9708029197080292
0.5646700507614213 0.9708029197080292
0.5652791878172588 0.9708029197080292
0.5652791878172588 0.9717153284671532
0.5658883248730965 0.9717153284671532
0.5660236886632826 0.9717153284671532
0.5671742808798647 0.9717153284671532
0.5673096446700507 0.9717153284671532
0.5683248730964467 0.9717153284671532
0.5684602368866328 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5690693739424704 0.9717153284671532
0.5693401015228426 0.9717153284671532
0.5696108291032149 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5707614213197969 0.9717153284671532
0.5713028764805415 0.9717153284671532
0.5714382402707275 0.9717153284671532
0.5717089678510998 0.9717153284671532
0.5731979695431472 0.9717153284671532
0.5734686971235194 0.9717153284671532
0.5745516074450084 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.575093062605753 0.9717153284671532
0.5752284263959391 0.9717153284671532
0.5756345177664974 0.9717153284671532
0.5759729272419628 0.9717153284671532
0.5763790186125212 0.9717153284671532
0.5766497461928934 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.577258883248731 0.9717153284671532
0.5773265651438241 0.9717153284671532
0.5776649746192893 0.9717153284671532
0.5780710659898477 0.9717153284671532
0.5782741116751269 0.9717153284671532
0.5785448392554992 0.9717153284671532
0.5786802030456852 0.9717153284671532
0.5792216582064298 0.9717153284671532
0.5793570219966159 0.9717153284671532
0.5796277495769881 0.9717153284671532
0.5798307952622673 0.9717153284671532
0.5799661590524535 0.9717153284671532
0.5819966159052453 0.9717153284671532
0.5822673434856176 0.9717153284671532
0.5826057529610829 0.9717153284671532
0.5828764805414551 0.9717153284671532
0.5842978003384095 0.9717153284671532
0.5844331641285956 0.9717153284671532
0.5845008460236887 0.9717153284671532
0.584906937394247 0.9717153284671532
0.5886971235194586 0.9717153284671532
0.5888324873096447 0.9717153284671532
0.5906598984771574 0.9717153284671532
0.5909983079526226 0.9717153284671532
0.5912013536379018 0.9717153284671532
0.5917428087986464 0.9717153284671532
0.5925549915397631 0.9717153284671532
0.5926903553299493 0.9717153284671532
0.5930964467005077 0.9717153284671532
0.5932318104906937 0.9717153284671532
0.593502538071066 0.9717153284671532
0.5939086294416244 0.9717153284671532
0.5941793570219966 0.9717153284671532
0.5943147208121827 0.9717153284671532
0.5957360406091371 0.9717153284671532
0.5958714043993232 0.9717153284671532
0.5964128595600677 0.9717153284671532
0.5965482233502538 0.9717153284671532
0.5968866328257191 0.9717153284671532
0.5970219966159053 0.9717153284671532
0.5980372250423012 0.9717153284671532
0.5984433164128595 0.9717153284671532
0.5993231810490693 0.9717153284671532
0.5994585448392555 0.9717153284671532
0.5996615905245347 0.9717153284671532
0.5997969543147208 0.9717153284671532
0.599932318104907 0.9717153284671532
0.6000676818950931 0.9717153284671532
0.6001353637901862 0.9717153284671532
0.6002707275803723 0.9717153284671532
0.6017597292724196 0.9717153284671532
0.6019627749576988 0.9717153284671532
0.602098138747885 0.9717153284671532
0.6025719120135363 0.9717153284671532
0.6031133671742809 0.9717153284671532
0.6041285956006768 0.9717153284671532
0.6041962774957699 0.9717153284671532
0.6041962774957699 0.9726277372262774
0.6050761421319797 0.9726277372262774
0.6052115059221658 0.9726277372262774
0.6054145516074451 0.9726277372262774
0.6055499153976311 0.9726277372262774
0.6056175972927242 0.9726277372262774
0.6057529610829103 0.9726277372262774
0.6062944162436549 0.9726277372262774
0.606429780033841 0.9726277372262774
0.6069035532994924 0.9726277372262774
0.6070389170896785 0.9726277372262774
0.60751269035533 0.9726277372262774
0.60751269035533 0.9735401459854015
0.6077834179357022 0.9735401459854015
0.6082571912013537 0.9735401459854015
0.6092047377326565 0.9735401459854015
0.6094754653130288 0.9735401459854015
0.6096785109983079 0.9735401459854015
0.609813874788494 0.9735401459854015
0.6106937394247038 0.9735401459854015
0.61082910321489 0.9735401459854015
0.6110321489001692 0.9735401459854015
0.6110321489001692 0.9744525547445255
0.6112351945854484 0.9744525547445255
0.6115059221658207 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.6128595600676819 0.9744525547445255
0.612994923857868 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6144839255499154 0.9744525547445255
0.6146192893401016 0.9744525547445255
0.6147546531302877 0.9744525547445255
0.6148223350253808 0.9744525547445255
0.6150930626057529 0.9744525547445255
0.615160744500846 0.9744525547445255
0.6152961082910321 0.9744525547445255
0.6157021996615906 0.9744525547445255
0.6157021996615906 0.9753649635036497
0.6167174280879865 0.9753649635036497
0.6177326565143824 0.9753649635036497
0.6180033840947546 0.9753649635036497
0.6182064297800338 0.9753649635036497
0.6185448392554992 0.9753649635036497
0.6186802030456853 0.9753649635036497
0.619424703891709 0.9753649635036497
0.6196277495769882 0.9753649635036497
0.6203722504230118 0.9753649635036497
0.6206429780033841 0.9753649635036497
0.6207783417935702 0.9753649635036497
0.6211844331641286 0.9753649635036497
0.62165820642978 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6224027072758037 0.9753649635036497
0.6224027072758037 0.9762773722627737
0.6228087986463621 0.9762773722627737
0.6362774957698816 0.9826642335766423
0.6372927241962775 0.9826642335766423
0.6375634517766497 0.9826642335766423
0.6377664974619289 0.9826642335766423
0.637901861252115 0.9826642335766423
0.6380372250423012 0.9826642335766423
0.6382402707275804 0.9826642335766423
0.64 0.9826642335766423
0.6402030456852792 0.9826642335766423
0.6403384094754653 0.9826642335766423
0.6404737732656515 0.9826642335766423
0.6407445008460236 0.9826642335766423
0.6408798646362098 0.9826642335766423
0.6418950930626057 0.9826642335766423
0.6426395939086295 0.9826642335766423
0.6428426395939086 0.9826642335766423
0.643248730964467 0.9826642335766423
0.6433840947546531 0.9826642335766423
0.6435871404399324 0.9826642335766423
0.6444670050761422 0.9826642335766423
0.6446700507614214 0.9826642335766423
0.6448054145516074 0.9826642335766423
0.6448054145516074 0.9835766423357665
0.6450084602368866 0.9835766423357665
0.6470389170896785 0.9835766423357665
0.6473773265651438 0.9835766423357665
0.64751269035533 0.9835766423357665
0.6478510998307953 0.9835766423357665
0.6479864636209813 0.9835766423357665
0.6488663282571911 0.9835766423357665
0.6490016920473773 0.9835766423357665
0.6492724196277496 0.9835766423357665
0.6494754653130288 0.9835766423357665
0.6499492385786803 0.9835766423357665
0.6499492385786803 0.9844890510948905
0.6501522842639594 0.9844890510948905
0.6502876480541455 0.9844890510948905
0.6519120135363791 0.9844890510948905
0.6520473773265651 0.9844890510948905
0.6524534686971235 0.9844890510948905
0.6525888324873097 0.9844890510948905
0.6532656514382402 0.9844890510948905
0.6535363790186125 0.9844890510948905
0.654010152284264 0.9844890510948905
0.6547546531302877 0.9844890510948905
0.6548900169204738 0.9844890510948905
0.6557698815566836 0.9844890510948905
0.6559052453468697 0.9844890510948905
0.6561082910321488 0.9844890510948905
0.6565143824027073 0.9844890510948905
0.6587478849407783 0.9844890510948905
0.6588832487309645 0.9844890510948905
0.6590186125211506 0.9844890510948905
0.6591539763113368 0.9844890510948905
0.6603045685279187 0.9844890510948905
0.660575296108291 0.9844890510948905
0.6613874788494077 0.9844890510948905
0.6617935702199662 0.9844890510948905
0.662673434856176 0.9844890510948905
0.6644331641285957 0.9844890510948905
0.6645685279187817 0.9844890510948905
0.6655837563451776 0.9844890510948905
0.6657191201353638 0.9844890510948905
0.6660575296108291 0.9844890510948905
0.6662605752961083 0.9844890510948905
0.6672081218274112 0.9844890510948905
0.6673434856175973 0.9844890510948905
0.6674111675126904 0.9844890510948905
0.6675465313028764 0.9844890510948905
0.6689678510998308 0.9844890510948905
0.6691032148900169 0.9844890510948905
0.6697800338409475 0.9844890510948905
0.6699830795262267 0.9844890510948905
0.6705922165820642 0.9844890510948905
0.6707275803722504 0.9844890510948905
0.6734348561759729 0.9844890510948905
0.6735702199661591 0.9844890510948905
0.6739086294416243 0.9844890510948905
0.6739086294416243 0.9854014598540146
0.6748561759729272 0.9854014598540146
0.6751269035532995 0.9854014598540146
0.675668358714044 0.9854014598540146
0.6758037225042302 0.9854014598540146
0.6773604060913706 0.9854014598540146
0.677834179357022 0.9854014598540146
0.6790524534686971 0.9854014598540146
0.6790524534686971 0.9863138686131386
0.6792554991539763 0.9863138686131386
0.6793908629441624 0.9863138686131386
0.6807445008460237 0.9863138686131386
0.6819627749576989 0.9863138686131386
0.6820981387478849 0.9863138686131386
0.6835194585448393 0.9863138686131386
0.6838578680203046 0.9863138686131386
0.6845346869712352 0.9863138686131386
0.6851438240270727 0.9863138686131386
0.6854822335025381 0.9863138686131386
0.6856852791878173 0.9863138686131386
0.6857529610829103 0.9863138686131386
0.6859560067681895 0.9863138686131386
0.6863620981387479 0.9863138686131386
0.686497461928934 0.9863138686131386
0.6871065989847716 0.9863138686131386
0.6872419627749577 0.9863138686131386
0.6873096446700507 0.9863138686131386
0.687580372250423 0.9863138686131386
0.6876480541455161 0.9863138686131386
0.6876480541455161 0.9872262773722628
0.688663282571912 0.9872262773722628
0.6887986463620981 0.9872262773722628
0.6890693739424704 0.9872262773722628
0.6892724196277495 0.9872262773722628
0.6893401015228426 0.9872262773722628
0.6898138747884941 0.9872262773722628
0.6898815566835872 0.9872262773722628
0.6903553299492385 0.9872262773722628
0.6904230118443316 0.9872262773722628
0.6905583756345177 0.9872262773722628
0.6910998307952623 0.9872262773722628
0.6912351945854484 0.9872262773722628
0.691844331641286 0.9872262773722628
0.691844331641286 0.9881386861313869
0.6921827411167513 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6925211505922165 0.9881386861313869
0.6927241962774958 0.9881386861313869
0.692927241962775 0.9881386861313869
0.6931302876480542 0.9881386861313869
0.6936040609137056 0.9881386861313869
0.6937394247038917 0.9881386861313869
0.6938071065989848 0.9881386861313869
0.694010152284264 0.9881386861313869
0.6941455160744501 0.9881386861313869
0.6942808798646362 0.9881386861313869
0.6944162436548224 0.9881386861313869
0.6952961082910322 0.9881386861313869
0.6954314720812182 0.9881386861313869
0.6957698815566836 0.9881386861313869
0.6959052453468697 0.9881386861313869
0.6963113367174281 0.9881386861313869
0.6965143824027072 0.9881386861313869
0.6966497461928934 0.9881386861313869
0.6967851099830795 0.9881386861313869
0.6968527918781726 0.9881386861313869
0.6969881556683587 0.9881386861313869
0.6970558375634518 0.9881386861313869
0.6971912013536379 0.9881386861313869
0.6973942470389171 0.9881386861313869
0.6975296108291033 0.9881386861313869
0.6979357021996616 0.9881386861313869
0.6992893401015229 0.9881386861313869
0.699560067681895 0.9881386861313869
0.6999661590524535 0.9881386861313869
0.7001015228426396 0.9881386861313869
0.7003722504230119 0.9881386861313869
0.700507614213198 0.9881386861313869
0.7007783417935702 0.9881386861313869
0.7009137055837563 0.9881386861313869
0.7009813874788494 0.9881386861313869
0.7019966159052453 0.9881386861313869
0.7028087986463621 0.9881386861313869
0.7030795262267343 0.9881386861313869
0.7032148900169205 0.9881386861313869
0.7041624365482233 0.9881386861313869
0.7041624365482233 0.9890510948905109
0.7042978003384095 0.9890510948905109
0.7048392554991539 0.9890510948905109
0.7055160744500846 0.9890510948905109
0.7057868020304569 0.9890510948905109
0.705989847715736 0.9890510948905109
0.7075465313028765 0.9890510948905109
0.7082910321489002 0.9890510948905109
0.7084263959390863 0.9890510948905109
0.710253807106599 0.9890510948905109
0.7103891708967851 0.9890510948905109
0.7108629441624366 0.9890510948905109
0.7110659898477157 0.9890510948905109
0.7117428087986464 0.9890510948905109
0.7129610829103215 0.9890510948905109
0.7131641285956006 0.9890510948905109
0.713502538071066 0.9890510948905109
0.7136379018612521 0.9890510948905109
0.7137055837563452 0.9890510948905109
0.7137055837563452 0.989963503649635
0.7140439932318104 0.989963503649635
0.7147884940778342 0.989963503649635
0.7149238578680203 0.989963503649635
0.7151269035532994 0.989963503649635
0.7153299492385787 0.989963503649635
0.7154653130287648 0.989963503649635
0.7163451776649746 0.989963503649635
0.7172250423011844 0.989963503649635
0.7172927241962775 0.989963503649635
0.7174280879864636 0.989963503649635
0.7174957698815567 0.989963503649635
0.7183756345177665 0.989963503649635
0.7196615905245347 0.989963503649635
0.7198646362098139 0.989963503649635
0.7201353637901862 0.989963503649635
0.7202707275803722 0.989963503649635
0.7208121827411168 0.989963503649635
0.7209475465313029 0.989963503649635
0.7218950930626058 0.989963503649635
0.7220304568527919 0.989963503649635
0.7223011844331642 0.989963503649635
0.7224365482233502 0.989963503649635
0.7225042301184433 0.989963503649635
0.7226395939086294 0.989963503649635
0.7235194585448392 0.989963503649635
0.7236548223350254 0.989963503649635
0.7237901861252115 0.989963503649635
0.7274450084602369 0.989963503649635
0.7285956006768189 0.989963503649635
0.7285956006768189 0.9908759124087592
0.7292724196277496 0.9908759124087592
0.7294077834179357 0.9908759124087592
0.7299492385786802 0.9908759124087592
0.7301522842639594 0.9908759124087592
0.7302876480541455 0.9908759124087592
0.7304906937394247 0.9908759124087592
0.73082910321489 0.9908759124087592
0.7317766497461929 0.9908759124087592
0.731912013536379 0.9908759124087592
0.7322504230118443 0.9908759124087592
0.7323857868020305 0.9908759124087592
0.7333333333333333 0.9908759124087592
0.7336040609137056 0.9908759124087592
0.7340101522842639 0.9908759124087592
0.7342808798646362 0.9908759124087592
0.7345516074450085 0.9908759124087592
0.7396954314720812 0.9908759124087592
0.7421319796954314 0.9908759124087592
0.7430118443316412 0.9908759124087592
0.7431472081218274 0.9908759124087592
0.7438917089678511 0.9908759124087592
0.7440270727580373 0.9908759124087592
0.7445685279187817 0.9908759124087592
0.744839255499154 0.9908759124087592
0.7449069373942471 0.9908759124087592
0.7450423011844332 0.9908759124087592
0.7453130287648054 0.9908759124087592
0.746057529610829 0.9908759124087592
0.7473434856175973 0.9908759124087592
0.7478172588832487 0.9908759124087592
0.748155668358714 0.9908759124087592
0.7483587140439932 0.9908759124087592
0.7484940778341793 0.9908759124087592
0.7488324873096447 0.9908759124087592
0.7489678510998308 0.9908759124087592
0.74917089678511 0.9908759124087592
0.7493062605752961 0.9908759124087592
0.7495769881556683 0.9908759124087592
0.7498477157360406 0.9908759124087592
0.7509306260575296 0.9908759124087592
0.7510659898477158 0.9908759124087592
0.751269035532995 0.9908759124087592
0.751404399323181 0.9908759124087592
0.7518781725888325 0.9908759124087592
0.7522165820642978 0.9908759124087592
0.752351945854484 0.9908759124087592
0.75248730964467 0.9908759124087592
0.7527580372250423 0.9908759124087592
0.7531641285956007 0.9908759124087592
0.753502538071066 0.9908759124087592
0.753502538071066 0.9917883211678832
0.7544500846023688 0.9917883211678832
0.7548561759729272 0.9917883211678832
0.7551945854483926 0.9917883211678832
0.7558714043993232 0.9917883211678832
0.7559390862944162 0.9917883211678832
0.7559390862944162 0.9927007299270073
0.7560744500846024 0.9927007299270073
0.7561421319796955 0.9927007299270073
0.7573604060913706 0.9927007299270073
0.7583756345177665 0.9927007299270073
0.7586463620981387 0.9927007299270073
0.7587817258883248 0.9927007299270073
0.7589847715736041 0.9927007299270073
0.7591201353637902 0.9927007299270073
0.7597292724196277 0.9927007299270073
0.7597292724196277 0.9936131386861314
0.7602030456852792 0.9936131386861314
0.7602030456852792 0.9945255474452555
0.7626395939086295 0.9945255474452555
0.7627749576988155 0.9945255474452555
0.7631133671742809 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7639255499153976 0.9945255474452555
0.7643993231810491 0.9945255474452555
0.7650084602368866 0.9945255474452555
0.765346869712352 0.9945255474452555
0.765414551607445 0.9945255474452555
0.7656175972927242 0.9945255474452555
0.7659560067681895 0.9945255474452555
0.7659560067681895 0.9954379562043796
0.7663620981387479 0.9954379562043796
0.7665651438240271 0.9954379562043796
0.7671065989847716 0.9954379562043796
0.7673773265651438 0.9954379562043796
0.7677834179357022 0.9954379562043796
0.7717089678510999 0.9954379562043796
0.7725888324873097 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7731979695431472 0.9954379562043796
0.7733333333333333 0.9954379562043796
0.7735363790186125 0.9954379562043796
0.7736717428087987 0.9954379562043796
0.7742808798646362 0.9954379562043796
0.7744162436548223 0.9954379562043796
0.7747546531302877 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7765820642978003 0.9954379562043796
0.7767851099830795 0.9954379562043796
0.7774619289340101 0.9954379562043796
0.7775296108291032 0.9954379562043796
0.7776649746192893 0.9954379562043796
0.7780033840947547 0.9954379562043796
0.7782064297800338 0.9954379562043796
0.7783417935702199 0.9954379562043796
0.7788155668358714 0.9954379562043796
0.7789509306260576 0.9954379562043796
0.7790862944162437 0.9954379562043796
0.7795600676818951 0.9954379562043796
0.7797631133671743 0.9954379562043796
0.7798984771573604 0.9954379562043796
0.7802368866328258 0.9954379562043796
0.7802368866328258 0.9963503649635036
0.7807106598984772 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7809137055837564 0.9963503649635036
0.7810490693739425 0.9963503649635036
0.7818612521150592 0.9963503649635036
0.7821319796954315 0.9963503649635036
0.7822673434856176 0.9963503649635036
0.7823350253807106 0.9963503649635036
0.7824703891708967 0.9963503649635036
0.7828087986463621 0.9963503649635036
0.7829441624365482 0.9963503649635036
0.7832825719120136 0.9963503649635036
0.7839593908629442 0.9963503649635036
0.7846362098138748 0.9963503649635036
0.7847715736040609 0.9963503649635036
0.7855160744500846 0.9963503649635036
0.7856514382402707 0.9963503649635036
0.7857191201353638 0.9963503649635036
0.7858544839255499 0.9963503649635036
0.7860575296108291 0.9963503649635036
0.7863959390862945 0.9963503649635036
0.7866666666666666 0.9963503649635036
0.7870727580372251 0.9963503649635036
0.7872081218274112 0.9963503649635036
0.7874111675126904 0.9963503649635036
0.7879526226734349 0.9963503649635036
0.7882233502538071 0.9963503649635036
0.7886294416243654 0.9963503649635036
0.7888324873096447 0.9963503649635036
0.7890355329949239 0.9963503649635036
0.78917089678511 0.9963503649635036
0.7899830795262267 0.9963503649635036
0.7901861252115059 0.9963503649635036
0.7903214890016921 0.9963503649635036
0.7907275803722504 0.9963503649635036
0.7907952622673435 0.9963503649635036
0.7912690355329949 0.9963503649635036
0.7917428087986463 0.9963503649635036
0.7918781725888325 0.9963503649635036
0.7937055837563451 0.9963503649635036
0.7939086294416243 0.9963503649635036
0.794585448392555 0.9963503649635036
0.7947208121827412 0.9963503649635036
0.7949915397631133 0.9963503649635036
0.7951269035532995 0.9963503649635036
0.7958037225042301 0.9963503649635036
0.7960067681895093 0.9963503649635036
0.7964805414551608 0.9963503649635036
0.796751269035533 0.9963503649635036
0.7970896785109983 0.9963503649635036
0.7974280879864636 0.9963503649635036
0.7978341793570219 0.9963503649635036
0.7979695431472081 0.9963503649635036
0.7980372250423012 0.9963503649635036
0.7981725888324873 0.9963503649635036
0.7992554991539763 0.9963503649635036
0.7997292724196278 0.9963503649635036
0.8 0.9963503649635036
0.8001353637901861 0.9963503649635036
0.8004060913705584 0.9963503649635036
0.8005414551607445 0.9963503649635036
0.801082910321489 0.9963503649635036
0.8015566835871405 0.9963503649635036
0.8018950930626058 0.9963503649635036
0.8020304568527918 0.9963503649635036
0.8029780033840948 0.9963503649635036
0.8031810490693739 0.9963503649635036
0.803248730964467 0.9963503649635036
0.8035194585448393 0.9963503649635036
0.8037225042301185 0.9963503649635036
0.8070389170896786 0.9963503649635036
0.8071742808798646 0.9963503649635036
0.8074450084602369 0.9963503649635036
0.8085279187817259 0.9963503649635036
0.808663282571912 0.9963503649635036
0.8090693739424704 0.9963503649635036
0.8095431472081218 0.9963503649635036
0.8096108291032149 0.9963503649635036
0.8098815566835872 0.9963503649635036
0.8101522842639594 0.9963503649635036
0.8110321489001692 0.9963503649635036
0.8111675126903554 0.9963503649635036
0.811912013536379 0.9963503649635036
0.8123181049069373 0.9963503649635036
0.8124534686971235 0.9963503649635036
0.8126565143824027 0.9963503649635036
0.8127918781725888 0.9963503649635036
0.8148223350253807 0.9963503649635036
0.8152961082910322 0.9963503649635036
0.8153637901861253 0.9963503649635036
0.8154991539763113 0.9963503649635036
0.816175972927242 0.9963503649635036
0.8163790186125212 0.9963503649635036
0.8164467005076143 0.9963503649635036
0.8171912013536379 0.9963503649635036
0.8185448392554991 0.9963503649635036
0.8186125211505922 0.9963503649635036
0.8187478849407783 0.9963503649635036
0.8190186125211506 0.9963503649635036
0.8192893401015229 0.9963503649635036
0.819424703891709 0.9963503649635036
0.8194923857868021 0.9963503649635036
0.8196277495769881 0.9963503649635036
0.8197631133671743 0.9963503649635036
0.8198984771573604 0.9963503649635036
0.8201015228426396 0.9963503649635036
0.820575296108291 0.9963503649635036
0.8206429780033841 0.9963503649635036
0.8209137055837563 0.9963503649635036
0.8210490693739425 0.9963503649635036
0.8211167512690355 0.9963503649635036
0.8214551607445009 0.9963503649635036
0.8220642978003384 0.9963503649635036
0.822673434856176 0.9963503649635036
0.8228087986463621 0.9963503649635036
0.8290355329949238 0.9963503649635036
0.82917089678511 0.9963503649635036
0.8300507614213198 0.9963503649635036
0.8320135363790186 0.9963503649635036
0.8321489001692047 0.9963503649635036
0.8323519458544839 0.9963503649635036
0.8339086294416244 0.9963503649635036
0.8361421319796954 0.9963503649635036
0.8368189509306261 0.9963503649635036
0.8370896785109984 0.9963503649635036
0.8374280879864636 0.9963503649635036
0.8376311336717428 0.9963503649635036
0.8383079526226734 0.9963503649635036
0.8385109983079526 0.9963503649635036
0.8386463620981387 0.9963503649635036
0.8387817258883249 0.9963503649635036
0.838917089678511 0.9963503649635036
0.8389847715736041 0.9963503649635036
0.8394585448392555 0.9963503649635036
0.84 0.9963503649635036
0.8401353637901862 0.9963503649635036
0.8402707275803722 0.9963503649635036
0.8404060913705583 0.9963503649635036
0.8405414551607445 0.9963503649635036
0.8406768189509306 0.9963503649635036
0.841015228426396 0.9963503649635036
0.8411505922165821 0.9963503649635036
0.8418950930626058 0.9963503649635036
0.842233502538071 0.9963503649635036
0.8423688663282571 0.9963503649635036
0.8423688663282571 0.9972627737226277
0.8435194585448392 0.9972627737226277
0.8436548223350254 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8443316412859561 0.9972627737226277
0.8448730964467005 0.9972627737226277
0.8450761421319797 0.9972627737226277
0.845482233502538 0.9972627737226277
0.8498138747884941 0.9972627737226277
0.8519796954314721 0.9972627737226277
0.8519796954314721 0.9981751824817519
0.8523857868020305 0.9981751824817519
0.8525211505922166 0.9981751824817519
0.8530626057529611 0.9981751824817519
0.8534010152284264 0.9981751824817519
0.8546192893401016 0.9981751824817519
0.8550930626057529 0.9981751824817519
0.8553637901861252 0.9981751824817519
0.8560406091370558 0.9981751824817519
0.856175972927242 0.9981751824817519
0.8568527918781725 0.9981751824817519
0.8570558375634518 0.9981751824817519
0.8571235194585448 0.9981751824817519
0.8576649746192894 0.9981751824817519
0.8578003384094754 0.9981751824817519
0.8580710659898477 0.9981751824817519
0.859424703891709 0.9981751824817519
0.8595600676818951 0.9981751824817519
0.8598984771573605 0.9981751824817519
0.8600338409475465 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8617935702199662 0.9981751824817519
0.8620642978003384 0.9981751824817519
0.8621319796954314 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8630795262267343 0.9981751824817519
0.8632148900169204 0.9981751824817519
0.8633502538071066 0.9981751824817519
0.8638240270727581 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8649069373942471 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653807106598985 0.9981751824817519
0.8655160744500846 0.9981751824817519
0.8660575296108292 0.9981751824817519
0.8672758037225042 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8678172588832487 0.9981751824817519
0.8679526226734349 0.9981751824817519
0.868020304568528 0.9981751824817519
0.869103214890017 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8697800338409476 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8708629441624366 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8719458544839256 0.9981751824817519
0.8720812182741117 0.9981751824817519
0.8727580372250423 0.9981751824817519
0.8728934010152284 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.8732318104906938 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8740439932318105 0.9981751824817519
0.8741793570219966 0.9981751824817519
0.874585448392555 0.9981751824817519
0.8747208121827411 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8760067681895093 0.9981751824817519
0.8766159052453468 0.9981751824817519
0.8774957698815566 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8785786802030456 0.9981751824817519
0.8789847715736041 0.9981751824817519
0.8791201353637902 0.9981751824817519
0.8792554991539763 0.9981751824817519
0.8814890016920474 0.9990875912408759
0.8818950930626057 0.9990875912408759
0.8820304568527919 0.9990875912408759
0.8823011844331641 0.9990875912408759
0.8825042301184434 0.9990875912408759
0.8827749576988155 0.9990875912408759
0.8831810490693739 0.9990875912408759
0.8839255499153976 0.9990875912408759
0.8859560067681895 0.9990875912408759
0.8861590524534687 0.9990875912408759
0.886497461928934 0.9990875912408759
0.8866328257191202 0.9990875912408759
0.8870389170896785 0.9990875912408759
0.8897461928934011 0.9990875912408759
0.8898815566835871 0.9990875912408759
0.8902199661590524 0.9990875912408759
0.8909644670050761 0.9990875912408759
0.891979695431472 0.9990875912408759
0.8920473773265651 0.9990875912408759
0.8921827411167512 0.9990875912408759
0.8923181049069374 0.9990875912408759
0.8924534686971235 0.9990875912408759
0.8925211505922166 0.9990875912408759
0.9053807106598984 0.9990875912408759
0.9055160744500846 0.9990875912408759
0.9056514382402707 0.9990875912408759
0.9061928934010153 0.9990875912408759
0.9063959390862945 0.9990875912408759
0.907005076142132 0.9990875912408759
0.9071404399323181 0.9990875912408759
0.9075465313028764 0.9990875912408759
0.9077495769881556 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9079526226734349 0.9990875912408759
0.9082910321489002 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9097800338409475 0.9990875912408759
0.9107275803722504 0.9990875912408759
0.9109306260575296 0.9990875912408759
0.9121489001692047 0.9990875912408759
0.9122842639593909 0.9990875912408759
0.9125549915397632 0.9990875912408759
0.9126226734348561 0.9990875912408759
0.9127580372250423 0.9990875912408759
0.92 0.9990875912408759
0.920067681895093 0.9990875912408759
0.9294077834179357 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9302876480541455 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9317766497461929 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9320473773265652 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327241962774958 0.9990875912408759
0.9331302876480542 0.9990875912408759
0.9332656514382403 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.9336040609137056 0.9990875912408759
0.9338071065989848 0.9990875912408759
0.9338747884940778 0.9990875912408759
0.934010152284264 0.9990875912408759
0.9342131979695432 0.9990875912408759
0.9344839255499154 0.9990875912408759
0.9346192893401015 0.9990875912408759
0.9347546531302876 0.9990875912408759
0.9348900169204738 0.9990875912408759
0.9349576988155668 0.9990875912408759
0.935093062605753 0.9990875912408759
0.9354314720812182 0.9990875912408759
0.9355668358714044 0.9990875912408759
0.9357021996615905 0.9990875912408759
0.9357698815566836 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9364467005076142 0.9990875912408759
0.9366497461928934 0.9990875912408759
0.9367851099830795 0.9990875912408759
0.937394247038917 0.9990875912408759
0.9376649746192893 0.9990875912408759
0.9378680203045685 0.9990875912408759
0.9380033840947547 0.9990875912408759
0.9381387478849408 0.9990875912408759
0.93834179357022 0.9990875912408759
0.938477157360406 0.9990875912408759
0.9386802030456852 0.9990875912408759
0.9390186125211506 0.9990875912408759
0.9390862944162437 0.9990875912408759
0.9392893401015229 0.9990875912408759
0.939424703891709 0.9990875912408759
0.9411167512690355 0.9990875912408759
0.9413874788494078 0.9990875912408759
0.9418612521150592 0.9990875912408759
0.9420642978003384 0.9990875912408759
0.9423350253807107 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428087986463621 0.9990875912408759
0.9430118443316413 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9434856175972928 0.9990875912408759
0.943688663282572 0.9990875912408759
0.943824027072758 0.9990875912408759
0.9442978003384095 0.9990875912408759
0.9445685279187818 0.9990875912408759
0.9447038917089678 0.9990875912408759
0.9450423011844331 0.9990875912408759
0.9455837563451777 0.9990875912408759
0.9478849407783418 0.9990875912408759
0.9480203045685279 0.9990875912408759
0.9528257191201354 1.0
0.9528934010152285 1.0
0.9530287648054145 1.0
0.9533671742808799 1.0
0.9536379018612521 1.0
0.9538409475465313 1.0
0.9549915397631134 1.0
0.9551945854483925 1.0
0.9553299492385787 1.0
0.9553976311336717 1.0
0.9555329949238579 1.0
0.9559390862944163 1.0
0.9560744500846023 1.0
0.9563451776649746 1.0
0.9566159052453469 1.0
0.9571573604060913 1.0
0.9574280879864636 1.0
0.9576311336717428 1.0
0.9579018612521151 1.0
0.9583756345177665 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.9592554991539763 1.0
0.9593908629441624 1.0
0.9597292724196278 1.0
0.9606091370558376 1.0
0.9613536379018612 1.0
0.9615566835871404 1.0
0.9616243654822335 1.0
0.9618950930626058 1.0
0.962098138747885 1.0
0.9626395939086294 1.0
0.9641962774957699 1.0
0.964331641285956 1.0
0.9649407783417936 1.0
0.9652115059221659 1.0
0.965414551607445 1.0
0.9655499153976311 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9674450084602368 1.0
0.967580372250423 1.0
0.9680541455160745 1.0
0.9683248730964467 1.0
0.9684602368866329 1.0
0.9685279187817258 1.0
0.9689340101522843 1.0
0.9704230118443317 1.0
0.9705583756345177 1.0
0.9709644670050761 1.0
0.9711675126903553 1.0
0.975093062605753 1.0
0.9759729272419628 1.0
0.9767174280879865 1.0
0.9828764805414552 1.0
0.9839593908629441 1.0
0.9840947546531302 1.0
0.9861928934010152 1.0
0.9863959390862944 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.988020304568528 1.0
0.988155668358714 1.0
0.9882233502538071 1.0
0.9883587140439932 1.0
0.9884940778341793 1.0
0.9886294416243655 1.0
0.9889001692047378 1.0
0.9893062605752961 1.0
0.9895093062605753 1.0
0.9896446700507614 1.0
0.9900507614213198 1.0
0.990186125211506 1.0
0.9907275803722504 1.0
0.9908629441624366 1.0
0.9909306260575296 1.0
0.9910659898477158 1.0
0.9914720812182741 1.0
0.9920135363790186 1.0
0.9921489001692048 1.0
0.9922842639593908 1.0
0.992419627749577 1.0
0.9926226734348562 1.0
0.9927580372250423 1.0
0.9932994923857869 1.0
0.9943147208121828 1.0
0.9945177664974619 1.0
0.994585448392555 1.0
0.9947208121827411 1.0
0.9951269035532995 1.0
0.9953299492385786 1.0
0.9953976311336717 1.0
0.995668358714044 1.0
0.9963451776649747 1.0
0.996751269035533 1.0
0.9971573604060914 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9976988155668358 1.0
0.9983079526226735 1.0
0.9984433164128595 1.0
0.9985109983079526 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.998917089678511 1.0
0.9990524534686971 1.0
0.9991878172588833 1.0
0.9996615905245347 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs/cg_black_rf_clean_p_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.046532846715328466
0.0 0.048357664233576646
0.0 0.05018248175182482
0.0 0.05474452554744526
0.0 0.058394160583941604
0.0 0.06113138686131387
0.0 0.06569343065693431
0.0 0.0666058394160584
0.0 0.06843065693430657
0.0 0.07116788321167883
0.0 0.0739051094890511
0.0 0.07572992700729927
0.0 0.07755474452554745
0.0 0.08029197080291971
0.0 0.08211678832116788
0.0 0.08485401459854014
0.0 0.09124087591240876
0.0 0.11131386861313869
0.0 0.11313868613138686
0.0 0.11587591240875912
0.0 0.11861313868613138
0.0 0.12226277372262774
0.0 0.12773722627737227
0.0 0.12956204379562045
0.0 0.1332116788321168
0.0 0.13503649635036497
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.1395985401459854
0.0 0.14142335766423358
0.0 0.1468978102189781
0.0 0.1551094890510949
0.0 0.15602189781021897
0.0 0.16149635036496351
0.0 0.16423357664233576
0.0 0.16514598540145986
0.0 0.1687956204379562
0.0 0.17153284671532848
0.0 0.17427007299270073
0.0 0.1760948905109489
0.0 0.17791970802919707
0.0 0.1897810218978102
0.0 0.19160583941605838
0.0 0.19434306569343066
0.0 0.19708029197080293
0.0 0.1989051094890511
0.0 0.2062043795620438
0.0 0.20802919708029197
0.0 0.21350364963503649
0.0 0.21532846715328466
0.0 0.21715328467153286
0.0 0.21897810218978103
0.0 0.22262773722627738
0.0 0.2271897810218978
0.0 0.23083941605839417
6.768189509306261e-05 0.23083941605839417
6.768189509306261e-05 0.23175182481751824
6.768189509306261e-05 0.23357664233576642
6.768189509306261e-05 0.2363138686131387
6.768189509306261e-05 0.23813868613138686
6.768189509306261e-05 0.2509124087591241
6.768189509306261e-05 0.2527372262773723
6.768189509306261e-05 0.2545620437956204
6.768189509306261e-05 0.2636861313868613
6.768189509306261e-05 0.2655109489051095
6.768189509306261e-05 0.26733576642335766
6.768189509306261e-05 0.2718978102189781
0.00013536379018612522 0.2718978102189781
0.00013536379018612522 0.2737226277372263
0.00013536379018612522 0.28375912408759124
0.00013536379018612522 0.28558394160583944
0.00013536379018612522 0.30383211678832117
0.0002030456852791878 0.30383211678832117
0.0002030456852791878 0.30474452554744524
0.0002030456852791878 0.30656934306569344
0.00027072758037225043 0.30656934306569344
0.00027072758037225043 0.31113138686131386
0.0004737732656514382 0.31113138686131386
0.0004737732656514382 0.31386861313868614
0.0005414551607445009 0.31386861313868614
0.0005414551607445009 0.3147810218978102
0.0006768189509306261 0.3147810218978102
0.0006768189509306261 0.3193430656934307
0.0007445008460236886 0.3193430656934307
0.0007445008460236886 0.32025547445255476
0.0008798646362098138 0.32025547445255476
0.0008798646362098138 0.32116788321167883
0.0008798646362098138 0.32755474452554745
0.0008798646362098138 0.3302919708029197
0.0008798646362098138 0.33211678832116787
0.0009475465313028764 0.33211678832116787
0.0009475465313028764 0.33394160583941607
0.0009475465313028764 0.3357664233576642
0.0009475465313028764 0.3403284671532847
0.0010152284263959391 0.3403284671532847
0.0010152284263959391 0.34124087591240876
0.0010152284263959391 0.34306569343065696
0.0010152284263959391 0.3494525547445255
0.0010152284263959391 0.35036496350364965
0.0010152284263959391 0.35583941605839414
0.0010152284263959391 0.35675182481751827
0.0010829103214890017 0.35675182481751827
0.0010829103214890017 0.3594890510948905
0.0011505922165820643 0.3594890510948905
0.0011505922165820643 0.3613138686131387
0.0013536379018612521 0.3613138686131387
0.0013536379018612521 0.36222627737226276
0.00155668358714044 0.36222627737226276
0.00155668358714044 0.36313868613138683
0.0016243654822335025 0.36313868613138683
0.0016243654822335025 0.36678832116788324
0.0016243654822335025 0.3677007299270073
0.0016243654822335025 0.3704379562043796
0.0016243654822335025 0.4032846715328467
0.0016243654822335025 0.4051094890510949
0.001692047377326565 0.4051094890510949
0.001692047377326565 0.40693430656934304
0.001692047377326565 0.4124087591240876
0.0017597292724196277 0.4124087591240876
0.0017597292724196277 0.4142335766423358
0.0018950930626057529 0.4142335766423358
0.0018950930626057529 0.4197080291970803
0.0019627749576988157 0.4197080291970803
0.0019627749576988157 0.4206204379562044
0.002098138747884941 0.4206204379562044
0.002098138747884941 0.42244525547445255
0.0023011844331641287 0.42244525547445255
0.0023011844331641287 0.4233576642335766
0.0023688663282571912 0.4233576642335766
0.0023688663282571912 0.4260948905109489
0.002436548223350254 0.4260948905109489
0.002436548223350254 0.4279197080291971
0.002436548223350254 0.42883211678832117
0.0025042301184433164 0.42883211678832117
0.0025042301184433164 0.4306569343065693
0.0025042301184433164 0.4324817518248175
0.0025042301184433164 0.4343065693430657
0.0025042301184433164 0.4416058394160584
0.0029780033840947546 0.4416058394160584
0.0029780033840947546 0.4425182481751825
0.0029780033840947546 0.44799270072992703
0.00311336717428088 0.44799270072992703
0.00311336717428088 0.4489051094890511
0.0031810490693739424 0.4489051094890511
0.0031810490693739424 0.45072992700729925
0.003248730964467005 0.45072992700729925
0.003248730964467005 0.4534671532846715
0.0033164128595600676 0.4534671532846715
0.0033164128595600676 0.4543795620437956
0.0033164128595600676 0.4562043795620438
0.0033164128595600676 0.45711678832116787
0.0033164128595600676 0.45985401459854014
0.0034517766497461928 0.45985401459854014
0.0036548223350253805 0.45985401459854014
0.0036548223350253805 0.46167883211678834
0.0040609137055837565 0.46167883211678834
0.0040609137055837565 0.4625912408759124
0.004128595600676819 0.4625912408759124
0.004128595600676819 0.46441605839416056
0.004196277495769882 0.46441605839416056
0.004196277495769882 0.4653284671532847
0.004331641285956007 0.4653284671532847
0.004331641285956007 0.46624087591240876
0.004331641285956007 0.46806569343065696
0.004331641285956007 0.48175182481751827
0.004467005076142132 0.48175182481751827
0.004467005076142132 0.48266423357664234
0.004534686971235194 0.48266423357664234
0.004534686971235194 0.4854014598540146
0.0046700507614213195 0.4854014598540146
0.0046700507614213195 0.48996350364963503
0.0046700507614213195 0.4908759124087591
0.004805414551607445 0.4908759124087591
0.005346869712351946 0.4908759124087591
0.0054145516074450084 0.4908759124087591
0.0054145516074450084 0.4936131386861314
0.0054822335025380715 0.4936131386861314
0.0054822335025380715 0.49452554744525545
0.005549915397631134 0.49452554744525545
0.005549915397631134 0.49635036496350365
0.005685279187817259 0.49635036496350365
0.005685279187817259 0.5027372262773723
0.005685279187817259 0.5036496350364964
0.005820642978003384 0.5036496350364964
0.005820642978003384 0.5054744525547445
0.005956006768189509 0.5054744525547445
0.005956006768189509 0.5072992700729927
0.006159052453468697 0.5072992700729927
0.006294416243654823 0.5072992700729927
0.006294416243654823 0.510036496350365
0.006362098138747885 0.510036496350365
0.006362098138747885 0.5109489051094891
0.006429780033840948 0.5109489051094891
0.006429780033840948 0.5127737226277372
0.00649746192893401 0.5127737226277372
0.00649746192893401 0.5136861313868614
0.006632825719120135 0.5136861313868614
0.006632825719120135 0.5401459854014599
0.00676818950930626 0.5401459854014599
0.0069035532994923855 0.5401459854014599
0.0069035532994923855 0.541970802919708
0.007038917089678511 0.541970802919708
0.007038917089678511 0.5428832116788321
0.007106598984771574 0.5428832116788321
0.007106598984771574 0.5437956204379562
0.007241962774957699 0.5437956204379562
0.007241962774957699 0.5456204379562044
0.0075803722504230115 0.5456204379562044
0.0075803722504230115 0.5593065693430657
0.0076480541455160745 0.5593065693430657
0.0076480541455160745 0.5602189781021898
0.007851099830795263 0.5602189781021898
0.007851099830795263 0.5611313868613139
0.008054145516074451 0.5611313868613139
0.008054145516074451 0.5620437956204379
0.008257191201353637 0.5620437956204379
0.008257191201353637 0.5629562043795621
0.008595600676818952 0.5629562043795621
0.008595600676818952 0.5638686131386861
0.008663282571912014 0.5638686131386861
0.008663282571912014 0.5666058394160584
0.008798646362098138 0.5666058394160584
0.008798646362098138 0.5675182481751825
0.008866328257191202 0.5675182481751825
0.008866328257191202 0.5702554744525548
0.008934010152284264 0.5702554744525548
0.008934010152284264 0.5711678832116789
0.009137055837563452 0.5711678832116789
0.009272419627749577 0.5711678832116789
0.009272419627749577 0.5720802919708029
0.00961082910321489 0.5720802919708029
0.009746192893401015 0.5720802919708029
0.010219966159052454 0.5720802919708029
0.010219966159052454 0.572992700729927
0.01042301184433164 0.572992700729927
0.01042301184433164 0.5748175182481752
0.01042301184433164 0.5757299270072993
0.010490693739424704 0.5757299270072993
0.010490693739424704 0.5766423357664233
0.010626057529610829 0.5766423357664233
0.010626057529610829 0.5802919708029197
0.010761421319796955 0.5802919708029197
0.010829103214890017 0.5802919708029197
0.010829103214890017 0.583029197080292
0.011032148900169205 0.583029197080292
0.011032148900169205 0.5848540145985401
0.011099830795262267 0.5848540145985401
0.011099830795262267 0.5857664233576643
0.01116751269035533 0.5857664233576643
0.01116751269035533 0.5948905109489051
0.01143824027072758 0.5948905109489051
0.01143824027072758 0.5958029197080292
0.011505922165820644 0.5958029197080292
0.011641285956006768 0.5958029197080292
0.01170896785109983 0.5958029197080292
0.01170896785109983 0.5976277372262774
0.011776649746192894 0.5976277372262774
0.011776649746192894 0.5994525547445255
0.011776649746192894 0.6012773722627737
0.01197969543147208 0.6012773722627737
0.01197969543147208 0.6040145985401459
0.012047377326565144 0.6040145985401459
0.012047377326565144 0.6049270072992701
0.012385786802030457 0.6049270072992701
0.012385786802030457 0.6058394160583942
0.012588832487309645 0.6058394160583942
0.012588832487309645 0.6067518248175182
0.012656514382402707 0.6067518248175182
0.012656514382402707 0.6076642335766423
0.012927241962774958 0.6076642335766423
0.012927241962774958 0.6085766423357665
0.013062605752961082 0.6085766423357665
0.013062605752961082 0.6094890510948905
0.013130287648054146 0.6094890510948905
0.013130287648054146 0.6104014598540146
0.013807106598984771 0.6104014598540146
0.013807106598984771 0.6113138686131386
0.013874788494077835 0.6113138686131386
0.013874788494077835 0.6122262773722628
0.014077834179357021 0.6122262773722628
0.014077834179357021 0.6131386861313869
0.01428087986463621 0.6131386861313869
0.01428087986463621 0.614963503649635
0.014686971235194586 0.614963503649635
0.014686971235194586 0.6158759124087592
0.014890016920473773 0.6158759124087592
0.014890016920473773 0.6167883211678832
0.015499153976311337 0.6167883211678832
0.015499153976311337 0.6177007299270073
0.01631133671742809 0.6177007299270073
0.016446700507614213 0.6177007299270073
0.016649746192893403 0.6177007299270073
0.016785109983079527 0.6177007299270073
0.017326565143824028 0.6177007299270073
0.017326565143824028 0.6213503649635036
0.017597292724196276 0.6213503649635036
0.017597292724196276 0.6222627737226277
0.017732656514382404 0.6222627737226277
0.017732656514382404 0.6231751824817519
0.018003384094754653 0.6231751824817519
0.018003384094754653 0.6295620437956204
0.018274111675126905 0.6295620437956204
0.018274111675126905 0.6332116788321168
0.01840947546531303 0.6332116788321168
0.01840947546531303 0.6341240875912408
0.018815566835871406 0.6341240875912408
0.01895093062605753 0.6341240875912408
0.019018612521150592 0.6341240875912408
0.019018612521150592 0.635036496350365
0.020236886632825718 0.635036496350365
0.020236886632825718 0.6359489051094891
0.020710659898477157 0.6359489051094891
0.020710659898477157 0.6377737226277372
0.02084602368866328 0.6377737226277372
0.02084602368866328 0.6386861313868614
0.02104906937394247 0.6386861313868614
0.021184433164128595 0.6386861313868614
0.021252115059221657 0.6386861313868614
0.021252115059221657 0.6395985401459854
0.021928934010152286 0.6395985401459854
0.022199661590524535 0.6395985401459854
0.022267343485617597 0.6395985401459854
0.022267343485617597 0.6405109489051095
0.022673434856175973 0.6405109489051095
0.02287648054145516 0.6405109489051095
0.022944162436548222 0.6405109489051095
0.02314720812182741 0.6405109489051095
0.024027072758037227 0.6405109489051095
0.024027072758037227 0.6414233576642335
0.02409475465313029 0.6414233576642335
0.02409475465313029 0.6423357664233577
0.02416243654822335 0.6423357664233577
0.02416243654822335 0.6432481751824818
0.024703891708967852 0.6432481751824818
0.024703891708967852 0.6441605839416058
0.02490693739424704 0.6441605839416058
0.02490693739424704 0.6459854014598541
0.0255160744500846 0.6459854014598541
0.02565143824027073 0.6459854014598541
0.025786802030456853 0.6459854014598541
0.025786802030456853 0.6468978102189781
0.026057529610829102 0.6468978102189781
0.026057529610829102 0.6487226277372263
0.026125211505922164 0.6487226277372263
0.026125211505922164 0.6496350364963503
0.026395939086294416 0.6496350364963503
0.026395939086294416 0.6514598540145985
0.026802030456852793 0.6514598540145985
0.026937394247038917 0.6514598540145985
0.02700507614213198 0.6514598540145985
0.02700507614213198 0.6532846715328468
0.02720812182741117 0.6532846715328468
0.02720812182741117 0.6541970802919708
0.02754653130287648 0.6541970802919708
0.027884940778341794 0.6541970802919708
0.027884940778341794 0.6551094890510949
0.02862944162436548 0.6551094890510949
0.02862944162436548 0.656021897810219
0.029238578680203044 0.656021897810219
0.02957698815566836 0.656021897810219
0.02957698815566836 0.6578467153284672
0.030321489001692046 0.6578467153284672
0.030321489001692046 0.6587591240875912
0.030998307952622674 0.6587591240875912
0.030998307952622674 0.6596715328467153
0.0316751269035533 0.6596715328467153
0.0316751269035533 0.6605839416058394
0.03208121827411167 0.6605839416058394
0.032216582064297804 0.6605839416058394
0.03241962774957699 0.6605839416058394
0.032554991539763115 0.6605839416058394
0.032893401015228425 0.6605839416058394
0.03309644670050761 0.6605839416058394
0.033908629441624365 0.6605839416058394
0.03445008460236887 0.6605839416058394
0.03445008460236887 0.6614963503649635
0.03451776649746193 0.6614963503649635
0.03451776649746193 0.6624087591240876
0.03478849407783418 0.6624087591240876
0.03478849407783418 0.6642335766423357
0.035397631133671746 0.6642335766423357
0.035668358714043995 0.6642335766423357
0.036006768189509306 0.6642335766423357
0.036006768189509306 0.6687956204379562
0.03641285956006768 0.6687956204379562
0.03641285956006768 0.6697080291970803
0.03648054145516075 0.6697080291970803
0.03648054145516075 0.6706204379562044
0.03661590524534687 0.6706204379562044
0.03661590524534687 0.6715328467153284
0.036751269035532996 0.6715328467153284
0.037766497461928936 0.6715328467153284
0.037766497461928936 0.6733576642335767
0.03884940778341794 0.6733576642335767
0.03898477157360406 0.6733576642335767
0.039052453468697124 0.6733576642335767
0.039052453468697124 0.6742700729927007
0.03932318104906937 0.6742700729927007
0.03932318104906937 0.676094890510949
0.03959390862944162 0.676094890510949
0.03972927241962775 0.676094890510949
0.03972927241962775 0.677007299270073
0.04020304568527919 0.677007299270073
0.04020304568527919 0.6779197080291971
0.04067681895093063 0.6779197080291971
0.04067681895093063 0.6788321167883211
0.04169204737732656 0.6788321167883211
0.04169204737732656 0.6806569343065694
0.04236886632825719 0.6806569343065694
0.04236886632825719 0.6815693430656934
0.04257191201353638 0.6815693430656934
0.04257191201353638 0.6824817518248175
0.04284263959390863 0.6824817518248175
0.04284263959390863 0.6833941605839416
0.04304568527918782 0.6833941605839416
0.04304568527918782 0.6843065693430657
0.043993231810490696 0.6843065693430657
0.043993231810490696 0.6852189781021898
0.044263959390862945 0.6852189781021898
0.044263959390862945 0.6879562043795621
0.045008460236886635 0.6879562043795621
0.045008460236886635 0.6888686131386861
0.04595600676818951 0.6888686131386861
0.04595600676818951 0.6897810218978102
0.0483248730964467 0.6897810218978102
0.0483248730964467 0.6916058394160584
0.049001692047377324 0.6916058394160584
0.049137055837563455 0.6916058394160584
0.04927241962774958 0.6916058394160584
0.04927241962774958 0.6925182481751825
0.04954314720812183 0.6925182481751825
0.04961082910321489 0.6925182481751825
0.04961082910321489 0.6934306569343066
0.04988155668358714 0.6934306569343066
0.04988155668358714 0.6970802919708029
0.0499492385786802 0.6970802919708029
0.0499492385786802 0.697992700729927
0.05001692047377326 0.697992700729927
0.05015228426395939 0.697992700729927
0.051505922165820645 0.697992700729927
0.051505922165820645 0.698905109489051
0.05170896785109983 0.698905109489051
0.05197969543147208 0.698905109489051
0.05204737732656514 0.698905109489051
0.05204737732656514 0.6998175182481752
0.05225042301184433 0.6998175182481752
0.05265651438240271 0.6998175182481752
0.052859560067681895 0.6998175182481752
0.052859560067681895 0.7016423357664233
0.05401015228426396 0.7016423357664233
0.05414551607445008 0.7016423357664233
0.0544839255499154 0.7016423357664233
0.0544839255499154 0.7025547445255474
0.055634517766497464 0.7025547445255474
0.055634517766497464 0.7034671532846716
0.05576988155668359 0.7034671532846716
0.055972927241962775 0.7034671532846716
0.056311336717428086 0.7034671532846716
0.056311336717428086 0.7043795620437956
0.056988155668358714 0.7043795620437956
0.056988155668358714 0.7071167883211679
0.05712351945854484 0.7071167883211679
0.05725888324873096 0.7071167883211679
0.05746192893401015 0.7071167883211679
0.05746192893401015 0.708029197080292
0.05752961082910321 0.708029197080292
0.057732656514382405 0.708029197080292
0.058071065989847716 0.708029197080292
0.05820642978003384 0.708029197080292
0.05840947546531303 0.708029197080292
0.05847715736040609 0.708941605839416
0.05895093062605753 0.708941605839416
0.05895093062605753 0.7098540145985401
0.05915397631133672 0.7098540145985401
0.05928934010152284 0.7098540145985401
0.05956006768189509 0.7098540145985401
0.05956006768189509 0.7107664233576643
0.060846023688663285 0.7107664233576643
0.06125211505922166 0.7107664233576643
0.06192893401015229 0.7107664233576643
0.06192893401015229 0.7116788321167883
0.062199661590524535 0.7116788321167883
0.06341793570219967 0.7116788321167883
0.06341793570219967 0.7135036496350365
0.06362098138747885 0.7135036496350365
0.06362098138747885 0.7153284671532847
0.06409475465313029 0.7153284671532847
0.06409475465313029 0.7162408759124088
0.06436548223350254 0.7162408759124088
0.06436548223350254 0.7171532846715328
0.06443316412859561 0.7171532846715328
0.06443316412859561 0.718065693430657
0.06450084602368866 0.718065693430657
0.06450084602368866 0.718978102189781
0.06470389170896786 0.718978102189781
0.06483925549915398 0.718978102189781
0.06510998307952623 0.718978102189781
0.06510998307952623 0.7198905109489051
0.06517766497461928 0.7198905109489051
0.06531302876480541 0.7198905109489051
0.06558375634517767 0.7198905109489051
0.06592216582064298 0.7198905109489051
0.06707275803722504 0.7198905109489051
0.06727580372250423 0.7198905109489051
0.06741116751269036 0.7198905109489051
0.06741116751269036 0.7217153284671532
0.06747884940778341 0.7217153284671532
0.06761421319796955 0.7217153284671532
0.0678849407783418 0.7217153284671532
0.06802030456852792 0.7217153284671532
0.06829103214890017 0.7217153284671532
0.06829103214890017 0.7226277372262774
0.06876480541455161 0.7226277372262774
0.06876480541455161 0.7262773722627737
0.06876480541455161 0.7271897810218978
0.07025380710659898 0.7271897810218978
0.07025380710659898 0.7290145985401459
0.07052453468697123 0.7290145985401459
0.07072758037225042 0.7290145985401459
0.07093062605752962 0.7290145985401459
0.07093062605752962 0.7308394160583942
0.07099830795262267 0.7308394160583942
0.07099830795262267 0.7317518248175182
0.07133671742808799 0.7317518248175182
0.07147208121827411 0.7317518248175182
0.07201353637901861 0.7317518248175182
0.07201353637901861 0.7326642335766423
0.07390862944162437 0.7326642335766423
0.07390862944162437 0.7335766423357665
0.07478849407783418 0.7335766423357665
0.07478849407783418 0.7354014598540146
0.07620981387478849 0.7354014598540146
0.07620981387478849 0.7363138686131386
0.07708967851099831 0.7363138686131386
0.07708967851099831 0.7372262773722628
0.07722504230118443 0.7372262773722628
0.07722504230118443 0.7381386861313869
0.07803722504230118 0.7381386861313869
0.07844331641285957 0.7381386861313869
0.07884940778341794 0.7381386861313869
0.07898477157360406 0.7381386861313869
0.07952622673434856 0.7381386861313869
0.07952622673434856 0.7390510948905109
0.08040609137055837 0.7390510948905109
0.08040609137055837 0.739963503649635
0.08087986463620982 0.739963503649635
0.08087986463620982 0.7408759124087592
0.08094754653130287 0.7408759124087592
0.081082910321489 0.7408759124087592
0.08189509306260576 0.7408759124087592
0.08203045685279188 0.7408759124087592
0.08331641285956007 0.7408759124087592
0.08358714043993232 0.7408759124087592
0.08392554991539763 0.7408759124087592
0.08392554991539763 0.7417883211678832
0.08433164128595601 0.7417883211678832
0.08433164128595601 0.7427007299270073
0.0845346869712352 0.7427007299270073
0.0845346869712352 0.7436131386861314
0.08460236886632826 0.7436131386861314
0.08473773265651438 0.7436131386861314
0.08480541455160745 0.7436131386861314
0.08494077834179357 0.7436131386861314
0.08521150592216582 0.7436131386861314
0.08521150592216582 0.7445255474452555
0.08690355329949238 0.7445255474452555
0.08717428087986463 0.7445255474452555
0.0872419627749577 0.7445255474452555
0.08737732656514383 0.7445255474452555
0.08839255499153977 0.7445255474452555
0.08839255499153977 0.75
0.08846023688663282 0.75
0.08859560067681894 0.75
0.08866328257191201 0.75
0.08900169204737733 0.75
0.08954314720812183 0.75
0.08974619289340101 0.75
0.0899492385786802 0.75
0.09035532994923857 0.75
0.09042301184433164 0.75
0.09042301184433164 0.7509124087591241
0.09069373942470389 0.7509124087591241
0.09069373942470389 0.7518248175182481
0.09076142131979695 0.7518248175182481
0.09096446700507614 0.7518248175182481
0.09109983079526227 0.7518248175182481
0.09109983079526227 0.7527372262773723
0.09150592216582064 0.7527372262773723
0.09150592216582064 0.7536496350364964
0.09184433164128596 0.7536496350364964
0.09184433164128596 0.7545620437956204
0.09225042301184433 0.7545620437956204
0.09225042301184433 0.7554744525547445
0.0923181049069374 0.7554744525547445
0.0923181049069374 0.7563868613138686
0.09279187817258883 0.7563868613138686
0.09279187817258883 0.7572992700729927
0.0928595600676819 0.7572992700729927
0.0928595600676819 0.7582116788321168
0.09516074450084602 0.7582116788321168
0.09516074450084602 0.7591240875912408
0.09583756345177664 0.7591240875912408
0.09597292724196277 0.7591240875912408
0.09752961082910322 0.7591240875912408
0.09766497461928934 0.7591240875912408
0.09780033840947547 0.7591240875912408
0.09780033840947547 0.7609489051094891
0.09895093062605753 0.7609489051094891
0.09895093062605753 0.7627737226277372
0.09962774957698815 0.7627737226277372
0.09976311336717428 0.7627737226277372
0.10179357021996616 0.7627737226277372
0.10199661590524535 0.7627737226277372
0.10274111675126904 0.7627737226277372
0.10274111675126904 0.7636861313868614
0.10450084602368866 0.7636861313868614
0.10450084602368866 0.7645985401459854
0.10531302876480542 0.7645985401459854
0.10544839255499154 0.7645985401459854
0.10544839255499154 0.7655109489051095
0.10605752961082911 0.7655109489051095
0.10619289340101523 0.7655109489051095
0.10632825719120136 0.7655109489051095
0.10632825719120136 0.7664233576642335
0.10639593908629441 0.7664233576642335
0.10639593908629441 0.7673357664233577
0.10653130287648054 0.7673357664233577
0.10666666666666667 0.7673357664233577
0.10747884940778342 0.7673357664233577
0.10747884940778342 0.7682481751824818
0.1076818950930626 0.7682481751824818
0.10781725888324874 0.7682481751824818
0.10849407783417936 0.7682481751824818
0.10862944162436548 0.7682481751824818
0.10890016920473773 0.7682481751824818
0.10890016920473773 0.7700729927007299
0.10903553299492386 0.7700729927007299
0.10937394247038917 0.7700729927007299
0.10957698815566835 0.7700729927007299
0.10978003384094755 0.7700729927007299
0.10978003384094755 0.7718978102189781
0.10991539763113367 0.7718978102189781
0.1100507614213198 0.7718978102189781
0.11011844331641286 0.7718978102189781
0.11079526226734349 0.7718978102189781
0.11147208121827411 0.7718978102189781
0.11147208121827411 0.7728102189781022
0.1132994923857868 0.7728102189781022
0.11350253807106599 0.7728102189781022
0.11370558375634518 0.7728102189781022
0.11370558375634518 0.7737226277372263
0.11485617597292724 0.7737226277372263
0.11499153976311337 0.7737226277372263
0.11614213197969543 0.7737226277372263
0.11614213197969543 0.7746350364963503
0.1170896785109983 0.7746350364963503
0.11722504230118444 0.7746350364963503
0.11810490693739424 0.7746350364963503
0.11810490693739424 0.7755474452554745
0.12020304568527919 0.7755474452554745
0.12020304568527919 0.7764598540145985
0.1205414551607445 0.7764598540145985
0.1205414551607445 0.781021897810219
0.12067681895093063 0.781021897810219
0.122165820642978 0.781021897810219
0.12223350253807107 0.7828467153284672
0.12338409475465313 0.7828467153284672
0.12338409475465313 0.7837591240875912
0.12372250423011845 0.7837591240875912
0.12372250423011845 0.7846715328467153
0.12392554991539763 0.7846715328467153
0.12419627749576988 0.7846715328467153
0.12419627749576988 0.7855839416058394
0.12480541455160744 0.7855839416058394
0.12480541455160744 0.7864963503649635
0.12487309644670051 0.7864963503649635
0.12487309644670051 0.7874087591240876
0.12595600676818952 0.7874087591240876
0.12595600676818952 0.7883211678832117
0.12649746192893402 0.7883211678832117
0.12663282571912013 0.7883211678832117
0.12710659898477158 0.7883211678832117
0.1272419627749577 0.7883211678832117
0.12785109983079526 0.7883211678832117
0.1279864636209814 0.7883211678832117
0.12805414551607444 0.7883211678832117
0.12818950930626058 0.7883211678832117
0.12839255499153976 0.7883211678832117
0.1285279187817259 0.7883211678832117
0.129746192893401 0.7883211678832117
0.12988155668358714 0.7883211678832117
0.13021996615905246 0.7883211678832117
0.13021996615905246 0.7892335766423357
0.13089678510998307 0.7892335766423357
0.1310321489001692 0.7892335766423357
0.13252115059221659 0.7892335766423357
0.13319796954314722 0.7892335766423357
0.13360406091370558 0.7892335766423357
0.13380710659898476 0.7892335766423357
0.13387478849407783 0.7892335766423357
0.13387478849407783 0.7901459854014599
0.13455160744500846 0.7901459854014599
0.13468697123519457 0.7901459854014599
0.1348223350253807 0.7901459854014599
0.1348223350253807 0.791058394160584
0.1353637901861252 0.791058394160584
0.13563451776649746 0.791058394160584
0.13563451776649746 0.791970802919708
0.1359052453468697 0.791970802919708
0.1359052453468697 0.7928832116788321
0.1363113367174281 0.7928832116788321
0.1364467005076142 0.7928832116788321
0.13651438240270727 0.7928832116788321
0.1368527918781726 0.7928832116788321
0.13705583756345177 0.7928832116788321
0.13705583756345177 0.7937956204379562
0.13800338409475466 0.7937956204379562
0.13813874788494077 0.7937956204379562
0.13888324873096447 0.7937956204379562
0.13888324873096447 0.7947080291970803
0.1392216582064298 0.7947080291970803
0.1393570219966159 0.7947080291970803
0.13942470389170897 0.7947080291970803
0.13976311336717429 0.7947080291970803
0.14084602368866328 0.7947080291970803
0.14111675126903553 0.7947080291970803
0.14159052453468698 0.7947080291970803
0.14159052453468698 0.7956204379562044
0.14233502538071066 0.7956204379562044
0.14233502538071066 0.7965328467153284
0.1430118443316413 0.7965328467153284
0.14436548223350254 0.7965328467153284
0.14436548223350254 0.7974452554744526
0.14477157360406093 0.7974452554744526
0.14510998307952622 0.7974452554744526
0.14524534686971236 0.7974452554744526
0.14538071065989847 0.7974452554744526
0.14538071065989847 0.7983576642335767
0.14544839255499153 0.7983576642335767
0.14558375634517767 0.7983576642335767
0.14565143824027071 0.7983576642335767
0.14565143824027071 0.7992700729927007
0.14626057529610828 0.7992700729927007
0.14639593908629442 0.7992700729927007
0.14653130287648053 0.7992700729927007
0.14666666666666667 0.7992700729927007
0.14673434856175974 0.7992700729927007
0.14693739424703892 0.7992700729927007
0.1478849407783418 0.7992700729927007
0.1480203045685279 0.7992700729927007
0.1480203045685279 0.8001824817518248
0.1485617597292724 0.8001824817518248
0.1485617597292724 0.802007299270073
0.15065989847715736 0.802007299270073
0.1509306260575296 0.802007299270073
0.15174280879864635 0.802007299270073
0.15174280879864635 0.8029197080291971
0.15235194585448392 0.8029197080291971
0.15248730964467005 0.8029197080291971
0.15363790186125212 0.8029197080291971
0.15390862944162437 0.8029197080291971
0.15424703891708968 0.8029197080291971
0.15465313028764804 0.8029197080291971
0.15702199661590524 0.8029197080291971
0.15702199661590524 0.8038321167883211
0.15722504230118442 0.8038321167883211
0.15722504230118442 0.8047445255474452
0.1592554991539763 0.8047445255474452
0.1592554991539763 0.8056569343065694
0.16074450084602368 0.8056569343065694
0.16074450084602368 0.8065693430656934
0.16087986463620982 0.8065693430656934
0.16243654822335024 0.8065693430656934
0.16257191201353638 0.8065693430656934
0.16270727580372252 0.8065693430656934
0.16270727580372252 0.8074817518248175
0.16311336717428088 0.8074817518248175
0.16324873096446701 0.8074817518248175
0.16372250423011844 0.8074817518248175
0.16385786802030458 0.8074817518248175
0.1639932318104907 0.8074817518248175
0.1639932318104907 0.8083941605839416
0.16446700507614212 0.8083941605839416
0.16460236886632826 0.8083941605839416
0.16622673434856175 0.8083941605839416
0.16683587140439932 0.8083941605839416
0.16730964467005077 0.8083941605839416
0.16744500846023688 0.8083941605839416
0.16873096446700508 0.8083941605839416
0.16873096446700508 0.8093065693430657
0.1710321489001692 0.8093065693430657
0.1710321489001692 0.8111313868613139
0.17137055837563453 0.8111313868613139
0.1715736040609137 0.8111313868613139
0.17184433164128596 0.8111313868613139
0.17197969543147207 0.8111313868613139
0.17313028764805413 0.8111313868613139
0.17367174280879866 0.8111313868613139
0.17367174280879866 0.8120437956204379
0.17380710659898477 0.8120437956204379
0.1739424703891709 0.8120437956204379
0.17441624365482233 0.8120437956204379
0.17441624365482233 0.8129562043795621
0.17455160744500847 0.8129562043795621
0.17468697123519458 0.8129562043795621
0.175160744500846 0.8129562043795621
0.175160744500846 0.8138686131386861
0.17529610829103215 0.8138686131386861
0.1754314720812183 0.8138686131386861
0.17576988155668358 0.8138686131386861
0.17597292724196278 0.8138686131386861
0.17712351945854485 0.8138686131386861
0.17725888324873096 0.8138686131386861
0.17759729272419628 0.8138686131386861
0.17773265651438241 0.8138686131386861
0.17786802030456852 0.8138686131386861
0.17922165820642977 0.8138686131386861
0.17922165820642977 0.8156934306569343
0.17969543147208122 0.8156934306569343
0.17983079526226733 0.8156934306569343
0.1806429780033841 0.8156934306569343
0.1806429780033841 0.8166058394160584
0.1809813874788494 0.8166058394160584
0.1809813874788494 0.8175182481751825
0.18104906937394247 0.8175182481751825
0.1811844331641286 0.8175182481751825
0.1851776649746193 0.8175182481751825
0.1851776649746193 0.8184306569343066
0.18680203045685279 0.8184306569343066
0.18680203045685279 0.8193430656934306
0.18693739424703892 0.8193430656934306
0.18693739424703892 0.8202554744525548
0.18727580372250424 0.8202554744525548
0.18741116751269035 0.8202554744525548
0.1876818950930626 0.8202554744525548
0.18795262267343485 0.8202554744525548
0.18829103214890017 0.8202554744525548
0.18862944162436548 0.8202554744525548
0.18883248730964466 0.8202554744525548
0.1889678510998308 0.8202554744525548
0.18971235194585448 0.8202554744525548
0.19032148900169205 0.8202554744525548
0.19052453468697123 0.8202554744525548
0.19065989847715736 0.8202554744525548
0.19099830795262268 0.8202554744525548
0.19099830795262268 0.8211678832116789
0.192419627749577 0.8211678832116789
0.1925549915397631 0.8211678832116789
0.19289340101522842 0.8211678832116789
0.19289340101522842 0.8220802919708029
0.19357021996615906 0.8220802919708029
0.19377326565143824 0.8220802919708029
0.19390862944162437 0.8220802919708029
0.19397631133671742 0.8220802919708029
0.19411167512690355 0.8220802919708029
0.1943824027072758 0.8220802919708029
0.19451776649746194 0.8220802919708029
0.1953299492385787 0.8220802919708029
0.19553299492385787 0.8220802919708029
0.1962098138747885 0.8220802919708029
0.1963451776649746 0.8220802919708029
0.2 0.8220802919708029
0.2 0.822992700729927
0.2002030456852792 0.822992700729927
0.2003384094754653 0.822992700729927
0.20047377326565144 0.822992700729927
0.2007445008460237 0.822992700729927
0.20121827411167512 0.822992700729927
0.20142131979695432 0.822992700729927
0.20148900169204736 0.822992700729927
0.2016243654822335 0.822992700729927
0.202165820642978 0.822992700729927
0.20250423011844332 0.822992700729927
0.20311336717428088 0.822992700729927
0.20311336717428088 0.823905109489051
0.20351945854483924 0.823905109489051
0.20365482233502538 0.823905109489051
0.2045346869712352 0.823905109489051
0.20473773265651438 0.823905109489051
0.20521150592216583 0.823905109489051
0.20534686971235194 0.823905109489051
0.20554991539763112 0.823905109489051
0.20588832487309644 0.823905109489051
0.2061590524534687 0.823905109489051
0.20663282571912014 0.823905109489051
0.20676818950930625 0.823905109489051
0.20717428087986464 0.823905109489051
0.20717428087986464 0.8248175182481752
0.20934010152284263 0.8248175182481752
0.20954314720812184 0.8248175182481752
0.20954314720812184 0.8257299270072993
0.21028764805414552 0.8257299270072993
0.21028764805414552 0.8266423357664233
0.21076142131979694 0.8266423357664233
0.21076142131979694 0.8275547445255474
0.21082910321489 0.8275547445255474
0.21096446700507615 0.8275547445255474
0.21272419627749578 0.8275547445255474
0.2128595600676819 0.8275547445255474
0.2137394247038917 0.8275547445255474
0.21387478849407784 0.8275547445255474
0.2150253807106599 0.8275547445255474
0.2155668358714044 0.8275547445255474
0.21570219966159052 0.8275547445255474
0.21583756345177665 0.8275547445255474
0.2161082910321489 0.8275547445255474
0.216243654822335 0.8275547445255474
0.21685279187817258 0.8275547445255474
0.21698815566835872 0.8275547445255474
0.2180710659898477 0.8275547445255474
0.21820642978003385 0.8275547445255474
0.21908629441624367 0.8275547445255474
0.2191539763113367 0.8293795620437956
0.21962774957698816 0.8293795620437956
0.21976311336717427 0.8293795620437956
0.2201015228426396 0.8293795620437956
0.22050761421319798 0.8293795620437956
0.22091370558375634 0.8293795620437956
0.22104906937394248 0.8293795620437956
0.22111675126903554 0.8293795620437956
0.22131979695431472 0.8293795620437956
0.2220642978003384 0.8293795620437956
0.2224703891708968 0.8293795620437956
0.22253807106598986 0.8293795620437956
0.22436548223350253 0.8293795620437956
0.22544839255499155 0.8293795620437956
0.22565143824027073 0.8293795620437956
0.2257191201353638 0.8293795620437956
0.2258544839255499 0.8293795620437956
0.2268020304568528 0.8293795620437956
0.2268020304568528 0.8302919708029197
0.22727580372250422 0.8302919708029197
0.22727580372250422 0.8312043795620438
0.22747884940778343 0.8312043795620438
0.22761421319796954 0.8312043795620438
0.22781725888324872 0.8312043795620438
0.22795262267343486 0.8312043795620438
0.22802030456852793 0.8312043795620438
0.22802030456852793 0.8321167883211679
0.22835871404399324 0.8321167883211679
0.22856175972927242 0.8321167883211679
0.22890016920473774 0.8321167883211679
0.22890016920473774 0.833029197080292
0.23018612521150592 0.833029197080292
0.23032148900169205 0.833029197080292
0.23032148900169205 0.833941605839416
0.23086294416243655 0.833941605839416
0.23099830795262266 0.833941605839416
0.23147208121827412 0.833941605839416
0.2338409475465313 0.833941605839416
0.23451776649746192 0.833941605839416
0.23465313028764806 0.833941605839416
0.23478849407783417 0.833941605839416
0.2349238578680203 0.833941605839416
0.2349238578680203 0.8348540145985401
0.23566835871404399 0.8348540145985401
0.23607445008460237 0.8348540145985401
0.23648054145516073 0.8348540145985401
0.23648054145516073 0.8357664233576643
0.2370896785109983 0.8357664233576643
0.2370896785109983 0.8375912408759124
0.23756345177664975 0.8375912408759124
0.23776649746192893 0.8375912408759124
0.23817258883248732 0.8375912408759124
0.23830795262267343 0.8375912408759124
0.2385109983079526 0.8375912408759124
0.2385109983079526 0.8385036496350365
0.23898477157360407 0.8385036496350365
0.24169204737732655 0.8385036496350365
0.2418274111675127 0.8385036496350365
0.24189509306260576 0.8385036496350365
0.24209813874788494 0.8385036496350365
0.242165820642978 0.8385036496350365
0.242165820642978 0.8394160583941606
0.2423688663282572 0.8394160583941606
0.24263959390862944 0.8394160583941606
0.24318104906937393 0.8394160583941606
0.24318104906937393 0.8403284671532847
0.24385786802030457 0.8403284671532847
0.24385786802030457 0.8412408759124088
0.24500846023688663 0.8412408759124088
0.24500846023688663 0.8421532846715328
0.24514382402707277 0.8421532846715328
0.24514382402707277 0.843065693430657
0.2474450084602369 0.843065693430657
0.2477834179357022 0.843065693430657
0.24846023688663282 0.843065693430657
0.24859560067681896 0.843065693430657
0.2488663282571912 0.843065693430657
0.24900169204737732 0.843065693430657
0.24900169204737732 0.843978102189781
0.24954314720812182 0.843978102189781
0.24954314720812182 0.8448905109489051
0.24988155668358714 0.8448905109489051
0.24988155668358714 0.8458029197080292
0.25042301184433163 0.8458029197080292
0.25055837563451777 0.8458029197080292
0.2536040609137056 0.8458029197080292
0.2537394247038917 0.8458029197080292
0.2539424703891709 0.8458029197080292
0.2539424703891709 0.8467153284671532
0.2541455160744501 0.8467153284671532
0.25441624365482235 0.8467153284671532
0.25522842639593907 0.8467153284671532
0.2553637901861252 0.8467153284671532
0.2569881556683587 0.8467153284671532
0.2569881556683587 0.8485401459854015
0.2571912013536379 0.8485401459854015
0.2571912013536379 0.8494525547445255
0.2579357021996616 0.8494525547445255
0.25820642978003383 0.8494525547445255
0.2590186125211506 0.8494525547445255
0.25942470389170896 0.8494525547445255
0.25996615905245346 0.8494525547445255
0.2601015228426396 0.8494525547445255
0.26057529610829105 0.8494525547445255
0.26071065989847714 0.8494525547445255
0.26131979695431473 0.8494525547445255
0.26145516074450087 0.8494525547445255
0.26253807106598986 0.8494525547445255
0.26253807106598986 0.8503649635036497
0.2631472081218274 0.8503649635036497
0.2634856175972927 0.8503649635036497
0.26382402707275804 0.8503649635036497
0.2639593908629442 0.8503649635036497
0.2642301184433164 0.8503649635036497
0.26436548223350254 0.8503649635036497
0.26436548223350254 0.8512773722627737
0.2649746192893401 0.8512773722627737
0.2655160744500846 0.8512773722627737
0.26558375634517767 0.8512773722627737
0.265922165820643 0.8512773722627737
0.2668020304568528 0.8512773722627737
0.2668020304568528 0.8521897810218978
0.2678849407783418 0.8521897810218978
0.26802030456852793 0.8521897810218978
0.26802030456852793 0.8531021897810219
0.268155668358714 0.8531021897810219
0.26890016920473775 0.8531021897810219
0.26978003384094756 0.8531021897810219
0.27025380710659896 0.8531021897810219
0.27025380710659896 0.8540145985401459
0.2703891708967851 0.8540145985401459
0.27086294416243656 0.8540145985401459
0.2709983079526227 0.8540145985401459
0.2711336717428088 0.8540145985401459
0.2712690355329949 0.8540145985401459
0.27133671742808796 0.8540145985401459
0.27133671742808796 0.8558394160583942
0.27160744500846024 0.8558394160583942
0.2720812182741117 0.8558394160583942
0.2720812182741117 0.8567518248175182
0.27228426395939087 0.8567518248175182
0.27228426395939087 0.8576642335766423
0.2725549915397631 0.8576642335766423
0.2729610829103215 0.8576642335766423
0.2730964467005076 0.8576642335766423
0.2734348561759729 0.8576642335766423
0.27357021996615905 0.8576642335766423
0.27417935702199664 0.8576642335766423
0.27417935702199664 0.8594890510948905
0.2742470389170897 0.8594890510948905
0.2742470389170897 0.8604014598540146
0.2749238578680203 0.8604014598540146
0.2749238578680203 0.8613138686131386
0.27499153976311336 0.8613138686131386
0.2751269035532995 0.8613138686131386
0.2753976311336717 0.8613138686131386
0.2753976311336717 0.8622262773722628
0.2754653130287648 0.8622262773722628
0.27573604060913703 0.8622262773722628
0.27722504230118444 0.8622262773722628
0.27722504230118444 0.8631386861313869
0.2774280879864636 0.8631386861313869
0.29089678510998307 0.8695255474452555
0.2910321489001692 0.8695255474452555
0.29116751269035535 0.8695255474452555
0.291912013536379 0.8695255474452555
0.29204737732656516 0.8695255474452555
0.29306260575296106 0.8695255474452555
0.2931979695431472 0.8695255474452555
0.2943485617597293 0.8695255474452555
0.2943485617597293 0.8704379562043796
0.2950253807106599 0.8704379562043796
0.2952284263959391 0.8704379562043796
0.2954314720812183 0.8704379562043796
0.2970558375634518 0.8704379562043796
0.29813874788494077 0.8704379562043796
0.2982741116751269 0.8704379562043796
0.29895093062605754 0.8704379562043796
0.2990862944162437 0.8704379562043796
0.300507614213198 0.8704379562043796
0.3007106598984772 0.8704379562043796
0.3015228426395939 0.8704379562043796
0.3022673434856176 0.8704379562043796
0.3033502538071066 0.8704379562043796
0.3033502538071066 0.8713503649635036
0.3044331641285956 0.8713503649635036
0.3044331641285956 0.8722627737226277
0.30470389170896783 0.8722627737226277
0.30470389170896783 0.8777372262773723
0.304906937394247 0.8777372262773723
0.30504230118443315 0.8777372262773723
0.30544839255499157 0.8777372262773723
0.30544839255499157 0.8786496350364964
0.3065989847715736 0.8786496350364964
0.3065989847715736 0.8795620437956204
0.3074111675126904 0.8795620437956204
0.3074111675126904 0.8804744525547445
0.3076818950930626 0.8804744525547445
0.30808798646362096 0.8804744525547445
0.30835871404399323 0.8804744525547445
0.30849407783417937 0.8804744525547445
0.30957698815566836 0.8804744525547445
0.30978003384094754 0.8804744525547445
0.3099153976311337 0.8804744525547445
0.31086294416243654 0.8804744525547445
0.3109983079526227 0.8804744525547445
0.31208121827411167 0.8804744525547445
0.3122165820642978 0.8804744525547445
0.312419627749577 0.8804744525547445
0.312419627749577 0.8813868613138686
0.3129610829103215 0.8813868613138686
0.3129610829103215 0.8822992700729927
0.3146531302876481 0.8822992700729927
0.31485617597292725 0.8822992700729927
0.3155329949238579 0.8822992700729927
0.3160067681895093 0.8822992700729927
0.31627749576988157 0.8822992700729927
0.31627749576988157 0.8832116788321168
0.3164128595600677 0.8832116788321168
0.3164128595600677 0.8841240875912408
0.3166159052453469 0.8841240875912408
0.3166159052453469 0.885036496350365
0.32013536379018614 0.885036496350365
0.3202707275803722 0.885036496350365
0.3212859560067682 0.885036496350365
0.32148900169204736 0.885036496350365
0.32203045685279186 0.885036496350365
0.322165820642978 0.885036496350365
0.3225042301184433 0.885036496350365
0.32338409475465313 0.885036496350365
0.32338409475465313 0.8905109489051095
0.3238578680203046 0.8905109489051095
0.3241285956006768 0.8905109489051095
0.3246700507614213 0.8905109489051095
0.3250084602368866 0.8905109489051095
0.32676818950930625 0.8905109489051095
0.3269035532994924 0.8905109489051095
0.3272419627749577 0.8905109489051095
0.32818950930626056 0.8905109489051095
0.3283248730964467 0.8905109489051095
0.32846023688663284 0.8905109489051095
0.32879864636209816 0.8905109489051095
0.3291370558375635 0.8905109489051095
0.32927241962774956 0.8905109489051095
0.3294077834179357 0.8905109489051095
0.32981387478849405 0.8905109489051095
0.3299492385786802 0.8905109489051095
0.33042301184433165 0.8905109489051095
0.33042301184433165 0.8914233576642335
0.3316412859560068 0.8914233576642335
0.3317766497461929 0.8914233576642335
0.3333333333333333 0.8914233576642335
0.33346869712351945 0.8914233576642335
0.3359052453468697 0.8914233576642335
0.33617597292724194 0.8914233576642335
0.33651438240270726 0.8914233576642335
0.33678510998307953 0.8914233576642335
0.3389509306260575 0.8914233576642335
0.3389509306260575 0.8923357664233577
0.3391539763113367 0.8923357664233577
0.339424703891709 0.8923357664233577
0.33962774957698816 0.8923357664233577
0.3398984771573604 0.8923357664233577
0.3402368866328257 0.8923357664233577
0.3402368866328257 0.8932481751824818
0.34071065989847715 0.8932481751824818
0.34131979695431475 0.8932481751824818
0.34165820642978 0.8932481751824818
0.34179357021996615 0.8932481751824818
0.34240270727580374 0.8932481751824818
0.3425380710659898 0.8932481751824818
0.34267343485617596 0.8932481751824818
0.34395939086294414 0.8932481751824818
0.3442301184433164 0.8932481751824818
0.34436548223350255 0.8932481751824818
0.34470389170896787 0.8932481751824818
0.3447715736040609 0.8932481751824818
0.34490693739424705 0.8932481751824818
0.34544839255499155 0.8932481751824818
0.34544839255499155 0.8941605839416058
0.3455160744500846 0.8941605839416058
0.3456514382402707 0.8941605839416058
0.34653130287648054 0.8941605839416058
0.3466666666666667 0.8941605839416058
0.3477495769881557 0.8941605839416058
0.34856175972927245 0.8941605839416058
0.3487648054145516 0.8941605839416058
0.3487648054145516 0.8950729927007299
0.3497123519458545 0.8950729927007299
0.35011844331641284 0.8950729927007299
0.350321489001692 0.8950729927007299
0.3507952622673435 0.8950729927007299
0.3531641285956007 0.8950729927007299
0.3532994923857868 0.8950729927007299
0.3532994923857868 0.8959854014598541
0.3536379018612521 0.8959854014598541
0.3536379018612521 0.8968978102189781
0.35431472081218274 0.8968978102189781
0.3547884940778342 0.8968978102189781
0.35593908629441623 0.8968978102189781
0.35607445008460237 0.8968978102189781
0.3565482233502538 0.8968978102189781
0.356751269035533 0.8968978102189781
0.35681895093062604 0.8968978102189781
0.3570896785109983 0.8968978102189781
0.35736040609137054 0.8968978102189781
0.35769881556683586 0.8968978102189781
0.3581049069373943 0.8968978102189781
0.35851099830795263 0.8968978102189781
0.35864636209813877 0.8968978102189781
0.35878172588832485 0.8968978102189781
0.35884940778341795 0.8968978102189781
0.35898477157360403 0.8968978102189781
0.35912013536379017 0.8968978102189781
0.3606091370558376 0.8968978102189781
0.36101522842639594 0.8968978102189781
0.3611505922165821 0.8968978102189781
0.36155668358714044 0.8968978102189781
0.36189509306260575 0.8968978102189781
0.3636548223350254 0.8968978102189781
0.3637901861252115 0.8968978102189781
0.36439932318104906 0.8968978102189781
0.36460236886632824 0.8968978102189781
0.3650761421319797 0.8968978102189781
0.3650761421319797 0.8996350364963503
0.36514382402707274 0.8996350364963503
0.36514382402707274 0.9005474452554745
0.3659560067681895 0.9005474452554745
0.3659560067681895 0.9014598540145985
0.36697123519458547 0.9014598540145985
0.36710659898477155 0.9014598540145985
0.36879864636209814 0.9014598540145985
0.3690016920473773 0.9014598540145985
0.36913705583756345 0.9014598540145985
0.3692724196277496 0.9014598540145985
0.36988155668358713 0.9014598540145985
0.37021996615905245 0.9014598540145985
0.3710321489001692 0.9014598540145985
0.3711675126903553 0.9014598540145985
0.3715059221658206 0.9014598540145985
0.3715059221658206 0.9023722627737226
0.3721150592216582 0.9023722627737226
0.3721150592216582 0.9032846715328468
0.3725211505922166 0.9032846715328468
0.3725211505922166 0.9041970802919708
0.37279187817258885 0.9041970802919708
0.37292724196277494 0.9041970802919708
0.37380710659898475 0.9041970802919708
0.3739424703891709 0.9041970802919708
0.3744839255499154 0.9041970802919708
0.3746192893401015 0.9041970802919708
0.3748900169204738 0.9041970802919708
0.3748900169204738 0.906021897810219
0.3761082910321489 0.906021897810219
0.376243654822335 0.906021897810219
0.37658206429780033 0.906021897810219
0.3770558375634518 0.906021897810219
0.37719120135363793 0.906021897810219
0.3775972927241963 0.906021897810219
0.3777326565143824 0.906021897810219
0.378409475465313 0.906021897810219
0.3784771573604061 0.9114963503649635
0.3784771573604061 0.9124087591240876
0.3786802030456853 0.9124087591240876
0.37888324873096446 0.9124087591240876
0.3815228426395939 0.9124087591240876
0.38165820642978004 0.9124087591240876
0.3817935702199662 0.9124087591240876
0.38192893401015227 0.9124087591240876
0.38274111675126904 0.9124087591240876
0.38301184433164126 0.9124087591240876
0.3834179357021997 0.9124087591240876
0.38395939086294417 0.9124087591240876
0.3840947546531303 0.9124087591240876
0.3842301184433164 0.9124087591240876
0.38524534686971235 0.9124087591240876
0.38524534686971235 0.9133211678832117
0.3855160744500846 0.9133211678832117
0.3856514382402707 0.9133211678832117
0.38686971235194584 0.9133211678832117
0.387005076142132 0.9133211678832117
0.38795262267343483 0.9133211678832117
0.38808798646362097 0.9133211678832117
0.38849407783417933 0.9133211678832117
0.38849407783417933 0.9142335766423357
0.38917089678510997 0.9142335766423357
0.3893062605752961 0.9142335766423357
0.3895093062605753 0.9142335766423357
0.38971235194585446 0.9142335766423357
0.38971235194585446 0.916058394160584
0.39140439932318105 0.916058394160584
0.3915397631133672 0.916058394160584
0.39228426395939087 0.916058394160584
0.392419627749577 0.916058394160584
0.39390862944162436 0.916058394160584
0.3940439932318105 0.916058394160584
0.39560067681895095 0.916058394160584
0.395668358714044 0.916970802919708
0.3962774957698816 0.916970802919708
0.3962774957698816 0.9178832116788321
0.39661590524534684 0.9178832116788321
0.396751269035533 0.9178832116788321
0.3992554991539763 0.9178832116788321
0.3992554991539763 0.9187956204379562
0.39939086294416243 0.9187956204379562
0.3997969543147208 0.9187956204379562
0.40060913705583756 0.9187956204379562
0.4007445008460237 0.9187956204379562
0.4007445008460237 0.9197080291970803
0.4023688663282572 0.9197080291970803
0.4023688663282572 0.9215328467153284
0.40284263959390865 0.9215328467153284
0.40297800338409473 0.9215328467153284
0.40527918781725886 0.9215328467153284
0.4057529610829103 0.9215328467153284
0.40588832487309645 0.9215328467153284
0.40615905245346867 0.9215328467153284
0.40642978003384095 0.9215328467153284
0.40839255499153976 0.9215328467153284
0.40859560067681894 0.9215328467153284
0.40866328257191203 0.9215328467153284
0.40954314720812185 0.9215328467153284
0.4099492385786802 0.9215328467153284
0.4099492385786802 0.9224452554744526
0.41008460236886635 0.9224452554744526
0.41042301184433166 0.9224452554744526
0.41055837563451775 0.9224452554744526
0.411912013536379 0.9224452554744526
0.41204737732656516 0.9224452554744526
0.4121150592216582 0.9224452554744526
0.41225042301184434 0.9224452554744526
0.4123181049069374 0.9224452554744526
0.4124534686971235 0.9224452554744526
0.4138071065989848 0.9224452554744526
0.4139424703891709 0.9224452554744526
0.41455160744500846 0.9224452554744526
0.41475465313028764 0.9224452554744526
0.41644670050761423 0.9224452554744526
0.41671742808798645 0.9224452554744526
0.41922165820642976 0.9224452554744526
0.41949238578680204 0.9224452554744526
0.4209813874788494 0.9224452554744526
0.4211167512690355 0.9224452554744526
0.4217258883248731 0.9224452554744526
0.4221996615905245 0.9224452554744526
0.4255160744500846 0.9224452554744526
0.42565143824027074 0.9224452554744526
0.4257868020304569 0.9224452554744526
0.4260575296108291 0.9224452554744526
0.42619289340101524 0.9224452554744526
0.42619289340101524 0.9242700729927007
0.42619289340101524 0.9251824817518248
0.4273434856175973 0.9251824817518248
0.4274788494077834 0.9251824817518248
0.42815566835871405 0.9251824817518248
0.42815566835871405 0.926094890510949
0.4291032148900169 0.926094890510949
0.4293739424703892 0.926094890510949
0.4311336717428088 0.926094890510949
0.4311336717428088 0.927007299270073
0.43120135363790185 0.927007299270073
0.431336717428088 0.927007299270073
0.43214890016920476 0.927007299270073
0.4325549915397631 0.927007299270073
0.43289340101522844 0.927007299270073
0.4330964467005076 0.927007299270073
0.43390862944162434 0.927007299270073
0.4340439932318105 0.927007299270073
0.4341793570219966 0.927007299270073
0.4343824027072758 0.927007299270073
0.4377664974619289 0.927007299270073
0.4377664974619289 0.9279197080291971
0.4391201353637902 0.9279197080291971
0.4392554991539763 0.9279197080291971
0.43959390862944164 0.9279197080291971
0.43959390862944164 0.9288321167883211
0.4405414551607445 0.9288321167883211
0.4405414551607445 0.9297445255474452
0.44291032148900167 0.9297445255474452
0.443248730964467 0.9297445255474452
0.44351945854483926 0.9297445255474452
0.4436548223350254 0.9297445255474452
0.44622673434856175 0.9297445255474452
0.44622673434856175 0.9306569343065694
0.4463620981387479 0.9306569343065694
0.446497461928934 0.9306569343065694
0.4480541455160745 0.9306569343065694
0.44818950930626056 0.9306569343065694
0.44927241962774955 0.9306569343065694
0.4494077834179357 0.9306569343065694
0.451912013536379 0.9306569343065694
0.45204737732656514 0.9306569343065694
0.4524534686971235 0.9306569343065694
0.4525211505922166 0.9306569343065694
0.4525211505922166 0.9315693430656934
0.4539424703891709 0.9315693430656934
0.4541455160744501 0.9315693430656934
0.45441624365482236 0.9315693430656934
0.45455160744500844 0.9315693430656934
0.45461928934010154 0.9315693430656934
0.45461928934010154 0.9333941605839416
0.45597292724196276 0.9333941605839416
0.45597292724196276 0.9343065693430657
0.45793570219966157 0.9343065693430657
0.45834179357022 0.9343065693430657
0.4586802030456853 0.9343065693430657
0.4588155668358714 0.9343065693430657
0.4592216582064298 0.9343065693430657
0.4596954314720812 0.9343065693430657
0.4596954314720812 0.9352189781021898
0.4603045685279188 0.9352189781021898
0.4603045685279188 0.9361313868613139
0.46050761421319797 0.9361313868613139
0.4606429780033841 0.9361313868613139
0.46071065989847715 0.9361313868613139
0.4608460236886633 0.9361313868613139
0.4611167512690355 0.9361313868613139
0.46213197969543146 0.9361313868613139
0.4625380710659899 0.9361313868613139
0.46321489001692046 0.9361313868613139
0.46321489001692046 0.9370437956204379
0.4642301184433164 0.9370437956204379
0.4668020304568528 0.9370437956204379
0.46802030456852795 0.9370437956204379
0.468155668358714 0.9370437956204379
0.46829103214890017 0.9370437956204379
0.46856175972927244 0.9370437956204379
0.4705922165820643 0.9370437956204379
0.47072758037225043 0.9370437956204379
0.47140439932318107 0.9370437956204379
0.47153976311336715 0.9370437956204379
0.47214890016920474 0.9370437956204379
0.4722842639593909 0.9370437956204379
0.47248730964467006 0.9370437956204379
0.4734348561759729 0.9370437956204379
0.473502538071066 0.9370437956204379
0.47377326565143824 0.9370437956204379
0.47431472081218273 0.9370437956204379
0.4749238578680203 0.9370437956204379
0.4758714043993232 0.9370437956204379
0.4761421319796954 0.9370437956204379
0.4769543147208122 0.9370437956204379
0.4769543147208122 0.9379562043795621
0.47769881556683585 0.9379562043795621
0.477834179357022 0.9379562043795621
0.47790186125211503 0.9379562043795621
0.4780372250423012 0.9379562043795621
0.4792554991539763 0.9379562043795621
0.4794585448392555 0.9379562043795621
0.47993231810490694 0.9379562043795621
0.4800676818950931 0.9379562043795621
0.4806091370558376 0.9379562043795621
0.4806091370558376 0.9397810218978102
0.4807445008460237 0.9397810218978102
0.4809475465313029 0.9397810218978102
0.4814213197969543 0.9397810218978102
0.4819627749576988 0.9397810218978102
0.4819627749576988 0.9406934306569343
0.48209813874788493 0.9406934306569343
0.48223350253807107 0.9406934306569343
0.4826395939086294 0.9406934306569343
0.48277495769881557 0.9406934306569343
0.48297800338409475 0.9406934306569343
0.4831133671742809 0.9406934306569343
0.483248730964467 0.9406934306569343
0.4833840947546531 0.9406934306569343
0.4834517766497462 0.9406934306569343
0.48358714043993234 0.9406934306569343
0.4842639593908629 0.9406934306569343
0.4842639593908629 0.9416058394160584
0.4845346869712352 0.9416058394160584
0.48467005076142133 0.9416058394160584
0.4847377326565144 0.9416058394160584
0.48514382402707273 0.9416058394160584
0.48717428087986464 0.9416058394160584
0.4873773265651438 0.9416058394160584
0.48859560067681895 0.9416058394160584
0.48893401015228427 0.9416058394160584
0.4890693739424704 0.9416058394160584
0.4896108291032149 0.9416058394160584
0.489746192893401 0.9416058394160584
0.49001692047377327 0.9416058394160584
0.49001692047377327 0.9425182481751825
0.4900846023688663 0.9425182481751825
0.4904906937394247 0.9425182481751825
0.4910321489001692 0.9425182481751825
0.4915059221658206 0.9425182481751825
0.49238578680203043 0.9425182481751825
0.49238578680203043 0.9434306569343066
0.4934010152284264 0.9434306569343066
0.49387478849407784 0.9434306569343066
0.494010152284264 0.9434306569343066
0.49414551607445006 0.9434306569343066
0.4943485617597293 0.9434306569343066
0.4944839255499154 0.9434306569343066
0.49475465313028766 0.9434306569343066
0.4948900169204738 0.9434306569343066
0.49522842639593906 0.9434306569343066
0.4953637901861252 0.9434306569343066
0.4959052453468697 0.9434306569343066
0.49604060913705583 0.9434306569343066
0.49637901861252115 0.9434306569343066
0.49637901861252115 0.9507299270072993
0.49692047377326565 0.9507299270072993
0.4970558375634518 0.9507299270072993
0.49895093062605755 0.9507299270072993
0.49908629441624364 0.9507299270072993
0.49915397631133673 0.9507299270072993
0.49983079526226737 0.9507299270072993
0.4998984771573604 0.9507299270072993
0.5001015228426396 0.9507299270072993
0.500575296108291 0.9507299270072993
0.5007783417935702 0.9507299270072993
0.5019966159052454 0.9507299270072993
0.5023350253807106 0.9507299270072993
0.5025380710659898 0.9507299270072993
0.5025380710659898 0.9516423357664233
0.5029441624365483 0.9516423357664233
0.5030795262267344 0.9516423357664233
0.5043654822335025 0.9516423357664233
0.5045008460236886 0.9516423357664233
0.505922165820643 0.9516423357664233
0.5060575296108291 0.9516423357664233
0.5072758037225042 0.9516423357664233
0.5072758037225042 0.9525547445255474
0.5076142131979695 0.9525547445255474
0.5077495769881557 0.9525547445255474
0.508087986463621 0.9525547445255474
0.5082233502538072 0.9525547445255474
0.5084263959390863 0.9525547445255474
0.5085617597292724 0.9525547445255474
0.5087648054145516 0.9525547445255474
0.5089001692047377 0.9525547445255474
0.5089678510998308 0.9525547445255474
0.50917089678511 0.9525547445255474
0.5092385786802031 0.9525547445255474
0.5093739424703891 0.9525547445255474
0.5104568527918781 0.9525547445255474
0.5104568527918781 0.9534671532846716
0.5108629441624365 0.9534671532846716
0.5111336717428088 0.9534671532846716
0.511336717428088 0.9534671532846716
0.5114720812182741 0.9534671532846716
0.5115397631133671 0.9534671532846716
0.5115397631133671 0.9543795620437956
0.5116074450084602 0.9543795620437956
0.5117428087986463 0.9543795620437956
0.5118781725888325 0.9543795620437956
0.5120135363790186 0.9543795620437956
0.512419627749577 0.9543795620437956
0.5126903553299492 0.9543795620437956
0.513434856175973 0.9543795620437956
0.513434856175973 0.9552919708029197
0.5153976311336718 0.9552919708029197
0.515736040609137 0.9552919708029197
0.5162098138747885 0.9552919708029197
0.5164128595600677 0.9552919708029197
0.5213536379018613 0.9552919708029197
0.5214890016920474 0.9552919708029197
0.5216920473773266 0.9552919708029197
0.5216920473773266 0.9562043795620438
0.5218950930626057 0.9562043795620438
0.5220304568527919 0.9562043795620438
0.5230456852791878 0.9562043795620438
0.523248730964467 0.9562043795620438
0.5236548223350254 0.9562043795620438
0.5237901861252116 0.9562043795620438
0.5251438240270727 0.9562043795620438
0.5251438240270727 0.9571167883211679
0.5260236886632825 0.9571167883211679
0.5261590524534687 0.9571167883211679
0.5277157360406092 0.9571167883211679
0.5279187817258884 0.9571167883211679
0.5285279187817259 0.9571167883211679
0.5298138747884941 0.9571167883211679
0.5299492385786801 0.9571167883211679
0.530761421319797 0.9571167883211679
0.5308967851099831 0.9571167883211679
0.5309644670050762 0.9571167883211679
0.5310998307952622 0.9571167883211679
0.5328595600676819 0.9571167883211679
0.5329949238578681 0.9571167883211679
0.5333333333333333 0.9571167883211679
0.5333333333333333 0.958029197080292
0.5356345177664975 0.958029197080292
0.5358375634517767 0.958029197080292
0.5361082910321489 0.958029197080292
0.5363790186125211 0.958029197080292
0.5365820642978003 0.958029197080292
0.5367174280879865 0.958029197080292
0.5370558375634518 0.958029197080292
0.5371912013536378 0.958029197080292
0.5378680203045685 0.958029197080292
0.5380710659898477 0.958029197080292
0.5383417935702199 0.958029197080292
0.5399661590524535 0.958029197080292
0.5401015228426396 0.958029197080292
0.5402368866328258 0.958029197080292
0.5404399323181049 0.958029197080292
0.5408460236886633 0.958029197080292
0.5409813874788494 0.958029197080292
0.542741116751269 0.958029197080292
0.5428764805414552 0.958029197080292
0.5431472081218274 0.958029197080292
0.5432825719120136 0.958029197080292
0.5450423011844332 0.958029197080292
0.5452453468697124 0.958029197080292
0.5461252115059222 0.958029197080292
0.5463282571912014 0.958029197080292
0.5465313028764806 0.958029197080292
0.5466666666666666 0.958029197080292
0.5469373942470389 0.958029197080292
0.5471404399323181 0.958029197080292
0.5472081218274112 0.958029197080292
0.5473434856175973 0.958029197080292
0.5478849407783418 0.958029197080292
0.5480203045685279 0.958029197080292
0.5493739424703892 0.958029197080292
0.5495093062605753 0.958029197080292
0.5497123519458544 0.958029197080292
0.5499153976311336 0.958029197080292
0.5526903553299493 0.958029197080292
0.5528257191201353 0.958029197080292
0.5538409475465313 0.958029197080292
0.5541116751269035 0.958029197080292
0.5543147208121827 0.958029197080292
0.5543147208121827 0.958941605839416
0.554585448392555 0.958941605839416
0.5547884940778341 0.958941605839416
0.5558714043993231 0.958941605839416
0.5568866328257192 0.958941605839416
0.5570219966159052 0.958941605839416
0.5574957698815567 0.958941605839416
0.5576311336717428 0.958941605839416
0.558984771573604 0.958941605839416
0.5591201353637902 0.958941605839416
0.5591878172588832 0.958941605839416
0.5592554991539763 0.9598540145985401
0.5597969543147208 0.9598540145985401
0.56 0.9598540145985401
0.5616920473773266 0.9598540145985401
0.5616920473773266 0.9607664233576643
0.5623688663282572 0.9607664233576643
0.5626395939086294 0.9607664233576643
0.5631810490693739 0.9607664233576643
0.5641285956006769 0.9607664233576643
0.5641962774957698 0.9616788321167883
0.5648054145516075 0.9616788321167883
0.5649407783417936 0.9616788321167883
0.5652115059221658 0.9616788321167883
0.5652115059221658 0.9625912408759124
0.5653468697123519 0.9625912408759124
0.5654822335025381 0.9625912408759124
0.5657529610829103 0.9625912408759124
0.5659560067681895 0.9625912408759124
0.5660913705583757 0.9625912408759124
0.5661590524534686 0.9625912408759124
0.5663620981387479 0.9625912408759124
0.5671065989847716 0.9625912408759124
0.5671065989847716 0.9635036496350365
0.5676480541455161 0.9635036496350365
0.5677834179357022 0.9635036496350365
0.5683248730964467 0.9635036496350365
0.5683248730964467 0.9644160583941606
0.568663282571912 0.9644160583941606
0.5687986463620981 0.9644160583941606
0.5696785109983079 0.9644160583941606
0.5698138747884941 0.9644160583941606
0.5722504230118444 0.9644160583941606
0.5725211505922165 0.9644160583941606
0.5732656514382403 0.9644160583941606
0.5734010152284263 0.9644160583941606
0.5739424703891709 0.9644160583941606
0.5739424703891709 0.9653284671532847
0.5742131979695432 0.9653284671532847
0.5743485617597293 0.9653284671532847
0.5745516074450084 0.9653284671532847
0.5747546531302876 0.9653284671532847
0.5752284263959391 0.9653284671532847
0.5752284263959391 0.9662408759124088
0.5759729272419628 0.9662408759124088
0.5761082910321489 0.9662408759124088
0.5763113367174281 0.9662408759124088
0.5763113367174281 0.9671532846715328
0.5764467005076143 0.9671532846715328
0.5766497461928934 0.9671532846715328
0.5784094754653131 0.9671532846715328
0.5786802030456852 0.9671532846715328
0.5788832487309644 0.9671532846715328
0.5796277495769881 0.9671532846715328
0.5801015228426396 0.9671532846715328
0.5802368866328257 0.9671532846715328
0.5805752961082911 0.9671532846715328
0.5807106598984771 0.9671532846715328
0.5810490693739425 0.9671532846715328
0.5811844331641286 0.9671532846715328
0.5813874788494078 0.9671532846715328
0.5815228426395939 0.9671532846715328
0.581590524534687 0.9671532846715328
0.581725888324873 0.9671532846715328
0.5817935702199661 0.9671532846715328
0.5817935702199661 0.968065693430657
0.5821996615905245 0.968065693430657
0.5826057529610829 0.968065693430657
0.583756345177665 0.968065693430657
0.5839593908629441 0.968065693430657
0.5845685279187818 0.968065693430657
0.5847038917089679 0.968065693430657
0.584771573604061 0.968065693430657
0.5849746192893401 0.968065693430657
0.5853130287648054 0.968065693430657
0.5855160744500846 0.968065693430657
0.5875465313028765 0.968065693430657
0.5886294416243655 0.968065693430657
0.5887648054145516 0.968065693430657
0.5888324873096447 0.968065693430657
0.5888324873096447 0.968978102189781
0.58917089678511 0.968978102189781
0.5895769881556684 0.968978102189781
0.5897800338409476 0.968978102189781
0.5897800338409476 0.9698905109489051
0.5901861252115059 0.9698905109489051
0.5906598984771574 0.9698905109489051
0.5930287648054146 0.9698905109489051
0.593502538071066 0.9698905109489051
0.5945177664974619 0.9698905109489051
0.5949915397631134 0.9698905109489051
0.5951269035532994 0.9698905109489051
0.5955329949238579 0.9698905109489051
0.5958714043993232 0.9698905109489051
0.5962098138747884 0.9698905109489051
0.5963451776649746 0.9698905109489051
0.5965482233502538 0.9698905109489051
0.5966835871404399 0.9698905109489051
0.5970896785109983 0.9698905109489051
0.5972250423011845 0.9698905109489051
0.5977664974619289 0.9698905109489051
0.597834179357022 0.9698905109489051
0.5981049069373943 0.9698905109489051
0.5982402707275803 0.9698905109489051
0.5983756345177665 0.9698905109489051
0.5984433164128595 0.9698905109489051
0.5985786802030457 0.9698905109489051
0.5987817258883249 0.9698905109489051
0.598917089678511 0.9698905109489051
0.5996615905245347 0.9698905109489051
0.5997969543147208 0.9698905109489051
0.6 0.9698905109489051
0.6004060913705583 0.9698905109489051
0.6004060913705583 0.9708029197080292
0.6006091370558375 0.9708029197080292
0.6008121827411167 0.9708029197080292
0.6014213197969543 0.9708029197080292
0.6015566835871404 0.9708029197080292
0.6016243654822335 0.9708029197080292
0.6018274111675127 0.9708029197080292
0.6018950930626058 0.9708029197080292
0.602165820642978 0.9708029197080292
0.602165820642978 0.9717153284671532
0.6026395939086294 0.9717153284671532
0.6026395939086294 0.9726277372262774
0.6029780033840948 0.9726277372262774
0.603248730964467 0.9726277372262774
0.6034517766497461 0.9726277372262774
0.6035871404399323 0.9726277372262774
0.6035871404399323 0.9744525547445255
0.6037901861252115 0.9744525547445255
0.6039255499153976 0.9744525547445255
0.6044670050761421 0.9744525547445255
0.605346869712352 0.9744525547445255
0.6069712351945854 0.9744525547445255
0.6072419627749577 0.9744525547445255
0.6081895093062606 0.9744525547445255
0.6083248730964467 0.9744525547445255
0.6084602368866329 0.9744525547445255
0.608595600676819 0.9744525547445255
0.6094754653130288 0.9744525547445255
0.6096785109983079 0.9744525547445255
0.6102876480541455 0.9744525547445255
0.6104906937394247 0.9744525547445255
0.6106937394247038 0.9744525547445255
0.61082910321489 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.611776649746193 0.9744525547445255
0.6134686971235195 0.9744525547445255
0.614077834179357 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6154991539763114 0.9744525547445255
0.6157698815566836 0.9744525547445255
0.6160406091370558 0.9744525547445255
0.6161082910321489 0.9744525547445255
0.6163113367174281 0.9744525547445255
0.6165820642978004 0.9744525547445255
0.6167851099830796 0.9744525547445255
0.6169881556683587 0.9744525547445255
0.6171912013536379 0.9744525547445255
0.617326565143824 0.9744525547445255
0.6173942470389171 0.9744525547445255
0.6175296108291032 0.9744525547445255
0.6184771573604061 0.9744525547445255
0.6186125211505922 0.9744525547445255
0.6191539763113367 0.9744525547445255
0.619492385786802 0.9744525547445255
0.6201015228426396 0.9744525547445255
0.6203045685279188 0.9744525547445255
0.6203722504230118 0.9744525547445255
0.6207106598984772 0.9744525547445255
0.6221996615905245 0.9744525547445255
0.6221996615905245 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6229441624365483 0.9753649635036497
0.6239593908629442 0.9753649635036497
0.6240947546531302 0.9753649635036497
0.6244331641285956 0.9753649635036497
0.6250423011844332 0.9753649635036497
0.6253130287648054 0.9753649635036497
0.6254483925549915 0.9753649635036497
0.6255837563451777 0.9753649635036497
0.6257868020304569 0.9753649635036497
0.6261252115059222 0.9753649635036497
0.6261928934010152 0.9753649635036497
0.6263282571912013 0.9753649635036497
0.6272758037225042 0.9753649635036497
0.6272758037225042 0.9762773722627737
0.6274111675126903 0.9762773722627737
0.6275465313028765 0.9762773722627737
0.6276142131979695 0.9762773722627737
0.6282910321489001 0.9762773722627737
0.6283587140439932 0.9762773722627737
0.6284940778341793 0.9762773722627737
0.6289678510998308 0.9762773722627737
0.629103214890017 0.9762773722627737
0.629238578680203 0.9762773722627737
0.629238578680203 0.9771897810218978
0.6293739424703891 0.9771897810218978
0.630186125211506 0.9771897810218978
0.630186125211506 0.9781021897810219
0.630321489001692 0.9781021897810219
0.6305922165820643 0.9781021897810219
0.6312013536379019 0.9781021897810219
0.631404399323181 0.9781021897810219
0.6315397631133671 0.9781021897810219
0.6317428087986464 0.9781021897810219
0.63248730964467 0.9781021897810219
0.6326226734348562 0.9781021897810219
0.6326903553299492 0.9781021897810219
0.6328257191201354 0.9781021897810219
0.6337055837563452 0.9781021897810219
0.6337055837563452 0.9790145985401459
0.6337732656514382 0.9790145985401459
0.6341116751269036 0.9790145985401459
0.6347208121827411 0.9790145985401459
0.6347208121827411 0.9799270072992701
0.6349915397631134 0.9799270072992701
0.6353299492385787 0.9799270072992701
0.6354653130287649 0.9799270072992701
0.6362774957698816 0.9799270072992701
0.6364128595600677 0.9799270072992701
0.6366159052453468 0.9799270072992701
0.6366159052453468 0.9808394160583942
0.6368866328257191 0.9808394160583942
0.6371573604060914 0.9808394160583942
0.6383079526226735 0.9808394160583942
0.6384433164128596 0.9808394160583942
0.6400676818950931 0.9808394160583942
0.6402030456852792 0.9808394160583942
0.6409475465313029 0.9808394160583942
0.6409475465313029 0.9817518248175182
0.6419627749576988 0.9817518248175182
0.6420981387478849 0.9817518248175182
0.6427072758037226 0.9817518248175182
0.6429780033840947 0.9817518248175182
0.645414551607445 0.9817518248175182
0.6456175972927242 0.9817518248175182
0.6467005076142132 0.9817518248175182
0.6468358714043994 0.9817518248175182
0.647580372250423 0.9817518248175182
0.6477157360406092 0.9817518248175182
0.6482571912013536 0.9817518248175182
0.6488663282571911 0.9817518248175182
0.6494077834179357 0.9817518248175182
0.6498138747884941 0.9817518248175182
0.6513028764805414 0.9817518248175182
0.6515059221658206 0.9817518248175182
0.6515736040609137 0.9817518248175182
0.6517089678510999 0.9817518248175182
0.6524534686971235 0.9817518248175182
0.6525888324873097 0.9817518248175182
0.6535363790186125 0.9817518248175182
0.6536717428087987 0.9817518248175182
0.6543485617597292 0.9817518248175182
0.6544839255499154 0.9817518248175182
0.655160744500846 0.9817518248175182
0.6553637901861252 0.9817518248175182
0.6554314720812183 0.9817518248175182
0.6554314720812183 0.9826642335766423
0.6560406091370559 0.9826642335766423
0.656175972927242 0.9835766423357665
0.6571235194585449 0.9835766423357665
0.657326565143824 0.9835766423357665
0.6580033840947547 0.9835766423357665
0.658274111675127 0.9835766423357665
0.6586125211505922 0.9835766423357665
0.6587478849407783 0.9835766423357665
0.6592216582064298 0.9835766423357665
0.6594247038917089 0.9835766423357665
0.6597631133671743 0.9835766423357665
0.6599661590524535 0.9835766423357665
0.6600338409475466 0.9835766423357665
0.6601692047377327 0.9835766423357665
0.662741116751269 0.9835766423357665
0.6628764805414552 0.9835766423357665
0.663824027072758 0.9835766423357665
0.6646362098138748 0.9835766423357665
0.6651099830795262 0.9835766423357665
0.6654483925549916 0.9835766423357665
0.6676142131979695 0.9835766423357665
0.6677495769881556 0.9835766423357665
0.6684263959390863 0.9835766423357665
0.6687648054145516 0.9835766423357665
0.6696446700507614 0.9835766423357665
0.6697800338409475 0.9835766423357665
0.6700507614213198 0.9835766423357665
0.6701861252115059 0.9835766423357665
0.6716074450084603 0.9835766423357665
0.6717428087986463 0.9835766423357665
0.6719458544839255 0.9835766423357665
0.6720812182741117 0.9835766423357665
0.6730964467005076 0.9835766423357665
0.6732318104906937 0.9835766423357665
0.6733671742808799 0.9835766423357665
0.6741793570219966 0.9835766423357665
0.6744500846023689 0.9835766423357665
0.6753299492385787 0.9835766423357665
0.6753299492385787 0.9844890510948905
0.675668358714044 0.9844890510948905
0.6758714043993231 0.9844890510948905
0.6763451776649746 0.9844890510948905
0.6765482233502538 0.9844890510948905
0.676751269035533 0.9844890510948905
0.6768866328257191 0.9844890510948905
0.6772927241962775 0.9844890510948905
0.6774280879864636 0.9844890510948905
0.6774957698815567 0.9844890510948905
0.6780372250423012 0.9844890510948905
0.6787817258883249 0.9844890510948905
0.6789170896785109 0.9844890510948905
0.6793231810490694 0.9844890510948905
0.6794585448392555 0.9844890510948905
0.680067681895093 0.9844890510948905
0.680067681895093 0.9863138686131386
0.6816243654822335 0.9863138686131386
0.6816243654822335 0.9872262773722628
0.6816920473773266 0.9872262773722628
0.6818274111675127 0.9872262773722628
0.682233502538071 0.9872262773722628
0.6825042301184433 0.9872262773722628
0.6826395939086295 0.9872262773722628
0.6839255499153977 0.9872262773722628
0.6839255499153977 0.9881386861313869
0.6842639593908629 0.9881386861313869
0.6844670050761421 0.9881386861313869
0.6869712351945855 0.9881386861313869
0.6873773265651438 0.9881386861313869
0.6874450084602369 0.9881386861313869
0.6879864636209814 0.9881386861313869
0.6885279187817259 0.9881386861313869
0.6887309644670051 0.9881386861313869
0.6887986463620981 0.9881386861313869
0.6892047377326566 0.9881386861313869
0.6892724196277495 0.9881386861313869
0.689746192893401 0.9881386861313869
0.6898815566835872 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6924534686971235 0.9881386861313869
0.6924534686971235 0.9890510948905109
0.6925888324873096 0.9890510948905109
0.6927241962774958 0.9890510948905109
0.6930626057529611 0.9890510948905109
0.6931979695431472 0.9890510948905109
0.6933333333333334 0.9890510948905109
0.6934686971235194 0.9890510948905109
0.6936040609137056 0.9890510948905109
0.6937394247038917 0.9890510948905109
0.6939424703891709 0.9890510948905109
0.694077834179357 0.9890510948905109
0.6941455160744501 0.9890510948905109
0.6942808798646362 0.9890510948905109
0.6944162436548224 0.9890510948905109
0.6945516074450084 0.9890510948905109
0.6949576988155668 0.9890510948905109
0.6954991539763113 0.9890510948905109
0.6957698815566836 0.9890510948905109
0.6971235194585449 0.9890510948905109
0.6973265651438241 0.9890510948905109
0.6976649746192893 0.9890510948905109
0.6980710659898477 0.9890510948905109
0.6989509306260575 0.9890510948905109
0.6990862944162437 0.9890510948905109
0.7003722504230119 0.9890510948905109
0.7009813874788494 0.9890510948905109
0.7011844331641286 0.9890510948905109
0.7014551607445009 0.9890510948905109
0.701590524534687 0.9890510948905109
0.7017935702199661 0.9890510948905109
0.7021319796954315 0.9890510948905109
0.7024703891708968 0.9890510948905109
0.7040270727580372 0.9890510948905109
0.7055837563451777 0.9890510948905109
0.7060575296108291 0.9890510948905109
0.7061928934010152 0.9890510948905109
0.7066666666666667 0.9890510948905109
0.7068020304568527 0.9890510948905109
0.7071404399323181 0.9890510948905109
0.7072758037225042 0.9890510948905109
0.7074788494077834 0.9890510948905109
0.7076142131979696 0.9890510948905109
0.7089001692047378 0.9890510948905109
0.7089678510998308 0.9890510948905109
0.70917089678511 0.9890510948905109
0.7093739424703892 0.9890510948905109
0.7095769881556684 0.9890510948905109
0.7096446700507614 0.9890510948905109
0.7096446700507614 0.989963503649635
0.7099153976311336 0.989963503649635
0.7101184433164128 0.989963503649635
0.7103891708967851 0.989963503649635
0.7107275803722505 0.989963503649635
0.7111336717428088 0.989963503649635
0.711336717428088 0.989963503649635
0.7116751269035533 0.989963503649635
0.7118104906937395 0.989963503649635
0.7120812182741116 0.989963503649635
0.7122165820642978 0.989963503649635
0.7123519458544839 0.989963503649635
0.7128934010152285 0.989963503649635
0.7136379018612521 0.989963503649635
0.7137732656514383 0.989963503649635
0.7139763113367175 0.989963503649635
0.7141116751269035 0.989963503649635
0.7151269035532994 0.989963503649635
0.7156006768189509 0.989963503649635
0.715668358714044 0.989963503649635
0.7158037225042301 0.989963503649635
0.7160067681895093 0.989963503649635
0.7164805414551607 0.989963503649635
0.7166159052453469 0.989963503649635
0.7172927241962775 0.989963503649635
0.7172927241962775 0.9917883211678832
0.7193231810490693 0.9917883211678832
0.72 0.9917883211678832
0.7263620981387479 0.9917883211678832
0.726429780033841 0.9917883211678832
0.7267005076142132 0.9917883211678832
0.7271742808798647 0.9917883211678832
0.727580372250423 0.9917883211678832
0.7290016920473773 0.9917883211678832
0.729746192893401 0.9917883211678832
0.7298815566835871 0.9917883211678832
0.7301522842639594 0.9917883211678832
0.7303553299492386 0.9917883211678832
0.7309644670050761 0.9917883211678832
0.7309644670050761 0.9927007299270073
0.7310321489001692 0.9927007299270073
0.7312351945854484 0.9927007299270073
0.7317766497461929 0.9927007299270073
0.7324534686971235 0.9927007299270073
0.7327241962774957 0.9927007299270073
0.7336040609137056 0.9927007299270073
0.7340101522842639 0.9927007299270073
0.7342808798646362 0.9927007299270073
0.7343485617597293 0.9927007299270073
0.7343485617597293 0.9936131386861314
0.735160744500846 0.9936131386861314
0.7353637901861252 0.9936131386861314
0.7353637901861252 0.9945255474452555
0.7357021996615906 0.9945255474452555
0.7359729272419627 0.9945255474452555
0.7360406091370558 0.9945255474452555
0.736243654822335 0.9945255474452555
0.7367174280879865 0.9945255474452555
0.737326565143824 0.9945255474452555
0.7374619289340102 0.9945255474452555
0.7375972927241963 0.9945255474452555
0.7384771573604061 0.9945255474452555
0.7386125211505922 0.9945255474452555
0.7388155668358714 0.9945255474452555
0.7396954314720812 0.9945255474452555
0.7397631133671743 0.9945255474452555
0.7401015228426396 0.9945255474452555
0.740575296108291 0.9945255474452555
0.7411844331641286 0.9945255474452555
0.7413197969543147 0.9945255474452555
0.742673434856176 0.9945255474452555
0.7429441624365483 0.9945255474452555
0.7440270727580373 0.9945255474452555
0.7442301184433164 0.9945255474452555
0.7445008460236887 0.9945255474452555
0.7446362098138748 0.9945255474452555
0.7451776649746192 0.9945255474452555
0.7453807106598985 0.9945255474452555
0.7457868020304569 0.9945255474452555
0.745922165820643 0.9945255474452555
0.7465313028764805 0.9945255474452555
0.7476142131979695 0.9945255474452555
0.7477495769881557 0.9945255474452555
0.7489678510998308 0.9945255474452555
0.74917089678511 0.9945255474452555
0.7493062605752961 0.9945255474452555
0.7494416243654822 0.9945255474452555
0.7495093062605753 0.9945255474452555
0.7495093062605753 0.9954379562043796
0.7499153976311337 0.9954379562043796
0.7635871404399324 0.9954379562043796
0.7646023688663283 0.9954379562043796
0.7651438240270727 0.9954379562043796
0.7652791878172589 0.9954379562043796
0.7658206429780033 0.9954379562043796
0.7659560067681895 0.9954379562043796
0.7660236886632825 0.9954379562043796
0.766497461928934 0.9954379562043796
0.7671742808798646 0.9954379562043796
0.767580372250423 0.9954379562043796
0.7702876480541455 0.9954379562043796
0.7714382402707276 0.9954379562043796
0.7720473773265651 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7745516074450085 0.9954379562043796
0.7748900169204738 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7752284263959391 0.9954379562043796
0.7757698815566836 0.9954379562043796
0.7757698815566836 0.9963503649635036
0.7758375634517767 0.9963503649635036
0.7760406091370559 0.9963503649635036
0.7764467005076142 0.9963503649635036
0.7766497461928934 0.9963503649635036
0.7767174280879865 0.9963503649635036
0.7769881556683587 0.9963503649635036
0.777191201353638 0.9963503649635036
0.7773942470389171 0.9963503649635036
0.7775296108291032 0.9963503649635036
0.7776649746192893 0.9963503649635036
0.7778003384094755 0.9963503649635036
0.7780033840947547 0.9963503649635036
0.7785448392554991 0.9963503649635036
0.7807106598984772 0.9972627737226277
0.7812521150592217 0.9972627737226277
0.7813874788494077 0.9972627737226277
0.7821996615905246 0.9972627737226277
0.7824027072758037 0.9972627737226277
0.7825380710659898 0.9972627737226277
0.7828764805414552 0.9972627737226277
0.7833502538071065 0.9972627737226277
0.7842978003384095 0.9972627737226277
0.7844331641285957 0.9972627737226277
0.7847715736040609 0.9972627737226277
0.784906937394247 0.9972627737226277
0.7851099830795262 0.9972627737226277
0.7867343485617597 0.9972627737226277
0.787005076142132 0.9972627737226277
0.7882233502538071 0.9972627737226277
0.7882910321489002 0.9972627737226277
0.7884263959390863 0.9972627737226277
0.7886294416243654 0.9972627737226277
0.7887648054145516 0.9972627737226277
0.78917089678511 0.9972627737226277
0.7893062605752961 0.9972627737226277
0.7893739424703892 0.9972627737226277
0.7896446700507614 0.9972627737226277
0.7897800338409475 0.9972627737226277
0.7899153976311337 0.9972627737226277
0.7903891708967851 0.9972627737226277
0.7907952622673435 0.9972627737226277
0.7910659898477157 0.9972627737226277
0.7918104906937394 0.9972627737226277
0.7937055837563451 0.9972627737226277
0.795736040609137 0.9972627737226277
0.7958714043993231 0.9972627737226277
0.7961421319796954 0.9972627737226277
0.79668358714044 0.9972627737226277
0.796818950930626 0.9972627737226277
0.7970219966159052 0.9972627737226277
0.7975634517766498 0.9972627737226277
0.7978341793570219 0.9972627737226277
0.7980372250423012 0.9972627737226277
0.7981049069373942 0.9972627737226277
0.7982402707275804 0.9972627737226277
0.7984433164128596 0.9972627737226277
0.798984771573604 0.9972627737226277
0.7995262267343486 0.9972627737226277
0.7997292724196278 0.9972627737226277
0.799932318104907 0.9972627737226277
0.800067681895093 0.9972627737226277
0.8002707275803722 0.9972627737226277
0.8004060913705584 0.9972627737226277
0.8004737732656514 0.9972627737226277
0.8006091370558376 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8009475465313028 0.9972627737226277
0.801082910321489 0.9972627737226277
0.8012182741116751 0.9972627737226277
0.8015566835871405 0.9972627737226277
0.8016920473773266 0.9972627737226277
0.8018950930626058 0.9972627737226277
0.8019627749576989 0.9972627737226277
0.802165820642978 0.9972627737226277
0.8023011844331641 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8027072758037225 0.9972627737226277
0.8028426395939087 0.9972627737226277
0.8029103214890017 0.9972627737226277
0.8035871404399323 0.9972627737226277
0.8037225042301185 0.9972627737226277
0.8084602368866328 0.9972627737226277
0.8098815566835872 0.9972627737226277
0.8102199661590525 0.9972627737226277
0.8104230118443316 0.9972627737226277
0.81082910321489 0.9972627737226277
0.8110998307952623 0.9972627737226277
0.8112351945854483 0.9972627737226277
0.8113705583756345 0.9972627737226277
0.8115736040609137 0.9972627737226277
0.8121150592216582 0.9972627737226277
0.8122504230118444 0.9972627737226277
0.8131979695431472 0.9972627737226277
0.8133333333333334 0.9972627737226277
0.8134010152284264 0.9972627737226277
0.8135363790186125 0.9972627737226277
0.8145516074450084 0.9972627737226277
0.8146869712351946 0.9972627737226277
0.8148900169204738 0.9972627737226277
0.815160744500846 0.9972627737226277
0.8154314720812182 0.9972627737226277
0.8156345177664974 0.9972627737226277
0.8167851099830795 0.9972627737226277
0.8169204737732656 0.9972627737226277
0.817258883248731 0.9972627737226277
0.8177326565143824 0.9972627737226277
0.8179357021996616 0.9972627737226277
0.8185448392554991 0.9972627737226277
0.8186802030456852 0.9972627737226277
0.8190862944162437 0.9972627737226277
0.8193570219966159 0.9972627737226277
0.8196277495769881 0.9972627737226277
0.8202368866328257 0.9972627737226277
0.8211167512690355 0.9972627737226277
0.8213197969543147 0.9972627737226277
0.821590524534687 0.9972627737226277
0.8217258883248731 0.9972627737226277
0.8221319796954315 0.9972627737226277
0.8222673434856176 0.9972627737226277
0.8224703891708968 0.9972627737226277
0.8230795262267343 0.9972627737226277
0.8233502538071066 0.9972627737226277
0.8238917089678511 0.9972627737226277
0.8241624365482233 0.9972627737226277
0.8242301184433164 0.9972627737226277
0.8286294416243655 0.9972627737226277
0.8290355329949238 0.9972627737226277
0.82917089678511 0.9972627737226277
0.8293062605752961 0.9972627737226277
0.8294416243654822 0.9972627737226277
0.8305922165820643 0.9972627737226277
0.8308629441624366 0.9972627737226277
0.8309983079526226 0.9972627737226277
0.8325549915397631 0.9972627737226277
0.8328257191201354 0.9972627737226277
0.8330287648054145 0.9972627737226277
0.8332318104906937 0.9972627737226277
0.8335702199661591 0.9972627737226277
0.8337055837563452 0.9972627737226277
0.8339086294416244 0.9972627737226277
0.8340439932318104 0.9972627737226277
0.8343147208121827 0.9972627737226277
0.834585448392555 0.9972627737226277
0.8347884940778342 0.9972627737226277
0.8390524534686972 0.9972627737226277
0.8395262267343485 0.9972627737226277
0.8396615905245347 0.9972627737226277
0.839932318104907 0.9972627737226277
0.8404060913705583 0.9972627737226277
0.8405414551607445 0.9972627737226277
0.8406768189509306 0.9972627737226277
0.842098138747885 0.9972627737226277
0.842233502538071 0.9972627737226277
0.8424365482233502 0.9972627737226277
0.843248730964467 0.9972627737226277
0.8434517766497462 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8440609137055838 0.9972627737226277
0.8441962774957699 0.9972627737226277
0.8446700507614213 0.9972627737226277
0.845346869712352 0.9972627737226277
0.8459560067681895 0.9972627737226277
0.8460913705583757 0.9972627737226277
0.8461590524534687 0.9972627737226277
0.8463620981387479 0.9972627737226277
0.8471742808798647 0.9972627737226277
0.8473096446700508 0.9972627737226277
0.8483248730964467 0.9972627737226277
0.8483248730964467 0.9981751824817519
0.8484602368866329 0.9981751824817519
0.8492724196277496 0.9981751824817519
0.8496108291032148 0.9981751824817519
0.849746192893401 0.9981751824817519
0.8515059221658207 0.9981751824817519
0.8516412859560067 0.9981751824817519
0.8517089678510998 0.9981751824817519
0.8523181049069374 0.9981751824817519
0.852994923857868 0.9981751824817519
0.8531302876480541 0.9981751824817519
0.8536717428087987 0.9981751824817519
0.8538071065989847 0.9981751824817519
0.8542808798646362 0.9981751824817519
0.8548900169204737 0.9981751824817519
0.8550253807106599 0.9981751824817519
0.855160744500846 0.9981751824817519
0.8559052453468697 0.9981751824817519
0.8599661590524534 0.9981751824817519
0.8601015228426396 0.9981751824817519
0.8602368866328257 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8607783417935703 0.9981751824817519
0.8609137055837564 0.9981751824817519
0.861590524534687 0.9981751824817519
0.8618612521150593 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8624703891708968 0.9981751824817519
0.8628087986463621 0.9981751824817519
0.8630118443316412 0.9981751824817519
0.8634179357021997 0.9981751824817519
0.8636886632825719 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8647038917089679 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653130287648054 0.9981751824817519
0.8658544839255499 0.9981751824817519
0.8659898477157361 0.9981751824817519
0.8663959390862944 0.9981751824817519
0.8669373942470389 0.9981751824817519
0.867072758037225 0.9981751824817519
0.8672081218274111 0.9981751824817519
0.8673434856175973 0.9981751824817519
0.8674788494077834 0.9981751824817519
0.8678849407783418 0.9981751824817519
0.868155668358714 0.9981751824817519
0.8682910321489001 0.9981751824817519
0.8690355329949239 0.9981751824817519
0.86917089678511 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8698477157360406 0.9981751824817519
0.8699830795262268 0.9981751824817519
0.8701184433164129 0.9981751824817519
0.8702538071065989 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8717428087986464 0.9981751824817519
0.8722842639593908 0.9981751824817519
0.87248730964467 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8770219966159053 0.9981751824817519
0.877834179357022 0.9981751824817519
0.8780372250423012 0.9981751824817519
0.8781049069373943 0.9981751824817519
0.8783756345177665 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8786463620981387 0.9981751824817519
0.8797969543147208 0.9981751824817519
0.88 0.9981751824817519
0.8801353637901861 0.9981751824817519
0.8807445008460237 0.9981751824817519
0.8814213197969543 0.9981751824817519
0.8816920473773265 0.9981751824817519
0.8829103214890017 0.9981751824817519
0.8830456852791878 0.9981751824817519
0.8836548223350253 0.9981751824817519
0.8863620981387479 0.9981751824817519
0.886497461928934 0.9981751824817519
0.8867681895093062 0.9981751824817519
0.8869712351945854 0.9981751824817519
0.8871065989847716 0.9981751824817519
0.8873773265651438 0.9981751824817519
0.8879187817258883 0.9981751824817519
0.8879864636209814 0.9981751824817519
0.8881218274111675 0.9981751824817519
0.8883925549915398 0.9981751824817519
0.8885279187817259 0.9981751824817519
0.8887986463620982 0.9981751824817519
0.8890693739424704 0.9981751824817519
0.8893401015228426 0.9981751824817519
0.8894077834179357 0.9981751824817519
0.889678510998308 0.9981751824817519
0.8902199661590524 0.9981751824817519
0.8995600676818951 0.9981751824817519
0.9002368866328258 0.9981751824817519
0.9061928934010153 0.9990875912408759
0.9063282571912014 0.9990875912408759
0.9064636209813874 0.9990875912408759
0.9066666666666666 0.9990875912408759
0.9072081218274112 0.9990875912408759
0.9073434856175973 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.908087986463621 0.9990875912408759
0.9082233502538071 0.9990875912408759
0.9085617597292724 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9099153976311337 0.9990875912408759
0.9100507614213198 0.9990875912408759
0.9105245346869713 0.9990875912408759
0.9107952622673435 0.9990875912408759
0.9110659898477157 0.9990875912408759
0.9110659898477157 1.0
0.9126903553299492 1.0
0.9128934010152284 1.0
0.9137732656514382 1.0
0.9141793570219966 1.0
0.9143147208121828 1.0
0.9144500846023689 1.0
0.914517766497462 1.0
0.914653130287648 1.0
0.9149915397631133 1.0
0.9161421319796954 1.0
0.9164128595600677 1.0
0.9165482233502538 1.0
0.91668358714044 1.0
0.916818950930626 1.0
0.917834179357022 1.0
0.9179695431472081 1.0
0.9185109983079526 1.0
0.918984771573604 1.0
0.9191201353637902 1.0
0.9198646362098138 1.0
0.9210152284263959 1.0
0.921150592216582 1.0
0.9213536379018612 1.0
0.926497461928934 1.0
0.9273096446700507 1.0
0.9279864636209814 1.0
0.9283925549915397 1.0
0.9285279187817259 1.0
0.9289340101522843 1.0
0.9292724196277495 1.0
0.9294754653130287 1.0
0.9309644670050762 1.0
0.9312351945854483 1.0
0.931912013536379 1.0
0.9321827411167513 1.0
0.9323181049069373 1.0
0.9325211505922166 1.0
0.9327918781725888 1.0
0.9331979695431472 1.0
0.9334686971235194 1.0
0.934077834179357 1.0
0.9343485617597292 1.0
0.9346192893401015 1.0
0.9347546531302876 1.0
0.9351607445008461 1.0
0.9352961082910322 1.0
0.9354991539763113 1.0
0.9357021996615905 1.0
0.9357698815566836 1.0
0.9360406091370559 1.0
0.9364467005076142 1.0
0.9367851099830795 1.0
0.9371912013536379 1.0
0.9373265651438241 1.0
0.9376649746192893 1.0
0.9390862944162437 1.0
0.9396954314720812 1.0
0.9399661590524535 1.0
0.9403045685279188 1.0
0.9406429780033841 1.0
0.9408460236886633 1.0
0.9421996615905245 1.0
0.9424703891708968 1.0
0.942605752961083 1.0
0.9437563451776649 1.0
0.9438917089678511 1.0
0.9447715736040609 1.0
0.944906937394247 1.0
0.9459221658206429 1.0
0.9460575296108291 1.0
0.9474788494077834 1.0
0.9476142131979696 1.0
0.9484940778341794 1.0
0.9574280879864636 1.0
0.9575634517766497 1.0
0.957766497461929 1.0
0.9579695431472082 1.0
0.9582402707275803 1.0
0.9597292724196278 1.0
0.959932318104907 1.0
0.9600676818950931 1.0
0.9602707275803722 1.0
0.9606768189509306 1.0
0.962233502538071 1.0
0.9623688663282572 1.0
0.9625719120135364 1.0
0.96331641285956 1.0
0.9634517766497462 1.0
0.9637901861252115 1.0
0.964263959390863 1.0
0.9652115059221659 1.0
0.965482233502538 1.0
0.9656852791878172 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9663620981387478 1.0
0.9688663282571912 1.0
0.9749576988155668 1.0
0.9752961082910322 1.0
0.9754991539763114 1.0
0.9764467005076142 1.0
0.977258883248731 1.0
0.9775972927241963 1.0
0.9778680203045685 1.0
0.9788832487309644 1.0
0.9790862944162436 1.0
0.9795600676818951 1.0
0.9796954314720813 1.0
0.9817258883248731 1.0
0.9819966159052453 1.0
0.9826057529610829 1.0
0.9828764805414552 1.0
0.9831472081218274 1.0
0.9832825719120135 1.0
0.9836886632825719 1.0
0.9840270727580372 1.0
0.9849069373942471 1.0
0.9850423011844331 1.0
0.9853807106598985 1.0
0.9855160744500846 1.0
0.9857868020304569 1.0
0.9860575296108292 1.0
0.9861252115059221 1.0
0.9862605752961083 1.0
0.9874788494077834 1.0
0.9878172588832488 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9886971235194586 1.0
0.9888324873096447 1.0
0.989103214890017 1.0
0.9895093062605753 1.0
0.9908629441624366 1.0
0.9909983079526227 1.0
0.991269035532995 1.0
0.991404399323181 1.0
0.9916074450084602 1.0
0.9917428087986464 1.0
0.9920135363790186 1.0
0.9923519458544839 1.0
0.9930964467005076 1.0
0.9932318104906938 1.0
0.9937732656514382 1.0
0.9939086294416244 1.0
0.9942470389170897 1.0
0.9944500846023688 1.0
0.9953976311336717 1.0
0.9956006768189509 1.0
0.9961421319796955 1.0
0.9963451776649747 1.0
0.9966159052453468 1.0
0.996751269035533 1.0
0.9968866328257191 1.0
0.9970219966159053 1.0
0.9972250423011845 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9975634517766497 1.0
0.9979695431472081 1.0
0.9981725888324873 1.0
0.9983079526226735 1.0
0.9985109983079526 1.0
0.9988494077834179 1.0
0.9989847715736041 1.0
0.9991878172588833 1.0
1.0 1.0


==> rocs/cg_black_rf_clean_snp_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.048357664233576646
0.0 0.051094890510948905
0.0 0.053832116788321165
0.0 0.055656934306569344
0.0 0.05656934306569343
0.0 0.060218978102189784
0.0 0.06204379562043796
0.0 0.06386861313868614
0.0 0.06478102189781022
0.0 0.07208029197080291
0.0 0.08029197080291971
0.0 0.08211678832116788
0.0 0.0885036496350365
0.0 0.09854014598540146
0.0 0.10036496350364964
0.0 0.12043795620437957
0.0 0.12226277372262774
0.0 0.12408759124087591
0.0 0.125
0.0 0.12864963503649635
0.0 0.13047445255474452
0.0 0.1322992700729927
0.0 0.1332116788321168
0.0 0.13503649635036497
0.0 0.13594890510948904
0.0 0.1386861313868613
0.0 0.14051094890510948
0.0 0.14416058394160583
0.0 0.14507299270072993
0.0 0.1468978102189781
0.0 0.15328467153284672
0.0 0.15693430656934307
0.0 0.15967153284671534
0.0 0.16149635036496351
0.0 0.17244525547445255
0.0 0.17427007299270073
0.0 0.1760948905109489
0.0 0.17974452554744524
0.0 0.19160583941605838
0.0 0.197992700729927
0.0 0.19981751824817517
0.0 0.20894160583941607
0.0 0.23813868613138686
0.0 0.23996350364963503
0.0 0.24361313868613138
0.0 0.24452554744525548
0.0 0.26277372262773724
0.0 0.26916058394160586
0.0 0.2791970802919708
0.0 0.28102189781021897
0.0 0.2892335766423358
0.0 0.2956204379562044
0.0 0.2965328467153285
0.0 0.30383211678832117
0.0 0.30656934306569344
0.0 0.31386861313868614
0.0 0.3156934306569343
0.0 0.32116788321167883
0.0 0.3220802919708029
0.0 0.3248175182481752
0.0 0.3266423357664234
0.0 0.3312043795620438
0.0 0.33485401459854014
0.0 0.3357664233576642
0.0 0.3375912408759124
0.0 0.34306569343065696
0.0 0.34397810218978103
0.0 0.3476277372262774
0.0 0.354014598540146
0.0 0.35583941605839414
0.0 0.3604014598540146
0.0 0.36405109489051096
0.0 0.3686131386861314
6.768189509306261e-05 0.3686131386861314
6.768189509306261e-05 0.36952554744525545
6.768189509306261e-05 0.3731751824817518
6.768189509306261e-05 0.3740875912408759
0.00013536379018612522 0.3740875912408759
0.00013536379018612522 0.3759124087591241
0.00013536379018612522 0.3768248175182482
0.00027072758037225043 0.3768248175182482
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38777372262773724
0.00033840947546531303 0.38777372262773724
0.00033840947546531303 0.3895985401459854
0.00033840947546531303 0.39233576642335766
0.00033840947546531303 0.39324817518248173
0.0004060913705583756 0.39324817518248173
0.0004060913705583756 0.39416058394160586
0.0004737732656514382 0.39416058394160586
0.0004737732656514382 0.395985401459854
0.0005414551607445009 0.395985401459854
0.0005414551607445009 0.3968978102189781
0.0005414551607445009 0.41058394160583944
0.0005414551607445009 0.4124087591240876
0.0005414551607445009 0.4142335766423358
0.0005414551607445009 0.41605839416058393
0.0006091370558375635 0.41605839416058393
0.0006091370558375635 0.4187956204379562
0.0006768189509306261 0.4187956204379562
0.0006768189509306261 0.4197080291970803
0.0007445008460236886 0.4197080291970803
0.0007445008460236886 0.4233576642335766
0.0007445008460236886 0.4251824817518248
0.0008798646362098138 0.4251824817518248
0.0008798646362098138 0.4279197080291971
0.0008798646362098138 0.4306569343065693
0.0010152284263959391 0.4306569343065693
0.0010152284263959391 0.4324817518248175
0.0011505922165820643 0.4324817518248175
0.0014890016920473773 0.4324817518248175
0.0014890016920473773 0.4343065693430657
0.0014890016920473773 0.43704379562043794
0.0014890016920473773 0.44343065693430656
0.0014890016920473773 0.4443430656934307
0.0014890016920473773 0.44616788321167883
0.0014890016920473773 0.4470802919708029
0.0016243654822335025 0.4470802919708029
0.0016243654822335025 0.4498175182481752
0.0017597292724196277 0.4498175182481752
0.0017597292724196277 0.45072992700729925
0.0018274111675126903 0.45072992700729925
0.0018274111675126903 0.4516423357664234
0.0018950930626057529 0.4516423357664234
0.0018950930626057529 0.4534671532846715
0.0019627749576988157 0.4534671532846715
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4717153284671533
0.0020304568527918783 0.4717153284671533
0.0020304568527918783 0.4744525547445255
0.0021658206429780035 0.4744525547445255
0.0021658206429780035 0.4762773722627737
0.002233502538071066 0.4762773722627737
0.002233502538071066 0.4781021897810219
0.002233502538071066 0.479014598540146
0.002233502538071066 0.48083941605839414
0.002233502538071066 0.48905109489051096
0.002233502538071066 0.4981751824817518
0.002233502538071066 0.5
0.0023688663282571912 0.5
0.0023688663282571912 0.5072992700729927
0.002571912013536379 0.5072992700729927
0.002571912013536379 0.5091240875912408
0.002774957698815567 0.5091240875912408
0.002774957698815567 0.510036496350365
0.002774957698815567 0.5118613138686131
0.003045685279187817 0.5118613138686131
0.003045685279187817 0.5127737226277372
0.0031810490693739424 0.5127737226277372
0.0031810490693739424 0.5392335766423357
0.0031810490693739424 0.5401459854014599
0.0031810490693739424 0.5437956204379562
0.0031810490693739424 0.5447080291970803
0.0033164128595600676 0.5447080291970803
0.0033164128595600676 0.5456204379562044
0.0034517766497461928 0.5456204379562044
0.0034517766497461928 0.5465328467153284
0.003587140439932318 0.5465328467153284
0.003587140439932318 0.5483576642335767
0.0037901861252115057 0.5483576642335767
0.0037901861252115057 0.551094890510949
0.003925549915397631 0.551094890510949
0.003925549915397631 0.552007299270073
0.0039932318104906935 0.552007299270073
0.0039932318104906935 0.5529197080291971
0.004128595600676819 0.5529197080291971
0.004263959390862944 0.5529197080291971
0.004331641285956007 0.5529197080291971
0.004331641285956007 0.5538321167883211
0.004467005076142132 0.5538321167883211
0.004467005076142132 0.5547445255474452
0.0047377326565143825 0.5547445255474452
0.0047377326565143825 0.5556569343065694
0.004805414551607445 0.5556569343065694
0.004805414551607445 0.5574817518248175
0.004873096446700508 0.5574817518248175
0.004873096446700508 0.5583941605839416
0.005076142131979695 0.5583941605839416
0.005076142131979695 0.5593065693430657
0.00521150592216582 0.5593065693430657
0.00521150592216582 0.5620437956204379
0.005279187817258883 0.5620437956204379
0.005279187817258883 0.5638686131386861
0.0054145516074450084 0.5638686131386861
0.005549915397631134 0.5638686131386861
0.005617597292724197 0.5638686131386861
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5656934306569343
0.005888324873096447 0.5656934306569343
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.006023688663282572 0.5684306569343066
0.006023688663282572 0.5702554744525548
0.006159052453468697 0.5702554744525548
0.006159052453468697 0.572992700729927
0.006294416243654823 0.572992700729927
0.006294416243654823 0.573905109489051
0.006294416243654823 0.5757299270072993
0.006362098138747885 0.5757299270072993
0.006362098138747885 0.5766423357664233
0.00649746192893401 0.5766423357664233
0.00649746192893401 0.5775547445255474
0.0069712351945854486 0.5775547445255474
0.0069712351945854486 0.5784671532846716
0.007106598984771574 0.5784671532846716
0.007377326565143824 0.5784671532846716
0.007377326565143824 0.5793795620437956
0.007445008460236886 0.5793795620437956
0.007445008460236886 0.5857664233576643
0.0075803722504230115 0.5857664233576643
0.0077834179357022 0.5857664233576643
0.007851099830795263 0.5857664233576643
0.007851099830795263 0.5866788321167883
0.007986463620981387 0.5866788321167883
0.008257191201353637 0.5866788321167883
0.008460236886632826 0.5866788321167883
0.008460236886632826 0.5875912408759124
0.008460236886632826 0.5894160583941606
0.009204737732656515 0.5894160583941606
0.009204737732656515 0.5903284671532847
0.009407783417935703 0.5903284671532847
0.009407783417935703 0.5912408759124088
0.009475465313028765 0.5912408759124088
0.009475465313028765 0.593065693430657
0.00961082910321489 0.593065693430657
0.009746192893401015 0.593065693430657
0.00988155668358714 0.593065693430657
0.00988155668358714 0.5948905109489051
0.010219966159052454 0.5948905109489051
0.010219966159052454 0.5958029197080292
0.010626057529610829 0.5958029197080292
0.010626057529610829 0.5967153284671532
0.011235194585448393 0.5967153284671532
0.011235194585448393 0.5994525547445255
0.011776649746192894 0.5994525547445255
0.011776649746192894 0.6021897810218978
0.012182741116751269 0.6021897810218978
0.012182741116751269 0.6067518248175182
0.012791878172588832 0.6067518248175182
0.012791878172588832 0.6076642335766423
0.012927241962774958 0.6076642335766423
0.012927241962774958 0.6085766423357665
0.013062605752961082 0.6085766423357665
0.013062605752961082 0.6094890510948905
0.013130287648054146 0.6094890510948905
0.013130287648054146 0.6113138686131386
0.013197969543147208 0.6113138686131386
0.013401015228426396 0.6113138686131386
0.013807106598984771 0.6113138686131386
0.013807106598984771 0.6122262773722628
0.014145516074450085 0.6122262773722628
0.014145516074450085 0.6131386861313869
0.014619289340101522 0.6131386861313869
0.014619289340101522 0.614963503649635
0.01509306260575296 0.614963503649635
0.01509306260575296 0.6158759124087592
0.015431472081218273 0.6158759124087592
0.015431472081218273 0.6167883211678832
0.015769881556683588 0.6167883211678832
0.015769881556683588 0.6177007299270073
0.01637901861252115 0.6177007299270073
0.01637901861252115 0.6195255474452555
0.01637901861252115 0.6204379562043796
0.016446700507614213 0.6204379562043796
0.017055837563451776 0.6204379562043796
0.017800338409475466 0.6204379562043796
0.017800338409475466 0.6213503649635036
0.01793570219966159 0.6213503649635036
0.01793570219966159 0.6222627737226277
0.018003384094754653 0.6222627737226277
0.018003384094754653 0.6231751824817519
0.018138747884940777 0.6231751824817519
0.01820642978003384 0.6231751824817519
0.01820642978003384 0.6240875912408759
0.018544839255499154 0.6240875912408759
0.018815566835871406 0.6240875912408759
0.018883248730964468 0.6240875912408759
0.018883248730964468 0.625
0.019357021996615906 0.625
0.019357021996615906 0.6268248175182481
0.019627749576988155 0.6268248175182481
0.019627749576988155 0.6286496350364964
0.02030456852791878 0.6286496350364964
0.02030456852791878 0.6295620437956204
0.020439932318104908 0.6295620437956204
0.020439932318104908 0.6304744525547445
0.02050761421319797 0.6304744525547445
0.02050761421319797 0.6313868613138686
0.020913705583756347 0.6313868613138686
0.020913705583756347 0.6332116788321168
0.021252115059221657 0.6332116788321168
0.021252115059221657 0.635036496350365
0.021387478849407785 0.635036496350365
0.021387478849407785 0.6359489051094891
0.02159052453468697 0.6359489051094891
0.02159052453468697 0.6386861313868614
0.021725888324873096 0.6386861313868614
0.021725888324873096 0.6395985401459854
0.021725888324873096 0.6414233576642335
0.021996615905245348 0.6414233576642335
0.021996615905245348 0.6423357664233577
0.02206429780033841 0.6423357664233577
0.02206429780033841 0.6432481751824818
0.022131979695431472 0.6432481751824818
0.022131979695431472 0.6441605839416058
0.022470389170896787 0.6441605839416058
0.022470389170896787 0.6450729927007299
0.02260575296108291 0.6450729927007299
0.02260575296108291 0.6459854014598541
0.022673434856175973 0.6459854014598541
0.022673434856175973 0.6478102189781022
0.02307952622673435 0.6478102189781022
0.02307952622673435 0.6487226277372263
0.023688663282571912 0.6487226277372263
0.023688663282571912 0.6551094890510949
0.0244331641285956 0.6551094890510949
0.024568527918781728 0.6551094890510949
0.02598984771573604 0.6551094890510949
0.02598984771573604 0.656021897810219
0.026395939086294416 0.656021897810219
0.026395939086294416 0.656934306569343
0.026869712351945855 0.656934306569343
0.026869712351945855 0.6587591240875912
0.027140439932318104 0.6587591240875912
0.027140439932318104 0.6614963503649635
0.02727580372250423 0.6614963503649635
0.02727580372250423 0.6624087591240876
0.027681895093062604 0.6624087591240876
0.027681895093062604 0.6633211678832117
0.027952622673434856 0.6633211678832117
0.027952622673434856 0.6642335766423357
0.02808798646362098 0.6642335766423357
0.02808798646362098 0.6651459854014599
0.02856175972927242 0.6651459854014599
0.028697123519458544 0.6651459854014599
0.02883248730964467 0.6651459854014599
0.028967851099830796 0.6651459854014599
0.028967851099830796 0.666970802919708
0.029509306260575296 0.666970802919708
0.029509306260575296 0.6678832116788321
0.029983079526226735 0.6678832116788321
0.029983079526226735 0.6687956204379562
0.030050761421319797 0.6687956204379562
0.030050761421319797 0.6706204379562044
0.03120135363790186 0.6706204379562044
0.03120135363790186 0.6715328467153284
0.03126903553299493 0.6715328467153284
0.03126903553299493 0.6733576642335767
0.03133671742808799 0.6733576642335767
0.03133671742808799 0.6742700729927007
0.03160744500846024 0.6742700729927007
0.03160744500846024 0.676094890510949
0.0316751269035533 0.676094890510949
0.0316751269035533 0.677007299270073
0.0316751269035533 0.6788321167883211
0.03208121827411167 0.6788321167883211
0.03208121827411167 0.6797445255474452
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.0327580372250423 0.6797445255474452
0.0327580372250423 0.6815693430656934
0.0327580372250423 0.6824817518248175
0.033164128595600674 0.6824817518248175
0.033164128595600674 0.6833941605839416
0.03397631133671743 0.6833941605839416
0.03397631133671743 0.6843065693430657
0.035262267343485615 0.6843065693430657
0.035397631133671746 0.6843065693430657
0.03560067681895093 0.6843065693430657
0.03560067681895093 0.6852189781021898
0.03560067681895093 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6879562043795621
0.03607445008460237 0.6879562043795621
0.03607445008460237 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.03681895093062606 0.6897810218978102
0.03681895093062606 0.6906934306569343
0.03763113367174281 0.6906934306569343
0.037834179357022 0.6906934306569343
0.038037225042301184 0.6906934306569343
0.038037225042301184 0.6916058394160584
0.038917089678511 0.6916058394160584
0.038917089678511 0.6925182481751825
0.04020304568527919 0.6925182481751825
0.040406091370558374 0.6925182481751825
0.041895093062605755 0.6925182481751825
0.041895093062605755 0.6934306569343066
0.04236886632825719 0.6934306569343066
0.042504230118443315 0.6934306569343066
0.0427072758037225 0.6934306569343066
0.0427072758037225 0.6943430656934306
0.04345177664974619 0.6943430656934306
0.04345177664974619 0.6952554744525548
0.043925549915397634 0.6952554744525548
0.04433164128595601 0.6952554744525548
0.04494077834179357 0.6952554744525548
0.04494077834179357 0.7007299270072993
0.04521150592216582 0.7007299270072993
0.045346869712351946 0.7007299270072993
0.045346869712351946 0.7016423357664233
0.04554991539763113 0.7016423357664233
0.04554991539763113 0.7025547445255474
0.045617597292724195 0.7025547445255474
0.04575296108291032 0.7025547445255474
0.04595600676818951 0.7025547445255474
0.0461590524534687 0.7025547445255474
0.046700507614213196 0.7025547445255474
0.046700507614213196 0.7034671532846716
0.04683587140439932 0.7034671532846716
0.047106598984771576 0.7034671532846716
0.047377326565143825 0.7034671532846716
0.047377326565143825 0.7043795620437956
0.04758037225042301 0.7043795620437956
0.047715736040609136 0.7043795620437956
0.04852791878172589 0.7043795620437956
0.04852791878172589 0.7052919708029197
0.04859560067681895 0.7052919708029197
0.04859560067681895 0.7062043795620438
0.048730964467005075 0.7062043795620438
0.049069373942470386 0.7062043795620438
0.049407783417935704 0.7062043795620438
0.04954314720812183 0.7062043795620438
0.04954314720812183 0.708029197080292
0.05028764805414552 0.708029197080292
0.05042301184433164 0.708029197080292
0.05191201353637902 0.708029197080292
0.05238578680203046 0.708029197080292
0.05265651438240271 0.708029197080292
0.05265651438240271 0.708941605839416
0.05279187817258883 0.708941605839416
0.052859560067681895 0.708941605839416
0.05313028764805414 0.708941605839416
0.053197969543147205 0.708941605839416
0.0534010152284264 0.708941605839416
0.05367174280879865 0.708941605839416
0.05367174280879865 0.7098540145985401
0.05414551607445008 0.7098540145985401
0.05414551607445008 0.7107664233576643
0.054957698815566836 0.7107664233576643
0.054957698815566836 0.7125912408759124
0.0550253807106599 0.7125912408759124
0.0550253807106599 0.7144160583941606
0.05516074450084602 0.7144160583941606
0.055296108291032146 0.7144160583941606
0.055296108291032146 0.7153284671532847
0.055702199661590526 0.7153284671532847
0.055702199661590526 0.7162408759124088
0.056311336717428086 0.7162408759124088
0.056311336717428086 0.7171532846715328
0.0566497461928934 0.7171532846715328
0.056988155668358714 0.7171532846715328
0.05759729272419628 0.7171532846715328
0.057732656514382405 0.7171532846715328
0.05813874788494078 0.7171532846715328
0.0582741116751269 0.7171532846715328
0.0582741116751269 0.718978102189781
0.06131979695431472 0.718978102189781
0.06131979695431472 0.7198905109489051
0.06172588832487309 0.7198905109489051
0.06172588832487309 0.7208029197080292
0.06301184433164128 0.7208029197080292
0.06301184433164128 0.7226277372262774
0.06307952622673435 0.7226277372262774
0.06321489001692047 0.7226277372262774
0.06341793570219967 0.7226277372262774
0.06341793570219967 0.7235401459854015
0.06355329949238579 0.7235401459854015
0.06355329949238579 0.7244525547445255
0.06619289340101522 0.7244525547445255
0.06619289340101522 0.7253649635036497
0.06632825719120135 0.7253649635036497
0.06754653130287648 0.7253649635036497
0.06754653130287648 0.7262773722627737
0.0676818950930626 0.7262773722627737
0.06795262267343485 0.7262773722627737
0.06808798646362098 0.7262773722627737
0.06815566835871405 0.7262773722627737
0.06815566835871405 0.7281021897810219
0.06849407783417935 0.7281021897810219
0.06849407783417935 0.7290145985401459
0.06883248730964467 0.7290145985401459
0.06883248730964467 0.7299270072992701
0.06917089678510999 0.7299270072992701
0.06917089678510999 0.7308394160583942
0.06971235194585448 0.7308394160583942
0.06984771573604061 0.7308394160583942
0.0703891708967851 0.7308394160583942
0.0703891708967851 0.7326642335766423
0.07133671742808799 0.7326642335766423
0.07147208121827411 0.7326642335766423
0.07160744500846024 0.7326642335766423
0.07160744500846024 0.7335766423357665
0.0722165820642978 0.7335766423357665
0.07235194585448393 0.7335766423357665
0.07255499153976311 0.7335766423357665
0.07255499153976311 0.7344890510948905
0.07336717428087987 0.7344890510948905
0.07350253807106599 0.7344890510948905
0.07445008460236886 0.7344890510948905
0.07465313028764806 0.7344890510948905
0.0751269035532995 0.7344890510948905
0.0751269035532995 0.7354014598540146
0.07539763113367175 0.7354014598540146
0.07539763113367175 0.7363138686131386
0.07560067681895093 0.7363138686131386
0.07593908629441624 0.7363138686131386
0.0760067681895093 0.7363138686131386
0.07614213197969544 0.7363138686131386
0.07742808798646363 0.7363138686131386
0.07756345177664975 0.7363138686131386
0.078917089678511 0.7363138686131386
0.078917089678511 0.7372262773722628
0.07905245346869712 0.7372262773722628
0.0794585448392555 0.7372262773722628
0.0794585448392555 0.7381386861313869
0.07972927241962775 0.7381386861313869
0.07986463620981388 0.7381386861313869
0.08006768189509306 0.7381386861313869
0.08006768189509306 0.7390510948905109
0.08067681895093062 0.7390510948905109
0.08067681895093062 0.739963503649635
0.08081218274111675 0.739963503649635
0.08148900169204738 0.739963503649635
0.08148900169204738 0.7408759124087592
0.08148900169204738 0.7436131386861314
0.0829103214890017 0.7436131386861314
0.0829103214890017 0.7454379562043796
0.0829103214890017 0.7463503649635036
0.08297800338409475 0.7463503649635036
0.08297800338409475 0.7481751824817519
0.083248730964467 0.7481751824817519
0.08351945854483926 0.7481751824817519
0.08365482233502539 0.7481751824817519
0.08500846023688663 0.7481751824817519
0.08514382402707275 0.7481751824817519
0.08575296108291032 0.7481751824817519
0.08575296108291032 0.7490875912408759
0.08595600676818951 0.7490875912408759
0.08609137055837564 0.7490875912408759
0.08622673434856176 0.7490875912408759
0.08636209813874789 0.7490875912408759
0.08730964467005076 0.7490875912408759
0.08730964467005076 0.75
0.08771573604060914 0.75
0.08771573604060914 0.7509124087591241
0.08812182741116752 0.7509124087591241
0.08825719120135364 0.7509124087591241
0.08893401015228426 0.7509124087591241
0.08906937394247039 0.7509124087591241
0.08920473773265651 0.7509124087591241
0.09001692047377327 0.7509124087591241
0.0901522842639594 0.7509124087591241
0.09035532994923857 0.7509124087591241
0.09035532994923857 0.7527372262773723
0.09096446700507614 0.7527372262773723
0.09096446700507614 0.7545620437956204
0.09109983079526227 0.7545620437956204
0.09109983079526227 0.7554744525547445
0.09157360406091371 0.7554744525547445
0.09184433164128596 0.7554744525547445
0.09353637901861252 0.7554744525547445
0.09367174280879864 0.7554744525547445
0.09387478849407783 0.7554744525547445
0.09516074450084602 0.7554744525547445
0.09516074450084602 0.7572992700729927
0.0966497461928934 0.7572992700729927
0.09685279187817258 0.7572992700729927
0.09712351945854483 0.7572992700729927
0.09712351945854483 0.7582116788321168
0.09786802030456852 0.7582116788321168
0.09800338409475465 0.7582116788321168
0.09840947546531303 0.7582116788321168
0.09854483925549916 0.7582116788321168
0.09895093062605753 0.7582116788321168
0.09895093062605753 0.7591240875912408
0.0995600676818951 0.7591240875912408
0.0995600676818951 0.760036496350365
0.09976311336717428 0.760036496350365
0.09976311336717428 0.7609489051094891
0.09996615905245347 0.7609489051094891
0.09996615905245347 0.7618613138686131
0.10037225042301184 0.7618613138686131
0.10037225042301184 0.7627737226277372
0.10084602368866329 0.7627737226277372
0.10098138747884941 0.7627737226277372
0.10138747884940778 0.7627737226277372
0.10152284263959391 0.7627737226277372
0.10429780033840948 0.7627737226277372
0.10429780033840948 0.7636861313868614
0.10490693739424704 0.7636861313868614
0.10490693739424704 0.7645985401459854
0.10578680203045686 0.7645985401459854
0.10578680203045686 0.7655109489051095
0.10598984771573604 0.7655109489051095
0.10639593908629441 0.7655109489051095
0.1068020304568528 0.7655109489051095
0.1068020304568528 0.7664233576642335
0.10741116751269035 0.7664233576642335
0.10741116751269035 0.7673357664233577
0.10991539763113367 0.7673357664233577
0.1100507614213198 0.7673357664233577
0.11011844331641286 0.7673357664233577
0.11011844331641286 0.7682481751824818
0.11079526226734349 0.7682481751824818
0.11079526226734349 0.7691605839416058
0.11093062605752961 0.7691605839416058
0.11093062605752961 0.7700729927007299
0.11126903553299493 0.7700729927007299
0.11126903553299493 0.7718978102189781
0.11133671742808798 0.7718978102189781
0.11133671742808798 0.7737226277372263
0.11140439932318105 0.7737226277372263
0.11153976311336718 0.7737226277372263
0.11228426395939087 0.7737226277372263
0.11228426395939087 0.7746350364963503
0.11323181049069374 0.7746350364963503
0.11323181049069374 0.781934306569343
0.11336717428087986 0.781934306569343
0.11336717428087986 0.7828467153284672
0.11343485617597293 0.7828467153284672
0.11343485617597293 0.7846715328467153
0.11343485617597293 0.7855839416058394
0.11370558375634518 0.7855839416058394
0.1143824027072758 0.7855839416058394
0.114585448392555 0.7855839416058394
0.11600676818950931 0.7855839416058394
0.1162098138747885 0.7855839416058394
0.11627749576988156 0.7855839416058394
0.11627749576988156 0.7864963503649635
0.1165482233502538 0.7864963503649635
0.1165482233502538 0.7874087591240876
0.116751269035533 0.7874087591240876
0.11681895093062605 0.7874087591240876
0.11695431472081218 0.7874087591240876
0.11796954314720812 0.7874087591240876
0.11796954314720812 0.7883211678832117
0.11871404399323181 0.7883211678832117
0.11884940778341793 0.7883211678832117
0.11912013536379018 0.7883211678832117
0.11959390862944162 0.7883211678832117
0.11959390862944162 0.7901459854014599
0.12006768189509306 0.7901459854014599
0.12020304568527919 0.7901459854014599
0.12047377326565144 0.7901459854014599
0.12047377326565144 0.791058394160584
0.12128595600676818 0.791058394160584
0.12155668358714045 0.791058394160584
0.12169204737732657 0.791058394160584
0.12203045685279187 0.791058394160584
0.12223350253807107 0.791058394160584
0.12243654822335025 0.791058394160584
0.12243654822335025 0.791970802919708
0.12412859560067682 0.791970802919708
0.12467005076142132 0.791970802919708
0.1256175972927242 0.791970802919708
0.1256175972927242 0.7937956204379562
0.1256175972927242 0.7947080291970803
0.12568527918781727 0.7947080291970803
0.12582064297800338 0.7947080291970803
0.1262944162436548 0.7947080291970803
0.12642978003384095 0.7947080291970803
0.1267005076142132 0.7947080291970803
0.12785109983079526 0.7947080291970803
0.12785109983079526 0.7956204379562044
0.12805414551607444 0.7956204379562044
0.12818950930626058 0.7956204379562044
0.12927241962774957 0.7956204379562044
0.1294077834179357 0.7956204379562044
0.12954314720812182 0.7956204379562044
0.12954314720812182 0.7965328467153284
0.12967851099830796 0.7965328467153284
0.13001692047377328 0.7965328467153284
0.13042301184433164 0.7965328467153284
0.13042301184433164 0.801094890510949
0.1310321489001692 0.801094890510949
0.13116751269035534 0.801094890510949
0.13184433164128595 0.801094890510949
0.1319796954314721 0.801094890510949
0.13387478849407783 0.801094890510949
0.13401015228426397 0.801094890510949
0.134077834179357 0.801094890510949
0.13434856175972928 0.801094890510949
0.1344839255499154 0.801094890510949
0.13461928934010153 0.801094890510949
0.1348223350253807 0.801094890510949
0.1348223350253807 0.802007299270073
0.13563451776649746 0.802007299270073
0.1357698815566836 0.802007299270073
0.1373942470389171 0.802007299270073
0.1373942470389171 0.8029197080291971
0.13766497461928934 0.8029197080291971
0.13766497461928934 0.8056569343065694
0.13786802030456852 0.8056569343065694
0.13807106598984772 0.8056569343065694
0.13901861252115058 0.8056569343065694
0.13901861252115058 0.8065693430656934
0.1393570219966159 0.8065693430656934
0.1393570219966159 0.8083941605839416
0.14192893401015227 0.8083941605839416
0.14213197969543148 0.8083941605839416
0.1426057529610829 0.8083941605839416
0.1426057529610829 0.8093065693430657
0.14274111675126905 0.8093065693430657
0.14274111675126905 0.8102189781021898
0.1433502538071066 0.8102189781021898
0.14348561759729273 0.8102189781021898
0.1435532994923858 0.8102189781021898
0.1436886632825719 0.8102189781021898
0.1436886632825719 0.8111313868613139
0.14402707275803722 0.8111313868613139
0.14402707275803722 0.8120437956204379
0.1440947546531303 0.8120437956204379
0.1442301184433164 0.8120437956204379
0.14450084602368865 0.8120437956204379
0.14450084602368865 0.8129562043795621
0.14456852791878172 0.8129562043795621
0.14456852791878172 0.8147810218978102
0.14531302876480542 0.8147810218978102
0.14531302876480542 0.8156934306569343
0.14686971235194585 0.8156934306569343
0.14686971235194585 0.8166058394160584
0.1476818950930626 0.8166058394160584
0.1476818950930626 0.8220802919708029
0.14849407783417937 0.8220802919708029
0.14862944162436548 0.8220802919708029
0.14869712351945855 0.8220802919708029
0.14883248730964466 0.8220802919708029
0.1489678510998308 0.8220802919708029
0.1489678510998308 0.822992700729927
0.1493062605752961 0.822992700729927
0.1493062605752961 0.823905109489051
0.14957698815566836 0.823905109489051
0.1498477157360406 0.823905109489051
0.15065989847715736 0.823905109489051
0.15065989847715736 0.8248175182481752
0.15126903553299492 0.8248175182481752
0.15160744500846024 0.8248175182481752
0.15160744500846024 0.8257299270072993
0.15241962774957699 0.8257299270072993
0.15241962774957699 0.8266423357664233
0.15248730964467005 0.8266423357664233
0.15262267343485617 0.8266423357664233
0.15289340101522841 0.8266423357664233
0.15289340101522841 0.8275547445255474
0.1531641285956007 0.8275547445255474
0.1531641285956007 0.833029197080292
0.15377326565143823 0.833029197080292
0.15390862944162437 0.833029197080292
0.15532994923857868 0.833029197080292
0.15553299492385786 0.833029197080292
0.15668358714043992 0.833029197080292
0.15668358714043992 0.833941605839416
0.15722504230118442 0.833941605839416
0.15736040609137056 0.833941605839416
0.15790186125211506 0.833941605839416
0.1580372250423012 0.833941605839416
0.1585786802030457 0.833941605839416
0.1587140439932318 0.833941605839416
0.15986463620981387 0.833941605839416
0.15986463620981387 0.8348540145985401
0.16027072758037225 0.8348540145985401
0.16040609137055836 0.8348540145985401
0.16081218274111675 0.8348540145985401
0.16081218274111675 0.8357664233576643
0.1618274111675127 0.8357664233576643
0.1618274111675127 0.8366788321167883
0.16243654822335024 0.8366788321167883
0.16243654822335024 0.8385036496350365
0.16460236886632826 0.8385036496350365
0.16514382402707276 0.8385036496350365
0.16568527918781725 0.8385036496350365
0.1658206429780034 0.8385036496350365
0.1661590524534687 0.8385036496350365
0.16629441624365482 0.8385036496350365
0.16697123519458545 0.8385036496350365
0.16697123519458545 0.8394160583941606
0.16785109983079527 0.8394160583941606
0.16798646362098138 0.8394160583941606
0.16798646362098138 0.8403284671532847
0.16805414551607445 0.8403284671532847
0.16805414551607445 0.8458029197080292
0.16852791878172588 0.8458029197080292
0.16852791878172588 0.8467153284671532
0.16879864636209813 0.8467153284671532
0.16879864636209813 0.8476277372262774
0.16927241962774958 0.8476277372262774
0.16927241962774958 0.8485401459854015
0.16934010152284265 0.8485401459854015
0.16967851099830794 0.8485401459854015
0.17055837563451776 0.8485401459854015
0.17055837563451776 0.8503649635036497
0.17096446700507614 0.8503649635036497
0.17096446700507614 0.8521897810218978
0.17137055837563453 0.8521897810218978
0.17150592216582064 0.8521897810218978
0.17150592216582064 0.8531021897810219
0.1726565143824027 0.8531021897810219
0.17279187817258884 0.8531021897810219
0.17313028764805413 0.8531021897810219
0.17346869712351945 0.8531021897810219
0.17353637901861252 0.8531021897810219
0.17353637901861252 0.8549270072992701
0.17367174280879866 0.8549270072992701
0.17380710659898477 0.8549270072992701
0.1739424703891709 0.8549270072992701
0.1739424703891709 0.8558394160583942
0.17414551607445009 0.8558394160583942
0.17414551607445009 0.8567518248175182
0.17678510998307953 0.8567518248175182
0.17678510998307953 0.8576642335766423
0.17759729272419628 0.8576642335766423
0.17773265651438241 0.8576642335766423
0.1784771573604061 0.8576642335766423
0.1784771573604061 0.8585766423357665
0.17888324873096448 0.8585766423357665
0.17915397631133673 0.8585766423357665
0.17915397631133673 0.8594890510948905
0.17942470389170898 0.8594890510948905
0.17942470389170898 0.8604014598540146
0.17949238578680202 0.8604014598540146
0.17969543147208122 0.8604014598540146
0.18050761421319797 0.8604014598540146
0.1806429780033841 0.8604014598540146
0.18104906937394247 0.8604014598540146
0.18145516074450085 0.8604014598540146
0.18165820642978003 0.8604014598540146
0.18165820642978003 0.8622262773722628
0.18253807106598985 0.8622262773722628
0.18267343485617596 0.8622262773722628
0.18416243654822334 0.8622262773722628
0.18416243654822334 0.8631386861313869
0.18450084602368866 0.8631386861313869
0.1846362098138748 0.8631386861313869
0.18483925549915398 0.8631386861313869
0.18483925549915398 0.8640510948905109
0.1865989847715736 0.8640510948905109
0.1865989847715736 0.8677007299270073
0.187005076142132 0.8677007299270073
0.187005076142132 0.8686131386861314
0.1876818950930626 0.8686131386861314
0.1876818950930626 0.8695255474452555
0.18937394247038916 0.8695255474452555
0.18978003384094755 0.8695255474452555
0.18991539763113366 0.8695255474452555
0.18991539763113366 0.8713503649635036
0.18998307952622673 0.8713503649635036
0.18998307952622673 0.8722627737226277
0.19194585448392554 0.8722627737226277
0.19194585448392554 0.8731751824817519
0.19370558375634517 0.8731751824817519
0.19411167512690355 0.8731751824817519
0.1962098138747885 0.8731751824817519
0.1962098138747885 0.8740875912408759
0.1963451776649746 0.8740875912408759
0.19776649746192893 0.8740875912408759
0.19776649746192893 0.875
0.19884940778341795 0.875
0.19898477157360406 0.875
0.1991201353637902 0.875
0.1991201353637902 0.8759124087591241
0.1997969543147208 0.8759124087591241
0.1997969543147208 0.8768248175182481
0.20067681895093062 0.8768248175182481
0.20067681895093062 0.8777372262773723
0.20142131979695432 0.8777372262773723
0.20142131979695432 0.8795620437956204
0.2039932318104907 0.8795620437956204
0.2041285956006768 0.8795620437956204
0.20426395939086295 0.8795620437956204
0.20439932318104906 0.8795620437956204
0.20480541455160745 0.8795620437956204
0.206497461928934 0.8795620437956204
0.20663282571912014 0.8795620437956204
0.20676818950930625 0.8795620437956204
0.20737732656514382 0.8795620437956204
0.20737732656514382 0.8813868613138686
0.2074450084602369 0.8813868613138686
0.207580372250423 0.8813868613138686
0.20805414551607446 0.8813868613138686
0.20805414551607446 0.8822992700729927
0.20866328257191202 0.8822992700729927
0.20866328257191202 0.8841240875912408
0.20967851099830795 0.8841240875912408
0.20967851099830795 0.885036496350365
0.2104906937394247 0.885036496350365
0.2104906937394247 0.8868613138686131
0.21225042301184432 0.8868613138686131
0.2136040609137056 0.8868613138686131
0.2148223350253807 0.8868613138686131
0.2148223350253807 0.8877737226277372
0.21495769881556684 0.8877737226277372
0.21495769881556684 0.8886861313868614
0.21509306260575295 0.8886861313868614
0.21543147208121827 0.8886861313868614
0.2155668358714044 0.8886861313868614
0.21590524534686972 0.8886861313868614
0.21617597292724197 0.8886861313868614
0.2166497461928934 0.8886861313868614
0.2166497461928934 0.8895985401459854
0.21834179357021996 0.8895985401459854
0.21868020304568528 0.8895985401459854
0.2206429780033841 0.8895985401459854
0.2206429780033841 0.8905109489051095
0.22111675126903554 0.8905109489051095
0.22159052453468697 0.8905109489051095
0.2219289340101523 0.8905109489051095
0.22199661590524536 0.8905109489051095
0.22213197969543147 0.8905109489051095
0.22233502538071065 0.8905109489051095
0.2224703891708968 0.8905109489051095
0.2224703891708968 0.8914233576642335
0.22307952622673435 0.8914233576642335
0.22321489001692046 0.8914233576642335
0.2234856175972927 0.8914233576642335
0.2234856175972927 0.8923357664233577
0.22368866328257192 0.8923357664233577
0.2251776649746193 0.8923357664233577
0.22538071065989848 0.8923357664233577
0.2255160744500846 0.8923357664233577
0.22565143824027073 0.8923357664233577
0.2263959390862944 0.8923357664233577
0.2263959390862944 0.8932481751824818
0.22869712351945853 0.8932481751824818
0.22869712351945853 0.8941605839416058
0.22890016920473774 0.8941605839416058
0.22903553299492385 0.8941605839416058
0.2297123519458545 0.8941605839416058
0.2297123519458545 0.8950729927007299
0.23018612521150592 0.8950729927007299
0.23032148900169205 0.8950729927007299
0.23323181049069375 0.8950729927007299
0.23323181049069375 0.8959854014598541
0.23336717428087986 0.8959854014598541
0.23397631133671742 0.8959854014598541
0.23411167512690356 0.8959854014598541
0.23485617597292724 0.8959854014598541
0.23499153976311338 0.8959854014598541
0.23749576988155668 0.8959854014598541
0.23749576988155668 0.8968978102189781
0.23756345177664975 0.8968978102189781
0.23756345177664975 0.8978102189781022
0.237834179357022 0.8978102189781022
0.23810490693739425 0.8978102189781022
0.23878172588832489 0.8978102189781022
0.23878172588832489 0.8987226277372263
0.24060913705583756 0.8987226277372263
0.2407445008460237 0.8987226277372263
0.24094754653130288 0.8987226277372263
0.241082910321489 0.8987226277372263
0.24196277495769883 0.8987226277372263
0.24196277495769883 0.8996350364963503
0.24230118443316412 0.8996350364963503
0.24243654822335026 0.8996350364963503
0.24345177664974618 0.8996350364963503
0.24358714043993232 0.8996350364963503
0.24412859560067682 0.8996350364963503
0.24426395939086296 0.8996350364963503
0.24710659898477158 0.8996350364963503
0.2472419627749577 0.8996350364963503
0.24900169204737732 0.8996350364963503
0.2492047377326565 0.8996350364963503
0.25042301184433163 0.8996350364963503
0.2506937394247039 0.8996350364963503
0.2510321489001692 0.8996350364963503
0.25130287648054145 0.8996350364963503
0.25272419627749576 0.8996350364963503
0.25272419627749576 0.9005474452554745
0.25299492385786804 0.9005474452554745
0.25299492385786804 0.9014598540145985
0.2531302876480541 0.9014598540145985
0.2531302876480541 0.9032846715328468
0.2541455160744501 0.9032846715328468
0.2541455160744501 0.9041970802919708
0.25441624365482235 0.9041970802919708
0.25441624365482235 0.9051094890510949
0.2544839255499154 0.9051094890510949
0.2544839255499154 0.906021897810219
0.25658206429780034 0.906021897810219
0.2567851099830795 0.906021897810219
0.25766497461928933 0.906021897810219
0.25766497461928933 0.906934306569343
0.25888324873096447 0.906934306569343
0.25908629441624365 0.906934306569343
0.2606429780033841 0.906934306569343
0.26077834179357023 0.906934306569343
0.26165820642978005 0.906934306569343
0.26165820642978005 0.9078467153284672
0.2624027072758037 0.9078467153284672
0.2624027072758037 0.9087591240875912
0.2631472081218274 0.9087591240875912
0.26328257191201354 0.9087591240875912
0.26355329949238576 0.9087591240875912
0.26355329949238576 0.9096715328467153
0.26416243654822336 0.9096715328467153
0.2642978003384095 0.9096715328467153
0.2646362098138748 0.9096715328467153
0.2647715736040609 0.9096715328467153
0.265989847715736 0.9096715328467153
0.2665989847715736 0.9096715328467153
0.26693739424703894 0.9096715328467153
0.267072758037225 0.9096715328467153
0.2671404399323181 0.9096715328467153
0.2671404399323181 0.9105839416058394
0.26741116751269034 0.9105839416058394
0.2675465313028765 0.9105839416058394
0.26849407783417933 0.9105839416058394
0.2686294416243655 0.9105839416058394
0.27086294416243656 0.9105839416058394
0.2709983079526227 0.9105839416058394
0.2712690355329949 0.9105839416058394
0.27140439932318106 0.9105839416058394
0.2718104906937394 0.9105839416058394
0.2718104906937394 0.9114963503649635
0.27282571912013537 0.9114963503649635
0.2731641285956007 0.9114963503649635
0.27357021996615905 0.9114963503649635
0.27472081218274114 0.9114963503649635
0.27472081218274114 0.9124087591240876
0.27614213197969545 0.9124087591240876
0.27627749576988153 0.9124087591240876
0.27668358714043995 0.9124087591240876
0.27668358714043995 0.9133211678832117
0.27722504230118444 0.9133211678832117
0.2783756345177665 0.9133211678832117
0.2789847715736041 0.9133211678832117
0.27918781725888325 0.9133211678832117
0.2794585448392555 0.9133211678832117
0.2794585448392555 0.9151459854014599
0.28115059221658206 0.9151459854014599
0.28135363790186124 0.9151459854014599
0.2816243654822335 0.9151459854014599
0.2818274111675127 0.9151459854014599
0.2820304568527919 0.9151459854014599
0.282165820642978 0.9151459854014599
0.28243654822335024 0.9151459854014599
0.28284263959390865 0.9151459854014599
0.28284263959390865 0.916058394160584
0.28318104906937397 0.916058394160584
0.28318104906937397 0.916970802919708
0.28351945854483923 0.916970802919708
0.28365482233502537 0.916970802919708
0.28372250423011847 0.916970802919708
0.28385786802030455 0.916970802919708
0.2867005076142132 0.916970802919708
0.2867005076142132 0.9197080291970803
0.2873773265651438 0.9197080291970803
0.287580372250423 0.9197080291970803
0.2879864636209814 0.9197080291970803
0.2881218274111675 0.9197080291970803
0.28893401015228426 0.9197080291970803
0.28893401015228426 0.9206204379562044
0.28913705583756344 0.9206204379562044
0.28913705583756344 0.9215328467153284
0.29001692047377325 0.9215328467153284
0.29021996615905243 0.9215328467153284
0.29164128595600675 0.9215328467153284
0.29164128595600675 0.9224452554744526
0.2924534686971235 0.9224452554744526
0.29258883248730966 0.9224452554744526
0.2927241962774958 0.9224452554744526
0.2927241962774958 0.9233576642335767
0.29333333333333333 0.9233576642335767
0.2936040609137056 0.9233576642335767
0.29455160744500847 0.9233576642335767
0.29455160744500847 0.9242700729927007
0.29475465313028765 0.9242700729927007
0.2948900169204738 0.9242700729927007
0.29671742808798646 0.9242700729927007
0.2971912013536379 0.9242700729927007
0.2977326565143824 0.9242700729927007
0.29786802030456855 0.9242700729927007
0.2991539763113367 0.9242700729927007
0.29928934010152286 0.9242700729927007
0.29976311336717426 0.9242700729927007
0.29976311336717426 0.9251824817518248
0.3001015228426396 0.9251824817518248
0.3002368866328257 0.9251824817518248
0.3002368866328257 0.926094890510949
0.30084602368866326 0.926094890510949
0.30084602368866326 0.927007299270073
0.302741116751269 0.927007299270073
0.30314720812182744 0.927007299270073
0.3035532994923858 0.927007299270073
0.30368866328257194 0.927007299270073
0.30395939086294416 0.927007299270073
0.3040947546531303 0.927007299270073
0.3051776649746193 0.927007299270073
0.3051776649746193 0.9279197080291971
0.3084263959390863 0.9279197080291971
0.3084263959390863 0.9288321167883211
0.3093062605752961 0.9288321167883211
0.3094416243654822 0.9288321167883211
0.3098477157360406 0.9288321167883211
0.3100507614213198 0.9288321167883211
0.3101861252115059 0.9288321167883211
0.31065989847715736 0.9288321167883211
0.31086294416243654 0.9288321167883211
0.31147208121827413 0.9288321167883211
0.3116074450084602 0.9288321167883211
0.3116751269035533 0.9288321167883211
0.3116751269035533 0.9297445255474452
0.31248730964467003 0.9297445255474452
0.31248730964467003 0.9306569343065694
0.31370558375634516 0.9306569343065694
0.31390862944162434 0.9306569343065694
0.3149238578680203 0.9306569343065694
0.3151945854483926 0.9306569343065694
0.31648054145516075 0.9306569343065694
0.3166159052453469 0.9306569343065694
0.31864636209813874 0.9306569343065694
0.31864636209813874 0.9315693430656934
0.31871404399323183 0.9315693430656934
0.31871404399323183 0.9324817518248175
0.3191201353637902 0.9324817518248175
0.3193908629441624 0.9324817518248175
0.3202707275803722 0.9324817518248175
0.32040609137055837 0.9324817518248175
0.3218950930626058 0.9324817518248175
0.3218950930626058 0.9333941605839416
0.32203045685279186 0.9333941605839416
0.32230118443316413 0.9333941605839416
0.32351945854483927 0.9333941605839416
0.3237901861252115 0.9333941605839416
0.3244670050761421 0.9333941605839416
0.32541455160744504 0.9333941605839416
0.32642978003384093 0.9333941605839416
0.3266328257191201 0.9333941605839416
0.32710659898477157 0.9333941605839416
0.32710659898477157 0.9343065693430657
0.32825719120135366 0.9343065693430657
0.3285279187817259 0.9343065693430657
0.3294754653130288 0.9343065693430657
0.3294754653130288 0.9352189781021898
0.33042301184433165 0.9352189781021898
0.3305583756345178 0.9352189781021898
0.3315736040609137 0.9352189781021898
0.3317089678510998 0.9352189781021898
0.33380710659898477 0.9352189781021898
0.33380710659898477 0.9361313868613139
0.33380710659898477 0.9379562043795621
0.33401015228426395 0.9379562043795621
0.3342808798646362 0.9379562043795621
0.3347546531302876 0.9379562043795621
0.33543147208121826 0.9379562043795621
0.3357698815566836 0.9379562043795621
0.3363113367174281 0.9379562043795621
0.3364467005076142 0.9379562043795621
0.33712351945854485 0.9379562043795621
0.3380710659898477 0.9379562043795621
0.3382741116751269 0.9379562043795621
0.340575296108291 0.9379562043795621
0.34071065989847715 0.9379562043795621
0.34131979695431475 0.9379562043795621
0.34131979695431475 0.9388686131386861
0.34165820642978 0.9388686131386861
0.34186125211505924 0.9388686131386861
0.34219966159052456 0.9388686131386861
0.34233502538071064 0.9388686131386861
0.3426057529610829 0.9388686131386861
0.34274111675126906 0.9388686131386861
0.34382402707275805 0.9388686131386861
0.3442301184433164 0.9388686131386861
0.34436548223350255 0.9388686131386861
0.34470389170896787 0.9388686131386861
0.3447715736040609 0.9388686131386861
0.34490693739424705 0.9388686131386861
0.34544839255499155 0.9388686131386861
0.3455837563451777 0.9388686131386861
0.3456514382402707 0.9388686131386861
0.34632825719120136 0.9388686131386861
0.3467343485617597 0.9388686131386861
0.34686971235194586 0.9388686131386861
0.3469373942470389 0.9388686131386861
0.34707275803722504 0.9388686131386861
0.3472758037225042 0.9388686131386861
0.3474788494077834 0.9388686131386861
0.34761421319796953 0.9388686131386861
0.3484263959390863 0.9388686131386861
0.34856175972927245 0.9388686131386861
0.34856175972927245 0.9397810218978102
0.34903553299492385 0.9397810218978102
0.34903553299492385 0.9406934306569343
0.3497123519458545 0.9406934306569343
0.35208121827411165 0.9406934306569343
0.35235194585448393 0.9406934306569343
0.35235194585448393 0.9416058394160584
0.35248730964467007 0.9416058394160584
0.35248730964467007 0.9425182481751825
0.3539763113367174 0.9425182481751825
0.35411167512690356 0.9425182481751825
0.3541793570219966 0.9425182481751825
0.35431472081218274 0.9425182481751825
0.3549915397631134 0.9425182481751825
0.3549915397631134 0.9434306569343066
0.35627749576988155 0.9434306569343066
0.3564128595600677 0.9434306569343066
0.3570219966159052 0.9434306569343066
0.3572927241962775 0.9434306569343066
0.35796954314720814 0.9434306569343066
0.35796954314720814 0.9443430656934306
0.3608798646362098 0.9443430656934306
0.36101522842639594 0.9443430656934306
0.3612859560067682 0.9443430656934306
0.3617597292724196 0.9443430656934306
0.36609137055837565 0.9443430656934306
0.36636209813874787 0.9443430656934306
0.3668358714043993 0.9443430656934306
0.36771573604060914 0.9443430656934306
0.3678510998307953 0.9443430656934306
0.36798646362098136 0.9443430656934306
0.3723181049069374 0.9443430656934306
0.37245346869712354 0.9443430656934306
0.3739424703891709 0.9443430656934306
0.374077834179357 0.9443430656934306
0.3745516074450085 0.9443430656934306
0.375093062605753 0.9443430656934306
0.37529610829103216 0.9443430656934306
0.3754314720812183 0.9443430656934306
0.3756345177664975 0.9443430656934306
0.37583756345177666 0.9443430656934306
0.37658206429780033 0.9443430656934306
0.37658206429780033 0.9452554744525548
0.3768527918781726 0.9452554744525548
0.3769881556683587 0.9452554744525548
0.37712351945854483 0.9452554744525548
0.37725888324873097 0.9452554744525548
0.3775972927241963 0.9452554744525548
0.3777326565143824 0.9452554744525548
0.3795600676818951 0.9452554744525548
0.38003384094754655 0.9452554744525548
0.3811844331641286 0.9452554744525548
0.38138747884940777 0.9452554744525548
0.3829441624365482 0.9452554744525548
0.38307952622673436 0.9452554744525548
0.3842978003384095 0.9452554744525548
0.3851776649746193 0.9452554744525548
0.3861928934010152 0.9452554744525548
0.3864636209813875 0.9452554744525548
0.3871404399323181 0.9452554744525548
0.38727580372250425 0.9452554744525548
0.38741116751269034 0.9452554744525548
0.38741116751269034 0.9461678832116789
0.38802030456852793 0.9461678832116789
0.38802030456852793 0.9470802919708029
0.38815566835871407 0.9470802919708029
0.38829103214890015 0.9470802919708029
0.39086294416243655 0.9470802919708029
0.3909983079526227 0.9470802919708029
0.3932318104906937 0.9470802919708029
0.393502538071066 0.9470802919708029
0.3943824027072758 0.9470802919708029
0.39451776649746195 0.9470802919708029
0.3954653130287648 0.9470802919708029
0.39560067681895095 0.9470802919708029
0.39661590524534684 0.9470802919708029
0.3968189509306261 0.9470802919708029
0.39830795262267343 0.9470802919708029
0.3985786802030457 0.9470802919708029
0.39864636209813875 0.9470802919708029
0.39864636209813875 0.947992700729927
0.39884940778341793 0.947992700729927
0.39898477157360407 0.947992700729927
0.3992554991539763 0.947992700729927
0.39952622673434857 0.947992700729927
0.3999323181049069 0.947992700729927
0.40060913705583756 0.947992700729927
0.4012182741116751 0.947992700729927
0.40142131979695433 0.947992700729927
0.4018274111675127 0.947992700729927
0.40189509306260573 0.947992700729927
0.4020304568527919 0.947992700729927
0.402165820642978 0.947992700729927
0.4023688663282572 0.947992700729927
0.40419627749576986 0.947992700729927
0.404331641285956 0.947992700729927
0.4071065989847716 0.947992700729927
0.4071065989847716 0.948905109489051
0.4072419627749577 0.948905109489051
0.40805414551607444 0.948905109489051
0.4081895093062606 0.948905109489051
0.41150592216582066 0.948905109489051
0.4115736040609137 0.9498175182481752
0.4123181049069374 0.9498175182481752
0.4124534686971235 0.9498175182481752
0.4126565143824027 0.9498175182481752
0.4135363790186125 0.9498175182481752
0.4136040609137056 0.9498175182481752
0.4138747884940778 0.9498175182481752
0.4159729272419628 0.9498175182481752
0.4159729272419628 0.9507299270072993
0.41617597292724196 0.9507299270072993
0.41644670050761423 0.9507299270072993
0.4165820642978003 0.9507299270072993
0.41692047377326563 0.9507299270072993
0.41725888324873095 0.9507299270072993
0.4173942470389171 0.9507299270072993
0.4180033840947546 0.9507299270072993
0.4190862944162437 0.9507299270072993
0.4191539763113367 0.9507299270072993
0.419424703891709 0.9507299270072993
0.42016920473773267 0.9507299270072993
0.4203045685279188 0.9507299270072993
0.42037225042301185 0.9507299270072993
0.420507614213198 0.9507299270072993
0.4213197969543147 0.9507299270072993
0.4220642978003384 0.9507299270072993
0.4222673434856176 0.9507299270072993
0.42260575296108294 0.9507299270072993
0.42314720812182743 0.9507299270072993
0.4235532994923858 0.9507299270072993
0.42368866328257193 0.9507299270072993
0.423824027072758 0.9507299270072993
0.4240947546531303 0.9507299270072993
0.42423011844331643 0.9507299270072993
0.42450084602368865 0.9507299270072993
0.4246362098138748 0.9507299270072993
0.4262605752961083 0.9507299270072993
0.4268020304568528 0.9507299270072993
0.4269373942470389 0.9507299270072993
0.42707275803722505 0.9507299270072993
0.4280203045685279 0.9507299270072993
0.4280203045685279 0.9516423357664233
0.4291032148900169 0.9516423357664233
0.4291032148900169 0.9525547445255474
0.4305245346869712 0.9525547445255474
0.43065989847715735 0.9525547445255474
0.43126903553299495 0.9525547445255474
0.43126903553299495 0.9534671532846716
0.4322165820642978 0.9534671532846716
0.43235194585448394 0.9534671532846716
0.4344500846023689 0.9534671532846716
0.43465313028764807 0.9534671532846716
0.43539763113367175 0.9534671532846716
0.4356006768189509 0.9534671532846716
0.43702199661590524 0.9534671532846716
0.4371573604060914 0.9534671532846716
0.4380372250423012 0.9534671532846716
0.4383079526226734 0.9534671532846716
0.43871404399323183 0.9534671532846716
0.4388494077834179 0.9534671532846716
0.4397292724196277 0.9534671532846716
0.43986463620981386 0.9534671532846716
0.44006768189509304 0.9534671532846716
0.4403384094754653 0.9534671532846716
0.44189509306260577 0.9534671532846716
0.44189509306260577 0.9543795620437956
0.442165820642978 0.9543795620437956
0.4425719120135364 0.9543795620437956
0.4428426395939086 0.9543795620437956
0.4443993231810491 0.9543795620437956
0.4445346869712352 0.9543795620437956
0.44534686971235193 0.9543795620437956
0.44548223350253807 0.9543795620437956
0.44595600676818953 0.9543795620437956
0.44595600676818953 0.9552919708029197
0.44676818950930625 0.9552919708029197
0.4469035532994924 0.9552919708029197
0.44839255499153974 0.9552919708029197
0.4485279187817259 0.9552919708029197
0.4489340101522843 0.9552919708029197
0.4489340101522843 0.9562043795620438
0.44913705583756347 0.9562043795620438
0.4500846023688663 0.9562043795620438
0.45042301184433164 0.9562043795620438
0.45076142131979696 0.9562043795620438
0.4522504230118443 0.9562043795620438
0.4525211505922166 0.9562043795620438
0.45258883248730963 0.9562043795620438
0.45272419627749577 0.9562043795620438
0.4531979695431472 0.9562043795620438
0.4533333333333333 0.9562043795620438
0.4537394247038917 0.9562043795620438
0.4538747884940778 0.9562043795620438
0.45407783417935704 0.9562043795620438
0.4542131979695431 0.9562043795620438
0.4544839255499154 0.9562043795620438
0.4547546531302876 0.9562043795620438
0.45597292724196276 0.9562043795620438
0.45597292724196276 0.9571167883211679
0.45705583756345175 0.9571167883211679
0.4571912013536379 0.9571167883211679
0.45793570219966157 0.9571167883211679
0.4580710659898477 0.9571167883211679
0.4588155668358714 0.9571167883211679
0.4590186125211506 0.9571167883211679
0.4597631133671743 0.9571167883211679
0.4600338409475465 0.9571167883211679
0.460575296108291 0.9571167883211679
0.46159052453468696 0.9571167883211679
0.46213197969543146 0.9571167883211679
0.46233502538071064 0.9571167883211679
0.4624703891708968 0.9571167883211679
0.4624703891708968 0.958029197080292
0.4636886632825719 0.958029197080292
0.46382402707275805 0.958029197080292
0.4639593908629442 0.958029197080292
0.46409475465313027 0.958029197080292
0.4655160744500846 0.958029197080292
0.4656514382402707 0.958029197080292
0.4658544839255499 0.958029197080292
0.4661252115059222 0.958029197080292
0.4661928934010152 0.958029197080292
0.4661928934010152 0.958941605839416
0.46653130287648054 0.958941605839416
0.46686971235194585 0.958941605839416
0.4676818950930626 0.958941605839416
0.4678172588832487 0.958941605839416
0.468087986463621 0.958941605839416
0.469238578680203 0.958941605839416
0.4695093062605753 0.958941605839416
0.46964467005076144 0.958941605839416
0.4703214890016921 0.958941605839416
0.47072758037225043 0.958941605839416
0.4720135363790186 0.958941605839416
0.47214890016920474 0.958941605839416
0.4741793570219966 0.958941605839416
0.47431472081218273 0.958941605839416
0.4787140439932318 0.958941605839416
0.47884940778341795 0.958941605839416
0.47966159052453466 0.958941605839416
0.4797969543147208 0.958941605839416
0.47993231810490694 0.958941605839416
0.4800676818950931 0.958941605839416
0.4803384094754653 0.958941605839416
0.4805414551607445 0.958941605839416
0.482165820642978 0.958941605839416
0.4823011844331641 0.958941605839416
0.48297800338409475 0.958941605839416
0.4831133671742809 0.958941605839416
0.4831810490693739 0.958941605839416
0.4833840947546531 0.958941605839416
0.48467005076142133 0.958941605839416
0.48467005076142133 0.9598540145985401
0.48480541455160747 0.9598540145985401
0.48480541455160747 0.9616788321167883
0.48494077834179355 0.9616788321167883
0.48554991539763115 0.9616788321167883
0.48568527918781723 0.9616788321167883
0.4862267343485618 0.9616788321167883
0.48663282571912014 0.9616788321167883
0.4867005076142132 0.9616788321167883
0.4868358714043993 0.9616788321167883
0.48717428087986464 0.9616788321167883
0.48717428087986464 0.9625912408759124
0.487580372250423 0.9625912408759124
0.4877834179357022 0.9625912408759124
0.4890693739424704 0.9625912408759124
0.4892047377326565 0.9625912408759124
0.48967851099830795 0.9625912408759124
0.4898138747884941 0.9625912408759124
0.49076142131979694 0.9625912408759124
0.49076142131979694 0.9635036496350365
0.4915736040609137 0.9635036496350365
0.49184433164128594 0.9635036496350365
0.49258883248730967 0.9635036496350365
0.49272419627749575 0.9635036496350365
0.49313028764805417 0.9635036496350365
0.494077834179357 0.9635036496350365
0.49421319796954316 0.9635036496350365
0.4943485617597293 0.9635036496350365
0.4950253807106599 0.9635036496350365
0.49529610829103216 0.9635036496350365
0.4963113367174281 0.9635036496350365
0.4963113367174281 0.9644160583941606
0.49658206429780033 0.9644160583941606
0.4969881556683587 0.9644160583941606
0.49780033840947546 0.9644160583941606
0.4979357021996616 0.9644160583941606
0.49976311336717427 0.9644160583941606
0.4998984771573604 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5027411167512691 0.9644160583941606
0.5029441624365483 0.9644160583941606
0.5030795262267344 0.9644160583941606
0.5038240270727581 0.9644160583941606
0.5039593908629442 0.9644160583941606
0.5053130287648054 0.9644160583941606
0.5057868020304569 0.9644160583941606
0.5062605752961082 0.9644160583941606
0.5063959390862944 0.9644160583941606
0.5063959390862944 0.9653284671532847
0.5084940778341793 0.9653284671532847
0.5086294416243655 0.9653284671532847
0.5099830795262267 0.9653284671532847
0.5101184433164129 0.9653284671532847
0.5116074450084602 0.9653284671532847
0.5117428087986463 0.9653284671532847
0.5138409475465313 0.9653284671532847
0.5140439932318105 0.9653284671532847
0.5141793570219966 0.9653284671532847
0.514585448392555 0.9653284671532847
0.514653130287648 0.9653284671532847
0.514653130287648 0.9662408759124088
0.515668358714044 0.9662408759124088
0.515668358714044 0.9671532846715328
0.5171573604060914 0.9671532846715328
0.5172927241962775 0.9671532846715328
0.5182402707275804 0.9671532846715328
0.5187817258883248 0.9671532846715328
0.5194585448392555 0.9671532846715328
0.5195939086294417 0.9671532846715328
0.5197292724196277 0.9671532846715328
0.5200676818950931 0.9671532846715328
0.5204737732656515 0.9671532846715328
0.5210152284263959 0.9671532846715328
0.5213536379018613 0.9671532846715328
0.5215566835871405 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5220304568527919 0.9671532846715328
0.5220304568527919 0.968065693430657
0.523248730964467 0.968065693430657
0.5233840947546531 0.968065693430657
0.5237225042301185 0.968065693430657
0.5238578680203045 0.968065693430657
0.5241285956006768 0.968065693430657
0.5242639593908629 0.968065693430657
0.5245346869712352 0.968065693430657
0.5245346869712352 0.968978102189781
0.5255499153976312 0.968978102189781
0.5259560067681895 0.968978102189781
0.5261590524534687 0.968978102189781
0.5262944162436548 0.968978102189781
0.526497461928934 0.968978102189781
0.5267681895093063 0.968978102189781
0.5269035532994923 0.968978102189781
0.5272419627749577 0.968978102189781
0.5273773265651438 0.968978102189781
0.5278510998307953 0.968978102189781
0.5279864636209813 0.968978102189781
0.5316412859560068 0.968978102189781
0.5317766497461929 0.968978102189781
0.5322504230118443 0.968978102189781
0.5325211505922166 0.968978102189781
0.5326565143824027 0.968978102189781
0.5328595600676819 0.968978102189781
0.5331979695431472 0.968978102189781
0.5333333333333333 0.968978102189781
0.5335363790186125 0.968978102189781
0.5336717428087987 0.968978102189781
0.535160744500846 0.968978102189781
0.5360406091370559 0.968978102189781
0.536243654822335 0.968978102189781
0.5363790186125211 0.968978102189781
0.537326565143824 0.968978102189781
0.5380710659898477 0.968978102189781
0.5403045685279187 0.968978102189781
0.5404399323181049 0.968978102189781
0.5424703891708967 0.968978102189781
0.5428087986463621 0.968978102189781
0.5432825719120136 0.968978102189781
0.5434179357021997 0.968978102189781
0.5460575296108291 0.968978102189781
0.5462605752961083 0.968978102189781
0.5478849407783418 0.968978102189781
0.548087986463621 0.968978102189781
0.5483587140439933 0.968978102189781
0.5486294416243654 0.968978102189781
0.5486971235194585 0.968978102189781
0.5488324873096446 0.968978102189781
0.5492385786802031 0.968978102189781
0.5493739424703892 0.968978102189781
0.5497123519458544 0.968978102189781
0.5498477157360406 0.968978102189781
0.5505922165820643 0.968978102189781
0.5507952622673434 0.968978102189781
0.5523519458544839 0.968978102189781
0.5523519458544839 0.9698905109489051
0.5527580372250424 0.9698905109489051
0.5529610829103215 0.9698905109489051
0.5531641285956007 0.9698905109489051
0.5537055837563452 0.9698905109489051
0.5538409475465313 0.9698905109489051
0.555668358714044 0.9698905109489051
0.5558714043993231 0.9698905109489051
0.5564805414551608 0.9698905109489051
0.5564805414551608 0.9708029197080292
0.5566159052453469 0.9708029197080292
0.556818950930626 0.9708029197080292
0.5583079526226734 0.9708029197080292
0.5585786802030457 0.9708029197080292
0.5591201353637902 0.9708029197080292
0.5593908629441624 0.9708029197080292
0.5604060913705584 0.9708029197080292
0.5607445008460237 0.9708029197080292
0.5619627749576989 0.9708029197080292
0.562098138747885 0.9708029197080292
0.5645346869712352 0.9708029197080292
0.5645346869712352 0.9717153284671532
0.5648054145516075 0.9717153284671532
0.5649407783417936 0.9717153284671532
0.5652791878172588 0.9717153284671532
0.5655499153976311 0.9717153284671532
0.5656852791878173 0.9717153284671532
0.5661590524534686 0.9717153284671532
0.5662944162436548 0.9717153284671532
0.5687986463620981 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5691370558375635 0.9717153284671532
0.5694754653130287 0.9717153284671532
0.5704230118443316 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5710321489001692 0.9717153284671532
0.5716412859560067 0.9717153284671532
0.5720473773265652 0.9717153284671532
0.5725888324873096 0.9717153284671532
0.572927241962775 0.9717153284671532
0.5730626057529611 0.9717153284671532
0.5747546531302876 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.576243654822335 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.5789509306260575 0.9717153284671532
0.5790862944162437 0.9717153284671532
0.5798984771573604 0.9717153284671532
0.5798984771573604 0.9726277372262774
0.580507614213198 0.9726277372262774
0.580642978003384 0.9726277372262774
0.5807783417935702 0.9726277372262774
0.5809137055837563 0.9726277372262774
0.5809813874788494 0.9726277372262774
0.5812521150592217 0.9726277372262774
0.5813197969543147 0.9726277372262774
0.5818612521150592 0.9726277372262774
0.583756345177665 0.9726277372262774
0.5838917089678511 0.9726277372262774
0.5843654822335025 0.9726277372262774
0.5849746192893401 0.9726277372262774
0.5851099830795262 0.9726277372262774
0.5852453468697123 0.9726277372262774
0.5855160744500846 0.9726277372262774
0.5855160744500846 0.9735401459854015
0.585989847715736 0.9735401459854015
0.5861928934010152 0.9735401459854015
0.5865989847715736 0.9735401459854015
0.5867343485617598 0.9735401459854015
0.5873434856175973 0.9735401459854015
0.5874788494077834 0.9735401459854015
0.5886294416243655 0.9735401459854015
0.5888324873096447 0.9735401459854015
0.589238578680203 0.9735401459854015
0.5896446700507614 0.9735401459854015
0.5900507614213198 0.9735401459854015
0.5909983079526226 0.9735401459854015
0.592419627749577 0.9735401459854015
0.5925549915397631 0.9735401459854015
0.5929610829103215 0.9735401459854015
0.5929610829103215 0.9744525547445255
0.5939086294416244 0.9744525547445255
0.5945177664974619 0.9744525547445255
0.5951945854483925 0.9744525547445255
0.5954653130287648 0.9744525547445255
0.5961421319796955 0.9744525547445255
0.5962774957698815 0.9744525547445255
0.5966835871404399 0.9744525547445255
0.5968189509306261 0.9744525547445255
0.5979018612521151 0.9744525547445255
0.5980372250423012 0.9744525547445255
0.5995262267343485 0.9744525547445255
0.599932318104907 0.9744525547445255
0.601015228426396 0.9744525547445255
0.6011505922165821 0.9744525547445255
0.6031133671742809 0.9744525547445255
0.6036548223350254 0.9744525547445255
0.6041285956006768 0.9744525547445255
0.604399323181049 0.9744525547445255
0.6056175972927242 0.9744525547445255
0.6056175972927242 0.9753649635036497
0.6058206429780034 0.9753649635036497
0.6060913705583756 0.9753649635036497
0.6064974619289341 0.9753649635036497
0.6066328257191201 0.9753649635036497
0.6071742808798646 0.9753649635036497
0.6077157360406091 0.9753649635036497
0.6092047377326565 0.9753649635036497
0.6099492385786802 0.9753649635036497
0.6100846023688663 0.9753649635036497
0.6102876480541455 0.9753649635036497
0.6103553299492386 0.9753649635036497
0.6103553299492386 0.9762773722627737
0.6115736040609137 0.9762773722627737
0.6123181049069374 0.9762773722627737
0.6130626057529611 0.9762773722627737
0.6138747884940778 0.9762773722627737
0.6146869712351946 0.9762773722627737
0.6148223350253808 0.9762773722627737
0.6157698815566836 0.9762773722627737
0.6157698815566836 0.9771897810218978
0.6159729272419627 0.9771897810218978
0.6159729272419627 0.9781021897810219
0.6171912013536379 0.9781021897810219
0.6306598984771573 0.9844890510948905
0.6309306260575296 0.9844890510948905
0.6309306260575296 0.9854014598540146
0.6320135363790186 0.9854014598540146
0.6322842639593909 0.9854014598540146
0.6330287648054146 0.9854014598540146
0.6331641285956007 0.9854014598540146
0.6332318104906938 0.9854014598540146
0.6333671742808799 0.9854014598540146
0.6342470389170897 0.9854014598540146
0.6342470389170897 0.9863138686131386
0.6347884940778342 0.9863138686131386
0.6347884940778342 0.9872262773722628
0.6356006768189509 0.9872262773722628
0.635736040609137 0.9872262773722628
0.6366159052453468 0.9872262773722628
0.636751269035533 0.9872262773722628
0.6370896785109983 0.9872262773722628
0.6372250423011845 0.9872262773722628
0.6373604060913706 0.9872262773722628
0.6376311336717428 0.9872262773722628
0.6383079526226735 0.9872262773722628
0.6383079526226735 0.9881386861313869
0.6385786802030456 0.9881386861313869
0.6385786802030456 0.9890510948905109
0.6395262267343486 0.9890510948905109
0.6397969543147208 0.9890510948905109
0.64 0.9890510948905109
0.6401353637901861 0.9890510948905109
0.6409475465313029 0.9890510948905109
0.6411505922165821 0.9890510948905109
0.6415566835871405 0.9890510948905109
0.6417597292724196 0.9890510948905109
0.642165820642978 0.9890510948905109
0.6425042301184433 0.9890510948905109
0.6437225042301185 0.9890510948905109
0.6438578680203045 0.9890510948905109
0.6442639593908629 0.9890510948905109
0.6462267343485617 0.9890510948905109
0.646429780033841 0.9890510948905109
0.646497461928934 0.9890510948905109
0.6468358714043994 0.9890510948905109
0.6476480541455161 0.9890510948905109
0.6476480541455161 0.989963503649635
0.6477834179357022 0.989963503649635
0.6482571912013536 0.989963503649635
0.6483925549915398 0.989963503649635
0.6487309644670051 0.989963503649635
0.6490693739424704 0.989963503649635
0.6492047377326565 0.989963503649635
0.6510998307952622 0.989963503649635
0.6510998307952622 0.9908759124087592
0.6517089678510999 0.9908759124087592
0.651844331641286 0.9908759124087592
0.6527241962774958 0.9908759124087592
0.6528595600676819 0.9908759124087592
0.653062605752961 0.9908759124087592
0.6531979695431472 0.9908759124087592
0.655228426395939 0.9908759124087592
0.6554314720812183 0.9908759124087592
0.6555668358714044 0.9908759124087592
0.656243654822335 0.9908759124087592
0.6563113367174281 0.9908759124087592
0.6564467005076142 0.9908759124087592
0.6566497461928934 0.9908759124087592
0.6567851099830795 0.9908759124087592
0.6568527918781726 0.9908759124087592
0.6569881556683587 0.9908759124087592
0.6570558375634518 0.9908759124087592
0.6570558375634518 0.9917883211678832
0.657326565143824 0.9917883211678832
0.6574619289340101 0.9917883211678832
0.6577326565143824 0.9917883211678832
0.658274111675127 0.9917883211678832
0.6583417935702199 0.9917883211678832
0.6584771573604061 0.9917883211678832
0.6589509306260576 0.9917883211678832
0.6597631133671743 0.9917883211678832
0.6602368866328258 0.9917883211678832
0.6603722504230118 0.9917883211678832
0.6606429780033841 0.9917883211678832
0.6607783417935702 0.9917883211678832
0.6615905245346869 0.9917883211678832
0.6619289340101523 0.9917883211678832
0.6619966159052454 0.9917883211678832
0.6622673434856176 0.9917883211678832
0.6625380710659898 0.9917883211678832
0.662741116751269 0.9917883211678832
0.6634179357021996 0.9917883211678832
0.6635532994923858 0.9917883211678832
0.664906937394247 0.9917883211678832
0.664906937394247 0.9927007299270073
0.6652453468697124 0.9927007299270073
0.665922165820643 0.9927007299270073
0.6665989847715736 0.9927007299270073
0.6687648054145516 0.9927007299270073
0.6690355329949239 0.9927007299270073
0.66917089678511 0.9927007299270073
0.6694416243654823 0.9927007299270073
0.6695769881556684 0.9927007299270073
0.6712013536379019 0.9927007299270073
0.6718104906937394 0.9927007299270073
0.6720812182741117 0.9927007299270073
0.6722842639593909 0.9927007299270073
0.672419627749577 0.9927007299270073
0.6730287648054145 0.9927007299270073
0.673502538071066 0.9927007299270073
0.6736379018612522 0.9927007299270073
0.6742470389170897 0.9927007299270073
0.6743824027072758 0.9927007299270073
0.6748561759729272 0.9927007299270073
0.6752622673434856 0.9927007299270073
0.6753299492385787 0.9927007299270073
0.6754653130287648 0.9927007299270073
0.6758714043993231 0.9927007299270073
0.6761421319796954 0.9927007299270073
0.6768866328257191 0.9927007299270073
0.6770219966159052 0.9927007299270073
0.6780372250423012 0.9927007299270073
0.681015228426396 0.9927007299270073
0.6816243654822335 0.9927007299270073
0.6817597292724197 0.9927007299270073
0.6818950930626058 0.9927007299270073
0.6829103214890017 0.9927007299270073
0.6838578680203046 0.9927007299270073
0.6841962774957698 0.9927007299270073
0.6856852791878173 0.9927007299270073
0.6858883248730965 0.9927007299270073
0.6869035532994924 0.9927007299270073
0.6871742808798647 0.9927007299270073
0.6875126903553299 0.9927007299270073
0.6877834179357022 0.9927007299270073
0.6878510998307953 0.9927007299270073
0.6880541455160745 0.9927007299270073
0.6885956006768189 0.9927007299270073
0.6887986463620981 0.9927007299270073
0.6893401015228426 0.9927007299270073
0.6893401015228426 0.9936131386861314
0.6898138747884941 0.9936131386861314
0.6905583756345177 0.9936131386861314
0.690761421319797 0.9936131386861314
0.6908967851099831 0.9936131386861314
0.6913705583756345 0.9936131386861314
0.6915736040609137 0.9936131386861314
0.6917766497461929 0.9936131386861314
0.691912013536379 0.9936131386861314
0.6921827411167513 0.9936131386861314
0.6923857868020304 0.9936131386861314
0.6925211505922165 0.9936131386861314
0.6926565143824027 0.9936131386861314
0.6928595600676819 0.9936131386861314
0.6934010152284263 0.9936131386861314
0.6938747884940778 0.9936131386861314
0.6944162436548224 0.9936131386861314
0.6946869712351946 0.9936131386861314
0.6961082910321489 0.9936131386861314
0.6963113367174281 0.9936131386861314
0.6966497461928934 0.9936131386861314
0.6975296108291033 0.9936131386861314
0.6976649746192893 0.9936131386861314
0.6979357021996616 0.9936131386861314
0.6993570219966159 0.9936131386861314
0.6997631133671742 0.9936131386861314
0.7009813874788494 0.9936131386861314
0.7011844331641286 0.9936131386861314
0.70165820642978 0.9936131386861314
0.7018612521150592 0.9936131386861314
0.7033502538071066 0.9936131386861314
0.7035532994923858 0.9936131386861314
0.704771573604061 0.9936131386861314
0.704906937394247 0.9936131386861314
0.7051099830795262 0.9936131386861314
0.7053807106598985 0.9936131386861314
0.705989847715736 0.9936131386861314
0.7075465313028765 0.9936131386861314
0.7076818950930626 0.9936131386861314
0.7078172588832488 0.9936131386861314
0.708087986463621 0.9936131386861314
0.7082233502538071 0.9936131386861314
0.7083587140439932 0.9936131386861314
0.7085617597292724 0.9936131386861314
0.7093062605752961 0.9936131386861314
0.7095769881556684 0.9936131386861314
0.7099830795262267 0.9936131386861314
0.7109983079526226 0.9936131386861314
0.7111336717428088 0.9936131386861314
0.7112013536379018 0.9936131386861314
0.7114720812182741 0.9936131386861314
0.7140439932318104 0.9936131386861314
0.7141793570219966 0.9936131386861314
0.7142470389170896 0.9936131386861314
0.7144500846023689 0.9936131386861314
0.7157360406091371 0.9936131386861314
0.7159390862944163 0.9936131386861314
0.7176988155668359 0.9936131386861314
0.717834179357022 0.9936131386861314
0.7180372250423012 0.9936131386861314
0.7182402707275803 0.9936131386861314
0.7196615905245347 0.9936131386861314
0.72 0.9936131386861314
0.7202030456852792 0.9936131386861314
0.7204060913705583 0.9936131386861314
0.7209475465313029 0.9936131386861314
0.7216920473773266 0.9936131386861314
0.7218950930626058 0.9936131386861314
0.7225042301184433 0.9936131386861314
0.7227072758037225 0.9936131386861314
0.7231133671742809 0.9936131386861314
0.7236548223350254 0.9936131386861314
0.7238578680203046 0.9936131386861314
0.7239932318104907 0.9936131386861314
0.724331641285956 0.9936131386861314
0.7245346869712352 0.9936131386861314
0.7258206429780034 0.9936131386861314
0.7259560067681895 0.9936131386861314
0.7266328257191201 0.9936131386861314
0.7267681895093062 0.9936131386861314
0.7273096446700508 0.9936131386861314
0.727580372250423 0.9936131386861314
0.7278510998307952 0.9936131386861314
0.7279864636209814 0.9936131386861314
0.7283925549915398 0.9936131386861314
0.7285279187817258 0.9936131386861314
0.7289340101522843 0.9936131386861314
0.7290693739424704 0.9936131386861314
0.7299492385786802 0.9936131386861314
0.7300846023688663 0.9936131386861314
0.7307614213197969 0.9936131386861314
0.7321827411167513 0.9936131386861314
0.7323181049069374 0.9936131386861314
0.732994923857868 0.9936131386861314
0.7332656514382403 0.9936131386861314
0.7336040609137056 0.9936131386861314
0.7337394247038918 0.9936131386861314
0.7339424703891709 0.9936131386861314
0.7342131979695431 0.9936131386861314
0.7344839255499154 0.9936131386861314
0.7392216582064298 0.9936131386861314
0.7392893401015228 0.9936131386861314
0.739424703891709 0.9936131386861314
0.741590524534687 0.9936131386861314
0.7417935702199662 0.9936131386861314
0.7419966159052453 0.9936131386861314
0.7421996615905245 0.9936131386861314
0.7430118443316412 0.9936131386861314
0.7433502538071066 0.9936131386861314
0.7434856175972927 0.9936131386861314
0.7455160744500846 0.9936131386861314
0.7455837563451777 0.9936131386861314
0.7458544839255499 0.9936131386861314
0.7463282571912013 0.9936131386861314
0.7464636209813875 0.9936131386861314
0.7467343485617597 0.9936131386861314
0.7476142131979695 0.9936131386861314
0.7477495769881557 0.9936131386861314
0.7478172588832487 0.9936131386861314
0.7479526226734349 0.9936131386861314
0.7482233502538072 0.9936131386861314
0.7483587140439932 0.9936131386861314
0.749103214890017 0.9936131386861314
0.749238578680203 0.9936131386861314
0.7497800338409476 0.9936131386861314
0.7499153976311337 0.9936131386861314
0.7501184433164129 0.9936131386861314
0.750253807106599 0.9936131386861314
0.7508629441624366 0.9936131386861314
0.7514720812182741 0.9936131386861314
0.7521489001692048 0.9936131386861314
0.7522842639593909 0.9936131386861314
0.7531641285956007 0.9936131386861314
0.7532994923857868 0.9936131386861314
0.7537732656514382 0.9936131386861314
0.7539086294416244 0.9936131386861314
0.7543147208121828 0.9936131386861314
0.7544500846023688 0.9936131386861314
0.7552622673434857 0.9936131386861314
0.7572250423011845 0.9936131386861314
0.7573604060913706 0.9936131386861314
0.7575634517766497 0.9936131386861314
0.7580372250423012 0.9936131386861314
0.7581725888324873 0.9936131386861314
0.7583756345177665 0.9936131386861314
0.7587140439932318 0.9936131386861314
0.7598646362098139 0.9936131386861314
0.76 0.9936131386861314
0.7603384094754653 0.9936131386861314
0.7605414551607445 0.9936131386861314
0.7606768189509306 0.9936131386861314
0.7614890016920474 0.9936131386861314
0.7614890016920474 0.9945255474452555
0.7616243654822336 0.9945255474452555
0.7620304568527919 0.9945255474452555
0.7625719120135364 0.9945255474452555
0.7630456852791878 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7633840947546531 0.9945255474452555
0.7633840947546531 0.9954379562043796
0.7637901861252115 0.9954379562043796
0.7639255499153976 0.9954379562043796
0.7640609137055837 0.9954379562043796
0.7641962774957699 0.9954379562043796
0.764331641285956 0.9954379562043796
0.7682571912013536 0.9954379562043796
0.7683925549915398 0.9954379562043796
0.7684602368866328 0.9954379562043796
0.7690016920473773 0.9954379562043796
0.7695431472081218 0.9954379562043796
0.769678510998308 0.9954379562043796
0.769746192893401 0.9954379562043796
0.7698815566835872 0.9954379562043796
0.7705583756345178 0.9954379562043796
0.770761421319797 0.9954379562043796
0.7708291032148901 0.9954379562043796
0.7708291032148901 0.9963503649635036
0.7711675126903553 0.9963503649635036
0.7713705583756345 0.9963503649635036
0.7715736040609137 0.9963503649635036
0.7717089678510999 0.9963503649635036
0.7719120135363791 0.9963503649635036
0.7720473773265651 0.9963503649635036
0.7735363790186125 0.9963503649635036
0.7736717428087987 0.9963503649635036
0.7744162436548223 0.9963503649635036
0.7746192893401015 0.9963503649635036
0.7747546531302877 0.9963503649635036
0.775093062605753 0.9963503649635036
0.7754991539763113 0.9963503649635036
0.7759052453468697 0.9963503649635036
0.7761082910321488 0.9963503649635036
0.7764467005076142 0.9963503649635036
0.7767851099830795 0.9963503649635036
0.7770558375634518 0.9963503649635036
0.7775296108291032 0.9963503649635036
0.7781387478849408 0.9963503649635036
0.778274111675127 0.9963503649635036
0.7786125211505922 0.9963503649635036
0.7787478849407783 0.9963503649635036
0.7796954314720812 0.9963503649635036
0.7798307952622674 0.9963503649635036
0.7802368866328258 0.9963503649635036
0.7805076142131979 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7808460236886633 0.9972627737226277
0.7817258883248731 0.9972627737226277
0.7819966159052454 0.9972627737226277
0.7823350253807106 0.9972627737226277
0.782741116751269 0.9972627737226277
0.7828764805414552 0.9972627737226277
0.7832825719120136 0.9972627737226277
0.7835532994923858 0.9972627737226277
0.7839593908629442 0.9972627737226277
0.7842978003384095 0.9972627737226277
0.7845685279187817 0.9972627737226277
0.7851776649746193 0.9972627737226277
0.7854483925549915 0.9972627737226277
0.787005076142132 0.9972627737226277
0.7872758037225043 0.9972627737226277
0.7874111675126904 0.9972627737226277
0.7874788494077835 0.9972627737226277
0.7878172588832487 0.9972627737226277
0.7884263959390863 0.9972627737226277
0.7885617597292724 0.9972627737226277
0.7889001692047377 0.9972627737226277
0.78917089678511 0.9972627737226277
0.7903214890016921 0.9972627737226277
0.7905245346869713 0.9972627737226277
0.7909306260575296 0.9972627737226277
0.7910659898477157 0.9972627737226277
0.7912013536379019 0.9972627737226277
0.791336717428088 0.9972627737226277
0.7916074450084603 0.9972627737226277
0.7918781725888325 0.9972627737226277
0.7921489001692047 0.9972627737226277
0.7930964467005076 0.9972627737226277
0.7932318104906937 0.9972627737226277
0.7943147208121828 0.9972627737226277
0.7946531302876481 0.9972627737226277
0.795600676818951 0.9972627737226277
0.7958037225042301 0.9972627737226277
0.7963451776649746 0.9972627737226277
0.7974957698815567 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8010152284263959 0.9972627737226277
0.801150592216582 0.9972627737226277
0.8012182741116751 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8025719120135364 0.9972627737226277
0.8031133671742808 0.9972627737226277
0.803248730964467 0.9972627737226277
0.8036548223350254 0.9972627737226277
0.8041285956006768 0.9972627737226277
0.8046023688663283 0.9972627737226277
0.8047377326565144 0.9972627737226277
0.8048730964467005 0.9972627737226277
0.8050761421319796 0.9972627737226277
0.805414551607445 0.9972627737226277
0.8057529610829103 0.9972627737226277
0.8063620981387479 0.9972627737226277
0.8065651438240271 0.9972627737226277
0.8066328257191201 0.9972627737226277
0.8067681895093063 0.9972627737226277
0.8074450084602369 0.9972627737226277
0.807580372250423 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8079187817258884 0.9972627737226277
0.8083248730964467 0.9972627737226277
0.8085279187817259 0.9972627737226277
0.8085956006768189 0.9972627737226277
0.8090693739424704 0.9972627737226277
0.8095431472081218 0.9972627737226277
0.8096785109983079 0.9972627737226277
0.8098138747884941 0.9972627737226277
0.8104906937394247 0.9972627737226277
0.8106260575296108 0.9972627737226277
0.810761421319797 0.9972627737226277
0.81082910321489 0.9972627737226277
0.81082910321489 0.9981751824817519
0.8114382402707275 0.9981751824817519
0.8115736040609137 0.9981751824817519
0.8123181049069373 0.9981751824817519
0.8125211505922166 0.9981751824817519
0.8135363790186125 0.9981751824817519
0.8136717428087986 0.9981751824817519
0.8143485617597293 0.9981751824817519
0.8144839255499154 0.9981751824817519
0.8154314720812182 0.9981751824817519
0.8155668358714044 0.9981751824817519
0.8157698815566836 0.9981751824817519
0.8160406091370558 0.9981751824817519
0.8173265651438241 0.9981751824817519
0.8174619289340102 0.9981751824817519
0.8175296108291032 0.9981751824817519
0.8179357021996616 0.9981751824817519
0.8188832487309645 0.9981751824817519
0.8191539763113367 0.9981751824817519
0.8196277495769881 0.9981751824817519
0.8201692047377327 0.9981751824817519
0.8203045685279188 0.9981751824817519
0.8203722504230119 0.9981751824817519
0.8207106598984771 0.9981751824817519
0.8211844331641286 0.9981751824817519
0.8213197969543147 0.9981751824817519
0.8221996615905245 0.9981751824817519
0.8223350253807107 0.9981751824817519
0.8224027072758037 0.9981751824817519
0.8225380710659899 0.9981751824817519
0.822605752961083 0.9981751824817519
0.822741116751269 0.9981751824817519
0.8229441624365482 0.9981751824817519
0.8230118443316413 0.9981751824817519
0.8232148900169205 0.9981751824817519
0.8233502538071066 0.9981751824817519
0.8238917089678511 0.9981751824817519
0.8240270727580372 0.9981751824817519
0.8253807106598985 0.9981751824817519
0.8255837563451777 0.9981751824817519
0.825989847715736 0.9981751824817519
0.8261252115059222 0.9981751824817519
0.8264636209813875 0.9981751824817519
0.8272081218274112 0.9981751824817519
0.8273434856175973 0.9981751824817519
0.8305245346869712 0.9981751824817519
0.8305922165820643 0.9981751824817519
0.8309983079526226 0.9981751824817519
0.8316074450084603 0.9981751824817519
0.8318104906937395 0.9981751824817519
0.8319458544839256 0.9981751824817519
0.8320812182741116 0.9981751824817519
0.8337732656514383 0.9981751824817519
0.8339086294416244 0.9981751824817519
0.8344500846023689 0.9981751824817519
0.8347208121827411 0.9981751824817519
0.8358714043993232 0.9981751824817519
0.8360067681895093 0.9981751824817519
0.8364128595600677 0.9981751824817519
0.8365482233502538 0.9981751824817519
0.8373604060913705 0.9981751824817519
0.8374957698815567 0.9981751824817519
0.8377664974619289 0.9981751824817519
0.8380372250423012 0.9981751824817519
0.8386463620981387 0.9981751824817519
0.8387817258883249 0.9981751824817519
0.8391878172588833 0.9981751824817519
0.8393908629441624 0.9981751824817519
0.8395262267343485 0.9981751824817519
0.84 0.9981751824817519
0.8406091370558376 0.9981751824817519
0.8407445008460237 0.9981751824817519
0.8408798646362098 0.9981751824817519
0.8417597292724196 0.9981751824817519
0.8418950930626058 0.9981751824817519
0.842098138747885 0.9981751824817519
0.84331641285956 0.9981751824817519
0.8440609137055838 0.9981751824817519
0.8441962774957699 0.9981751824817519
0.8449407783417936 0.9981751824817519
0.8451438240270728 0.9981751824817519
0.8457529610829103 0.9981751824817519
0.8458883248730964 0.9981751824817519
0.8462267343485618 0.9981751824817519
0.8468358714043993 0.9981751824817519
0.8469035532994924 0.9981751824817519
0.8471742808798647 0.9981751824817519
0.8473773265651439 0.9981751824817519
0.847648054145516 0.9981751824817519
0.8477834179357022 0.9981751824817519
0.8485956006768189 0.9981751824817519
0.8498138747884941 0.9981751824817519
0.8510321489001692 0.9981751824817519
0.8511675126903553 0.9981751824817519
0.8514382402707276 0.9981751824817519
0.8517089678510998 0.9981751824817519
0.8517766497461929 0.9981751824817519
0.8579357021996616 0.9981751824817519
0.8584771573604061 0.9981751824817519
0.8589509306260575 0.9981751824817519
0.8590862944162436 0.9981751824817519
0.8592216582064298 0.9981751824817519
0.8596954314720813 0.9981751824817519
0.8598307952622674 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.8603045685279188 0.9981751824817519
0.8609137055837564 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8615228426395939 0.9981751824817519
0.8618612521150593 0.9981751824817519
0.8619966159052453 0.9981751824817519
0.8627411167512691 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8632825719120135 0.9981751824817519
0.8634179357021997 0.9981751824817519
0.8635532994923858 0.9981751824817519
0.8636886632825719 0.9981751824817519
0.8642301184433164 0.9981751824817519
0.8643654822335025 0.9981751824817519
0.8655837563451777 0.9981751824817519
0.8657868020304569 0.9981751824817519
0.8662605752961083 0.9981751824817519
0.8664636209813875 0.9981751824817519
0.8665989847715736 0.9981751824817519
0.8667343485617597 0.9981751824817519
0.8668020304568528 0.9981751824817519
0.8669373942470389 0.9981751824817519
0.8671404399323182 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8689678510998308 0.9981751824817519
0.869238578680203 0.9981751824817519
0.8693062605752961 0.9981751824817519
0.8695769881556683 0.9981751824817519
0.8701184433164129 0.9981751824817519
0.8702538071065989 0.9981751824817519
0.8703891708967851 0.9981751824817519
0.8711336717428088 0.9981751824817519
0.8716074450084602 0.9981751824817519
0.8717428087986464 0.9981751824817519
0.8722842639593908 0.9981751824817519
0.872419627749577 0.9981751824817519
0.87248730964467 0.9981751824817519
0.8726903553299492 0.9981751824817519
0.8736379018612521 0.9981751824817519
0.8737732656514382 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.8756006768189509 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8773604060913706 0.9981751824817519
0.8779018612521151 0.9981751824817519
0.8800676818950931 0.9981751824817519
0.8803384094754653 0.9981751824817519
0.8806091370558375 0.9981751824817519
0.8809475465313029 0.9981751824817519
0.8811505922165821 0.9981751824817519
0.8820981387478849 0.9981751824817519
0.8822335025380711 0.9981751824817519
0.8825719120135364 0.9981751824817519
0.8826395939086294 0.9981751824817519
0.8827749576988155 0.9981751824817519
0.8829103214890017 0.9981751824817519
0.8850084602368866 0.9981751824817519
0.8852791878172589 0.9981751824817519
0.8854822335025381 0.9981751824817519
0.8856175972927242 0.9981751824817519
0.8859560067681895 0.9981751824817519
0.8860913705583756 0.9981751824817519
0.8861590524534687 0.9981751824817519
0.8942808798646362 0.9981751824817519
0.8950253807106598 0.9981751824817519
0.8952284263959391 0.9981751824817519
0.8980710659898478 0.9981751824817519
0.8982064297800338 0.9981751824817519
0.8984771573604061 0.9981751824817519
0.8990186125211506 0.9981751824817519
0.8991539763113368 0.9981751824817519
0.8992893401015228 0.9981751824817519
0.8997631133671743 0.9981751824817519
0.9008460236886633 0.9981751824817519
0.9009813874788494 0.9981751824817519
0.9013874788494077 0.9981751824817519
0.9015228426395939 0.9981751824817519
0.9018612521150592 0.9981751824817519
0.9020642978003384 0.9981751824817519
0.9028764805414552 0.9981751824817519
0.9034179357021996 0.9981751824817519
0.9036209813874788 0.9981751824817519
0.9061928934010153 0.9981751824817519
0.9063959390862945 0.9981751824817519
0.9065989847715736 0.9981751824817519
0.9067343485617597 0.9981751824817519
0.9070727580372251 0.9981751824817519
0.9072081218274112 0.9981751824817519
0.9075465313028764 0.9981751824817519
0.918849407783418 0.9981751824817519
0.9194585448392555 0.9981751824817519
0.9201353637901861 0.9981751824817519
0.9202707275803722 0.9981751824817519
0.9203384094754653 0.9981751824817519
0.9206091370558376 0.9990875912408759
0.9207445008460237 0.9990875912408759
0.921150592216582 0.9990875912408759
0.9212859560067682 0.9990875912408759
0.9214213197969543 0.9990875912408759
0.9216243654822335 0.9990875912408759
0.9236548223350254 0.9990875912408759
0.9237901861252115 0.9990875912408759
0.9254822335025381 0.9990875912408759
0.9256852791878173 0.9990875912408759
0.9258883248730965 0.9990875912408759
0.9262267343485617 0.9990875912408759
0.926497461928934 0.9990875912408759
0.9266328257191201 0.9990875912408759
0.9269035532994924 0.9990875912408759
0.9271065989847715 0.9990875912408759
0.9272419627749577 0.9990875912408759
0.9279864636209814 0.9990875912408759
0.9281895093062605 0.9990875912408759
0.9283248730964467 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9291370558375635 0.9990875912408759
0.9293401015228426 0.9990875912408759
0.929678510998308 0.9990875912408759
0.9298138747884941 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9303553299492385 0.9990875912408759
0.9304906937394247 0.9990875912408759
0.9306260575296108 0.9990875912408759
0.9312351945854483 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.931844331641286 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327918781725888 0.9990875912408759
0.932927241962775 0.9990875912408759
0.9341455160744501 0.9990875912408759
0.9358375634517766 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9367174280879864 0.9990875912408759
0.9370558375634518 0.9990875912408759
0.9371912013536379 0.9990875912408759
0.9378003384094755 0.9990875912408759
0.9382064297800339 0.9990875912408759
0.94165820642978 1.0
0.9418612521150592 1.0
0.9426734348561759 1.0
0.942741116751269 1.0
0.9430118443316413 1.0
0.9430795262267343 1.0
0.9437563451776649 1.0
0.9445008460236887 1.0
0.9448392554991539 1.0
0.9453130287648054 1.0
0.9455837563451777 1.0
0.9456514382402708 1.0
0.9457868020304568 1.0
0.9458544839255499 1.0
0.9461252115059222 1.0
0.950253807106599 1.0
0.950321489001692 1.0
0.956751269035533 1.0
0.9568189509306261 1.0
0.9572927241962775 1.0
0.9573604060913705 1.0
0.9574957698815567 1.0
0.9579695431472082 1.0
0.9581049069373943 1.0
0.9584433164128595 1.0
0.9585786802030457 1.0
0.9602030456852791 1.0
0.9603384094754653 1.0
0.9604737732656514 1.0
0.9606091370558376 1.0
0.9608121827411168 1.0
0.9609475465313029 1.0
0.9618274111675127 1.0
0.9619627749576988 1.0
0.9623688663282572 1.0
0.9627072758037225 1.0
0.9630456852791878 1.0
0.96331641285956 1.0
0.9641285956006769 1.0
0.9646700507614213 1.0
0.9648730964467005 1.0
0.9650084602368866 1.0
0.9658883248730964 1.0
0.9660236886632826 1.0
0.9661590524534687 1.0
0.966565143824027 1.0
0.9666328257191201 1.0
0.9667681895093062 1.0
0.9669712351945855 1.0
0.9672419627749577 1.0
0.9677157360406091 1.0
0.9678510998307953 1.0
0.9685956006768189 1.0
0.9688663282571912 1.0
0.9690016920473773 1.0
0.9694754653130288 1.0
0.9698815566835871 1.0
0.9700169204737733 1.0
0.9704230118443317 1.0
0.97082910321489 1.0
0.9709644670050761 1.0
0.9718443316412859 1.0
0.9721150592216582 1.0
0.9722504230118443 1.0
0.9727918781725888 1.0
0.9729272419627749 1.0
0.9748900169204737 1.0
0.9750253807106599 1.0
0.9752961082910322 1.0
0.9759729272419628 1.0
0.9765820642978004 1.0
0.9770558375634518 1.0
0.9778003384094754 1.0
0.9779357021996616 1.0
0.9781387478849408 1.0
0.97834179357022 1.0
0.9786125211505922 1.0
0.9787478849407784 1.0
0.9792216582064298 1.0
0.9793570219966159 1.0
0.9795600676818951 1.0
0.9800338409475465 1.0
0.9801692047377326 1.0
0.9804399323181049 1.0
0.9865989847715736 1.0
0.9872081218274111 1.0
0.9873434856175973 1.0
0.9876818950930626 1.0
0.9879526226734349 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.9916751269035533 1.0
0.9919458544839256 1.0
0.9922165820642977 1.0
0.9923519458544839 1.0
0.9932318104906938 1.0
0.993570219966159 1.0
0.9936379018612521 1.0
0.9939086294416244 1.0
0.9939763113367174 1.0
0.9941116751269036 1.0
0.9948561759729272 1.0
0.9949915397631134 1.0
0.9950592216582065 1.0
0.9952622673434857 1.0
0.9953299492385786 1.0
0.9954653130287648 1.0
0.9966159052453468 1.0
0.9972927241962775 1.0
0.9974280879864637 1.0
0.9974957698815566 1.0
0.9976988155668358 1.0
0.9979695431472081 1.0
0.998917089678511 1.0
0.9992554991539763 1.0
0.9993231810490694 1.0
0.9994585448392554 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs/droid_dnn_droid_b.txt <==
0.0 0.0
0.0 0.7188328912466844
0.0 0.74447391688771
6.756756756756757e-05 0.7524314765694076
0.00013513513513513514 0.7630415561450045
0.00013513513513513514 0.7913351016799293
0.00013513513513513514 0.801945181255526
0.00013513513513513514 0.8028293545534925
0.00013513513513513514 0.8072502210433244
0.00013513513513513514 0.8081343943412909
0.00013513513513513514 0.8116710875331565
0.00013513513513513514 0.8134394341290893
0.00013513513513513514 0.8169761273209549
0.00013513513513513514 0.8187444739168878
0.00013513513513513514 0.8205128205128205
0.00013513513513513514 0.8213969938107869
0.00013513513513513514 0.8249336870026526
0.00013513513513513514 0.8267020335985853
0.00013513513513513514 0.8275862068965517
0.00013513513513513514 0.830238726790451
0.00013513513513513514 0.8320070733863837
0.00013513513513513514 0.8452696728558797
0.00013513513513513514 0.847922192749779
0.00013513513513513514 0.8496905393457118
0.00013513513513513514 0.8514588859416445
0.00013513513513513514 0.8549955791335102
0.00013513513513513514 0.8558797524314765
0.00013513513513513514 0.8594164456233422
0.00013513513513513514 0.8620689655172413
0.00013513513513513514 0.8638373121131742
0.00013513513513513514 0.8664898320070734
0.00013513513513513514 0.8682581786030061
0.00013513513513513514 0.870026525198939
0.00013513513513513514 0.8717948717948718
0.00013513513513513514 0.874447391688771
0.00013513513513513514 0.883289124668435
0.00013513513513513514 0.887709991158267
0.00013513513513513514 0.8894783377541998
0.0002027027027027027 0.8894783377541998
0.0002027027027027027 0.8921308576480991
0.0002027027027027027 0.8947833775419982
0.0002702702702702703 0.8947833775419982
0.0002702702702702703 0.8974358974358975
0.0002702702702702703 0.8992042440318302
0.0002702702702702703 0.9018567639257294
0.0002702702702702703 0.9036251105216623
0.0002702702702702703 0.905393457117595
0.0002702702702702703 0.9071618037135278
0.0002702702702702703 0.918656056587091
0.0002702702702702703 0.9213085764809903
0.0002702702702702703 0.9239610963748894
0.0004054054054054054 0.9239610963748894
0.0004054054054054054 0.9257294429708223
0.0004054054054054054 0.9274977895667551
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9372236958443855
0.0006081081081081081 0.9372236958443855
0.0006081081081081081 0.9407603890362511
0.0006756756756756757 0.9407603890362511
0.0006756756756756757 0.9425287356321839
0.0006756756756756757 0.9442970822281167
0.0006756756756756757 0.9451812555260831
0.0007432432432432432 0.9451812555260831
0.0007432432432432432 0.9496021220159151
0.0007432432432432432 0.9504862953138815
0.0008108108108108108 0.9504862953138815
0.0008108108108108108 0.9513704686118479
0.0009459459459459459 0.9513704686118479
0.0009459459459459459 0.9522546419098143
0.001081081081081081 0.9522546419098143
0.001081081081081081 0.9549071618037135
0.0012162162162162162 0.9549071618037135
0.0012162162162162162 0.9557913351016799
0.0012837837837837837 0.9557913351016799
0.0012837837837837837 0.9575596816976127
0.0013513513513513514 0.9575596816976127
0.0013513513513513514 0.9593280282935456
0.0016216216216216215 0.9593280282935456
0.0017567567567567568 0.9593280282935456
0.0019594594594594594 0.9593280282935456
0.0019594594594594594 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.0029054054054054052 0.9628647214854111
0.0029054054054054052 0.9637488947833776
0.003243243243243243 0.9637488947833776
0.003243243243243243 0.964633068081344
0.003581081081081081 0.964633068081344
0.003581081081081081 0.9655172413793104
0.0037162162162162164 0.9655172413793104
0.0038513513513513515 0.9655172413793104
0.004054054054054054 0.9655172413793104
0.004054054054054054 0.9664014146772767
0.004391891891891892 0.9664014146772767
0.004391891891891892 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.0045945945945945945 0.969053934571176
0.00472972972972973 0.969053934571176
0.00472972972972973 0.9699381078691424
0.0057432432432432436 0.9699381078691424
0.005878378378378378 0.9699381078691424
0.006081081081081081 0.9699381078691424
0.006081081081081081 0.9708222811671088
0.006148648648648648 0.9708222811671088
0.006148648648648648 0.9725906277630415
0.007905405405405406 0.9725906277630415
0.007905405405405406 0.9734748010610079
0.008108108108108109 0.9734748010610079
0.008310810810810811 0.9734748010610079
0.008310810810810811 0.9743589743589743
0.008378378378378378 0.9743589743589743
0.008378378378378378 0.9752431476569408
0.008581081081081082 0.9752431476569408
0.008648648648648649 0.9761273209549072
0.008783783783783784 0.9761273209549072
0.009121621621621622 0.9761273209549072
0.009189189189189189 0.9761273209549072
0.009189189189189189 0.9770114942528736
0.009256756756756758 0.9770114942528736
0.009256756756756758 0.97789566755084
0.009391891891891891 0.97789566755084
0.009391891891891891 0.9787798408488063
0.009662162162162162 0.9787798408488063
0.009797297297297298 0.9787798408488063
0.010472972972972974 0.9787798408488063
0.010608108108108107 0.9787798408488063
0.010878378378378378 0.9787798408488063
0.011013513513513514 0.9787798408488063
0.011013513513513514 0.9796640141467727
0.01108108108108108 0.9796640141467727
0.01108108108108108 0.9805481874447391
0.011554054054054054 0.9805481874447391
0.011554054054054054 0.9814323607427056
0.011756756756756756 0.9814323607427056
0.011756756756756756 0.982316534040672
0.012837837837837839 0.982316534040672
0.013108108108108108 0.982316534040672
0.013243243243243243 0.982316534040672
0.013378378378378379 0.982316534040672
0.014391891891891892 0.982316534040672
0.014527027027027028 0.982316534040672
0.015337837837837837 0.982316534040672
0.015472972972972973 0.982316534040672
0.015540540540540541 0.982316534040672
0.015540540540540541 0.9832007073386384
0.016621621621621622 0.9832007073386384
0.016621621621621622 0.9840848806366048
0.017702702702702702 0.9840848806366048
0.018108108108108107 0.9840848806366048
0.018243243243243244 0.9840848806366048
0.018378378378378378 0.9840848806366048
0.018783783783783783 0.9840848806366048
0.01891891891891892 0.9840848806366048
0.01972972972972973 0.9840848806366048
0.020135135135135134 0.9840848806366048
0.020405405405405405 0.9840848806366048
0.020675675675675676 0.9840848806366048
0.020878378378378377 0.9840848806366048
0.021216216216216215 0.9840848806366048
0.02168918918918919 0.9840848806366048
0.0225 0.9840848806366048
0.022635135135135136 0.9840848806366048
0.023175675675675675 0.9840848806366048
0.023175675675675675 0.9849690539345711
0.023310810810810812 0.9849690539345711
0.023310810810810812 0.9858532272325375
0.02358108108108108 0.9858532272325375
0.02358108108108108 0.986737400530504
0.023716216216216217 0.986737400530504
0.02385135135135135 0.986737400530504
0.024256756756756755 0.986737400530504
0.024797297297297297 0.986737400530504
0.02493243243243243 0.986737400530504
0.025405405405405406 0.986737400530504
0.02581081081081081 0.986737400530504
0.026081081081081082 0.986737400530504
0.026756756756756758 0.986737400530504
0.026959459459459458 0.986737400530504
0.028986486486486485 0.986737400530504
0.029121621621621623 0.986737400530504
0.029594594594594594 0.986737400530504
0.02972972972972973 0.986737400530504
0.029797297297297298 0.986737400530504
0.03 0.986737400530504
0.03006756756756757 0.986737400530504
0.030202702702702703 0.986737400530504
0.03027027027027027 0.986737400530504
0.030405405405405407 0.986737400530504
0.030608108108108108 0.986737400530504
0.036756756756756756 0.9876215738284704
0.03702702702702703 0.9876215738284704
0.0372972972972973 0.9876215738284704
0.037567567567567565 0.9876215738284704
0.03777027027027027 0.9876215738284704
0.038378378378378375 0.9876215738284704
0.038513513513513516 0.9876215738284704
0.03925675675675676 0.9876215738284704
0.03959459459459459 0.9876215738284704
0.04006756756756757 0.9876215738284704
0.0402027027027027 0.9876215738284704
0.04060810810810811 0.9876215738284704
0.04081081081081081 0.9876215738284704
0.04087837837837838 0.9876215738284704
0.04114864864864865 0.9876215738284704
0.04121621621621622 0.9876215738284704
0.04135135135135135 0.9876215738284704
0.04155405405405405 0.9876215738284704
0.04195945945945946 0.9876215738284704
0.04256756756756757 0.9876215738284704
0.042702702702702704 0.9876215738284704
0.043716216216216214 0.9876215738284704
0.04418918918918919 0.9876215738284704
0.044662162162162164 0.9876215738284704
0.044662162162162164 0.9885057471264368
0.04540540540540541 0.9885057471264368
0.04540540540540541 0.9893899204244032
0.046013513513513515 0.9893899204244032
0.04675675675675676 0.9893899204244032
0.046824324324324325 0.9893899204244032
0.04695945945945946 0.9893899204244032
0.04716216216216216 0.9893899204244032
0.0472972972972973 0.9893899204244032
0.04837837837837838 0.9893899204244032
0.04851351351351351 0.9893899204244032
0.04864864864864865 0.9893899204244032
0.048986486486486486 0.9893899204244032
0.04966216216216216 0.9893899204244032
0.049797297297297295 0.9893899204244032
0.05027027027027027 0.9893899204244032
0.05114864864864865 0.9893899204244032
0.05128378378378378 0.9893899204244032
0.051554054054054055 0.9893899204244032
0.05162162162162162 0.9893899204244032
0.051959459459459456 0.9893899204244032
0.0522972972972973 0.9893899204244032
0.05243243243243243 0.9893899204244032
0.052905405405405406 0.9893899204244032
0.05337837837837838 0.9893899204244032
0.05378378378378378 0.9893899204244032
0.053918918918918916 0.9893899204244032
0.05439189189189189 0.9893899204244032
0.05459459459459459 0.9893899204244032
0.0547972972972973 0.9893899204244032
0.05493243243243243 0.9893899204244032
0.0552027027027027 0.9893899204244032
0.055337837837837835 0.9893899204244032
0.05540540540540541 0.9893899204244032
0.05554054054054054 0.9893899204244032
0.055945945945945944 0.9893899204244032
0.056081081081081084 0.9893899204244032
0.05635135135135135 0.9893899204244032
0.056486486486486485 0.9893899204244032
0.05655405405405405 0.9893899204244032
0.05655405405405405 0.9902740937223696
0.05662162162162162 0.9902740937223696
0.05675675675675676 0.9902740937223696
0.057094594594594594 0.9902740937223696
0.05722972972972973 0.9902740937223696
0.057432432432432436 0.9902740937223696
0.0577027027027027 0.9902740937223696
0.05783783783783784 0.9902740937223696
0.058243243243243245 0.9902740937223696
0.058445945945945946 0.9902740937223696
0.05871621621621621 0.9902740937223696
0.05932432432432432 0.9902740937223696
0.060405405405405406 0.9902740937223696
0.06087837837837838 0.9902740937223696
0.061013513513513515 0.9902740937223696
0.061621621621621624 0.9902740937223696
0.06175675675675676 0.9902740937223696
0.0629054054054054 0.9902740937223696
0.06337837837837838 0.9902740937223696
0.06358108108108108 0.9902740937223696
0.06445945945945945 0.9902740937223696
0.0645945945945946 0.9902740937223696
0.06513513513513514 0.9902740937223696
0.0654054054054054 0.9902740937223696
0.06601351351351352 0.9902740937223696
0.06614864864864865 0.9902740937223696
0.06641891891891892 0.9902740937223696
0.06709459459459459 0.9902740937223696
0.06716216216216216 0.9902740937223696
0.06743243243243244 0.9902740937223696
0.06763513513513514 0.9902740937223696
0.06891891891891892 0.9902740937223696
0.06905405405405406 0.9902740937223696
0.06993243243243243 0.9902740937223696
0.07006756756756757 0.9902740937223696
0.07094594594594594 0.9902740937223696
0.07108108108108108 0.9902740937223696
0.07114864864864864 0.9902740937223696
0.07128378378378378 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07168918918918919 0.9902740937223696
0.07283783783783784 0.9902740937223696
0.07283783783783784 0.9911582670203359
0.07317567567567568 0.9911582670203359
0.07331081081081081 0.9911582670203359
0.07344594594594595 0.9911582670203359
0.07425675675675676 0.9911582670203359
0.0745945945945946 0.9911582670203359
0.0747972972972973 0.9911582670203359
0.075 0.9911582670203359
0.07581081081081081 0.9911582670203359
0.07614864864864865 0.9911582670203359
0.07635135135135135 0.9911582670203359
0.07662162162162162 0.9911582670203359
0.0770945945945946 0.9911582670203359
0.07722972972972973 0.9911582670203359
0.0772972972972973 0.9911582670203359
0.0775 0.9911582670203359
0.07763513513513513 0.9911582670203359
0.07763513513513513 0.9920424403183024
0.0779054054054054 0.9920424403183024
0.07851351351351352 0.9920424403183024
0.07898648648648648 0.9920424403183024
0.07925675675675675 0.9920424403183024
0.07939189189189189 0.9920424403183024
0.07993243243243243 0.9920424403183024
0.08006756756756757 0.9920424403183024
0.08047297297297297 0.9920424403183024
0.08135135135135135 0.9920424403183024
0.08155405405405405 0.9920424403183024
0.08168918918918919 0.9920424403183024
0.08175675675675675 0.9920424403183024
0.08189189189189189 0.9920424403183024
0.0825 0.9920424403183024
0.08263513513513514 0.9920424403183024
0.08297297297297297 0.9920424403183024
0.08317567567567567 0.9920424403183024
0.08391891891891892 0.9920424403183024
0.08412162162162162 0.9920424403183024
0.08418918918918919 0.9920424403183024
0.08479729729729729 0.9920424403183024
0.08533783783783784 0.9920424403183024
0.08587837837837838 0.9920424403183024
0.08608108108108108 0.9920424403183024
0.08621621621621621 0.9920424403183024
0.08662162162162163 0.9920424403183024
0.09162162162162162 0.9920424403183024
0.09175675675675676 0.9920424403183024
0.09222972972972973 0.9920424403183024
0.09243243243243243 0.9920424403183024
0.09263513513513513 0.9920424403183024
0.09351351351351352 0.9920424403183024
0.09445945945945947 0.9920424403183024
0.0945945945945946 0.9920424403183024
0.09493243243243243 0.9920424403183024
0.09506756756756757 0.9920424403183024
0.0952027027027027 0.9920424403183024
0.09533783783783784 0.9920424403183024
0.09587837837837838 0.9920424403183024
0.09601351351351352 0.9920424403183024
0.09655405405405405 0.9920424403183024
0.09668918918918919 0.9920424403183024
0.09722972972972974 0.9920424403183024
0.0975 0.9920424403183024
0.09777027027027027 0.9920424403183024
0.09912162162162162 0.9920424403183024
0.09932432432432432 0.9920424403183024
0.09959459459459459 0.9920424403183024
0.09972972972972972 0.9920424403183024
0.1 0.9920424403183024
0.10047297297297297 0.9920424403183024
0.10060810810810811 0.9920424403183024
0.10074324324324324 0.9920424403183024
0.10128378378378379 0.9920424403183024
0.10162162162162162 0.9920424403183024
0.10189189189189189 0.9920424403183024
0.10222972972972973 0.9920424403183024
0.10263513513513514 0.9920424403183024
0.10277027027027028 0.9920424403183024
0.10297297297297298 0.9920424403183024
0.10310810810810811 0.9920424403183024
0.10445945945945946 0.9920424403183024
0.10466216216216216 0.9920424403183024
0.10513513513513513 0.9920424403183024
0.10614864864864865 0.9920424403183024
0.10675675675675676 0.9920424403183024
0.10695945945945946 0.9920424403183024
0.1070945945945946 0.9920424403183024
0.10783783783783783 0.9920424403183024
0.10804054054054055 0.9920424403183024
0.10817567567567568 0.9920424403183024
0.10871621621621622 0.9920424403183024
0.10885135135135135 0.9920424403183024
0.10925675675675675 0.9920424403183024
0.1093918918918919 0.9920424403183024
0.10945945945945947 0.9920424403183024
0.10966216216216217 0.9920424403183024
0.11 0.9920424403183024
0.11027027027027027 0.9920424403183024
0.11094594594594595 0.9920424403183024
0.11121621621621622 0.9920424403183024
0.11155405405405405 0.9920424403183024
0.11189189189189189 0.9920424403183024
0.11202702702702702 0.9920424403183024
0.11222972972972974 0.9920424403183024
0.1122972972972973 0.9920424403183024
0.1127027027027027 0.9920424403183024
0.11439189189189189 0.9920424403183024
0.11452702702702702 0.9920424403183024
0.11513513513513514 0.9920424403183024
0.11527027027027027 0.9920424403183024
0.11614864864864864 0.9920424403183024
0.11614864864864864 0.9929266136162688
0.11668918918918919 0.9929266136162688
0.11668918918918919 0.9938107869142352
0.11702702702702703 0.9938107869142352
0.11736486486486486 0.9938107869142352
0.1175 0.9938107869142352
0.11763513513513514 0.9938107869142352
0.11837837837837838 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11945945945945946 0.9938107869142352
0.11966216216216216 0.9938107869142352
0.11993243243243243 0.9938107869142352
0.12006756756756756 0.9938107869142352
0.12054054054054054 0.9938107869142352
0.12101351351351351 0.9938107869142352
0.12114864864864865 0.9938107869142352
0.12182432432432433 0.9938107869142352
0.12202702702702703 0.9938107869142352
0.12236486486486486 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12344594594594595 0.9938107869142352
0.12358108108108108 0.9938107869142352
0.12391891891891892 0.9938107869142352
0.12452702702702703 0.9938107869142352
0.1247972972972973 0.9938107869142352
0.1247972972972973 0.9946949602122016
0.12486486486486487 0.9946949602122016
0.125 0.9946949602122016
0.12513513513513513 0.9946949602122016
0.12533783783783783 0.9946949602122016
0.1256081081081081 0.9946949602122016
0.12716216216216217 0.9946949602122016
0.1279054054054054 0.9946949602122016
0.12804054054054054 0.9946949602122016
0.12878378378378377 0.9946949602122016
0.1289189189189189 0.9946949602122016
0.12898648648648647 0.9946949602122016
0.12912162162162164 0.9946949602122016
0.12972972972972974 0.9946949602122016
0.13 0.9946949602122016
0.13128378378378378 0.9946949602122016
0.1314189189189189 0.9946949602122016
0.13175675675675674 0.9946949602122016
0.13216216216216217 0.9946949602122016
0.13222972972972974 0.9946949602122016
0.13385135135135134 0.9946949602122016
0.13405405405405404 0.9946949602122016
0.13405405405405404 0.995579133510168
0.13567567567567568 0.995579133510168
0.13709459459459458 0.995579133510168
0.13736486486486488 0.995579133510168
0.1379054054054054 0.995579133510168
0.13797297297297298 0.995579133510168
0.1383108108108108 0.995579133510168
0.13878378378378378 0.995579133510168
0.13891891891891892 0.995579133510168
0.13932432432432432 0.995579133510168
0.13945945945945945 0.995579133510168
0.13966216216216215 0.995579133510168
0.14 0.995579133510168
0.14013513513513515 0.995579133510168
0.14033783783783785 0.995579133510168
0.14054054054054055 0.995579133510168
0.14074324324324325 0.995579133510168
0.14108108108108108 0.995579133510168
0.14121621621621622 0.995579133510168
0.14135135135135135 0.995579133510168
0.14148648648648648 0.995579133510168
0.14162162162162162 0.995579133510168
0.14182432432432432 0.995579133510168
0.14189189189189189 0.995579133510168
0.14202702702702702 0.995579133510168
0.14216216216216215 0.995579133510168
0.1422972972972973 0.995579133510168
0.14310810810810812 0.995579133510168
0.14324324324324325 0.995579133510168
0.14432432432432432 0.995579133510168
0.14445945945945945 0.995579133510168
0.14486486486486486 0.995579133510168
0.1579054054054054 0.995579133510168
0.15804054054054054 0.995579133510168
0.15817567567567567 0.995579133510168
0.15912162162162163 0.995579133510168
0.1593918918918919 0.995579133510168
0.15966216216216217 0.995579133510168
0.1597972972972973 0.995579133510168
0.18101351351351352 0.995579133510168
0.1812837837837838 0.995579133510168
0.18155405405405406 0.995579133510168
0.18263513513513513 0.995579133510168
0.1829054054054054 0.995579133510168
0.18304054054054053 0.995579133510168
0.18351351351351353 0.995579133510168
0.18364864864864866 0.995579133510168
0.1839864864864865 0.995579133510168
0.18425675675675676 0.995579133510168
0.1843918918918919 0.995579133510168
0.18533783783783783 0.995579133510168
0.18547297297297297 0.995579133510168
0.18587837837837837 0.995579133510168
0.18641891891891893 0.995579133510168
0.18655405405405406 0.995579133510168
0.18675675675675676 0.995579133510168
0.1868918918918919 0.995579133510168
0.18695945945945946 0.995579133510168
0.1870945945945946 0.995579133510168
0.18722972972972973 0.995579133510168
0.18736486486486487 0.995579133510168
0.18797297297297297 0.995579133510168
0.18844594594594594 0.995579133510168
0.18878378378378377 0.995579133510168
0.18885135135135134 0.995579133510168
0.1895945945945946 0.995579133510168
0.18986486486486487 0.995579133510168
0.1904054054054054 0.995579133510168
0.1908108108108108 0.995579133510168
0.1920945945945946 0.995579133510168
0.19222972972972974 0.995579133510168
0.19283783783783784 0.995579133510168
0.19337837837837837 0.995579133510168
0.19385135135135134 0.995579133510168
0.19418918918918918 0.995579133510168
0.19452702702702704 0.995579133510168
0.19466216216216217 0.995579133510168
0.19493243243243244 0.995579133510168
0.19506756756756757 0.995579133510168
0.19513513513513514 0.995579133510168
0.19817567567567568 0.995579133510168
0.19824324324324324 0.995579133510168
0.2114864864864865 0.995579133510168
0.21216216216216216 0.995579133510168
0.2122972972972973 0.995579133510168
0.21283783783783783 0.995579133510168
0.21297297297297296 0.995579133510168
0.2133783783783784 0.995579133510168
0.21351351351351353 0.995579133510168
0.21364864864864866 0.995579133510168
0.2137837837837838 0.995579133510168
0.21466216216216216 0.995579133510168
0.21513513513513513 0.995579133510168
0.2152027027027027 0.995579133510168
0.21533783783783783 0.995579133510168
0.2156081081081081 0.995579133510168
0.21594594594594593 0.995579133510168
0.21635135135135136 0.995579133510168
0.21675675675675676 0.995579133510168
0.21695945945945946 0.995579133510168
0.2172972972972973 0.995579133510168
0.21743243243243243 0.995579133510168
0.21925675675675677 0.995579133510168
0.21966216216216217 0.995579133510168
0.2197972972972973 0.995579133510168
0.2204054054054054 0.995579133510168
0.2206081081081081 0.995579133510168
0.2222972972972973 0.995579133510168
0.22263513513513514 0.995579133510168
0.2237162162162162 0.995579133510168
0.2239189189189189 0.995579133510168
0.22472972972972974 0.995579133510168
0.22513513513513514 0.995579133510168
0.22527027027027027 0.995579133510168
0.2254054054054054 0.995579133510168
0.2262162162162162 0.995579133510168
0.22668918918918918 0.995579133510168
0.22804054054054054 0.995579133510168
0.22817567567567568 0.995579133510168
0.22864864864864864 0.995579133510168
0.22885135135135135 0.995579133510168
0.2289189189189189 0.995579133510168
0.22986486486486488 0.995579133510168
0.23013513513513514 0.995579133510168
0.23027027027027028 0.995579133510168
0.23033783783783784 0.995579133510168
0.23067567567567568 0.995579133510168
0.23094594594594595 0.995579133510168
0.23108108108108108 0.995579133510168
0.23135135135135135 0.995579133510168
0.23155405405405405 0.995579133510168
0.23209459459459458 0.995579133510168
0.23243243243243245 0.995579133510168
0.2327027027027027 0.995579133510168
0.23425675675675675 0.995579133510168
0.23662162162162162 0.995579133510168
0.23702702702702702 0.995579133510168
0.23743243243243242 0.995579133510168
0.2375 0.995579133510168
0.23763513513513512 0.995579133510168
0.23783783783783785 0.995579133510168
0.23797297297297298 0.995579133510168
0.23844594594594595 0.995579133510168
0.2385810810810811 0.995579133510168
0.23925675675675676 0.995579133510168
0.23945945945945946 0.995579133510168
0.23972972972972972 0.995579133510168
0.23993243243243242 0.995579133510168
0.24013513513513512 0.995579133510168
0.24074324324324325 0.995579133510168
0.2408783783783784 0.995579133510168
0.2412837837837838 0.995579133510168
0.24162162162162162 0.995579133510168
0.24175675675675676 0.995579133510168
0.24243243243243243 0.995579133510168
0.24263513513513513 0.995579133510168
0.2439864864864865 0.995579133510168
0.24432432432432433 0.995579133510168
0.2447972972972973 0.995579133510168
0.24493243243243243 0.995579133510168
0.24527027027027026 0.995579133510168
0.2464864864864865 0.995579133510168
0.2468918918918919 0.995579133510168
0.2472972972972973 0.995579133510168
0.24763513513513513 0.995579133510168
0.24783783783783783 0.995579133510168
0.24797297297297297 0.995579133510168
0.2481081081081081 0.995579133510168
0.24932432432432433 0.995579133510168
0.24945945945945946 0.995579133510168
0.2497972972972973 0.995579133510168
0.25 0.995579133510168
0.25114864864864866 0.995579133510168
0.2512837837837838 0.995579133510168
0.25195945945945947 0.995579133510168
0.25216216216216214 0.995579133510168
0.2533783783783784 0.995579133510168
0.2553378378378378 0.995579133510168
0.25635135135135134 0.995579133510168
0.2564864864864865 0.995579133510168
0.25851351351351354 0.995579133510168
0.25864864864864867 0.995579133510168
0.25891891891891894 0.995579133510168
0.2590540540540541 0.995579133510168
0.25932432432432434 0.995579133510168
0.2594594594594595 0.995579133510168
0.2604054054054054 0.995579133510168
0.26094594594594595 0.995579133510168
0.2611486486486487 0.995579133510168
0.26135135135135135 0.995579133510168
0.26175675675675675 0.995579133510168
0.2619594594594595 0.995579133510168
0.26256756756756755 0.995579133510168
0.2635135135135135 0.995579133510168
0.2641216216216216 0.995579133510168
0.2648648648648649 0.995579133510168
0.265 0.995579133510168
0.26513513513513515 0.995579133510168
0.2661486486486486 0.995579133510168
0.2665540540540541 0.995579133510168
0.26804054054054055 0.995579133510168
0.2681756756756757 0.995579133510168
0.2685135135135135 0.995579133510168
0.2686486486486486 0.995579133510168
0.2690540540540541 0.995579133510168
0.2691891891891892 0.995579133510168
0.2704054054054054 0.995579133510168
0.27175675675675676 0.995579133510168
0.2718918918918919 0.995579133510168
0.2725 0.995579133510168
0.27263513513513515 0.995579133510168
0.2727702702702703 0.995579133510168
0.27385135135135136 0.995579133510168
0.27405405405405403 0.995579133510168
0.2741216216216216 0.995579133510168
0.27425675675675676 0.995579133510168
0.2743918918918919 0.995579133510168
0.2745945945945946 0.995579133510168
0.27675675675675676 0.995579133510168
0.27695945945945943 0.995579133510168
0.2772972972972973 0.995579133510168
0.27743243243243243 0.995579133510168
0.27756756756756756 0.995579133510168
0.2777027027027027 0.995579133510168
0.27797297297297296 0.995579133510168
0.2781081081081081 0.995579133510168
0.27824324324324323 0.995579133510168
0.2785135135135135 0.995579133510168
0.27952702702702703 0.995579133510168
0.27966216216216216 0.995579133510168
0.2802027027027027 0.995579133510168
0.28033783783783783 0.995579133510168
0.2810135135135135 0.995579133510168
0.28114864864864864 0.995579133510168
0.28128378378378377 0.995579133510168
0.2814189189189189 0.995579133510168
0.28236486486486484 0.995579133510168
0.2825 0.995579133510168
0.2835135135135135 0.995579133510168
0.2839189189189189 0.995579133510168
0.2843243243243243 0.995579133510168
0.28445945945945944 0.995579133510168
0.2845945945945946 0.995579133510168
0.2847297297297297 0.995579133510168
0.28493243243243244 0.995579133510168
0.28506756756756757 0.995579133510168
0.2856081081081081 0.995579133510168
0.28581081081081083 0.995579133510168
0.28594594594594597 0.995579133510168
0.2864864864864865 0.995579133510168
0.2866891891891892 0.995579133510168
0.2879054054054054 0.995579133510168
0.2880405405405405 0.995579133510168
0.2881081081081081 0.995579133510168
0.28824324324324324 0.995579133510168
0.28905405405405404 0.995579133510168
0.2891891891891892 0.995579133510168
0.28986486486486485 0.995579133510168
0.29 0.995579133510168
0.2906081081081081 0.995579133510168
0.2910810810810811 0.995579133510168
0.29162162162162164 0.995579133510168
0.2917567567567568 0.995579133510168
0.29195945945945945 0.995579133510168
0.2920945945945946 0.995579133510168
0.2926351351351351 0.995579133510168
0.29277027027027025 0.995579133510168
0.29283783783783784 0.995579133510168
0.292972972972973 0.995579133510168
0.29317567567567565 0.995579133510168
0.2933783783783784 0.995579133510168
0.2939864864864865 0.995579133510168
0.2941891891891892 0.995579133510168
0.2954054054054054 0.995579133510168
0.29608108108108105 0.995579133510168
0.29614864864864865 0.995579133510168
0.2962837837837838 0.995579133510168
0.2963513513513514 0.995579133510168
0.29743243243243245 0.995579133510168
0.2977027027027027 0.995579133510168
0.2983783783783784 0.995579133510168
0.29858108108108106 0.995579133510168
0.29864864864864865 0.995579133510168
0.2987837837837838 0.995579133510168
0.29905405405405405 0.995579133510168
0.29912162162162165 0.995579133510168
0.2993243243243243 0.995579133510168
0.29952702702702705 0.995579133510168
0.2997297297297297 0.995579133510168
0.29986486486486486 0.995579133510168
0.3 0.995579133510168
0.30033783783783785 0.995579133510168
0.300472972972973 0.995579133510168
0.3009459459459459 0.995579133510168
0.3010135135135135 0.995579133510168
0.30114864864864865 0.995579133510168
0.3012837837837838 0.995579133510168
0.30148648648648646 0.995579133510168
0.3017567567567568 0.995579133510168
0.30364864864864866 0.995579133510168
0.3037837837837838 0.995579133510168
0.30385135135135133 0.995579133510168
0.30398648648648646 0.995579133510168
0.3041891891891892 0.995579133510168
0.305 0.995579133510168
0.3052027027027027 0.995579133510168
0.30608108108108106 0.995579133510168
0.3062837837837838 0.995579133510168
0.3064189189189189 0.995579133510168
0.30655405405405406 0.995579133510168
0.30722972972972973 0.995579133510168
0.30736486486486486 0.995579133510168
0.30743243243243246 0.995579133510168
0.3075675675675676 0.995579133510168
0.3077027027027027 0.995579133510168
0.30783783783783786 0.995579133510168
0.30817567567567566 0.995579133510168
0.3083108108108108 0.995579133510168
0.3087162162162162 0.995579133510168
0.30885135135135133 0.995579133510168
0.30925675675675673 0.995579133510168
0.3095945945945946 0.995579133510168
0.30972972972972973 0.995579133510168
0.30986486486486486 0.995579133510168
0.31033783783783786 0.995579133510168
0.3214864864864865 0.995579133510168
0.322027027027027 0.995579133510168
0.32222972972972974 0.995579133510168
0.3223648648648649 0.995579133510168
0.3227027027027027 0.995579133510168
0.3229054054054054 0.995579133510168
0.3232432432432432 0.995579133510168
0.32391891891891894 0.995579133510168
0.3241216216216216 0.995579133510168
0.32425675675675675 0.995579133510168
0.3249324324324324 0.995579133510168
0.32554054054054055 0.995579133510168
0.32594594594594595 0.995579133510168
0.3261486486486487 0.995579133510168
0.3262162162162162 0.995579133510168
0.3265540540540541 0.995579133510168
0.32722972972972975 0.995579133510168
0.3273648648648649 0.995579133510168
0.3275 0.995579133510168
0.32763513513513515 0.995579133510168
0.3281756756756757 0.995579133510168
0.32844594594594595 0.995579133510168
0.3285135135135135 0.995579133510168
0.33006756756756755 0.995579133510168
0.3304054054054054 0.995579133510168
0.33128378378378376 0.995579133510168
0.3314864864864865 0.995579133510168
0.3315540540540541 0.995579133510168
0.33216216216216216 0.995579133510168
0.3322972972972973 0.995579133510168
0.3324324324324324 0.995579133510168
0.33263513513513515 0.995579133510168
0.3328378378378378 0.995579133510168
0.3344594594594595 0.995579133510168
0.33466216216216216 0.995579133510168
0.3349324324324324 0.995579133510168
0.33506756756756756 0.995579133510168
0.33554054054054056 0.995579133510168
0.33574324324324323 0.995579133510168
0.33587837837837836 0.995579133510168
0.33635135135135136 0.995579133510168
0.33675675675675676 0.995579133510168
0.337027027027027 0.995579133510168
0.3375 0.995579133510168
0.3381756756756757 0.995579133510168
0.33824324324324323 0.995579133510168
0.3385135135135135 0.995579133510168
0.33885135135135136 0.995579133510168
0.33905405405405403 0.995579133510168
0.3391216216216216 0.995579133510168
0.33925675675675676 0.995579133510168
0.3393918918918919 0.995579133510168
0.33952702702702703 0.995579133510168
0.34128378378378377 0.995579133510168
0.34256756756756757 0.995579133510168
0.3427027027027027 0.995579133510168
0.34385135135135136 0.995579133510168
0.3439864864864865 0.995579133510168
0.34425675675675677 0.995579133510168
0.34452702702702703 0.995579133510168
0.34466216216216217 0.995579133510168
0.3447297297297297 0.995579133510168
0.34486486486486484 0.995579133510168
0.3452702702702703 0.995579133510168
0.34547297297297297 0.995579133510168
0.3456081081081081 0.995579133510168
0.34574324324324324 0.995579133510168
0.34594594594594597 0.995579133510168
0.3460810810810811 0.995579133510168
0.3464189189189189 0.995579133510168
0.34655405405405404 0.995579133510168
0.3476351351351351 0.995579133510168
0.34777027027027024 0.995579133510168
0.34790540540540543 0.995579133510168
0.34804054054054057 0.995579133510168
0.3485135135135135 0.995579133510168
0.34885135135135137 0.995579133510168
0.34952702702702704 0.995579133510168
0.3497297297297297 0.995579133510168
0.3502027027027027 0.995579133510168
0.350472972972973 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.3510810810810811 0.995579133510168
0.3516891891891892 0.995579133510168
0.3518243243243243 0.995579133510168
0.3522297297297297 0.995579133510168
0.35236486486486485 0.995579133510168
0.3525 0.995579133510168
0.3526351351351351 0.995579133510168
0.3529054054054054 0.995579133510168
0.3530405405405405 0.995579133510168
0.35331081081081084 0.995579133510168
0.3538513513513514 0.995579133510168
0.3550675675675676 0.995579133510168
0.35527027027027025 0.995579133510168
0.35621621621621624 0.995579133510168
0.3563513513513514 0.995579133510168
0.3577027027027027 0.995579133510168
0.357972972972973 0.995579133510168
0.35824324324324325 0.995579133510168
0.3585135135135135 0.995579133510168
0.35864864864864865 0.995579133510168
0.3588513513513514 0.995579133510168
0.3589864864864865 0.995579133510168
0.3593243243243243 0.995579133510168
0.3595945945945946 0.995579133510168
0.35986486486486485 0.995579133510168
0.36 0.995579133510168
0.3602027027027027 0.995579133510168
0.36033783783783785 0.995579133510168
0.3610135135135135 0.995579133510168
0.36114864864864865 0.995579133510168
0.3617567567567568 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3625675675675676 0.995579133510168
0.3627027027027027 0.995579133510168
0.3630405405405405 0.995579133510168
0.3634459459459459 0.995579133510168
0.36358108108108106 0.995579133510168
0.3637837837837838 0.995579133510168
0.36398648648648646 0.995579133510168
0.3642567567567568 0.995579133510168
0.3645945945945946 0.995579133510168
0.3647297297297297 0.995579133510168
0.36533783783783785 0.995579133510168
0.36567567567567566 0.995579133510168
0.36655405405405406 0.995579133510168
0.36675675675675673 0.995579133510168
0.36736486486486486 0.995579133510168
0.3675 0.995579133510168
0.3677027027027027 0.995579133510168
0.3681081081081081 0.995579133510168
0.3683783783783784 0.995579133510168
0.36844594594594593 0.995579133510168
0.36858108108108106 0.995579133510168
0.36864864864864866 0.995579133510168
0.36905405405405406 0.995579133510168
0.3691891891891892 0.995579133510168
0.3693243243243243 0.995579133510168
0.369527027027027 0.995579133510168
0.3697972972972973 0.995579133510168
0.3706081081081081 0.995579133510168
0.3708108108108108 0.995579133510168
0.37155405405405406 0.995579133510168
0.3716891891891892 0.995579133510168
0.3727027027027027 0.995579133510168
0.3731081081081081 0.995579133510168
0.3733108108108108 0.995579133510168
0.37344594594594593 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.37432432432432433 0.995579133510168
0.375472972972973 0.995579133510168
0.37560810810810813 0.995579133510168
0.37601351351351353 0.995579133510168
0.37614864864864866 0.995579133510168
0.3779054054054054 0.995579133510168
0.37804054054054054 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3783783783783784 0.995579133510168
0.3820945945945946 0.995579133510168
0.3829054054054054 0.995579133510168
0.38304054054054054 0.995579133510168
0.3833783783783784 0.995579133510168
0.38351351351351354 0.995579133510168
0.3840540540540541 0.995579133510168
0.3908108108108108 0.995579133510168
0.39087837837837835 0.995579133510168
0.3910135135135135 0.995579133510168
0.3919594594594595 0.995579133510168
0.3920945945945946 0.995579133510168
0.3922972972972973 0.995579133510168
0.3925 0.995579133510168
0.3931081081081081 0.995579133510168
0.3932432432432432 0.995579133510168
0.3943918918918919 0.995579133510168
0.3945945945945946 0.995579133510168
0.3947972972972973 0.995579133510168
0.395 0.995579133510168
0.39513513513513515 0.995579133510168
0.3954054054054054 0.995579133510168
0.39554054054054055 0.995579133510168
0.3956756756756757 0.995579133510168
0.39628378378378376 0.995579133510168
0.3968918918918919 0.995579133510168
0.397027027027027 0.995579133510168
0.3972972972972973 0.995579133510168
0.39763513513513515 0.995579133510168
0.3985135135135135 0.995579133510168
0.39878378378378376 0.995579133510168
0.3989864864864865 0.995579133510168
0.3999324324324324 0.995579133510168
0.40006756756756756 0.995579133510168
0.4012162162162162 0.995579133510168
0.40135135135135136 0.995579133510168
0.40243243243243243 0.995579133510168
0.40256756756756756 0.995579133510168
0.4035810810810811 0.995579133510168
0.40385135135135136 0.995579133510168
0.40824324324324324 0.995579133510168
0.40885135135135137 0.995579133510168
0.41054054054054057 0.995579133510168
0.4110810810810811 0.995579133510168
0.4118243243243243 0.995579133510168
0.4120945945945946 0.995579133510168
0.4137837837837838 0.995579133510168
0.41405405405405404 0.995579133510168
0.41412162162162164 0.995579133510168
0.4143243243243243 0.995579133510168
0.4158783783783784 0.995579133510168
0.4160135135135135 0.995579133510168
0.4166891891891892 0.995579133510168
0.4168243243243243 0.995579133510168
0.4168918918918919 0.995579133510168
0.4170945945945946 0.995579133510168
0.4172297297297297 0.995579133510168
0.4185810810810811 0.995579133510168
0.42033783783783785 0.995579133510168
0.4208108108108108 0.995579133510168
0.4209459459459459 0.995579133510168
0.4214864864864865 0.995579133510168
0.42162162162162165 0.995579133510168
0.4218243243243243 0.995579133510168
0.42195945945945945 0.995579133510168
0.4229054054054054 0.995579133510168
0.42317567567567566 0.995579133510168
0.4235135135135135 0.995579133510168
0.4237837837837838 0.995579133510168
0.4239864864864865 0.995579133510168
0.4242567567567568 0.995579133510168
0.42445945945945945 0.995579133510168
0.4252027027027027 0.995579133510168
0.42533783783783785 0.995579133510168
0.4254054054054054 0.995579133510168
0.4255405405405405 0.995579133510168
0.42567567567567566 0.995579133510168
0.4258783783783784 0.995579133510168
0.4268243243243243 0.995579133510168
0.4272972972972973 0.995579133510168
0.42743243243243245 0.995579133510168
0.4275 0.995579133510168
0.42824324324324325 0.995579133510168
0.4285135135135135 0.995579133510168
0.42864864864864866 0.995579133510168
0.4287162162162162 0.995579133510168
0.42986486486486486 0.9964633068081344
0.43 0.9964633068081344
0.43114864864864866 0.9964633068081344
0.4312837837837838 0.9964633068081344
0.43148648648648646 0.9964633068081344
0.4316216216216216 0.9964633068081344
0.43195945945945946 0.9964633068081344
0.4320945945945946 0.9964633068081344
0.4322972972972973 0.9964633068081344
0.4329054054054054 0.9964633068081344
0.43304054054054053 0.9964633068081344
0.43317567567567566 0.9964633068081344
0.4333783783783784 0.9964633068081344
0.4335135135135135 0.9964633068081344
0.4341891891891892 0.9964633068081344
0.43439189189189187 0.9964633068081344
0.434527027027027 0.9964633068081344
0.4347972972972973 0.9964633068081344
0.43533783783783786 0.9964633068081344
0.435472972972973 0.9964633068081344
0.43594594594594593 0.9964633068081344
0.43608108108108107 0.9964633068081344
0.43729729729729727 0.9964633068081344
0.4375 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.4383108108108108 0.9964633068081344
0.43925675675675674 0.9964633068081344
0.43925675675675674 0.9973474801061007
0.4393918918918919 0.9973474801061007
0.43966216216216214 0.9973474801061007
0.44155405405405407 0.9973474801061007
0.444527027027027 0.9973474801061007
0.44466216216216214 0.9973474801061007
0.4447972972972973 0.9973474801061007
0.4448648648648649 0.9973474801061007
0.445 0.9973474801061007
0.4452027027027027 0.9973474801061007
0.4454054054054054 0.9973474801061007
0.44547297297297295 0.9973474801061007
0.44594594594594594 0.9973474801061007
0.4460810810810811 0.9973474801061007
0.4462162162162162 0.9973474801061007
0.4475 0.9973474801061007
0.44763513513513514 0.9973474801061007
0.4481756756756757 0.9973474801061007
0.4483783783783784 0.9973474801061007
0.44851351351351354 0.9973474801061007
0.4487837837837838 0.9973474801061007
0.4494594594594595 0.9973474801061007
0.4495945945945946 0.9973474801061007
0.45047297297297295 0.9973474801061007
0.4506081081081081 0.9973474801061007
0.4507432432432432 0.9973474801061007
0.45087837837837835 0.9973474801061007
0.4512162162162162 0.9973474801061007
0.45135135135135135 0.9973474801061007
0.4515540540540541 0.9973474801061007
0.4522972972972973 0.9973474801061007
0.4524324324324324 0.9973474801061007
0.4528378378378378 0.9973474801061007
0.45304054054054055 0.9973474801061007
0.45337837837837835 0.9973474801061007
0.4537162162162162 0.9973474801061007
0.45425675675675675 0.9973474801061007
0.4543918918918919 0.9973474801061007
0.4549324324324324 0.9973474801061007
0.45506756756756755 0.9973474801061007
0.45675675675675675 0.9973474801061007
0.4569594594594595 0.9973474801061007
0.4579054054054054 0.9973474801061007
0.45804054054054055 0.9973474801061007
0.4581081081081081 0.9973474801061007
0.4583108108108108 0.9973474801061007
0.4614189189189189 0.9973474801061007
0.4616216216216216 0.9973474801061007
0.46222972972972975 0.9973474801061007
0.46297297297297296 0.9973474801061007
0.4633108108108108 0.9973474801061007
0.4635810810810811 0.9973474801061007
0.46385135135135136 0.9973474801061007
0.4639864864864865 0.9973474801061007
0.4643918918918919 0.9973474801061007
0.46466216216216216 0.9973474801061007
0.4656081081081081 0.9973474801061007
0.46574324324324323 0.9973474801061007
0.46621621621621623 0.9973474801061007
0.46695945945945944 0.9973474801061007
0.46709459459459457 0.9973474801061007
0.46736486486486484 0.9973474801061007
0.4675 0.9973474801061007
0.46763513513513516 0.9973474801061007
0.4677702702702703 0.9973474801061007
0.46804054054054056 0.9973474801061007
0.4681081081081081 0.9973474801061007
0.46824324324324323 0.9973474801061007
0.46905405405405404 0.9973474801061007
0.4693243243243243 0.9973474801061007
0.46959459459459457 0.9973474801061007
0.4697297297297297 0.9973474801061007
0.4702027027027027 0.9973474801061007
0.47040540540540543 0.9973474801061007
0.4710810810810811 0.9973474801061007
0.47121621621621623 0.9973474801061007
0.4714864864864865 0.9973474801061007
0.47162162162162163 0.9973474801061007
0.47331081081081083 0.9973474801061007
0.47344594594594597 0.9973474801061007
0.4737837837837838 0.9973474801061007
0.47445945945945944 0.9973474801061007
0.4756081081081081 0.9973474801061007
0.47574324324324324 0.9973474801061007
0.47635135135135137 0.9973474801061007
0.4764864864864865 0.9973474801061007
0.47871621621621624 0.9973474801061007
0.4788513513513514 0.9973474801061007
0.4801351351351351 0.9973474801061007
0.48027027027027025 0.9973474801061007
0.4808108108108108 0.9973474801061007
0.4810810810810811 0.9973474801061007
0.4826351351351351 0.9973474801061007
0.482972972972973 0.9973474801061007
0.48371621621621624 0.9973474801061007
0.4838513513513514 0.9973474801061007
0.4851351351351351 0.9973474801061007
0.485472972972973 0.9973474801061007
0.48567567567567566 0.9973474801061007
0.4858108108108108 0.9973474801061007
0.4864864864864865 0.9973474801061007
0.48662162162162165 0.9973474801061007
0.4868243243243243 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4870945945945946 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4887837837837838 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.48898648648648646 0.9973474801061007
0.4892567567567568 0.9973474801061007
0.48993243243243245 0.9973474801061007
0.4904054054054054 0.9973474801061007
0.49175675675675673 0.9973474801061007
0.4922297297297297 0.9973474801061007
0.49493243243243246 0.9973474801061007
0.4954054054054054 0.9973474801061007
0.4962837837837838 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.49689189189189187 0.9973474801061007
0.4972972972972973 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.497972972972973 0.9973474801061007
0.49864864864864866 0.9973474801061007
0.4987837837837838 0.9973474801061007
0.5002027027027027 0.9973474801061007
0.5003378378378378 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5006756756756757 0.9973474801061007
0.5011486486486486 0.9973474801061007
0.5013513513513513 0.9973474801061007
0.5025675675675676 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027702702702703 0.9973474801061007
0.5031081081081081 0.9973474801061007
0.5031756756756757 0.9973474801061007
0.5033108108108109 0.9973474801061007
0.5037162162162162 0.9973474801061007
0.5038513513513514 0.9973474801061007
0.5044594594594595 0.9973474801061007
0.5047297297297297 0.9973474801061007
0.505 0.9973474801061007
0.5051351351351351 0.9973474801061007
0.5061486486486486 0.9973474801061007
0.5062837837837838 0.9973474801061007
0.5066216216216216 0.9973474801061007
0.5068243243243243 0.9973474801061007
0.5072972972972973 0.9973474801061007
0.5075 0.9973474801061007
0.5083108108108109 0.9973474801061007
0.5093243243243243 0.9973474801061007
0.5095945945945946 0.9973474801061007
0.5097297297297297 0.9973474801061007
0.5108783783783784 0.9973474801061007
0.5110135135135135 0.9973474801061007
0.5114864864864865 0.9973474801061007
0.5116216216216216 0.9973474801061007
0.5122297297297297 0.9973474801061007
0.5123648648648649 0.9973474801061007
0.5125 0.9973474801061007
0.5126351351351351 0.9973474801061007
0.513445945945946 0.9973474801061007
0.5139864864864865 0.9973474801061007
0.5143918918918919 0.9973474801061007
0.514527027027027 0.9973474801061007
0.5149324324324325 0.9973474801061007
0.5151351351351351 0.9973474801061007
0.5158108108108108 0.9973474801061007
0.5159459459459459 0.9973474801061007
0.5172297297297297 0.9973474801061007
0.5173648648648649 0.9973474801061007
0.5192567567567568 0.9973474801061007
0.5193918918918919 0.9973474801061007
0.520472972972973 0.9973474801061007
0.5206756756756756 0.9973474801061007
0.5214864864864864 0.9973474801061007
0.5217567567567568 0.9973474801061007
0.5218243243243244 0.9973474801061007
0.5220270270270271 0.9973474801061007
0.5227702702702702 0.9973474801061007
0.5229054054054054 0.9973474801061007
0.5247972972972973 0.9973474801061007
0.5249324324324325 0.9973474801061007
0.5253378378378378 0.9973474801061007
0.525472972972973 0.9973474801061007
0.5271621621621622 0.9973474801061007
0.528445945945946 0.9973474801061007
0.528581081081081 0.9973474801061007
0.5286486486486487 0.9973474801061007
0.5288513513513513 0.9973474801061007
0.5293243243243243 0.9973474801061007
0.5294594594594595 0.9973474801061007
0.5304054054054054 0.9973474801061007
0.5306081081081081 0.9973474801061007
0.5318918918918919 0.9973474801061007
0.5320945945945946 0.9973474801061007
0.5322297297297297 0.9973474801061007
0.5326351351351352 0.9973474801061007
0.532972972972973 0.9973474801061007
0.5331081081081082 0.9973474801061007
0.5332432432432432 0.9973474801061007
0.5333783783783784 0.9973474801061007
0.5341216216216216 0.9973474801061007
0.5342567567567568 0.9973474801061007
0.5347972972972973 0.9973474801061007
0.5349324324324324 0.9973474801061007
0.5358108108108108 0.9973474801061007
0.5360135135135136 0.9973474801061007
0.5368243243243244 0.9973474801061007
0.5369594594594594 0.9973474801061007
0.5373648648648649 0.9973474801061007
0.5375 0.9973474801061007
0.5378378378378378 0.9973474801061007
0.5381081081081082 0.9973474801061007
0.538581081081081 0.9973474801061007
0.5388513513513513 0.9973474801061007
0.539054054054054 0.9973474801061007
0.5391891891891892 0.9973474801061007
0.5397297297297298 0.9973474801061007
0.5402027027027027 0.9973474801061007
0.5404054054054054 0.9973474801061007
0.5405405405405406 0.9973474801061007
0.5416891891891892 0.9973474801061007
0.5419594594594594 0.9973474801061007
0.5429054054054054 0.9973474801061007
0.5431081081081081 0.9973474801061007
0.5439864864864865 0.9973474801061007
0.5441216216216216 0.9973474801061007
0.5456756756756757 0.9973474801061007
0.5458108108108108 0.9973474801061007
0.5459459459459459 0.9973474801061007
0.5461486486486486 0.9973474801061007
0.5477027027027027 0.9973474801061007
0.5481081081081081 0.9973474801061007
0.5485810810810811 0.9973474801061007
0.5487162162162162 0.9973474801061007
0.5498648648648649 0.9973474801061007
0.5500675675675676 0.9973474801061007
0.5505405405405406 0.9973474801061007
0.5508108108108108 0.9973474801061007
0.5516216216216216 0.9973474801061007
0.5518243243243244 0.9973474801061007
0.5519594594594595 0.9973474801061007
0.5521621621621622 0.9973474801061007
0.5523648648648649 0.9973474801061007
0.5525675675675675 0.9973474801061007
0.5529054054054054 0.9973474801061007
0.5530405405405405 0.9973474801061007
0.5542567567567568 0.9973474801061007
0.5543918918918919 0.9973474801061007
0.5549324324324324 0.9973474801061007
0.5550675675675676 0.9973474801061007
0.5552027027027027 0.9973474801061007
0.5556081081081081 0.9973474801061007
0.5559459459459459 0.9973474801061007
0.5560810810810811 0.9973474801061007
0.5564864864864865 0.9973474801061007
0.5572972972972973 0.9973474801061007
0.5574324324324325 0.9973474801061007
0.5576351351351352 0.9973474801061007
0.5577702702702703 0.9973474801061007
0.5581081081081081 0.9973474801061007
0.5583108108108108 0.9973474801061007
0.5586486486486486 0.9973474801061007
0.5587837837837838 0.9973474801061007
0.5589189189189189 0.9973474801061007
0.5593243243243243 0.9973474801061007
0.5597972972972973 0.9973474801061007
0.5599324324324324 0.9973474801061007
0.5614189189189189 0.9973474801061007
0.5616891891891892 0.9973474801061007
0.5619594594594595 0.9973474801061007
0.5622297297297297 0.9973474801061007
0.5622972972972973 0.9973474801061007
0.5624324324324325 0.9973474801061007
0.5627027027027027 0.9973474801061007
0.5628378378378378 0.9973474801061007
0.563445945945946 0.9973474801061007
0.5639189189189189 0.9973474801061007
0.5653378378378379 0.9973474801061007
0.5654729729729729 0.9973474801061007
0.5656081081081081 0.9973474801061007
0.5657432432432432 0.9973474801061007
0.5660135135135135 0.9973474801061007
0.5661486486486487 0.9973474801061007
0.566554054054054 0.9973474801061007
0.5668243243243243 0.9973474801061007
0.5675 0.9973474801061007
0.5676351351351351 0.9973474801061007
0.5681081081081081 0.9973474801061007
0.5683783783783783 0.9973474801061007
0.5685810810810811 0.9973474801061007
0.5690540540540541 0.9973474801061007
0.5692567567567568 0.9973474801061007
0.5697972972972973 0.9973474801061007
0.57 0.9973474801061007
0.570472972972973 0.9973474801061007
0.5708108108108109 0.9973474801061007
0.5714864864864865 0.9973474801061007
0.572027027027027 0.9973474801061007
0.5725675675675675 0.9973474801061007
0.5727027027027027 0.9973474801061007
0.5728378378378378 0.9973474801061007
0.572972972972973 0.9973474801061007
0.5733783783783784 0.9973474801061007
0.5737162162162163 0.9973474801061007
0.5743243243243243 0.9973474801061007
0.5756081081081081 0.9973474801061007
0.5757432432432432 0.9973474801061007
0.5764189189189189 0.9973474801061007
0.576554054054054 0.9973474801061007
0.5780405405405405 0.9973474801061007
0.5784459459459459 0.9973474801061007
0.5800675675675676 0.9973474801061007
0.5803378378378379 0.9973474801061007
0.5814864864864865 0.9973474801061007
0.5822972972972973 0.9973474801061007
0.5828378378378378 0.9973474801061007
0.582972972972973 0.9973474801061007
0.5830405405405406 0.9973474801061007
0.5831756756756756 0.9973474801061007
0.5833783783783784 0.9973474801061007
0.5835135135135135 0.9973474801061007
0.5841216216216216 0.9973474801061007
0.5843918918918919 0.9973474801061007
0.5844594594594594 0.9973474801061007
0.5845945945945946 0.9973474801061007
0.5872972972972973 0.9973474801061007
0.5875675675675676 0.9973474801061007
0.5877027027027028 0.9973474801061007
0.5881081081081081 0.9973474801061007
0.5884459459459459 0.9973474801061007
0.5885810810810811 0.9973474801061007
0.5888513513513514 0.9973474801061007
0.5891891891891892 0.9973474801061007
0.5893918918918919 0.9973474801061007
0.5897972972972974 0.9973474801061007
0.5899324324324324 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5904054054054054 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5918243243243243 0.9973474801061007
0.592027027027027 0.9973474801061007
0.5925 0.9973474801061007
0.5935810810810811 0.9973474801061007
0.5938513513513514 0.9973474801061007
0.5943243243243244 0.9973474801061007
0.5944594594594594 0.9973474801061007
0.5949324324324324 0.9973474801061007
0.5950675675675675 0.9973474801061007
0.5955405405405405 0.9973474801061007
0.5956756756756757 0.9973474801061007
0.5963513513513513 0.9973474801061007
0.5964864864864865 0.9973474801061007
0.5967567567567568 0.9973474801061007
0.5969594594594595 0.9973474801061007
0.5977027027027026 0.9973474801061007
0.5979054054054054 0.9973474801061007
0.597972972972973 0.9973474801061007
0.5981081081081081 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5987837837837838 0.9973474801061007
0.5990540540540541 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.600945945945946 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6011486486486487 0.9973474801061007
0.6012837837837838 0.9973474801061007
0.601418918918919 0.9973474801061007
0.6018243243243243 0.9973474801061007
0.602027027027027 0.9973474801061007
0.602027027027027 0.9982316534040672
0.6023648648648648 0.9982316534040672
0.6025675675675676 0.9982316534040672
0.6029729729729729 0.9982316534040672
0.6033783783783784 0.9982316534040672
0.6035135135135136 0.9982316534040672
0.6036486486486486 0.9982316534040672
0.6040540540540541 0.9982316534040672
0.6043243243243244 0.9982316534040672
0.6044594594594594 0.9982316534040672
0.6047297297297297 0.9982316534040672
0.605 0.9982316534040672
0.6066216216216216 0.9982316534040672
0.6068918918918919 0.9982316534040672
0.6069594594594595 0.9982316534040672
0.6072297297297298 0.9982316534040672
0.6075675675675676 0.9982316534040672
0.6079729729729729 0.9982316534040672
0.6082432432432432 0.9982316534040672
0.6094594594594595 0.9982316534040672
0.6096621621621622 0.9982316534040672
0.6098648648648649 0.9982316534040672
0.61 0.9982316534040672
0.6100675675675675 0.9982316534040672
0.6103378378378378 0.9982316534040672
0.6112837837837838 0.9982316534040672
0.6121621621621621 0.9982316534040672
0.6126351351351351 0.9982316534040672
0.6128378378378379 0.9982316534040672
0.6131756756756757 0.9982316534040672
0.6133108108108108 0.9982316534040672
0.6133783783783784 0.9982316534040672
0.6135135135135135 0.9982316534040672
0.6137162162162162 0.9982316534040672
0.6138513513513514 0.9982316534040672
0.6139864864864865 0.9982316534040672
0.6143243243243244 0.9982316534040672
0.6147297297297297 0.9982316534040672
0.6152027027027027 0.9982316534040672
0.6156081081081081 0.9982316534040672
0.6158108108108108 0.9982316534040672
0.6160810810810811 0.9982316534040672
0.6166891891891891 0.9982316534040672
0.6168918918918919 0.9982316534040672
0.617027027027027 0.9982316534040672
0.6185135135135135 0.9982316534040672
0.6186486486486487 0.9982316534040672
0.6191891891891892 0.9982316534040672
0.6193243243243243 0.9982316534040672
0.6193918918918919 0.9982316534040672
0.62 0.9982316534040672
0.6206756756756757 0.9982316534040672
0.6208783783783783 0.9982316534040672
0.6210135135135135 0.9982316534040672
0.6212162162162163 0.9982316534040672
0.6212162162162163 0.9991158267020336
0.6212837837837838 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6224324324324324 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6227027027027027 0.9991158267020336
0.6230405405405406 0.9991158267020336
0.624054054054054 0.9991158267020336
0.6243243243243243 0.9991158267020336
0.6252027027027027 0.9991158267020336
0.6253378378378378 0.9991158267020336
0.6256756756756757 0.9991158267020336
0.625945945945946 0.9991158267020336
0.6260810810810811 0.9991158267020336
0.6262162162162163 0.9991158267020336
0.6263513513513513 0.9991158267020336
0.6264864864864865 0.9991158267020336
0.6266891891891891 0.9991158267020336
0.6267567567567568 0.9991158267020336
0.6295945945945945 0.9991158267020336
0.6299324324324325 0.9991158267020336
0.6300675675675675 0.9991158267020336
0.6303378378378378 0.9991158267020336
0.6310135135135135 0.9991158267020336
0.6320945945945946 0.9991158267020336
0.6322297297297297 0.9991158267020336
0.632972972972973 0.9991158267020336
0.6334459459459459 0.9991158267020336
0.6335810810810811 0.9991158267020336
0.6337162162162162 0.9991158267020336
0.6343243243243243 0.9991158267020336
0.6344594594594595 0.9991158267020336
0.6346621621621622 0.9991158267020336
0.635472972972973 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6358108108108108 0.9991158267020336
0.6360135135135135 0.9991158267020336
0.6362837837837838 0.9991158267020336
0.6364189189189189 0.9991158267020336
0.6371621621621621 0.9991158267020336
0.6382432432432432 0.9991158267020336
0.6383783783783784 0.9991158267020336
0.6393918918918919 0.9991158267020336
0.639527027027027 0.9991158267020336
0.6397972972972973 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6400675675675676 0.9991158267020336
0.6403378378378378 0.9991158267020336
0.6412837837837838 0.9991158267020336
0.6414189189189189 0.9991158267020336
0.6424324324324324 0.9991158267020336
0.6425675675675676 0.9991158267020336
0.6437837837837838 0.9991158267020336
0.643918918918919 0.9991158267020336
0.6447297297297298 0.9991158267020336
0.6448648648648648 0.9991158267020336
0.6462837837837838 0.9991158267020336
0.6464189189189189 0.9991158267020336
0.6466891891891892 0.9991158267020336
0.6469594594594594 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6474324324324324 0.9991158267020336
0.6477702702702702 0.9991158267020336
0.647972972972973 0.9991158267020336
0.6483783783783784 0.9991158267020336
0.648581081081081 0.9991158267020336
0.6488513513513513 0.9991158267020336
0.649054054054054 0.9991158267020336
0.6494594594594595 0.9991158267020336
0.6497297297297298 0.9991158267020336
0.6502027027027028 0.9991158267020336
0.6503378378378378 0.9991158267020336
0.6506081081081081 0.9991158267020336
0.6510135135135136 0.9991158267020336
0.6524324324324324 0.9991158267020336
0.6525675675675676 0.9991158267020336
0.6527027027027027 0.9991158267020336
0.652972972972973 0.9991158267020336
0.6531081081081082 0.9991158267020336
0.6537162162162162 0.9991158267020336
0.6541891891891892 0.9991158267020336
0.655 0.9991158267020336
0.6554054054054054 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6558783783783784 0.9991158267020336
0.6562162162162162 0.9991158267020336
0.6568918918918919 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6581756756756757 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6585135135135135 0.9991158267020336
0.6586486486486487 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.6600675675675676 0.9991158267020336
0.6611486486486486 0.9991158267020336
0.6638513513513513 0.9991158267020336
0.6641891891891892 0.9991158267020336
0.6643243243243243 0.9991158267020336
0.6646621621621621 0.9991158267020336
0.6647972972972973 0.9991158267020336
0.6649324324324324 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6656756756756756 0.9991158267020336
0.6658108108108108 0.9991158267020336
0.6661486486486486 0.9991158267020336
0.6662837837837838 0.9991158267020336
0.6664189189189189 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6666891891891892 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6670945945945946 0.9991158267020336
0.6672297297297297 0.9991158267020336
0.6675675675675675 0.9991158267020336
0.6681756756756757 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6683783783783783 0.9991158267020336
0.668445945945946 0.9991158267020336
0.6693243243243243 0.9991158267020336
0.6700675675675676 0.9991158267020336
0.6704729729729729 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6710810810810811 0.9991158267020336
0.6714864864864865 0.9991158267020336
0.6835135135135135 0.9991158267020336
0.6846621621621621 0.9991158267020336
0.6847972972972973 0.9991158267020336
0.6850675675675676 0.9991158267020336
0.6852027027027027 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858108108108109 0.9991158267020336
0.6859459459459459 0.9991158267020336
0.6863513513513514 0.9991158267020336
0.6872972972972973 0.9991158267020336
0.6875675675675675 0.9991158267020336
0.6877027027027027 0.9991158267020336
0.6879054054054055 0.9991158267020336
0.6881756756756757 0.9991158267020336
0.6882432432432433 0.9991158267020336
0.6883783783783783 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.69 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6906081081081081 0.9991158267020336
0.6908108108108109 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6962837837837837 0.9991158267020336
0.6980405405405405 0.9991158267020336
0.6983108108108108 0.9991158267020336
0.698445945945946 0.9991158267020336
0.6989864864864865 0.9991158267020336
0.6991216216216216 0.9991158267020336
0.6993918918918919 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6997972972972973 0.9991158267020336
0.6999324324324324 0.9991158267020336
0.7003378378378379 0.9991158267020336
0.7008783783783784 0.9991158267020336
0.7014189189189189 0.9991158267020336
0.7018243243243243 0.9991158267020336
0.7019594594594595 0.9991158267020336
0.7026351351351351 0.9991158267020336
0.702972972972973 0.9991158267020336
0.7034459459459459 0.9991158267020336
0.7035810810810811 0.9991158267020336
0.7037162162162162 0.9991158267020336
0.7040540540540541 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7056756756756757 0.9991158267020336
0.7057432432432432 0.9991158267020336
0.706418918918919 0.9991158267020336
0.7064864864864865 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7078378378378378 0.9991158267020336
0.7082432432432433 0.9991158267020336
0.7085135135135135 0.9991158267020336
0.7089864864864864 0.9991158267020336
0.7093918918918919 0.9991158267020336
0.7097972972972973 0.9991158267020336
0.7102702702702702 0.9991158267020336
0.7108108108108108 0.9991158267020336
0.710945945945946 0.9991158267020336
0.712027027027027 0.9991158267020336
0.7123648648648648 0.9991158267020336
0.7125675675675676 0.9991158267020336
0.7127702702702703 0.9991158267020336
0.7132432432432433 0.9991158267020336
0.7133783783783784 0.9991158267020336
0.7135810810810811 0.9991158267020336
0.7138513513513514 0.9991158267020336
0.7152027027027027 0.9991158267020336
0.7155405405405405 0.9991158267020336
0.7156756756756757 0.9991158267020336
0.7158783783783784 0.9991158267020336
0.7162162162162162 0.9991158267020336
0.716554054054054 0.9991158267020336
0.7168243243243243 0.9991158267020336
0.7171621621621621 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7174324324324325 0.9991158267020336
0.7178378378378378 0.9991158267020336
0.7185135135135136 0.9991158267020336
0.7186486486486486 0.9991158267020336
0.7187162162162162 0.9991158267020336
0.7188513513513514 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7197297297297297 0.9991158267020336
0.7200675675675675 0.9991158267020336
0.7202702702702702 0.9991158267020336
0.721554054054054 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.7222972972972973 0.9991158267020336
0.7226351351351351 0.9991158267020336
0.7227702702702703 0.9991158267020336
0.7228378378378378 0.9991158267020336
0.7233108108108108 0.9991158267020336
0.7235810810810811 0.9991158267020336
0.7237162162162162 0.9991158267020336
0.7238513513513514 0.9991158267020336
0.7242567567567567 0.9991158267020336
0.7257432432432432 0.9991158267020336
0.725945945945946 0.9991158267020336
0.7345945945945946 0.9991158267020336
0.7352027027027027 0.9991158267020336
0.7355405405405405 0.9991158267020336
0.736554054054054 0.9991158267020336
0.7373648648648649 0.9991158267020336
0.7380405405405406 0.9991158267020336
0.7381756756756757 0.9991158267020336
0.7386486486486487 0.9991158267020336
0.7388513513513514 0.9991158267020336
0.7389864864864865 0.9991158267020336
0.7397297297297297 0.9991158267020336
0.7398648648648649 0.9991158267020336
0.7403378378378378 0.9991158267020336
0.7405405405405405 0.9991158267020336
0.7412162162162163 0.9991158267020336
0.7414189189189189 0.9991158267020336
0.7416216216216216 0.9991158267020336
0.7417567567567568 0.9991158267020336
0.7425 0.9991158267020336
0.7425675675675676 0.9991158267020336
0.7433783783783784 0.9991158267020336
0.7437162162162162 0.9991158267020336
0.7445945945945946 0.9991158267020336
0.7447297297297297 0.9991158267020336
0.7447972972972973 0.9991158267020336
0.7449324324324325 0.9991158267020336
0.7458783783783783 0.9991158267020336
0.7460135135135135 0.9991158267020336
0.7465540540540541 0.9991158267020336
0.7470945945945946 0.9991158267020336
0.7472297297297297 0.9991158267020336
0.7479054054054054 0.9991158267020336
0.7481081081081081 0.9991158267020336
0.7482432432432432 0.9991158267020336
0.7483108108108109 0.9991158267020336
0.7485135135135135 0.9991158267020336
0.7500675675675675 0.9991158267020336
0.7504054054054055 0.9991158267020336
0.7506081081081081 0.9991158267020336
0.7508783783783783 0.9991158267020336
0.7515540540540541 0.9991158267020336
0.7517567567567568 0.9991158267020336
0.7525675675675676 0.9991158267020336
0.7527027027027027 0.9991158267020336
0.7527702702702703 0.9991158267020336
0.7537837837837837 0.9991158267020336
0.7541891891891892 0.9991158267020336
0.7543243243243243 0.9991158267020336
0.7548648648648648 0.9991158267020336
0.7555405405405405 0.9991158267020336
0.7556756756756757 0.9991158267020336
0.7564189189189189 0.9991158267020336
0.7565540540540541 0.9991158267020336
0.7572297297297297 0.9991158267020336
0.7573648648648649 0.9991158267020336
0.7577702702702702 0.9991158267020336
0.7593243243243243 0.9991158267020336
0.7615540540540541 0.9991158267020336
0.7617567567567568 0.9991158267020336
0.7629054054054054 0.9991158267020336
0.7637162162162162 0.9991158267020336
0.7642567567567567 0.9991158267020336
0.7647297297297297 0.9991158267020336
0.7648648648648648 0.9991158267020336
0.7656081081081081 0.9991158267020336
0.7656756756756756 0.9991158267020336
0.7658108108108108 0.9991158267020336
0.7660135135135135 0.9991158267020336
0.7661486486486486 0.9991158267020336
0.7665540540540541 0.9991158267020336
0.7666891891891892 0.9991158267020336
0.7670270270270271 0.9991158267020336
0.7682432432432432 0.9991158267020336
0.7683108108108108 0.9991158267020336
0.768445945945946 0.9991158267020336
0.7707432432432433 0.9991158267020336
0.7708783783783784 0.9991158267020336
0.7735135135135135 0.9991158267020336
0.774054054054054 0.9991158267020336
0.7752027027027028 0.9991158267020336
0.7754054054054054 0.9991158267020336
0.7766891891891892 0.9991158267020336
0.7776351351351352 0.9991158267020336
0.7777702702702702 0.9991158267020336
0.7783783783783784 0.9991158267020336
0.7785135135135135 0.9991158267020336
0.779054054054054 0.9991158267020336
0.779527027027027 0.9991158267020336
0.7799324324324325 0.9991158267020336
0.7811486486486486 0.9991158267020336
0.7816216216216216 0.9991158267020336
0.7817567567567567 0.9991158267020336
0.7818918918918919 0.9991158267020336
0.782027027027027 0.9991158267020336
0.7820945945945946 0.9991158267020336
0.7822297297297297 0.9991158267020336
0.7824324324324324 0.9991158267020336
0.7826351351351352 0.9991158267020336
0.783918918918919 0.9991158267020336
0.784054054054054 0.9991158267020336
0.784527027027027 0.9991158267020336
0.785 0.9991158267020336
0.7856081081081081 0.9991158267020336
0.7857432432432433 0.9991158267020336
0.7864189189189189 0.9991158267020336
0.7866216216216216 0.9991158267020336
0.7867567567567567 0.9991158267020336
0.7868918918918919 0.9991158267020336
0.7869594594594594 0.9991158267020336
0.7871621621621622 0.9991158267020336
0.7872297297297297 0.9991158267020336
0.7874324324324324 0.9991158267020336
0.7882432432432432 0.9991158267020336
0.7885135135135135 0.9991158267020336
0.788581081081081 0.9991158267020336
0.7887837837837838 0.9991158267020336
0.789054054054054 0.9991158267020336
0.7896621621621621 0.9991158267020336
0.7898648648648648 0.9991158267020336
0.7903378378378378 0.9991158267020336
0.7904729729729729 0.9991158267020336
0.7906081081081081 0.9991158267020336
0.7908108108108108 0.9991158267020336
0.7912162162162162 0.9991158267020336
0.7913513513513514 0.9991158267020336
0.7917567567567567 0.9991158267020336
0.7918918918918919 0.9991158267020336
0.7926351351351352 0.9991158267020336
0.7928378378378378 0.9991158267020336
0.7929054054054054 0.9991158267020336
0.7931081081081081 0.9991158267020336
0.7946621621621621 0.9991158267020336
0.7948648648648649 0.9991158267020336
0.795 0.9991158267020336
0.7969594594594595 0.9991158267020336
0.7971621621621622 0.9991158267020336
0.7972297297297297 0.9991158267020336
0.7975 0.9991158267020336
0.7975675675675675 0.9991158267020336
0.7978378378378378 0.9991158267020336
0.7980405405405405 0.9991158267020336
0.7981756756756757 0.9991158267020336
0.7983783783783783 0.9991158267020336
0.7986486486486486 0.9991158267020336
0.7989864864864865 0.9991158267020336
0.7991891891891892 0.9991158267020336
0.7993243243243243 0.9991158267020336
0.799527027027027 0.9991158267020336
0.8006081081081081 0.9991158267020336
0.8007432432432432 0.9991158267020336
0.8008108108108108 0.9991158267020336
0.8009459459459459 0.9991158267020336
0.801554054054054 0.9991158267020336
0.8016891891891892 0.9991158267020336
0.8018243243243244 0.9991158267020336
0.8019594594594595 0.9991158267020336
0.8023648648648649 0.9991158267020336
0.8027702702702703 0.9991158267020336
0.8031756756756757 0.9991158267020336
0.8033108108108108 0.9991158267020336
0.8038513513513513 0.9991158267020336
0.8041216216216216 0.9991158267020336
0.8043918918918919 0.9991158267020336
0.8047972972972973 0.9991158267020336
0.8075 0.9991158267020336
0.8135135135135135 0.9991158267020336
0.8147297297297297 0.9991158267020336
0.815 0.9991158267020336
0.8153378378378379 0.9991158267020336
0.8156081081081081 0.9991158267020336
0.8158783783783784 0.9991158267020336
0.8164189189189189 0.9991158267020336
0.816554054054054 0.9991158267020336
0.8177027027027027 0.9991158267020336
0.8197297297297297 0.9991158267020336
0.82 0.9991158267020336
0.8202702702702702 0.9991158267020336
0.820472972972973 0.9991158267020336
0.8211486486486487 0.9991158267020336
0.8213513513513514 0.9991158267020336
0.8219594594594595 0.9991158267020336
0.8223648648648648 0.9991158267020336
0.8224324324324325 0.9991158267020336
0.8225675675675675 0.9991158267020336
0.8231081081081081 0.9991158267020336
0.8235135135135135 0.9991158267020336
0.8237162162162163 0.9991158267020336
0.8243918918918919 0.9991158267020336
0.8244594594594594 0.9991158267020336
0.8245945945945946 0.9991158267020336
0.8246621621621621 0.9991158267020336
0.8252702702702702 0.9991158267020336
0.8253378378378379 0.9991158267020336
0.825472972972973 0.9991158267020336
0.8257432432432432 0.9991158267020336
0.8261486486486487 0.9991158267020336
0.8273648648648648 0.9991158267020336
0.8275 0.9991158267020336
0.8278378378378378 0.9991158267020336
0.827972972972973 0.9991158267020336
0.8291216216216216 0.9991158267020336
0.8292567567567568 0.9991158267020336
0.8296621621621622 0.9991158267020336
0.8297972972972973 0.9991158267020336
0.830472972972973 0.9991158267020336
0.8308108108108108 0.9991158267020336
0.8313513513513513 0.9991158267020336
0.8321621621621622 0.9991158267020336
0.8335810810810811 0.9991158267020336
0.8337162162162162 0.9991158267020336
0.8341216216216216 0.9991158267020336
0.8342567567567568 0.9991158267020336
0.8350675675675676 0.9991158267020336
0.8352027027027027 0.9991158267020336
0.8356756756756757 0.9991158267020336
0.8358108108108108 0.9991158267020336
0.8362837837837838 0.9991158267020336
0.8487162162162162 0.9991158267020336
0.8488513513513514 0.9991158267020336
0.849527027027027 0.9991158267020336
0.8496621621621622 0.9991158267020336
0.8503378378378378 0.9991158267020336
0.8506081081081082 0.9991158267020336
0.8507432432432432 0.9991158267020336
0.8512162162162162 0.9991158267020336
0.8517567567567568 0.9991158267020336
0.8522297297297298 0.9991158267020336
0.8523648648648648 0.9991158267020336
0.8525 0.9991158267020336
0.8528378378378378 0.9991158267020336
0.8531081081081081 0.9991158267020336
0.8532432432432432 0.9991158267020336
0.8534459459459459 0.9991158267020336
0.8535810810810811 0.9991158267020336
0.8539189189189189 0.9991158267020336
0.8540540540540541 0.9991158267020336
0.8541891891891892 0.9991158267020336
0.8543243243243244 0.9991158267020336
0.8543918918918919 0.9991158267020336
0.8543918918918919 1.0
0.8547297297297297 1.0
0.8557432432432432 1.0
0.8567567567567568 1.0
0.8585135135135135 1.0
0.8597297297297297 1.0
0.8611486486486486 1.0
0.8616216216216216 1.0
0.8617567567567568 1.0
0.8625 1.0
0.8629729729729729 1.0
0.8636486486486487 1.0
0.8639864864864865 1.0
0.8641216216216216 1.0
0.8641891891891892 1.0
0.8644594594594595 1.0
0.8649324324324325 1.0
0.8651351351351352 1.0
0.8653378378378378 1.0
0.8656081081081081 1.0
0.8658108108108108 1.0
0.865945945945946 1.0
0.8669594594594595 1.0
0.8670945945945946 1.0
0.8674324324324324 1.0
0.8676351351351351 1.0
0.8678378378378379 1.0
0.8679729729729729 1.0
0.8687162162162162 1.0
0.869054054054054 1.0
0.8691216216216217 1.0
0.8696621621621622 1.0
0.8697297297297297 1.0
0.8705405405405405 1.0
0.8707432432432433 1.0
0.8718918918918919 1.0
0.8725 1.0
0.8726351351351351 1.0
0.8733108108108109 1.0
0.8734459459459459 1.0
0.8758108108108108 1.0
0.8760810810810811 1.0
0.8761486486486486 1.0
0.8762837837837838 1.0
0.8787837837837837 1.0
0.879054054054054 1.0
0.8793243243243243 1.0
0.8794594594594595 1.0
0.8796621621621622 1.0
0.8797972972972973 1.0
0.8801351351351351 1.0
0.8805405405405405 1.0
0.8813513513513513 1.0
0.8816891891891891 1.0
0.8820270270270271 1.0
0.8821621621621621 1.0
0.8822972972972973 1.0
0.8825675675675676 1.0
0.8827027027027027 1.0
0.8829054054054054 1.0
0.8830405405405405 1.0
0.8831756756756757 1.0
0.8833783783783784 1.0
0.884054054054054 1.0
0.8855405405405405 1.0
0.8856756756756756 1.0
0.8858783783783784 1.0
0.8860135135135135 1.0
0.8868918918918919 1.0
0.8870945945945946 1.0
0.8874324324324324 1.0
0.8875675675675676 1.0
0.8878378378378379 1.0
0.887972972972973 1.0
0.8881081081081081 1.0
0.89 1.0
0.8910135135135135 1.0
0.8915540540540541 1.0
0.8916891891891892 1.0
0.8918918918918919 1.0
0.8931081081081081 1.0
0.8932432432432432 1.0
0.8935135135135135 1.0
0.8942567567567568 1.0
0.8945945945945946 1.0
0.895 1.0
0.8952702702702703 1.0
0.8968243243243244 1.0
0.8971621621621622 1.0
0.8972972972972973 1.0
0.8975 1.0
0.8976351351351352 1.0
0.8978378378378379 1.0
0.9 1.0
0.9005405405405406 1.0
0.9006081081081081 1.0
0.9007432432432433 1.0
0.9008783783783784 1.0
0.9010810810810811 1.0
0.9025675675675676 1.0
0.9027027027027027 1.0
0.903581081081081 1.0
0.9045945945945946 1.0
0.9048648648648648 1.0
0.9052027027027028 1.0
0.9057432432432433 1.0
0.9058783783783784 1.0
0.9061486486486486 1.0
0.9062837837837838 1.0
0.9065540540540541 1.0
0.9066891891891892 1.0
0.9075 1.0
0.9083108108108108 1.0
0.9091891891891892 1.0
0.9099324324324324 1.0
0.9101351351351351 1.0
0.9102702702702703 1.0
0.910472972972973 1.0
0.9106081081081081 1.0
0.9108783783783784 1.0
0.9110135135135136 1.0
0.9114864864864864 1.0
0.9118243243243244 1.0
0.9119594594594594 1.0
0.918581081081081 1.0
0.9200675675675676 1.0
0.9211486486486486 1.0
0.9212162162162162 1.0
0.9216891891891892 1.0
0.9223648648648649 1.0
0.9226351351351352 1.0
0.9227702702702703 1.0
0.9253378378378379 1.0
0.9272297297297297 1.0
0.927972972972973 1.0
0.9280405405405405 1.0
0.9286486486486486 1.0
0.9288513513513513 1.0
0.9289864864864865 1.0
0.9309459459459459 1.0
0.9310810810810811 1.0
0.9317567567567567 1.0
0.9320945945945946 1.0
0.9325 1.0
0.9326351351351352 1.0
0.9333783783783783 1.0
0.9338513513513513 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9345270270270271 1.0
0.9346621621621621 1.0
0.9354054054054054 1.0
0.9355405405405406 1.0
0.9358108108108109 1.0
0.9359459459459459 1.0
0.9363513513513514 1.0
0.936554054054054 1.0
0.9375675675675675 1.0
0.9378378378378378 1.0
0.9379054054054055 1.0
0.9380405405405405 1.0
0.938445945945946 1.0
0.9385810810810811 1.0
0.9395270270270271 1.0
0.9397297297297297 1.0
0.9398648648648649 1.0
0.9404729729729729 1.0
0.9408783783783784 1.0
0.9414189189189189 1.0
0.941554054054054 1.0
0.9416891891891892 1.0
0.9452702702702702 1.0
0.9460810810810811 1.0
0.9462162162162162 1.0
0.9473648648648648 1.0
0.9475 1.0
0.9475675675675675 1.0
0.9477702702702703 1.0
0.9493918918918919 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9527702702702703 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541891891891892 1.0
0.9543243243243243 1.0
0.955 1.0
0.9551351351351351 1.0
0.9556081081081081 1.0
0.9557432432432432 1.0
0.9558108108108108 1.0
0.9560135135135135 1.0
0.956081081081081 1.0
0.9562162162162162 1.0
0.9562837837837838 1.0
0.956418918918919 1.0
0.9583783783783784 1.0
0.9585810810810811 1.0
0.9586486486486486 1.0
0.9591216216216216 1.0
0.9591891891891892 1.0
0.9593243243243244 1.0
0.9595270270270271 1.0
0.9596621621621622 1.0
0.9608108108108108 1.0
0.9612837837837838 1.0
0.961418918918919 1.0
0.9616216216216216 1.0
0.962027027027027 1.0
0.9621621621621622 1.0
0.9627702702702703 1.0
0.9633108108108108 1.0
0.9635810810810811 1.0
0.9636486486486486 1.0
0.9637837837837838 1.0
0.9639189189189189 1.0
0.9640540540540541 1.0
0.9643243243243244 1.0
0.9645945945945946 1.0
0.9646621621621622 1.0
0.9648648648648649 1.0
0.965 1.0
0.9652027027027027 1.0
0.9652702702702702 1.0
0.9655405405405405 1.0
0.9660135135135135 1.0
0.966554054054054 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9697972972972972 1.0
0.9703378378378379 1.0
0.9707432432432432 1.0
0.9713513513513513 1.0
0.9716216216216216 1.0
0.9718918918918918 1.0
0.9725 1.0
0.9725675675675676 1.0
0.9728378378378378 1.0
0.972972972972973 1.0
0.9731081081081081 1.0
0.9737162162162162 1.0
0.9739864864864864 1.0
0.9751351351351352 1.0
0.9753378378378378 1.0
0.976081081081081 1.0
0.9762162162162162 1.0
0.9763513513513513 1.0
0.9766216216216216 1.0
0.9766891891891892 1.0
0.9768243243243243 1.0
0.9775 1.0
0.9776351351351351 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.98 1.0
0.9802027027027027 1.0
0.9829054054054054 1.0
0.9831081081081081 1.0
0.9834459459459459 1.0
0.9837162162162162 1.0
0.9841216216216216 1.0
0.9842567567567567 1.0
0.9849324324324324 1.0
0.9850675675675675 1.0
0.9858783783783783 1.0
0.9861486486486486 1.0
0.9862162162162162 1.0
0.986554054054054 1.0
0.9868243243243243 1.0
0.987027027027027 1.0
0.9873648648648649 1.0
0.9875675675675676 1.0
0.9885810810810811 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989527027027027 1.0
0.9915540540540541 1.0
0.9916891891891891 1.0
0.9922297297297298 1.0
0.9925 1.0
0.9927702702702703 1.0
0.9929054054054054 1.0
0.9937162162162162 1.0
0.9938513513513514 1.0
0.9942567567567567 1.0
0.9943918918918919 1.0
0.9964189189189189 1.0
0.9965540540540541 1.0
1.0 1.0


==> rocs/droid_dnn_droid_cg.txt <==
0.0 0.0
6.756756756756757e-05 0.8638373121131742
6.756756756756757e-05 0.8806366047745358
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
6.756756756756757e-05 0.8956675508399646
0.00013513513513513514 0.8956675508399646
0.00013513513513513514 0.8974358974358975
0.00013513513513513514 0.8992042440318302
0.00013513513513513514 0.900972590627763
0.00013513513513513514 0.9027409372236959
0.00013513513513513514 0.9115826702033598
0.00013513513513513514 0.9133510167992926
0.00013513513513513514 0.9213085764809903
0.0002027027027027027 0.9213085764809903
0.0002027027027027027 0.9221927497789567
0.0002702702702702703 0.9221927497789567
0.0002702702702702703 0.9266136162687887
0.00033783783783783786 0.9266136162687887
0.00033783783783783786 0.9283819628647215
0.00033783783783783786 0.9301503094606542
0.00033783783783783786 0.9319186560565871
0.0004054054054054054 0.9319186560565871
0.0004054054054054054 0.9389920424403183
0.00047297297297297297 0.9389920424403183
0.00047297297297297297 0.9434129089301503
0.00047297297297297297 0.9522546419098143
0.0006081081081081081 0.9522546419098143
0.0006081081081081081 0.9531388152077808
0.0007432432432432432 0.9531388152077808
0.0007432432432432432 0.9549071618037135
0.0008783783783783784 0.9549071618037135
0.0008783783783783784 0.9575596816976127
0.0009459459459459459 0.9575596816976127
0.0009459459459459459 0.9584438549955792
0.0012837837837837837 0.9584438549955792
0.0012837837837837837 0.9593280282935456
0.002027027027027027 0.9593280282935456
0.002027027027027027 0.9602122015915119
0.002027027027027027 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.00222972972972973 0.9628647214854111
0.00222972972972973 0.9637488947833776
0.002702702702702703 0.9637488947833776
0.002837837837837838 0.9637488947833776
0.0029054054054054052 0.9637488947833776
0.0029054054054054052 0.964633068081344
0.002972972972972973 0.964633068081344
0.002972972972972973 0.9655172413793104
0.0030405405405405407 0.9655172413793104
0.0030405405405405407 0.9664014146772767
0.0031756756756756758 0.9664014146772767
0.003243243243243243 0.9664014146772767
0.003243243243243243 0.9672855879752431
0.003310810810810811 0.9672855879752431
0.003445945945945946 0.9672855879752431
0.004054054054054054 0.9672855879752431
0.004054054054054054 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.004932432432432432 0.9681697612732095
0.005405405405405406 0.9681697612732095
0.005405405405405406 0.969053934571176
0.00554054054054054 0.969053934571176
0.00554054054054054 0.9699381078691424
0.006013513513513514 0.9699381078691424
0.006283783783783784 0.9699381078691424
0.0063513513513513515 0.9699381078691424
0.006486486486486486 0.9699381078691424
0.006621621621621622 0.9699381078691424
0.006621621621621622 0.9708222811671088
0.006824324324324324 0.9708222811671088
0.007027027027027027 0.9708222811671088
0.007635135135135135 0.9708222811671088
0.007972972972972973 0.9708222811671088
0.00804054054054054 0.9708222811671088
0.00804054054054054 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008310810810810811 0.9717064544650752
0.008851351351351351 0.9717064544650752
0.009189189189189189 0.9717064544650752
0.009324324324324324 0.9717064544650752
0.009324324324324324 0.9725906277630415
0.009391891891891891 0.9725906277630415
0.009662162162162162 0.9725906277630415
0.010202702702702703 0.9725906277630415
0.01635135135135135 0.9734748010610079
0.016418918918918918 0.9734748010610079
0.017972972972972973 0.9734748010610079
0.018108108108108107 0.9734748010610079
0.018108108108108107 0.9743589743589743
0.018513513513513515 0.9743589743589743
0.018716216216216216 0.9743589743589743
0.01885135135135135 0.9743589743589743
0.01945945945945946 0.9743589743589743
0.019594594594594596 0.9743589743589743
0.02027027027027027 0.9743589743589743
0.02527027027027027 0.9743589743589743
0.02533783783783784 0.9743589743589743
0.025472972972972973 0.9743589743589743
0.025743243243243244 0.9743589743589743
0.025945945945945945 0.9743589743589743
0.026216216216216216 0.9743589743589743
0.027094594594594595 0.9743589743589743
0.027094594594594595 0.9761273209549072
0.027162162162162162 0.9761273209549072
0.027297297297297296 0.9761273209549072
0.027635135135135134 0.9761273209549072
0.027837837837837838 0.9761273209549072
0.02831081081081081 0.9761273209549072
0.028445945945945947 0.9761273209549072
0.028445945945945947 0.9770114942528736
0.028648648648648647 0.9770114942528736
0.029054054054054056 0.9770114942528736
0.02918918918918919 0.9770114942528736
0.029256756756756756 0.9770114942528736
0.02972972972972973 0.9770114942528736
0.030472972972972974 0.9770114942528736
0.030608108108108108 0.9770114942528736
0.031013513513513512 0.9770114942528736
0.03114864864864865 0.9770114942528736
0.03128378378378378 0.9770114942528736
0.031486486486486484 0.9770114942528736
0.03155405405405405 0.9770114942528736
0.03155405405405405 0.97789566755084
0.032972972972972976 0.97789566755084
0.03337837837837838 0.97789566755084
0.03351351351351351 0.97789566755084
0.033783783783783786 0.97789566755084
0.03391891891891892 0.97789566755084
0.03405405405405405 0.97789566755084
0.03452702702702703 0.97789566755084
0.034594594594594595 0.97789566755084
0.034594594594594595 0.9787798408488063
0.03466216216216216 0.9787798408488063
0.034797297297297296 0.9787798408488063
0.03493243243243243 0.9787798408488063
0.03527027027027027 0.9787798408488063
0.03608108108108108 0.9787798408488063
0.03628378378378378 0.9787798408488063
0.036554054054054055 0.9787798408488063
0.036554054054054055 0.9796640141467727
0.036756756756756756 0.9796640141467727
0.03695945945945946 0.9796640141467727
0.0370945945945946 0.9796640141467727
0.037162162162162164 0.9805481874447391
0.03743243243243243 0.9805481874447391
0.037567567567567565 0.9805481874447391
0.03763513513513513 0.9805481874447391
0.03763513513513513 0.9814323607427056
0.03790540540540541 0.9814323607427056
0.038175675675675674 0.9814323607427056
0.03918918918918919 0.9814323607427056
0.03945945945945946 0.9814323607427056
0.039527027027027026 0.9814323607427056
0.039729729729729726 0.9814323607427056
0.039932432432432434 0.9814323607427056
0.0404054054054054 0.9814323607427056
0.040472972972972976 0.9814323607427056
0.04060810810810811 0.9814323607427056
0.04067567567567568 0.9814323607427056
0.04081081081081081 0.9814323607427056
0.04121621621621622 0.9814323607427056
0.04283783783783784 0.9814323607427056
0.04317567567567568 0.9814323607427056
0.04337837837837838 0.9814323607427056
0.04351351351351351 0.9814323607427056
0.04432432432432432 0.9814323607427056
0.04452702702702703 0.9814323607427056
0.045 0.9814323607427056
0.04513513513513513 0.9814323607427056
0.04594594594594595 0.9814323607427056
0.04635135135135135 0.9814323607427056
0.046621621621621624 0.9814323607427056
0.04675675675675676 0.9814323607427056
0.04689189189189189 0.9814323607427056
0.047027027027027025 0.9814323607427056
0.04777027027027027 0.9814323607427056
0.04790540540540541 0.9814323607427056
0.04810810810810811 0.9814323607427056
0.04831081081081081 0.9814323607427056
0.048581081081081084 0.9814323607427056
0.04885135135135135 0.9814323607427056
0.048986486486486486 0.9814323607427056
0.04986486486486486 0.9814323607427056
0.05182432432432432 0.9814323607427056
0.0520945945945946 0.9814323607427056
0.05222972972972973 0.9814323607427056
0.0525 0.9814323607427056
0.05263513513513513 0.9814323607427056
0.05283783783783784 0.9814323607427056
0.05297297297297297 0.9814323607427056
0.05304054054054054 0.9814323607427056
0.05331081081081081 0.9814323607427056
0.053513513513513515 0.9814323607427056
0.05405405405405406 0.9814323607427056
0.05425675675675676 0.9814323607427056
0.05425675675675676 0.982316534040672
0.05439189189189189 0.982316534040672
0.05459459459459459 0.982316534040672
0.055 0.982316534040672
0.05540540540540541 0.982316534040672
0.055472972972972975 0.982316534040672
0.05560810810810811 0.982316534040672
0.05574324324324324 0.982316534040672
0.05621621621621622 0.982316534040672
0.05716216216216216 0.982316534040672
0.057297297297297295 0.982316534040672
0.0577027027027027 0.982316534040672
0.05783783783783784 0.982316534040672
0.057905405405405404 0.982316534040672
0.05804054054054054 0.982316534040672
0.058648648648648646 0.982316534040672
0.058851351351351354 0.982316534040672
0.05898648648648649 0.982316534040672
0.06027027027027027 0.982316534040672
0.06087837837837838 0.982316534040672
0.061824324324324324 0.982316534040672
0.06189189189189189 0.982316534040672
0.062027027027027025 0.982316534040672
0.06256756756756757 0.982316534040672
0.06331081081081082 0.982316534040672
0.06391891891891892 0.982316534040672
0.06405405405405405 0.982316534040672
0.06412162162162162 0.982316534040672
0.06439189189189189 0.982316534040672
0.06452702702702702 0.982316534040672
0.06466216216216217 0.982316534040672
0.0647972972972973 0.982316534040672
0.06574324324324324 0.982316534040672
0.06587837837837837 0.982316534040672
0.06635135135135135 0.982316534040672
0.06675675675675675 0.982316534040672
0.06709459459459459 0.982316534040672
0.06763513513513514 0.982316534040672
0.06783783783783784 0.982316534040672
0.0681081081081081 0.982316534040672
0.06817567567567567 0.982316534040672
0.06837837837837837 0.982316534040672
0.06871621621621622 0.982316534040672
0.06918918918918919 0.982316534040672
0.06972972972972973 0.982316534040672
0.06986486486486486 0.982316534040672
0.06993243243243243 0.982316534040672
0.07006756756756757 0.982316534040672
0.07054054054054054 0.982316534040672
0.07067567567567568 0.982316534040672
0.07074324324324324 0.982316534040672
0.07087837837837838 0.982316534040672
0.07391891891891891 0.982316534040672
0.07398648648648648 0.982316534040672
0.07452702702702703 0.982316534040672
0.07486486486486486 0.982316534040672
0.08810810810810811 0.982316534040672
0.08831081081081081 0.982316534040672
0.08878378378378378 0.982316534040672
0.08891891891891891 0.982316534040672
0.0891891891891892 0.982316534040672
0.08952702702702703 0.982316534040672
0.09013513513513513 0.982316534040672
0.09033783783783783 0.982316534040672
0.09040540540540541 0.982316534040672
0.09060810810810811 0.982316534040672
0.09101351351351351 0.982316534040672
0.09121621621621621 0.982316534040672
0.09135135135135135 0.982316534040672
0.09162162162162162 0.982316534040672
0.09175675675675676 0.982316534040672
0.09243243243243243 0.982316534040672
0.09256756756756757 0.982316534040672
0.09263513513513513 0.982316534040672
0.09277027027027027 0.982316534040672
0.09331081081081082 0.982316534040672
0.09351351351351352 0.982316534040672
0.09364864864864865 0.982316534040672
0.09425675675675675 0.982316534040672
0.09439189189189189 0.982316534040672
0.09486486486486487 0.982316534040672
0.09513513513513513 0.982316534040672
0.09527027027027027 0.982316534040672
0.0954054054054054 0.982316534040672
0.09547297297297297 0.982316534040672
0.09581081081081082 0.982316534040672
0.09594594594594595 0.982316534040672
0.09641891891891892 0.982316534040672
0.09668918918918919 0.982316534040672
0.09689189189189189 0.982316534040672
0.09763513513513514 0.982316534040672
0.09817567567567567 0.982316534040672
0.09851351351351352 0.982316534040672
0.09871621621621622 0.982316534040672
0.09885135135135135 0.982316534040672
0.09912162162162162 0.982316534040672
0.09972972972972972 0.982316534040672
0.1002027027027027 0.982316534040672
0.10081081081081081 0.982316534040672
0.10094594594594594 0.982316534040672
0.10108108108108108 0.982316534040672
0.10108108108108108 0.9832007073386384
0.10141891891891892 0.9832007073386384
0.10189189189189189 0.9832007073386384
0.10270270270270271 0.9832007073386384
0.10304054054054054 0.9832007073386384
0.10378378378378378 0.9832007073386384
0.10391891891891891 0.9832007073386384
0.1041891891891892 0.9832007073386384
0.10445945945945946 0.9832007073386384
0.10486486486486486 0.9832007073386384
0.10513513513513513 0.9832007073386384
0.10527027027027026 0.9832007073386384
0.1077027027027027 0.9832007073386384
0.10810810810810811 0.9832007073386384
0.10817567567567568 0.9832007073386384
0.10864864864864865 0.9832007073386384
0.10925675675675675 0.9832007073386384
0.10986486486486487 0.9832007073386384
0.10993243243243243 0.9832007073386384
0.11027027027027027 0.9832007073386384
0.1104054054054054 0.9832007073386384
0.11101351351351352 0.9832007073386384
0.11114864864864865 0.9832007073386384
0.11155405405405405 0.9832007073386384
0.11324324324324324 0.9832007073386384
0.11371621621621622 0.9832007073386384
0.11472972972972972 0.9832007073386384
0.12777027027027027 0.9832007073386384
0.12932432432432434 0.9832007073386384
0.12945945945945947 0.9832007073386384
0.12952702702702704 0.9832007073386384
0.12966216216216217 0.9832007073386384
0.12986486486486487 0.9832007073386384
0.13047297297297297 0.9832007073386384
0.13074324324324324 0.9832007073386384
0.13087837837837837 0.9832007073386384
0.1310135135135135 0.9832007073386384
0.1310135135135135 0.9840848806366048
0.13114864864864864 0.9840848806366048
0.13135135135135134 0.9840848806366048
0.13148648648648648 0.9840848806366048
0.13168918918918918 0.9840848806366048
0.1529054054054054 0.9840848806366048
0.15344594594594593 0.9840848806366048
0.1535810810810811 0.9840848806366048
0.1541891891891892 0.9840848806366048
0.1543918918918919 0.9840848806366048
0.1552027027027027 0.9840848806366048
0.15533783783783783 0.9840848806366048
0.15547297297297297 0.9840848806366048
0.15783783783783784 0.9840848806366048
0.15804054054054054 0.9840848806366048
0.15817567567567567 0.9840848806366048
0.15817567567567567 0.9849690539345711
0.15864864864864864 0.9849690539345711
0.15878378378378377 0.9849690539345711
0.15912162162162163 0.9849690539345711
0.15925675675675677 0.9849690539345711
0.15945945945945947 0.9849690539345711
0.1595945945945946 0.9849690539345711
0.15966216216216217 0.9849690539345711
0.15966216216216217 0.9858532272325375
0.15972972972972974 0.9858532272325375
0.16006756756756757 0.9858532272325375
0.16175675675675677 0.9858532272325375
0.1631081081081081 0.9858532272325375
0.1633108108108108 0.9858532272325375
0.16418918918918918 0.9858532272325375
0.1643243243243243 0.9858532272325375
0.16493243243243244 0.9858532272325375
0.16506756756756757 0.9858532272325375
0.16594594594594594 0.9858532272325375
0.16608108108108108 0.9858532272325375
0.1666216216216216 0.9858532272325375
0.16675675675675675 0.9858532272325375
0.16689189189189188 0.9858532272325375
0.16702702702702701 0.9858532272325375
0.16709459459459458 0.9858532272325375
0.16722972972972974 0.9858532272325375
0.16763513513513514 0.9858532272325375
0.16817567567567568 0.9858532272325375
0.16837837837837838 0.9858532272325375
0.16878378378378378 0.9858532272325375
0.16891891891891891 0.9858532272325375
0.16932432432432432 0.9858532272325375
0.16945945945945945 0.9858532272325375
0.17074324324324325 0.9858532272325375
0.17087837837837838 0.9858532272325375
0.17121621621621622 0.9858532272325375
0.17135135135135135 0.9858532272325375
0.17304054054054055 0.9858532272325375
0.17324324324324325 0.9858532272325375
0.17378378378378379 0.9858532272325375
0.17391891891891892 0.9858532272325375
0.1747972972972973 0.9858532272325375
0.17513513513513512 0.9858532272325375
0.17527027027027026 0.9858532272325375
0.17601351351351352 0.9858532272325375
0.17641891891891892 0.9858532272325375
0.17655405405405405 0.9858532272325375
0.1770945945945946 0.9858532272325375
0.1770945945945946 0.986737400530504
0.1777027027027027 0.986737400530504
0.17804054054054055 0.986737400530504
0.17810810810810812 0.986737400530504
0.17831081081081082 0.986737400530504
0.17844594594594596 0.986737400530504
0.1785810810810811 0.986737400530504
0.17864864864864866 0.986737400530504
0.1787837837837838 0.986737400530504
0.17905405405405406 0.986737400530504
0.17925675675675676 0.986737400530504
0.17932432432432432 0.986737400530504
0.17945945945945946 0.986737400530504
0.17972972972972973 0.986737400530504
0.17972972972972973 0.9876215738284704
0.18033783783783783 0.9876215738284704
0.18047297297297296 0.9876215738284704
0.18054054054054053 0.9876215738284704
0.18067567567567566 0.9876215738284704
0.1810810810810811 0.9876215738284704
0.1816891891891892 0.9876215738284704
0.18182432432432433 0.9876215738284704
0.18195945945945946 0.9876215738284704
0.18277027027027026 0.9876215738284704
0.18337837837837836 0.9876215738284704
0.1837837837837838 0.9876215738284704
0.18405405405405406 0.9876215738284704
0.18432432432432433 0.9876215738284704
0.18506756756756756 0.9876215738284704
0.1852027027027027 0.9876215738284704
0.1854054054054054 0.9876215738284704
0.18567567567567567 0.9876215738284704
0.18635135135135136 0.9876215738284704
0.1864864864864865 0.9876215738284704
0.1868918918918919 0.9876215738284704
0.18702702702702703 0.9876215738284704
0.1870945945945946 0.9876215738284704
0.1870945945945946 0.9885057471264368
0.18716216216216217 0.9885057471264368
0.1872972972972973 0.9885057471264368
0.1875 0.9885057471264368
0.18763513513513513 0.9885057471264368
0.1877027027027027 0.9885057471264368
0.1879054054054054 0.9885057471264368
0.18797297297297297 0.9885057471264368
0.18817567567567567 0.9885057471264368
0.1895945945945946 0.9885057471264368
0.19027027027027027 0.9885057471264368
0.19074324324324324 0.9885057471264368
0.19087837837837837 0.9885057471264368
0.19094594594594594 0.9885057471264368
0.19108108108108107 0.9885057471264368
0.1912162162162162 0.9885057471264368
0.19135135135135134 0.9885057471264368
0.1916891891891892 0.9885057471264368
0.1937162162162162 0.9885057471264368
0.19398648648648648 0.9885057471264368
0.19432432432432434 0.9885057471264368
0.19445945945945947 0.9885057471264368
0.1945945945945946 0.9885057471264368
0.195 0.9885057471264368
0.1952027027027027 0.9885057471264368
0.19533783783783784 0.9885057471264368
0.19587837837837838 0.9885057471264368
0.1960135135135135 0.9885057471264368
0.19614864864864864 0.9885057471264368
0.19628378378378378 0.9885057471264368
0.19648648648648648 0.9885057471264368
0.19716216216216217 0.9885057471264368
0.1972972972972973 0.9885057471264368
0.19763513513513514 0.9885057471264368
0.19783783783783784 0.9885057471264368
0.19885135135135135 0.9885057471264368
0.19898648648648648 0.9885057471264368
0.19945945945945945 0.9885057471264368
0.19966216216216215 0.9885057471264368
0.19993243243243244 0.9885057471264368
0.20006756756756758 0.9885057471264368
0.2008108108108108 0.9885057471264368
0.20114864864864865 0.9885057471264368
0.20135135135135135 0.9885057471264368
0.20182432432432432 0.9885057471264368
0.20195945945945945 0.9885057471264368
0.20256756756756758 0.9885057471264368
0.20344594594594595 0.9885057471264368
0.20391891891891892 0.9885057471264368
0.20418918918918919 0.9885057471264368
0.20439189189189189 0.9885057471264368
0.20560810810810812 0.9885057471264368
0.20594594594594595 0.9885057471264368
0.20655405405405405 0.9885057471264368
0.2072972972972973 0.9885057471264368
0.20804054054054055 0.9885057471264368
0.20804054054054055 0.9893899204244032
0.2087837837837838 0.9893899204244032
0.20891891891891892 0.9893899204244032
0.20945945945945946 0.9893899204244032
0.2095945945945946 0.9893899204244032
0.20966216216216216 0.9893899204244032
0.2097972972972973 0.9893899204244032
0.21047297297297296 0.9893899204244032
0.21060810810810812 0.9893899204244032
0.21074324324324326 0.9893899204244032
0.2108783783783784 0.9893899204244032
0.21195945945945946 0.9893899204244032
0.21216216216216216 0.9893899204244032
0.21283783783783783 0.9893899204244032
0.21364864864864866 0.9893899204244032
0.21385135135135136 0.9893899204244032
0.21432432432432433 0.9893899204244032
0.21445945945945946 0.9893899204244032
0.2145945945945946 0.9893899204244032
0.21486486486486486 0.9893899204244032
0.21533783783783783 0.9893899204244032
0.21547297297297296 0.9893899204244032
0.21554054054054053 0.9893899204244032
0.21567567567567567 0.9893899204244032
0.2162837837837838 0.9893899204244032
0.21641891891891893 0.9893899204244032
0.21662162162162163 0.9893899204244032
0.2172972972972973 0.9893899204244032
0.21756756756756757 0.9893899204244032
0.2177027027027027 0.9893899204244032
0.2185135135135135 0.9893899204244032
0.2185135135135135 0.9902740937223696
0.21912162162162163 0.9902740937223696
0.21932432432432433 0.9902740937223696
0.21952702702702703 0.9902740937223696
0.22128378378378377 0.9902740937223696
0.2214189189189189 0.9902740937223696
0.2216891891891892 0.9902740937223696
0.22385135135135134 0.9902740937223696
0.22385135135135134 0.9911582670203359
0.22405405405405404 0.9911582670203359
0.22445945945945947 0.9911582670203359
0.2258108108108108 0.9911582670203359
0.22594594594594594 0.9911582670203359
0.22635135135135134 0.9911582670203359
0.22675675675675674 0.9911582670203359
0.22695945945945947 0.9911582670203359
0.2270945945945946 0.9911582670203359
0.22804054054054054 0.9911582670203359
0.22858108108108108 0.9911582670203359
0.2289189189189189 0.9911582670203359
0.22905405405405405 0.9911582670203359
0.22966216216216218 0.9911582670203359
0.2302027027027027 0.9911582670203359
0.23033783783783784 0.9911582670203359
0.23054054054054055 0.9911582670203359
0.23067567567567568 0.9911582670203359
0.2308108108108108 0.9911582670203359
0.23155405405405405 0.9911582670203359
0.23182432432432432 0.9911582670203359
0.23222972972972972 0.9911582670203359
0.23263513513513515 0.9911582670203359
0.23277027027027028 0.9911582670203359
0.23277027027027028 0.9920424403183024
0.23331081081081081 0.9920424403183024
0.23344594594594595 0.9920424403183024
0.23351351351351352 0.9920424403183024
0.23378378378378378 0.9920424403183024
0.23547297297297298 0.9920424403183024
0.23560810810810812 0.9920424403183024
0.23574324324324325 0.9920424403183024
0.23594594594594595 0.9920424403183024
0.23675675675675675 0.9920424403183024
0.2368918918918919 0.9920424403183024
0.23912162162162162 0.9920424403183024
0.23925675675675676 0.9920424403183024
0.23932432432432432 0.9920424403183024
0.2404054054054054 0.9920424403183024
0.2408783783783784 0.9920424403183024
0.2410810810810811 0.9920424403183024
0.24222972972972973 0.9920424403183024
0.24236486486486486 0.9920424403183024
0.2425 0.9920424403183024
0.24263513513513513 0.9920424403183024
0.2429054054054054 0.9920424403183024
0.24324324324324326 0.9920424403183024
0.24371621621621622 0.9920424403183024
0.24385135135135136 0.9920424403183024
0.24425675675675676 0.9920424403183024
0.24445945945945946 0.9920424403183024
0.24466216216216216 0.9920424403183024
0.2447972972972973 0.9920424403183024
0.24513513513513513 0.9920424403183024
0.24533783783783783 0.9920424403183024
0.24587837837837836 0.9920424403183024
0.2464864864864865 0.9920424403183024
0.24736486486486486 0.9920424403183024
0.2477027027027027 0.9920424403183024
0.24837837837837837 0.9920424403183024
0.2493918918918919 0.9920424403183024
0.2500675675675676 0.9920424403183024
0.25013513513513513 0.9920424403183024
0.25054054054054054 0.9920424403183024
0.25060810810810813 0.9920424403183024
0.25074324324324326 0.9920424403183024
0.25135135135135134 0.9920424403183024
0.25182432432432433 0.9920424403183024
0.2518918918918919 0.9920424403183024
0.252027027027027 0.9920424403183024
0.2522972972972973 0.9920424403183024
0.2524324324324324 0.9920424403183024
0.25263513513513514 0.9920424403183024
0.252972972972973 0.9920424403183024
0.25324324324324327 0.9920424403183024
0.25344594594594594 0.9920424403183024
0.2537837837837838 0.9920424403183024
0.25405405405405407 0.9920424403183024
0.2556756756756757 0.9920424403183024
0.2558108108108108 0.9920424403183024
0.2566891891891892 0.9920424403183024
0.2568918918918919 0.9920424403183024
0.2573648648648649 0.9920424403183024
0.2575 0.9920424403183024
0.25763513513513514 0.9920424403183024
0.2577702702702703 0.9920424403183024
0.25891891891891894 0.9920424403183024
0.2590540540540541 0.9920424403183024
0.25925675675675675 0.9920424403183024
0.25932432432432434 0.9920424403183024
0.2594594594594595 0.9920424403183024
0.2662162162162162 0.9920424403183024
0.26716216216216215 0.9920424403183024
0.2672972972972973 0.9920424403183024
0.2678378378378378 0.9920424403183024
0.26797297297297296 0.9920424403183024
0.2681081081081081 0.9920424403183024
0.2682432432432432 0.9920424403183024
0.2685810810810811 0.9920424403183024
0.2687162162162162 0.9920424403183024
0.2690540540540541 0.9920424403183024
0.26925675675675675 0.9920424403183024
0.2693918918918919 0.9920424403183024
0.269527027027027 0.9920424403183024
0.26966216216216216 0.9920424403183024
0.2702027027027027 0.9920424403183024
0.2714189189189189 0.9920424403183024
0.2716216216216216 0.9920424403183024
0.2719594594594595 0.9920424403183024
0.2720945945945946 0.9920424403183024
0.2722972972972973 0.9920424403183024
0.2728378378378378 0.9920424403183024
0.2731756756756757 0.9920424403183024
0.2733108108108108 0.9920424403183024
0.2739189189189189 0.9920424403183024
0.27405405405405403 0.9920424403183024
0.2754054054054054 0.9920424403183024
0.27594594594594596 0.9920424403183024
0.2760810810810811 0.9920424403183024
0.2762162162162162 0.9920424403183024
0.27628378378378377 0.9920424403183024
0.2764189189189189 0.9920424403183024
0.27668918918918917 0.9920424403183024
0.2768243243243243 0.9920424403183024
0.27716216216216216 0.9920424403183024
0.2773648648648649 0.9920424403183024
0.2775 0.9920424403183024
0.27905405405405403 0.9920424403183024
0.27918918918918917 0.9920424403183024
0.27925675675675676 0.9920424403183024
0.27945945945945944 0.9920424403183024
0.2797972972972973 0.9920424403183024
0.28047297297297297 0.9920424403183024
0.2806081081081081 0.9920424403183024
0.28074324324324323 0.9920424403183024
0.28087837837837837 0.9920424403183024
0.28168918918918917 0.9920424403183024
0.2818243243243243 0.9920424403183024
0.28216216216216217 0.9920424403183024
0.28283783783783784 0.9920424403183024
0.28297297297297297 0.9920424403183024
0.28324324324324324 0.9920424403183024
0.28364864864864864 0.9920424403183024
0.28378378378378377 0.9920424403183024
0.28466216216216217 0.9920424403183024
0.28554054054054057 0.9920424403183024
0.2856756756756757 0.9920424403183024
0.28662162162162164 0.9920424403183024
0.2868918918918919 0.9920424403183024
0.28695945945945944 0.9920424403183024
0.2870945945945946 0.9920424403183024
0.28716216216216217 0.9920424403183024
0.28736486486486484 0.9920424403183024
0.2881756756756757 0.9920424403183024
0.2885810810810811 0.9920424403183024
0.2889189189189189 0.9920424403183024
0.2893243243243243 0.9920424403183024
0.2897297297297297 0.9920424403183024
0.2902027027027027 0.9920424403183024
0.2904054054054054 0.9920424403183024
0.2905405405405405 0.9920424403183024
0.29081081081081084 0.9920424403183024
0.2912837837837838 0.9920424403183024
0.2914864864864865 0.9920424403183024
0.29162162162162164 0.9920424403183024
0.2918918918918919 0.9920424403183024
0.2921621621621622 0.9920424403183024
0.29236486486486485 0.9920424403183024
0.29277027027027025 0.9920424403183024
0.2933783783783784 0.9920424403183024
0.2935135135135135 0.9920424403183024
0.29364864864864865 0.9920424403183024
0.2937837837837838 0.9920424403183024
0.29452702702702704 0.9920424403183024
0.29493243243243245 0.9920424403183024
0.2956081081081081 0.9920424403183024
0.2958108108108108 0.9920424403183024
0.2958783783783784 0.9920424403183024
0.2960135135135135 0.9920424403183024
0.2964189189189189 0.9920424403183024
0.29655405405405405 0.9920424403183024
0.2967567567567568 0.9920424403183024
0.2968918918918919 0.9920424403183024
0.29695945945945945 0.9920424403183024
0.2972297297297297 0.9920424403183024
0.29777027027027025 0.9920424403183024
0.30074324324324325 0.9920424403183024
0.3010135135135135 0.9920424403183024
0.3012162162162162 0.9920424403183024
0.30148648648648646 0.9920424403183024
0.3016216216216216 0.9920424403183024
0.3027027027027027 0.9920424403183024
0.30283783783783785 0.9920424403183024
0.3030405405405405 0.9920424403183024
0.3033108108108108 0.9920424403183024
0.3034459459459459 0.9920424403183024
0.3035135135135135 0.9920424403183024
0.3037837837837838 0.9920424403183024
0.30398648648648646 0.9920424403183024
0.3041216216216216 0.9920424403183024
0.3047972972972973 0.9920424403183024
0.3051351351351351 0.9920424403183024
0.30554054054054053 0.9920424403183024
0.30567567567567566 0.9920424403183024
0.30574324324324326 0.9920424403183024
0.30594594594594593 0.9920424403183024
0.30655405405405406 0.9920424403183024
0.30689189189189187 0.9920424403183024
0.307027027027027 0.9920424403183024
0.3071621621621622 0.9920424403183024
0.3072972972972973 0.9920424403183024
0.30736486486486486 0.9920424403183024
0.3075675675675676 0.9920424403183024
0.30777027027027026 0.9920424403183024
0.3079054054054054 0.9920424403183024
0.30858108108108107 0.9920424403183024
0.3087162162162162 0.9920424403183024
0.3091216216216216 0.9920424403183024
0.30925675675675673 0.9920424403183024
0.309527027027027 0.9920424403183024
0.30966216216216214 0.9920424403183024
0.30986486486486486 0.9920424403183024
0.3100675675675676 0.9920424403183024
0.3104054054054054 0.9920424403183024
0.3106081081081081 0.9920424403183024
0.3108783783783784 0.9920424403183024
0.31101351351351353 0.9920424403183024
0.31324324324324326 0.9920424403183024
0.315 0.9920424403183024
0.31533783783783786 0.9920424403183024
0.31560810810810813 0.9920424403183024
0.3160810810810811 0.9920424403183024
0.3162837837837838 0.9920424403183024
0.31655405405405407 0.9920424403183024
0.31722972972972974 0.9920424403183024
0.31736486486486487 0.9920424403183024
0.31777027027027027 0.9920424403183024
0.3179054054054054 0.9920424403183024
0.3185810810810811 0.9920424403183024
0.31972972972972974 0.9920424403183024
0.3197972972972973 0.9920424403183024
0.3199324324324324 0.9920424403183024
0.32013513513513514 0.9920424403183024
0.3202702702702703 0.9920424403183024
0.32114864864864867 0.9920424403183024
0.3214864864864865 0.9920424403183024
0.3215540540540541 0.9920424403183024
0.3216891891891892 0.9920424403183024
0.3229054054054054 0.9920424403183024
0.3233783783783784 0.9920424403183024
0.32432432432432434 0.9920424403183024
0.3245945945945946 0.9920424403183024
0.3256756756756757 0.9920424403183024
0.3258108108108108 0.9920424403183024
0.3262162162162162 0.9920424403183024
0.32635135135135135 0.9920424403183024
0.3268918918918919 0.9920424403183024
0.327027027027027 0.9920424403183024
0.32763513513513515 0.9920424403183024
0.3277702702702703 0.9920424403183024
0.32837837837837835 0.9920424403183024
0.32837837837837835 0.9929266136162688
0.32878378378378376 0.9929266136162688
0.3289864864864865 0.9929266136162688
0.3290540540540541 0.9929266136162688
0.32925675675675675 0.9929266136162688
0.32932432432432435 0.9929266136162688
0.3295945945945946 0.9929266136162688
0.3298648648648649 0.9929266136162688
0.33 0.9929266136162688
0.33054054054054055 0.9929266136162688
0.3306756756756757 0.9929266136162688
0.3312162162162162 0.9929266136162688
0.3320945945945946 0.9929266136162688
0.33256756756756756 0.9929266136162688
0.3327027027027027 0.9929266136162688
0.3327702702702703 0.9929266136162688
0.33297297297297296 0.9929266136162688
0.33304054054054055 0.9929266136162688
0.33304054054054055 0.9938107869142352
0.3331756756756757 0.9938107869142352
0.3332432432432432 0.9938107869142352
0.3343918918918919 0.9946949602122016
0.3344594594594595 0.9946949602122016
0.33466216216216216 0.9946949602122016
0.335 0.9946949602122016
0.3352702702702703 0.9946949602122016
0.3356756756756757 0.9946949602122016
0.33587837837837836 0.9946949602122016
0.3362162162162162 0.9946949602122016
0.3364864864864865 0.9946949602122016
0.33668918918918916 0.9946949602122016
0.3368918918918919 0.9946949602122016
0.33716216216216216 0.9946949602122016
0.3373648648648649 0.9946949602122016
0.33824324324324323 0.9946949602122016
0.33837837837837836 0.9946949602122016
0.3387162162162162 0.9946949602122016
0.33885135135135136 0.9946949602122016
0.33925675675675676 0.9946949602122016
0.33952702702702703 0.9946949602122016
0.3406756756756757 0.9946949602122016
0.3408108108108108 0.9946949602122016
0.34162162162162163 0.9946949602122016
0.34195945945945944 0.9946949602122016
0.34209459459459457 0.9946949602122016
0.3422297297297297 0.9946949602122016
0.3422972972972973 0.9946949602122016
0.34256756756756757 0.9946949602122016
0.34290540540540543 0.9946949602122016
0.3431756756756757 0.9946949602122016
0.34425675675675677 0.9946949602122016
0.3447297297297297 0.9946949602122016
0.345 0.9946949602122016
0.3452702702702703 0.9946949602122016
0.34621621621621623 0.9946949602122016
0.34635135135135137 0.9946949602122016
0.34743243243243244 0.9946949602122016
0.34756756756756757 0.9946949602122016
0.34797297297297297 0.9946949602122016
0.3481081081081081 0.9946949602122016
0.34824324324324324 0.9946949602122016
0.3483783783783784 0.9946949602122016
0.34864864864864864 0.9946949602122016
0.34905405405405404 0.9946949602122016
0.3493243243243243 0.9946949602122016
0.34952702702702704 0.9946949602122016
0.3497972972972973 0.9946949602122016
0.3500675675675676 0.9946949602122016
0.35033783783783784 0.9946949602122016
0.35074324324324324 0.9946949602122016
0.35094594594594597 0.9946949602122016
0.3510135135135135 0.9946949602122016
0.35114864864864864 0.9946949602122016
0.35121621621621624 0.9946949602122016
0.35135135135135137 0.9946949602122016
0.3514189189189189 0.9946949602122016
0.35155405405405404 0.9946949602122016
0.35195945945945944 0.9946949602122016
0.3520945945945946 0.9946949602122016
0.35283783783783784 0.9946949602122016
0.352972972972973 0.9946949602122016
0.35344594594594597 0.9946949602122016
0.35371621621621624 0.9946949602122016
0.3538513513513514 0.9946949602122016
0.35533783783783784 0.9946949602122016
0.355472972972973 0.9946949602122016
0.35621621621621624 0.9946949602122016
0.3563513513513514 0.9946949602122016
0.3575675675675676 0.9946949602122016
0.3577027027027027 0.9946949602122016
0.35864864864864865 0.9946949602122016
0.35864864864864865 0.995579133510168
0.35912162162162165 0.995579133510168
0.3593918918918919 0.995579133510168
0.3608783783783784 0.995579133510168
0.3610135135135135 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3650675675675676 0.995579133510168
0.36527027027027026 0.995579133510168
0.365472972972973 0.995579133510168
0.36567567567567566 0.995579133510168
0.3658108108108108 0.995579133510168
0.3664189189189189 0.995579133510168
0.3666891891891892 0.995579133510168
0.3668918918918919 0.995579133510168
0.36736486486486486 0.995579133510168
0.3683108108108108 0.995579133510168
0.36844594594594593 0.995579133510168
0.3685135135135135 0.995579133510168
0.36864864864864866 0.995579133510168
0.37 0.995579133510168
0.37013513513513513 0.995579133510168
0.3712837837837838 0.995579133510168
0.3716216216216216 0.995579133510168
0.372972972972973 0.995579133510168
0.3737162162162162 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.3768918918918919 0.995579133510168
0.37716216216216214 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3787162162162162 0.995579133510168
0.37891891891891893 0.995579133510168
0.3791216216216216 0.995579133510168
0.37932432432432434 0.995579133510168
0.38054054054054054 0.995579133510168
0.3806756756756757 0.995579133510168
0.3816891891891892 0.995579133510168
0.38182432432432434 0.995579133510168
0.3818918918918919 0.995579133510168
0.382027027027027 0.995579133510168
0.38297297297297295 0.995579133510168
0.3831081081081081 0.995579133510168
0.3833108108108108 0.995579133510168
0.38344594594594594 0.995579133510168
0.38364864864864867 0.995579133510168
0.3837837837837838 0.995579133510168
0.3849324324324324 0.995579133510168
0.38506756756756755 0.995579133510168
0.3858108108108108 0.995579133510168
0.38594594594594595 0.995579133510168
0.38641891891891894 0.995579133510168
0.3866216216216216 0.995579133510168
0.3872972972972973 0.995579133510168
0.3872972972972973 0.9964633068081344
0.3885135135135135 0.9964633068081344
0.3886486486486487 0.9964633068081344
0.3889864864864865 0.9964633068081344
0.3891216216216216 0.9964633068081344
0.38932432432432434 0.9964633068081344
0.3895945945945946 0.9964633068081344
0.38966216216216215 0.9964633068081344
0.3897972972972973 0.9964633068081344
0.3939189189189189 0.9964633068081344
0.3940540540540541 0.9964633068081344
0.39425675675675675 0.9964633068081344
0.395 0.9964633068081344
0.3958108108108108 0.9964633068081344
0.3961486486486486 0.9964633068081344
0.39635135135135136 0.9964633068081344
0.3964864864864865 0.9964633068081344
0.39682432432432435 0.9964633068081344
0.39722972972972975 0.9964633068081344
0.3974324324324324 0.9964633068081344
0.3977027027027027 0.9964633068081344
0.3978378378378378 0.9964633068081344
0.39905405405405403 0.9964633068081344
0.39925675675675676 0.9964633068081344
0.399527027027027 0.9964633068081344
0.39966216216216216 0.9964633068081344
0.40135135135135136 0.9964633068081344
0.4016216216216216 0.9964633068081344
0.40344594594594596 0.9964633068081344
0.4035810810810811 0.9964633068081344
0.4039189189189189 0.9964633068081344
0.4043918918918919 0.9964633068081344
0.40459459459459457 0.9964633068081344
0.4047297297297297 0.9964633068081344
0.40547297297297297 0.9964633068081344
0.4056081081081081 0.9964633068081344
0.4064864864864865 0.9964633068081344
0.40662162162162163 0.9964633068081344
0.40668918918918917 0.9964633068081344
0.4068243243243243 0.9964633068081344
0.40709459459459457 0.9964633068081344
0.4072972972972973 0.9964633068081344
0.4077027027027027 0.9964633068081344
0.40790540540540543 0.9964633068081344
0.40804054054054056 0.9964633068081344
0.4081081081081081 0.9964633068081344
0.40824324324324324 0.9964633068081344
0.41006756756756757 0.9964633068081344
0.4102027027027027 0.9964633068081344
0.4118243243243243 0.9964633068081344
0.41216216216216217 0.9964633068081344
0.41425675675675677 0.9964633068081344
0.4143918918918919 0.9964633068081344
0.4145945945945946 0.9964633068081344
0.4147297297297297 0.9964633068081344
0.4151351351351351 0.9964633068081344
0.41533783783783784 0.9964633068081344
0.41567567567567565 0.9964633068081344
0.4162837837837838 0.9964633068081344
0.4164189189189189 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.41662162162162164 0.9964633068081344
0.42195945945945945 0.9964633068081344
0.4221621621621622 0.9964633068081344
0.42236486486486485 0.9964633068081344
0.42283783783783785 0.9964633068081344
0.42317567567567566 0.9964633068081344
0.4233108108108108 0.9964633068081344
0.42358108108108106 0.9964633068081344
0.4237837837837838 0.9964633068081344
0.4245945945945946 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.4259459459459459 0.9964633068081344
0.4262162162162162 0.9964633068081344
0.4262837837837838 0.9964633068081344
0.4264189189189189 0.9964633068081344
0.4279054054054054 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.4283108108108108 0.9964633068081344
0.42905405405405406 0.9964633068081344
0.42925675675675673 0.9964633068081344
0.4293918918918919 0.9964633068081344
0.4297972972972973 0.9964633068081344
0.4301351351351351 0.9964633068081344
0.4306081081081081 0.9964633068081344
0.43074324324324326 0.9964633068081344
0.43155405405405406 0.9964633068081344
0.4316891891891892 0.9964633068081344
0.43236486486486486 0.9964633068081344
0.4325 0.9964633068081344
0.43324324324324326 0.9964633068081344
0.4337837837837838 0.9964633068081344
0.43445945945945946 0.9964633068081344
0.43472972972972973 0.9964633068081344
0.43655405405405406 0.9964633068081344
0.4366891891891892 0.9964633068081344
0.43689189189189187 0.9964633068081344
0.4370945945945946 0.9964633068081344
0.43770270270270273 0.9964633068081344
0.43783783783783786 0.9964633068081344
0.44067567567567567 0.9964633068081344
0.4408108108108108 0.9964633068081344
0.44101351351351353 0.9964633068081344
0.4412162162162162 0.9964633068081344
0.44141891891891893 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.44175675675675674 0.9964633068081344
0.44263513513513514 0.9964633068081344
0.4428378378378378 0.9964633068081344
0.44324324324324327 0.9964633068081344
0.44364864864864867 0.9964633068081344
0.4437162162162162 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44472972972972974 0.9964633068081344
0.4448648648648649 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.44554054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44641891891891894 0.9964633068081344
0.4464864864864865 0.9964633068081344
0.4470945945945946 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4477027027027027 0.9964633068081344
0.4478378378378378 0.9964633068081344
0.4479054054054054 0.9964633068081344
0.4490540540540541 0.9964633068081344
0.4498648648648649 0.9964633068081344
0.4610135135135135 0.9964633068081344
0.4631081081081081 0.9964633068081344
0.46324324324324323 0.9964633068081344
0.46378378378378377 0.9964633068081344
0.46743243243243243 0.9964633068081344
0.4685135135135135 0.9964633068081344
0.4689189189189189 0.9964633068081344
0.4702702702702703 0.9964633068081344
0.47040540540540543 0.9964633068081344
0.47054054054054056 0.9964633068081344
0.47074324324324324 0.9964633068081344
0.47155405405405404 0.9964633068081344
0.4718243243243243 0.9964633068081344
0.47195945945945944 0.9964633068081344
0.4720945945945946 0.9964633068081344
0.47216216216216217 0.9964633068081344
0.47243243243243244 0.9964633068081344
0.4733783783783784 0.9964633068081344
0.4735135135135135 0.9964633068081344
0.4743918918918919 0.9964633068081344
0.47452702702702704 0.9964633068081344
0.47486486486486484 0.9964633068081344
0.47527027027027025 0.9964633068081344
0.475472972972973 0.9964633068081344
0.4756081081081081 0.9964633068081344
0.4764189189189189 0.9964633068081344
0.47655405405405404 0.9964633068081344
0.4768918918918919 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47824324324324324 0.9964633068081344
0.4783783783783784 0.9964633068081344
0.4785135135135135 0.9964633068081344
0.48162162162162164 0.9964633068081344
0.4818243243243243 0.9964633068081344
0.4822972972972973 0.9964633068081344
0.48243243243243245 0.9964633068081344
0.4833783783783784 0.9964633068081344
0.4835135135135135 0.9964633068081344
0.4841891891891892 0.9964633068081344
0.4843918918918919 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48486486486486485 0.9964633068081344
0.485 0.9964633068081344
0.48527027027027025 0.9964633068081344
0.4856081081081081 0.9964633068081344
0.48574324324324325 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.4862162162162162 0.9964633068081344
0.4864864864864865 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.4872297297297297 0.9964633068081344
0.4875 0.9964633068081344
0.48824324324324325 0.9964633068081344
0.4885135135135135 0.9964633068081344
0.4893918918918919 0.9964633068081344
0.48952702702702705 0.9964633068081344
0.48993243243243245 0.9964633068081344
0.4900675675675676 0.9964633068081344
0.49027027027027026 0.9964633068081344
0.4904054054054054 0.9964633068081344
0.49074324324324325 0.9964633068081344
0.4908108108108108 0.9964633068081344
0.4910135135135135 0.9964633068081344
0.49114864864864866 0.9964633068081344
0.49135135135135133 0.9964633068081344
0.4922297297297297 0.9964633068081344
0.4926351351351351 0.9964633068081344
0.49283783783783786 0.9964633068081344
0.492972972972973 0.9964633068081344
0.4933783783783784 0.9964633068081344
0.49398648648648646 0.9964633068081344
0.4943243243243243 0.9964633068081344
0.49445945945945946 0.9964633068081344
0.4950675675675676 0.9964633068081344
0.49533783783783786 0.9964633068081344
0.4956081081081081 0.9964633068081344
0.49655405405405406 0.9964633068081344
0.4966216216216216 0.9964633068081344
0.4972972972972973 0.9964633068081344
0.4979054054054054 0.9964633068081344
0.49817567567567567 0.9964633068081344
0.4987837837837838 0.9964633068081344
0.49891891891891893 0.9964633068081344
0.49898648648648647 0.9964633068081344
0.4991891891891892 0.9964633068081344
0.49945945945945946 0.9964633068081344
0.49966216216216214 0.9964633068081344
0.5021621621621621 0.9964633068081344
0.5022972972972973 0.9964633068081344
0.5025675675675676 0.9964633068081344
0.5027027027027027 0.9964633068081344
0.5034459459459459 0.9964633068081344
0.5036486486486487 0.9964633068081344
0.504054054054054 0.9964633068081344
0.5042567567567567 0.9964633068081344
0.5046621621621622 0.9964633068081344
0.5052027027027027 0.9964633068081344
0.5054054054054054 0.9964633068081344
0.5056081081081081 0.9964633068081344
0.5060810810810811 0.9964633068081344
0.5062162162162163 0.9964633068081344
0.5064189189189189 0.9964633068081344
0.5066891891891891 0.9964633068081344
0.5073648648648649 0.9964633068081344
0.5076351351351351 0.9964633068081344
0.5081756756756757 0.9964633068081344
0.5083108108108109 0.9964633068081344
0.5091216216216217 0.9964633068081344
0.5092567567567567 0.9964633068081344
0.5096621621621622 0.9964633068081344
0.5098648648648648 0.9964633068081344
0.5102702702702703 0.9964633068081344
0.5106756756756756 0.9964633068081344
0.5110135135135135 0.9964633068081344
0.5114864864864865 0.9964633068081344
0.5116216216216216 0.9964633068081344
0.5127702702702702 0.9964633068081344
0.5129054054054054 0.9964633068081344
0.5131081081081081 0.9964633068081344
0.5132432432432432 0.9964633068081344
0.5144594594594595 0.9964633068081344
0.5147297297297297 0.9964633068081344
0.5152702702702703 0.9964633068081344
0.5156756756756756 0.9964633068081344
0.5160135135135135 0.9964633068081344
0.5161486486486486 0.9964633068081344
0.5162837837837838 0.9964633068081344
0.5164864864864865 0.9964633068081344
0.5170270270270271 0.9964633068081344
0.5175 0.9964633068081344
0.5175675675675676 0.9964633068081344
0.5177027027027027 0.9964633068081344
0.5183108108108108 0.9964633068081344
0.518445945945946 0.9964633068081344
0.5186486486486487 0.9964633068081344
0.5188513513513513 0.9964633068081344
0.5191216216216217 0.9964633068081344
0.5193918918918919 0.9964633068081344
0.5194594594594595 0.9964633068081344
0.5197972972972973 0.9964633068081344
0.5201351351351351 0.9964633068081344
0.5203378378378378 0.9964633068081344
0.5210135135135135 0.9964633068081344
0.5212162162162162 0.9964633068081344
0.5216216216216216 0.9964633068081344
0.524054054054054 0.9964633068081344
0.524527027027027 0.9964633068081344
0.5256081081081081 0.9964633068081344
0.5257432432432433 0.9964633068081344
0.5258783783783784 0.9964633068081344
0.5261486486486486 0.9964633068081344
0.5263513513513514 0.9964633068081344
0.5271621621621622 0.9964633068081344
0.5273648648648649 0.9964633068081344
0.5286486486486487 0.9964633068081344
0.529054054054054 0.9964633068081344
0.529527027027027 0.9964633068081344
0.5303378378378378 0.9964633068081344
0.530472972972973 0.9964633068081344
0.5306081081081081 0.9964633068081344
0.5307432432432433 0.9964633068081344
0.5310135135135136 0.9964633068081344
0.5313513513513514 0.9964633068081344
0.532027027027027 0.9964633068081344
0.5323648648648649 0.9964633068081344
0.5329054054054054 0.9964633068081344
0.5330405405405405 0.9964633068081344
0.5333108108108108 0.9964633068081344
0.5337162162162162 0.9964633068081344
0.534054054054054 0.9964633068081344
0.5341891891891892 0.9964633068081344
0.5343243243243243 0.9964633068081344
0.5344594594594595 0.9964633068081344
0.5348648648648648 0.9964633068081344
0.5352027027027026 0.9964633068081344
0.5353378378378378 0.9964633068081344
0.5359459459459459 0.9964633068081344
0.5360810810810811 0.9964633068081344
0.5373648648648649 0.9964633068081344
0.5375 0.9964633068081344
0.5377027027027027 0.9964633068081344
0.5378378378378378 0.9964633068081344
0.5382432432432432 0.9964633068081344
0.5385135135135135 0.9964633068081344
0.538918918918919 0.9964633068081344
0.5393918918918919 0.9964633068081344
0.5403378378378378 0.9964633068081344
0.5404729729729729 0.9964633068081344
0.5408108108108108 0.9964633068081344
0.5409459459459459 0.9964633068081344
0.5416891891891892 0.9964633068081344
0.5443918918918919 0.9964633068081344
0.5452702702702703 0.9964633068081344
0.5456081081081081 0.9964633068081344
0.5462162162162162 0.9964633068081344
0.5464189189189189 0.9964633068081344
0.5464864864864865 0.9964633068081344
0.5467567567567567 0.9964633068081344
0.549527027027027 0.9964633068081344
0.5496621621621621 0.9964633068081344
0.5498648648648649 0.9964633068081344
0.5503378378378379 0.9964633068081344
0.5505405405405406 0.9964633068081344
0.5506081081081081 0.9964633068081344
0.5507432432432432 0.9964633068081344
0.5521621621621622 0.9964633068081344
0.5524324324324325 0.9964633068081344
0.552972972972973 0.9964633068081344
0.5531756756756757 0.9964633068081344
0.553445945945946 0.9964633068081344
0.5537162162162163 0.9964633068081344
0.5538513513513513 0.9964633068081344
0.5539864864864865 0.9964633068081344
0.5541891891891891 0.9964633068081344
0.5543918918918919 0.9964633068081344
0.5556081081081081 0.9964633068081344
0.5558108108108109 0.9964633068081344
0.5559459459459459 0.9964633068081344
0.5561486486486487 0.9964633068081344
0.557027027027027 0.9964633068081344
0.5572972972972973 0.9964633068081344
0.558445945945946 0.9964633068081344
0.5585810810810811 0.9964633068081344
0.5602702702702703 0.9964633068081344
0.5604054054054054 0.9964633068081344
0.5604729729729729 0.9964633068081344
0.5606081081081081 0.9964633068081344
0.5624324324324325 0.9964633068081344
0.5625675675675675 0.9964633068081344
0.562972972972973 0.9964633068081344
0.5631081081081081 0.9964633068081344
0.5633783783783783 0.9964633068081344
0.5636486486486486 0.9964633068081344
0.5641891891891891 0.9964633068081344
0.565 0.9964633068081344
0.5654054054054054 0.9964633068081344
0.5664189189189189 0.9964633068081344
0.566554054054054 0.9964633068081344
0.5666891891891892 0.9964633068081344
0.5691891891891891 0.9964633068081344
0.5693243243243243 0.9964633068081344
0.5695270270270271 0.9964633068081344
0.5697972972972973 0.9964633068081344
0.57 0.9964633068081344
0.5702702702702702 0.9964633068081344
0.5703378378378379 0.9964633068081344
0.570472972972973 0.9964633068081344
0.5707432432432432 0.9964633068081344
0.5710810810810811 0.9964633068081344
0.5712162162162162 0.9964633068081344
0.5713513513513514 0.9964633068081344
0.5718918918918919 0.9964633068081344
0.5721621621621622 0.9964633068081344
0.5725 0.9964633068081344
0.5727702702702703 0.9964633068081344
0.5738513513513513 0.9964633068081344
0.5740540540540541 0.9964633068081344
0.5744594594594594 0.9964633068081344
0.5747297297297297 0.9964633068081344
0.575 0.9964633068081344
0.5752027027027027 0.9964633068081344
0.5760135135135135 0.9964633068081344
0.5761486486486487 0.9964633068081344
0.5762162162162162 0.9964633068081344
0.5766891891891892 0.9964633068081344
0.5773648648648648 0.9964633068081344
0.5775 0.9964633068081344
0.5779054054054054 0.9964633068081344
0.5781756756756756 0.9964633068081344
0.5783108108108108 0.9964633068081344
0.5787837837837838 0.9964633068081344
0.5789864864864865 0.9964633068081344
0.5806081081081081 0.9964633068081344
0.5808783783783784 0.9964633068081344
0.5827702702702703 0.9964633068081344
0.5831081081081081 0.9964633068081344
0.5836486486486486 0.9964633068081344
0.5837837837837838 0.9964633068081344
0.5851351351351352 0.9964633068081344
0.5851351351351352 0.9973474801061007
0.5852027027027027 0.9973474801061007
0.5854054054054054 0.9973474801061007
0.5862162162162162 0.9973474801061007
0.5863513513513513 0.9973474801061007
0.586554054054054 0.9973474801061007
0.5868243243243243 0.9973474801061007
0.5880405405405406 0.9973474801061007
0.5882432432432433 0.9973474801061007
0.5887162162162162 0.9973474801061007
0.5889189189189189 0.9973474801061007
0.5895945945945946 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5902702702702702 0.9973474801061007
0.590472972972973 0.9973474801061007
0.5906081081081082 0.9973474801061007
0.5911486486486487 0.9973474801061007
0.5913513513513513 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5920945945945946 0.9973474801061007
0.5922297297297298 0.9973474801061007
0.5922972972972973 0.9973474801061007
0.5924324324324325 0.9973474801061007
0.5936486486486486 0.9973474801061007
0.5941216216216216 0.9973474801061007
0.5942567567567567 0.9973474801061007
0.5943918918918919 0.9973474801061007
0.5945945945945946 0.9973474801061007
0.5951351351351352 0.9973474801061007
0.5962837837837838 0.9973474801061007
0.5968918918918918 0.9973474801061007
0.597027027027027 0.9973474801061007
0.5973648648648648 0.9973474801061007
0.5975 0.9973474801061007
0.5977702702702703 0.9973474801061007
0.5981756756756756 0.9973474801061007
0.5982432432432433 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5991216216216216 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.5993243243243244 0.9973474801061007
0.5997297297297297 0.9973474801061007
0.6000675675675675 0.9973474801061007
0.6004054054054054 0.9973474801061007
0.6006756756756757 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6018918918918919 0.9973474801061007
0.602027027027027 0.9973474801061007
0.6021621621621621 0.9973474801061007
0.6023648648648648 0.9973474801061007
0.6027027027027027 0.9973474801061007
0.6029054054054054 0.9973474801061007
0.6048648648648649 0.9973474801061007
0.6052027027027027 0.9973474801061007
0.605945945945946 0.9973474801061007
0.6063513513513513 0.9973474801061007
0.6075675675675676 0.9973474801061007
0.6077702702702703 0.9973474801061007
0.6091216216216216 0.9973474801061007
0.6092567567567567 0.9973474801061007
0.6093243243243244 0.9973474801061007
0.6094594594594595 0.9973474801061007
0.6108108108108108 0.9973474801061007
0.6112837837837838 0.9973474801061007
0.6128378378378379 0.9973474801061007
0.6132432432432432 0.9973474801061007
0.6149324324324325 0.9973474801061007
0.6152027027027027 0.9973474801061007
0.6156756756756757 0.9973474801061007
0.6158783783783783 0.9973474801061007
0.6165540540540541 0.9973474801061007
0.6166891891891891 0.9973474801061007
0.6179054054054054 0.9973474801061007
0.6180405405405406 0.9973474801061007
0.6188513513513514 0.9973474801061007
0.6189864864864865 0.9973474801061007
0.6193243243243243 0.9973474801061007
0.619527027027027 0.9973474801061007
0.6196621621621622 0.9973474801061007
0.620472972972973 0.9973474801061007
0.6212162162162163 0.9973474801061007
0.6212837837837838 0.9973474801061007
0.6214189189189189 0.9973474801061007
0.6218243243243243 0.9973474801061007
0.6219594594594594 0.9973474801061007
0.6222297297297297 0.9973474801061007
0.6227027027027027 0.9973474801061007
0.6228378378378379 0.9973474801061007
0.6232432432432432 0.9973474801061007
0.6234459459459459 0.9973474801061007
0.6239864864864865 0.9973474801061007
0.6256081081081081 0.9973474801061007
0.6275 0.9973474801061007
0.6277702702702703 0.9973474801061007
0.6279054054054054 0.9973474801061007
0.6287837837837837 0.9973474801061007
0.629054054054054 0.9973474801061007
0.6291216216216217 0.9973474801061007
0.6293918918918919 0.9973474801061007
0.6296621621621622 0.9973474801061007
0.6297972972972973 0.9973474801061007
0.63 0.9973474801061007
0.6300675675675675 0.9973474801061007
0.6303378378378378 0.9973474801061007
0.6310135135135135 0.9973474801061007
0.6312837837837838 0.9973474801061007
0.6320270270270271 0.9973474801061007
0.6322297297297297 0.9973474801061007
0.6323648648648649 0.9973474801061007
0.6325 0.9973474801061007
0.6328378378378379 0.9973474801061007
0.632972972972973 0.9973474801061007
0.6335135135135135 0.9973474801061007
0.6336486486486487 0.9973474801061007
0.6339864864864865 0.9973474801061007
0.6341216216216217 0.9973474801061007
0.6344594594594595 0.9973474801061007
0.6346621621621622 0.9973474801061007
0.6347297297297297 0.9973474801061007
0.6348648648648648 0.9973474801061007
0.6358783783783784 0.9973474801061007
0.6360135135135135 0.9973474801061007
0.6369594594594594 0.9973474801061007
0.6370945945945946 0.9973474801061007
0.6372972972972973 0.9973474801061007
0.6377702702702702 0.9973474801061007
0.6383783783783784 0.9973474801061007
0.6385135135135135 0.9973474801061007
0.6386486486486487 0.9973474801061007
0.639054054054054 0.9973474801061007
0.6400675675675676 0.9973474801061007
0.6402027027027027 0.9973474801061007
0.6426351351351351 0.9973474801061007
0.6427702702702702 0.9973474801061007
0.6430405405405405 0.9973474801061007
0.6433108108108108 0.9973474801061007
0.6435135135135135 0.9973474801061007
0.6436486486486487 0.9973474801061007
0.6444594594594595 0.9973474801061007
0.6447297297297298 0.9973474801061007
0.6451351351351351 0.9973474801061007
0.6511486486486486 0.9973474801061007
0.6516891891891892 0.9973474801061007
0.6521621621621622 0.9973474801061007
0.6522297297297297 0.9973474801061007
0.6524324324324324 0.9973474801061007
0.6533108108108108 0.9973474801061007
0.6538513513513513 0.9973474801061007
0.6541216216216216 0.9973474801061007
0.6542567567567568 0.9973474801061007
0.6547972972972973 0.9973474801061007
0.6551351351351351 0.9973474801061007
0.6564189189189189 0.9973474801061007
0.6566216216216216 0.9973474801061007
0.6566216216216216 0.9982316534040672
0.6567567567567567 0.9982316534040672
0.6568918918918919 0.9982316534040672
0.657027027027027 0.9982316534040672
0.6570945945945946 0.9982316534040672
0.6573648648648649 0.9982316534040672
0.6575675675675675 0.9982316534040672
0.6577702702702702 0.9982316534040672
0.6581081081081082 0.9982316534040672
0.6582432432432432 0.9982316534040672
0.6586486486486487 0.9982316534040672
0.6587837837837838 0.9982316534040672
0.6588513513513513 0.9982316534040672
0.6591216216216216 0.9982316534040672
0.6593918918918918 0.9982316534040672
0.6596621621621621 0.9982316534040672
0.6597972972972973 0.9982316534040672
0.6599324324324324 0.9982316534040672
0.66 0.9982316534040672
0.6601351351351351 0.9982316534040672
0.6608108108108108 0.9982316534040672
0.6610135135135136 0.9982316534040672
0.6614864864864864 0.9982316534040672
0.6616216216216216 0.9982316534040672
0.6618918918918919 0.9982316534040672
0.6620945945945946 0.9982316534040672
0.6627027027027027 0.9982316534040672
0.6628378378378378 0.9982316534040672
0.6633108108108108 0.9982316534040672
0.663445945945946 0.9982316534040672
0.6635135135135135 0.9982316534040672
0.6636486486486487 0.9982316534040672
0.6641216216216216 0.9982316534040672
0.6642567567567568 0.9982316534040672
0.6650675675675676 0.9982316534040672
0.6653378378378378 0.9982316534040672
0.6665540540540541 0.9982316534040672
0.6667567567567567 0.9982316534040672
0.6669594594594594 0.9982316534040672
0.6674324324324324 0.9982316534040672
0.6677027027027027 0.9982316534040672
0.6680405405405405 0.9982316534040672
0.6681081081081081 0.9982316534040672
0.6682432432432432 0.9982316534040672
0.6693243243243243 0.9982316534040672
0.6694594594594595 0.9982316534040672
0.669527027027027 0.9982316534040672
0.67 0.9982316534040672
0.6706756756756757 0.9982316534040672
0.6716891891891892 0.9982316534040672
0.6724324324324324 0.9982316534040672
0.6732432432432433 0.9982316534040672
0.6733783783783783 0.9982316534040672
0.6754729729729729 0.9982316534040672
0.6763513513513514 0.9982316534040672
0.6780405405405405 0.9982316534040672
0.6781756756756757 0.9982316534040672
0.6783108108108108 0.9982316534040672
0.678445945945946 0.9982316534040672
0.6786486486486486 0.9982316534040672
0.6789864864864865 0.9982316534040672
0.6791891891891891 0.9982316534040672
0.6794594594594595 0.9982316534040672
0.6800675675675676 0.9982316534040672
0.6805405405405406 0.9982316534040672
0.6809459459459459 0.9982316534040672
0.6810135135135135 0.9982316534040672
0.6827702702702703 0.9982316534040672
0.6830405405405405 0.9982316534040672
0.6831756756756757 0.9982316534040672
0.6837162162162163 0.9982316534040672
0.6839864864864865 0.9982316534040672
0.6848648648648649 0.9982316534040672
0.6972972972972973 0.9982316534040672
0.6975675675675675 0.9982316534040672
0.6977027027027027 0.9982316534040672
0.6979054054054054 0.9982316534040672
0.6980405405405405 0.9982316534040672
0.6985810810810811 0.9982316534040672
0.6987162162162163 0.9982316534040672
0.6988513513513513 0.9982316534040672
0.6989864864864865 0.9982316534040672
0.6997972972972973 0.9982316534040672
0.6999324324324324 0.9982316534040672
0.7000675675675676 0.9982316534040672
0.7002027027027027 0.9982316534040672
0.7002702702702702 0.9982316534040672
0.7006756756756757 0.9982316534040672
0.701081081081081 0.9982316534040672
0.7012162162162162 0.9982316534040672
0.7013513513513514 0.9982316534040672
0.701554054054054 0.9982316534040672
0.7016891891891892 0.9982316534040672
0.7020945945945946 0.9982316534040672
0.7022972972972973 0.9982316534040672
0.7028378378378378 0.9982316534040672
0.702972972972973 0.9982316534040672
0.7042567567567568 0.9982316534040672
0.7046621621621622 0.9982316534040672
0.7057432432432432 0.9982316534040672
0.705945945945946 0.9982316534040672
0.7061486486486487 0.9982316534040672
0.7073648648648648 0.9982316534040672
0.7075675675675676 0.9982316534040672
0.7077027027027027 0.9982316534040672
0.7077702702702703 0.9982316534040672
0.716418918918919 0.9982316534040672
0.7171621621621621 0.9982316534040672
0.7291891891891892 0.9982316534040672
0.7300675675675675 0.9982316534040672
0.7302027027027027 0.9982316534040672
0.7319594594594595 0.9982316534040672
0.7320945945945946 0.9982316534040672
0.7325 0.9982316534040672
0.7329729729729729 0.9982316534040672
0.7331756756756757 0.9982316534040672
0.7333783783783784 0.9982316534040672
0.7336486486486486 0.9982316534040672
0.7341891891891892 0.9982316534040672
0.7347297297297297 0.9982316534040672
0.7348648648648649 0.9982316534040672
0.7357432432432433 0.9982316534040672
0.7363513513513513 0.9982316534040672
0.7366216216216216 0.9982316534040672
0.7367567567567568 0.9982316534040672
0.7378378378378379 0.9982316534040672
0.7379729729729729 0.9982316534040672
0.7381756756756757 0.9982316534040672
0.7383108108108108 0.9982316534040672
0.7386486486486487 0.9982316534040672
0.739054054054054 0.9982316534040672
0.7399324324324325 0.9982316534040672
0.7410135135135135 0.9982316534040672
0.7412837837837838 0.9982316534040672
0.7419594594594595 0.9982316534040672
0.7421621621621621 0.9982316534040672
0.7427702702702703 0.9982316534040672
0.7434459459459459 0.9982316534040672
0.7439864864864865 0.9982316534040672
0.7442567567567567 0.9982316534040672
0.7452702702702703 0.9982316534040672
0.7454054054054055 0.9982316534040672
0.7458783783783783 0.9982316534040672
0.7485135135135135 0.9982316534040672
0.7486486486486487 0.9982316534040672
0.7487162162162162 0.9982316534040672
0.7488513513513514 0.9982316534040672
0.7489864864864865 0.9982316534040672
0.7491216216216217 0.9982316534040672
0.7492567567567567 0.9982316534040672
0.7493918918918919 0.9982316534040672
0.7497972972972973 0.9982316534040672
0.7499324324324325 0.9982316534040672
0.7500675675675675 0.9982316534040672
0.7507432432432433 0.9982316534040672
0.750945945945946 0.9982316534040672
0.7513513513513513 0.9982316534040672
0.7517567567567568 0.9982316534040672
0.7524324324324324 0.9982316534040672
0.7530405405405406 0.9982316534040672
0.7531756756756757 0.9982316534040672
0.7539864864864865 0.9982316534040672
0.7568243243243243 0.9982316534040672
0.7569594594594594 0.9982316534040672
0.757972972972973 0.9982316534040672
0.7581081081081081 0.9982316534040672
0.7583108108108109 0.9982316534040672
0.7585135135135135 0.9982316534040672
0.7586486486486487 0.9982316534040672
0.7587837837837837 0.9982316534040672
0.759054054054054 0.9982316534040672
0.7597972972972973 0.9982316534040672
0.7599324324324325 0.9982316534040672
0.7605405405405405 0.9982316534040672
0.7622972972972973 0.9982316534040672
0.7629054054054054 0.9982316534040672
0.7631081081081081 0.9982316534040672
0.7639864864864865 0.9982316534040672
0.7641216216216217 0.9982316534040672
0.765472972972973 0.9982316534040672
0.7662837837837838 0.9982316534040672
0.7667567567567568 0.9982316534040672
0.7668918918918919 0.9982316534040672
0.7670270270270271 0.9982316534040672
0.7671621621621622 0.9982316534040672
0.7688513513513513 0.9982316534040672
0.7689864864864865 0.9982316534040672
0.7692567567567568 0.9982316534040672
0.7693918918918919 0.9982316534040672
0.7697972972972973 0.9982316534040672
0.7705405405405406 0.9982316534040672
0.7710135135135135 0.9982316534040672
0.7711486486486486 0.9982316534040672
0.7712837837837838 0.9982316534040672
0.7714864864864864 0.9982316534040672
0.7715540540540541 0.9982316534040672
0.7716891891891892 0.9982316534040672
0.7718243243243244 0.9982316534040672
0.7720270270270271 0.9982316534040672
0.7723648648648649 0.9982316534040672
0.7725 0.9982316534040672
0.7728378378378379 0.9982316534040672
0.772972972972973 0.9982316534040672
0.7733783783783784 0.9982316534040672
0.7735135135135135 0.9982316534040672
0.7737162162162162 0.9982316534040672
0.7738513513513513 0.9982316534040672
0.775472972972973 0.9982316534040672
0.777027027027027 0.9982316534040672
0.7770945945945946 0.9982316534040672
0.7772297297297297 0.9982316534040672
0.7773648648648649 0.9982316534040672
0.7777027027027027 0.9982316534040672
0.7787837837837838 0.9982316534040672
0.778918918918919 0.9982316534040672
0.7794594594594595 0.9982316534040672
0.7795945945945946 0.9982316534040672
0.7797972972972973 0.9982316534040672
0.7799324324324325 0.9982316534040672
0.7805405405405406 0.9982316534040672
0.7806756756756756 0.9982316534040672
0.7808783783783784 0.9982316534040672
0.7815540540540541 0.9982316534040672
0.7824324324324324 0.9982316534040672
0.7837837837837838 0.9982316534040672
0.784054054054054 0.9982316534040672
0.7841891891891892 0.9982316534040672
0.7843243243243243 0.9982316534040672
0.7846621621621621 0.9982316534040672
0.7847972972972973 0.9982316534040672
0.7850675675675676 0.9982316534040672
0.7858108108108108 0.9982316534040672
0.7859459459459459 0.9982316534040672
0.7863513513513514 0.9982316534040672
0.7864864864864864 0.9982316534040672
0.7866891891891892 0.9982316534040672
0.7868243243243244 0.9982316534040672
0.7902027027027027 0.9982316534040672
0.7904729729729729 0.9982316534040672
0.7906756756756756 0.9982316534040672
0.7908108108108108 0.9982316534040672
0.7911486486486486 0.9982316534040672
0.7915540540540541 0.9982316534040672
0.7918918918918919 0.9982316534040672
0.7926351351351352 0.9982316534040672
0.7927702702702702 0.9982316534040672
0.7930405405405405 0.9982316534040672
0.7933783783783783 0.9982316534040672
0.793581081081081 0.9982316534040672
0.7937837837837838 0.9982316534040672
0.793918918918919 0.9982316534040672
0.794054054054054 0.9982316534040672
0.7942567567567568 0.9982316534040672
0.8008783783783784 0.9982316534040672
0.8011486486486487 0.9982316534040672
0.8013513513513514 0.9982316534040672
0.8022972972972973 0.9982316534040672
0.802972972972973 0.9982316534040672
0.8038513513513513 0.9982316534040672
0.8039864864864865 0.9982316534040672
0.8041891891891891 0.9982316534040672
0.8043243243243243 0.9982316534040672
0.8055405405405406 0.9982316534040672
0.8057432432432432 0.9982316534040672
0.8064864864864865 0.9982316534040672
0.8068243243243243 0.9982316534040672
0.8077027027027027 0.9982316534040672
0.807972972972973 0.9982316534040672
0.8081756756756757 0.9982316534040672
0.8083108108108108 0.9982316534040672
0.808445945945946 0.9982316534040672
0.8085135135135135 0.9982316534040672
0.8086486486486486 0.9982316534040672
0.8089189189189189 0.9982316534040672
0.8104729729729729 0.9982316534040672
0.8106756756756757 0.9982316534040672
0.8108108108108109 0.9982316534040672
0.8119594594594595 0.9982316534040672
0.8127702702702703 0.9982316534040672
0.8142567567567568 0.9982316534040672
0.8147297297297297 0.9982316534040672
0.8149324324324324 0.9982316534040672
0.8150675675675676 0.9982316534040672
0.8157432432432432 0.9982316534040672
0.8158783783783784 0.9982316534040672
0.8160135135135135 0.9982316534040672
0.8161486486486487 0.9982316534040672
0.8163513513513514 0.9982316534040672
0.8168243243243243 0.9982316534040672
0.8175675675675675 0.9982316534040672
0.8177027027027027 0.9982316534040672
0.8195270270270271 0.9982316534040672
0.8196621621621621 0.9982316534040672
0.82 0.9982316534040672
0.8203378378378379 0.9982316534040672
0.8207432432432432 0.9982316534040672
0.8208783783783784 0.9982316534040672
0.8211486486486487 0.9982316534040672
0.8213513513513514 0.9982316534040672
0.8219594594594595 0.9982316534040672
0.8221621621621622 0.9982316534040672
0.8223648648648648 0.9982316534040672
0.8227027027027027 0.9982316534040672
0.8229054054054054 0.9982316534040672
0.8243918918918919 0.9982316534040672
0.8245270270270271 0.9982316534040672
0.8252027027027027 0.9982316534040672
0.8253378378378379 0.9982316534040672
0.825945945945946 0.9982316534040672
0.8295270270270271 0.9982316534040672
0.8296621621621622 0.9982316534040672
0.8297972972972973 0.9982316534040672
0.830945945945946 0.9982316534040672
0.831081081081081 0.9982316534040672
0.8314864864864865 0.9982316534040672
0.8318243243243243 0.9982316534040672
0.8321621621621622 0.9982316534040672
0.8325675675675676 0.9982316534040672
0.8333783783783784 0.9982316534040672
0.8335135135135135 0.9982316534040672
0.8337162162162162 0.9982316534040672
0.8341216216216216 0.9982316534040672
0.8345945945945946 0.9982316534040672
0.8347297297297297 0.9982316534040672
0.8347972972972973 0.9982316534040672
0.8349324324324324 0.9982316534040672
0.8360135135135135 0.9982316534040672
0.836418918918919 0.9982316534040672
0.836554054054054 0.9982316534040672
0.8372297297297298 0.9982316534040672
0.8374324324324325 0.9982316534040672
0.8375675675675676 0.9982316534040672
0.8378378378378378 0.9982316534040672
0.8390540540540541 0.9982316534040672
0.8398648648648649 0.9982316534040672
0.84 0.9982316534040672
0.8401351351351352 0.9982316534040672
0.841554054054054 0.9982316534040672
0.8417567567567568 0.9982316534040672
0.8418243243243243 0.9982316534040672
0.8419594594594595 0.9982316534040672
0.842027027027027 0.9982316534040672
0.8421621621621621 0.9982316534040672
0.8425 0.9982316534040672
0.8426351351351351 0.9982316534040672
0.8430405405405406 0.9982316534040672
0.8442567567567567 0.9982316534040672
0.8453378378378379 0.9982316534040672
0.845472972972973 0.9982316534040672
0.8455405405405405 0.9982316534040672
0.8456756756756757 0.9982316534040672
0.8463513513513513 0.9982316534040672
0.846554054054054 0.9982316534040672
0.8470945945945946 0.9982316534040672
0.8472972972972973 0.9982316534040672
0.8474324324324324 0.9982316534040672
0.8483108108108108 0.9982316534040672
0.8485135135135136 0.9982316534040672
0.850472972972973 0.9982316534040672
0.8506081081081082 0.9982316534040672
0.8517567567567568 0.9982316534040672
0.8518918918918919 0.9982316534040672
0.8522297297297298 0.9982316534040672
0.8526351351351351 0.9982316534040672
0.8529729729729729 0.9982316534040672
0.8535810810810811 0.9982316534040672
0.8538513513513514 0.9982316534040672
0.8539864864864865 0.9982316534040672
0.8541216216216216 0.9982316534040672
0.8547972972972973 0.9982316534040672
0.8552702702702702 0.9982316534040672
0.8558108108108108 0.9982316534040672
0.8561486486486487 0.9982316534040672
0.8562162162162162 0.9982316534040672
0.8563513513513513 0.9982316534040672
0.8568918918918919 0.9982316534040672
0.8579729729729729 0.9982316534040672
0.8583783783783784 0.9982316534040672
0.8585135135135135 0.9982316534040672
0.8593918918918919 0.9982316534040672
0.8603378378378378 0.9982316534040672
0.8612162162162162 0.9982316534040672
0.861418918918919 0.9982316534040672
0.8631081081081081 0.9982316534040672
0.8632432432432432 0.9982316534040672
0.8635135135135135 0.9982316534040672
0.8639189189189189 0.9982316534040672
0.8641891891891892 0.9982316534040672
0.8643918918918919 0.9982316534040672
0.8649324324324325 0.9982316534040672
0.8652027027027027 0.9982316534040672
0.8655405405405405 0.9982316534040672
0.8658108108108108 0.9982316534040672
0.865945945945946 0.9982316534040672
0.8660810810810811 0.9982316534040672
0.8662837837837838 0.9982316534040672
0.8664189189189189 0.9982316534040672
0.867027027027027 0.9982316534040672
0.8671621621621621 0.9982316534040672
0.8674324324324324 0.9982316534040672
0.8675675675675676 0.9982316534040672
0.8677702702702703 0.9982316534040672
0.8681756756756757 0.9982316534040672
0.8683108108108109 0.9982316534040672
0.8684459459459459 0.9982316534040672
0.8685810810810811 0.9982316534040672
0.8693918918918919 0.9982316534040672
0.8695945945945946 0.9982316534040672
0.87 0.9982316534040672
0.8704054054054055 0.9982316534040672
0.8705405405405405 0.9982316534040672
0.8706081081081081 0.9982316534040672
0.8707432432432433 0.9982316534040672
0.8717567567567568 0.9982316534040672
0.8719594594594594 0.9982316534040672
0.8724324324324324 0.9982316534040672
0.8725675675675676 0.9982316534040672
0.8730405405405406 0.9982316534040672
0.8731756756756757 0.9982316534040672
0.8741891891891892 0.9982316534040672
0.8743243243243243 0.9982316534040672
0.8743918918918919 0.9982316534040672
0.874527027027027 0.9982316534040672
0.875 0.9982316534040672
0.8751351351351352 0.9982316534040672
0.8756081081081081 0.9982316534040672
0.8757432432432433 0.9982316534040672
0.8758108108108108 0.9982316534040672
0.8760135135135135 0.9982316534040672
0.8763513513513513 0.9982316534040672
0.8765540540540541 0.9982316534040672
0.8766891891891891 0.9982316534040672
0.8769594594594594 0.9982316534040672
0.8770945945945946 0.9982316534040672
0.8785810810810811 0.9982316534040672
0.8787162162162162 0.9982316534040672
0.8789189189189189 0.9982316534040672
0.879054054054054 0.9982316534040672
0.8805405405405405 0.9982316534040672
0.8806756756756757 0.9982316534040672
0.8814189189189189 0.9982316534040672
0.8823648648648649 0.9982316534040672
0.8825 0.9982316534040672
0.8827027027027027 0.9982316534040672
0.8831756756756757 0.9982316534040672
0.8835135135135135 0.9982316534040672
0.8836486486486487 0.9982316534040672
0.8837837837837837 0.9982316534040672
0.8837837837837837 0.9991158267020336
0.8838513513513514 0.9991158267020336
0.8839864864864865 0.9991158267020336
0.8841216216216217 0.9991158267020336
0.8842567567567567 0.9991158267020336
0.8851351351351351 0.9991158267020336
0.8853378378378378 0.9991158267020336
0.8872297297297297 0.9991158267020336
0.8873648648648649 0.9991158267020336
0.8880405405405405 0.9991158267020336
0.8894594594594595 0.9991158267020336
0.8901351351351351 0.9991158267020336
0.8902702702702703 0.9991158267020336
0.8906756756756756 0.9991158267020336
0.8910135135135135 0.9991158267020336
0.8912162162162162 0.9991158267020336
0.8914189189189189 0.9991158267020336
0.8919594594594594 0.9991158267020336
0.8920945945945946 0.9991158267020336
0.8921621621621622 0.9991158267020336
0.8922972972972973 0.9991158267020336
0.8931081081081081 0.9991158267020336
0.8932432432432432 0.9991158267020336
0.8943918918918919 0.9991158267020336
0.8945945945945946 0.9991158267020336
0.8953378378378378 0.9991158267020336
0.8958783783783784 0.9991158267020336
0.8968243243243244 0.9991158267020336
0.8969594594594594 0.9991158267020336
0.8970945945945946 0.9991158267020336
0.8972297297297297 0.9991158267020336
0.8980405405405405 0.9991158267020336
0.8981756756756757 0.9991158267020336
0.898445945945946 0.9991158267020336
0.898581081081081 0.9991158267020336
0.8986486486486487 0.9991158267020336
0.8987837837837838 0.9991158267020336
0.8992567567567568 0.9991158267020336
0.899527027027027 0.9991158267020336
0.9001351351351351 0.9991158267020336
0.900472972972973 0.9991158267020336
0.9005405405405406 0.9991158267020336
0.9008108108108108 0.9991158267020336
0.9012837837837838 0.9991158267020336
0.9022972972972974 0.9991158267020336
0.9025675675675676 0.9991158267020336
0.9027027027027027 0.9991158267020336
0.9028378378378379 0.9991158267020336
0.9030405405405405 0.9991158267020336
0.9036486486486487 0.9991158267020336
0.9041216216216216 0.9991158267020336
0.9046621621621621 0.9991158267020336
0.9049324324324325 0.9991158267020336
0.9059459459459459 0.9991158267020336
0.9067567567567567 0.9991158267020336
0.9077027027027027 0.9991158267020336
0.9078378378378379 0.9991158267020336
0.9079054054054054 0.9991158267020336
0.9083783783783784 0.9991158267020336
0.9091216216216216 0.9991158267020336
0.9092567567567568 0.9991158267020336
0.9103378378378378 0.9991158267020336
0.9108783783783784 0.9991158267020336
0.9109459459459459 0.9991158267020336
0.9114864864864864 0.9991158267020336
0.9116216216216216 0.9991158267020336
0.9117567567567567 0.9991158267020336
0.9120945945945946 0.9991158267020336
0.9122297297297297 0.9991158267020336
0.9133783783783784 0.9991158267020336
0.9136486486486487 0.9991158267020336
0.913918918918919 0.9991158267020336
0.9149324324324324 0.9991158267020336
0.9150675675675676 0.9991158267020336
0.9160810810810811 0.9991158267020336
0.9162162162162162 0.9991158267020336
0.9169594594594594 0.9991158267020336
0.9175675675675675 0.9991158267020336
0.9195945945945946 0.9991158267020336
0.9206081081081081 0.9991158267020336
0.9207432432432432 0.9991158267020336
0.9210135135135135 0.9991158267020336
0.9212837837837838 0.9991158267020336
0.9223648648648649 0.9991158267020336
0.9235135135135135 0.9991158267020336
0.924527027027027 0.9991158267020336
0.9247297297297298 0.9991158267020336
0.9248648648648649 0.9991158267020336
0.9254054054054054 0.9991158267020336
0.9255405405405406 0.9991158267020336
0.9264189189189189 0.9991158267020336
0.9274324324324325 0.9991158267020336
0.9280405405405405 0.9991158267020336
0.9281756756756757 0.9991158267020336
0.9287837837837838 0.9991158267020336
0.9289864864864865 0.9991158267020336
0.9291216216216216 0.9991158267020336
0.9294594594594595 0.9991158267020336
0.9295945945945946 0.9991158267020336
0.9301351351351351 0.9991158267020336
0.9302702702702703 0.9991158267020336
0.9306081081081081 0.9991158267020336
0.9307432432432432 0.9991158267020336
0.9309459459459459 0.9991158267020336
0.9310810810810811 0.9991158267020336
0.9312162162162162 0.9991158267020336
0.931554054054054 0.9991158267020336
0.9319594594594595 0.9991158267020336
0.9325 0.9991158267020336
0.9325675675675675 0.9991158267020336
0.9328378378378378 0.9991158267020336
0.9333108108108108 0.9991158267020336
0.9335135135135135 0.9991158267020336
0.9339189189189189 0.9991158267020336
0.9341891891891891 0.9991158267020336
0.9346621621621621 0.9991158267020336
0.9348648648648649 0.9991158267020336
0.9362162162162162 0.9991158267020336
0.9387837837837838 0.9991158267020336
0.9394594594594594 0.9991158267020336
0.9395945945945946 0.9991158267020336
0.9406756756756757 0.9991158267020336
0.9408108108108109 0.9991158267020336
0.9408783783783784 0.9991158267020336
0.9410810810810811 0.9991158267020336
0.9412837837837837 0.9991158267020336
0.9414189189189189 0.9991158267020336
0.9416216216216217 0.9991158267020336
0.9417567567567567 0.9991158267020336
0.9421621621621622 0.9991158267020336
0.9422972972972973 0.9991158267020336
0.9423648648648648 0.9991158267020336
0.9425675675675675 0.9991158267020336
0.9427027027027027 0.9991158267020336
0.9431081081081081 0.9991158267020336
0.943445945945946 0.9991158267020336
0.9442567567567568 0.9991158267020336
0.9446621621621621 0.9991158267020336
0.9447972972972973 0.9991158267020336
0.9458108108108109 0.9991158267020336
0.9460810810810811 0.9991158267020336
0.9464189189189189 0.9991158267020336
0.9466891891891892 0.9991158267020336
0.9470945945945946 0.9991158267020336
0.9473648648648648 0.9991158267020336
0.9475675675675675 0.9991158267020336
0.9481081081081081 0.9991158267020336
0.9483108108108108 0.9991158267020336
0.9496621621621621 0.9991158267020336
0.9497972972972973 0.9991158267020336
0.950945945945946 0.9991158267020336
0.951081081081081 0.9991158267020336
0.9524324324324325 0.9991158267020336
0.9525675675675676 0.9991158267020336
0.9540540540540541 0.9991158267020336
0.9541891891891892 0.9991158267020336
0.9548648648648649 0.9991158267020336
0.955 0.9991158267020336
0.9560135135135135 0.9991158267020336
0.9560135135135135 1.0
0.9576351351351351 1.0
0.9578378378378378 1.0
0.9579054054054054 1.0
0.9580405405405406 1.0
0.9589189189189189 1.0
0.9590540540540541 1.0
0.9597972972972973 1.0
0.9599324324324324 1.0
0.9600675675675676 1.0
0.9602027027027027 1.0
0.9608108108108108 1.0
0.9610135135135135 1.0
0.9612837837837838 1.0
0.9616216216216216 1.0
0.9624324324324325 1.0
0.9656081081081082 1.0
0.9658783783783784 1.0
0.967972972972973 1.0
0.9681081081081081 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9698648648648649 1.0
0.97 1.0
0.9712162162162162 1.0
0.9713513513513513 1.0
0.9716891891891892 1.0
0.9722297297297298 1.0
0.9727027027027026 1.0
0.9729054054054054 1.0
0.9731756756756756 1.0
0.9733783783783784 1.0
0.9735135135135136 1.0
0.9740540540540541 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.9760135135135135 1.0
0.9763513513513513 1.0
0.9772972972972973 1.0
0.9775675675675676 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.9789189189189189 1.0
0.9790540540540541 1.0
0.9797972972972973 1.0
0.9799324324324324 1.0
0.9802027027027027 1.0
0.9808108108108108 1.0
0.981081081081081 1.0
0.9811486486486487 1.0
0.9812837837837838 1.0
0.9840540540540541 1.0
0.9841891891891892 1.0
0.985472972972973 1.0
0.9856081081081081 1.0
0.9868918918918919 1.0
0.9870945945945946 1.0
0.9871621621621621 1.0
0.9873648648648649 1.0
0.9879729729729729 1.0
0.9881081081081081 1.0
0.9884459459459459 1.0
0.9885810810810811 1.0
0.9896621621621622 1.0
0.9899324324324325 1.0
0.9908108108108108 1.0
0.9911486486486486 1.0
0.9916216216216216 1.0
1.0 1.0


==> rocs/droid_dnn_droid_p.txt <==
0.0 0.0
0.0 0.8691423519009726
6.756756756756757e-05 0.8762157382847038
6.756756756756757e-05 0.878868258178603
6.756756756756757e-05 0.8797524314765695
6.756756756756757e-05 0.8815207780725022
6.756756756756757e-05 0.8868258178603006
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8921308576480991
6.756756756756757e-05 0.8983200707338639
6.756756756756757e-05 0.9000884173297966
6.756756756756757e-05 0.9036251105216623
0.0002027027027027027 0.9036251105216623
0.0002027027027027027 0.9062776304155614
0.0002027027027027027 0.9089301503094607
0.00033783783783783786 0.9089301503094607
0.00033783783783783786 0.9106984969053935
0.00033783783783783786 0.9177718832891246
0.0004054054054054054 0.9177718832891246
0.0004054054054054054 0.918656056587091
0.0004054054054054054 0.9213085764809903
0.0004054054054054054 0.9230769230769231
0.0004054054054054054 0.9248452696728559
0.0004054054054054054 0.9301503094606542
0.0004054054054054054 0.9345711759504863
0.00047297297297297297 0.9345711759504863
0.00047297297297297297 0.9372236958443855
0.0005405405405405405 0.9372236958443855
0.0005405405405405405 0.9398762157382847
0.0005405405405405405 0.9416445623342176
0.0007432432432432432 0.9416445623342176
0.0007432432432432432 0.9425287356321839
0.0008783783783783784 0.9425287356321839
0.0008783783783783784 0.9460654288240495
0.001081081081081081 0.9460654288240495
0.001081081081081081 0.9478337754199824
0.0011486486486486486 0.9478337754199824
0.0011486486486486486 0.9487179487179487
0.0012837837837837837 0.9487179487179487
0.0012837837837837837 0.9496021220159151
0.0013513513513513514 0.9496021220159151
0.0013513513513513514 0.9504862953138815
0.0014864864864864865 0.9504862953138815
0.0014864864864864865 0.9513704686118479
0.001554054054054054 0.9513704686118479
0.001554054054054054 0.9522546419098143
0.0016216216216216215 0.9522546419098143
0.0016216216216216215 0.9531388152077808
0.007770270270270271 0.9540229885057471
0.007770270270270271 0.9566755083996463
0.007837837837837838 0.9566755083996463
0.007837837837837838 0.9575596816976127
0.008108108108108109 0.9575596816976127
0.008243243243243244 0.9575596816976127
0.008378378378378378 0.9575596816976127
0.008513513513513513 0.9575596816976127
0.009121621621621622 0.9575596816976127
0.009121621621621622 0.9584438549955792
0.009324324324324324 0.9584438549955792
0.009324324324324324 0.9593280282935456
0.009797297297297298 0.9593280282935456
0.009797297297297298 0.9602122015915119
0.010067567567567567 0.9602122015915119
0.01054054054054054 0.9602122015915119
0.010675675675675676 0.9602122015915119
0.011351351351351352 0.9602122015915119
0.011554054054054054 0.9602122015915119
0.012027027027027027 0.9602122015915119
0.012432432432432432 0.9602122015915119
0.012567567567567568 0.9602122015915119
0.012702702702702703 0.9602122015915119
0.012702702702702703 0.9610963748894783
0.012837837837837839 0.9610963748894783
0.012905405405405405 0.9610963748894783
0.013175675675675676 0.9610963748894783
0.01331081081081081 0.9610963748894783
0.013513513513513514 0.9610963748894783
0.013783783783783784 0.9610963748894783
0.013783783783783784 0.9619805481874447
0.014324324324324324 0.9619805481874447
0.01445945945945946 0.9619805481874447
0.014527027027027028 0.9619805481874447
0.014527027027027028 0.9628647214854111
0.014797297297297297 0.9628647214854111
0.014932432432432433 0.9628647214854111
0.015135135135135135 0.9628647214854111
0.015675675675675675 0.9628647214854111
0.016013513513513513 0.9628647214854111
0.01635135135135135 0.9628647214854111
0.016554054054054055 0.9628647214854111
0.01668918918918919 0.9628647214854111
0.017162162162162164 0.9628647214854111
0.017297297297297298 0.9628647214854111
0.01743243243243243 0.9628647214854111
0.01756756756756757 0.9628647214854111
0.017635135135135135 0.9628647214854111
0.017702702702702702 0.9637488947833776
0.01777027027027027 0.9637488947833776
0.018108108108108107 0.9637488947833776
0.01831081081081081 0.9637488947833776
0.01831081081081081 0.964633068081344
0.018378378378378378 0.964633068081344
0.018513513513513515 0.964633068081344
0.01891891891891892 0.964633068081344
0.01891891891891892 0.9655172413793104
0.019932432432432434 0.9655172413793104
0.02027027027027027 0.9655172413793104
0.02027027027027027 0.9664014146772767
0.020405405405405405 0.9664014146772767
0.020675675675675676 0.9664014146772767
0.041891891891891894 0.9664014146772767
0.04216216216216216 0.9664014146772767
0.04256756756756757 0.9664014146772767
0.042905405405405404 0.9664014146772767
0.04304054054054054 0.9664014146772767
0.04378378378378378 0.9664014146772767
0.04391891891891892 0.9664014146772767
0.04412162162162162 0.9664014146772767
0.044459459459459456 0.9664014146772767
0.044459459459459456 0.9672855879752431
0.04452702702702703 0.9672855879752431
0.044662162162162164 0.9672855879752431
0.04472972972972973 0.9672855879752431
0.04493243243243243 0.9672855879752431
0.045 0.9672855879752431
0.04513513513513513 0.9672855879752431
0.045202702702702706 0.9672855879752431
0.04540540540540541 0.9672855879752431
0.04554054054054054 0.9672855879752431
0.04554054054054054 0.9681697612732095
0.04574324324324324 0.9681697612732095
0.046013513513513515 0.9681697612732095
0.04628378378378378 0.9681697612732095
0.04628378378378378 0.969053934571176
0.04736486486486487 0.969053934571176
0.04736486486486487 0.9699381078691424
0.0475 0.9699381078691424
0.04777027027027027 0.9699381078691424
0.04810810810810811 0.9699381078691424
0.04824324324324324 0.9699381078691424
0.04871621621621622 0.9699381078691424
0.04871621621621622 0.9708222811671088
0.048783783783783785 0.9708222811671088
0.049391891891891894 0.9708222811671088
0.04966216216216216 0.9708222811671088
0.050743243243243245 0.9708222811671088
0.05087837837837838 0.9708222811671088
0.053918918918918916 0.9708222811671088
0.05398648648648648 0.9708222811671088
0.05398648648648648 0.9717064544650752
0.05439189189189189 0.9717064544650752
0.054527027027027025 0.9717064544650752
0.05540540540540541 0.9717064544650752
0.055472972972972975 0.9717064544650752
0.05560810810810811 0.9717064544650752
0.05574324324324324 0.9717064544650752
0.06905405405405406 0.9717064544650752
0.06966216216216216 0.9717064544650752
0.07 0.9717064544650752
0.07067567567567568 0.9717064544650752
0.07101351351351351 0.9717064544650752
0.07114864864864864 0.9717064544650752
0.07128378378378378 0.9717064544650752
0.07162162162162163 0.9717064544650752
0.07182432432432433 0.9717064544650752
0.0720945945945946 0.9717064544650752
0.07277027027027028 0.9717064544650752
0.07371621621621621 0.9717064544650752
0.07385135135135135 0.9717064544650752
0.07432432432432433 0.9717064544650752
0.07452702702702703 0.9717064544650752
0.075 0.9717064544650752
0.0752027027027027 0.9717064544650752
0.07547297297297298 0.9717064544650752
0.07567567567567568 0.9717064544650752
0.07587837837837838 0.9717064544650752
0.07601351351351351 0.9717064544650752
0.07614864864864865 0.9717064544650752
0.07621621621621621 0.9717064544650752
0.07635135135135135 0.9717064544650752
0.07675675675675675 0.9717064544650752
0.07702702702702703 0.9717064544650752
0.07756756756756757 0.9717064544650752
0.0777027027027027 0.9717064544650752
0.0779054054054054 0.9717064544650752
0.07844594594594595 0.9717064544650752
0.07858108108108108 0.9717064544650752
0.07858108108108108 0.9725906277630415
0.07925675675675675 0.9725906277630415
0.07945945945945945 0.9725906277630415
0.07952702702702703 0.9725906277630415
0.07972972972972973 0.9725906277630415
0.07986486486486487 0.9725906277630415
0.08 0.9725906277630415
0.08013513513513514 0.9725906277630415
0.08047297297297297 0.9725906277630415
0.08067567567567567 0.9725906277630415
0.08101351351351352 0.9725906277630415
0.08114864864864865 0.9725906277630415
0.08121621621621622 0.9725906277630415
0.08162162162162162 0.9725906277630415
0.08175675675675675 0.9725906277630415
0.08175675675675675 0.9734748010610079
0.08277027027027027 0.9734748010610079
0.08283783783783784 0.9734748010610079
0.08304054054054054 0.9734748010610079
0.0833108108108108 0.9734748010610079
0.08425675675675676 0.9734748010610079
0.08479729729729729 0.9734748010610079
0.085 0.9734748010610079
0.08527027027027027 0.9734748010610079
0.08574324324324324 0.9734748010610079
0.08587837837837838 0.9734748010610079
0.08648648648648649 0.9734748010610079
0.08682432432432433 0.9734748010610079
0.08695945945945946 0.9734748010610079
0.08722972972972973 0.9734748010610079
0.08743243243243243 0.9734748010610079
0.08756756756756756 0.9734748010610079
0.08810810810810811 0.9734748010610079
0.08871621621621621 0.9734748010610079
0.08878378378378378 0.9734748010610079
0.09378378378378378 0.9734748010610079
0.09432432432432432 0.9734748010610079
0.09445945945945947 0.9734748010610079
0.09466216216216217 0.9734748010610079
0.09486486486486487 0.9734748010610079
0.09513513513513513 0.9734748010610079
0.09547297297297297 0.9734748010610079
0.09574324324324324 0.9734748010610079
0.09648648648648649 0.9734748010610079
0.09662162162162162 0.9734748010610079
0.09689189189189189 0.9734748010610079
0.09709459459459459 0.9734748010610079
0.09763513513513514 0.9734748010610079
0.09797297297297297 0.9734748010610079
0.09817567567567567 0.9734748010610079
0.09824324324324324 0.9734748010610079
0.09837837837837837 0.9734748010610079
0.09851351351351352 0.9734748010610079
0.09864864864864865 0.9734748010610079
0.09864864864864865 0.9743589743589743
0.09878378378378379 0.9743589743589743
0.09905405405405406 0.9743589743589743
0.09912162162162162 0.9743589743589743
0.09925675675675676 0.9743589743589743
0.09959459459459459 0.9743589743589743
0.09972972972972972 0.9743589743589743
0.09993243243243244 0.9743589743589743
0.10189189189189189 0.9743589743589743
0.10202702702702703 0.9743589743589743
0.10216216216216216 0.9743589743589743
0.10243243243243243 0.9743589743589743
0.10256756756756756 0.9743589743589743
0.10290540540540541 0.9743589743589743
0.10304054054054054 0.9743589743589743
0.10304054054054054 0.9752431476569408
0.10331081081081081 0.9752431476569408
0.105 0.9752431476569408
0.10560810810810811 0.9752431476569408
0.10581081081081081 0.9752431476569408
0.10641891891891891 0.9752431476569408
0.10702702702702703 0.9752431476569408
0.10810810810810811 0.9752431476569408
0.10858108108108108 0.9752431476569408
0.10871621621621622 0.9752431476569408
0.10885135135135135 0.9752431476569408
0.10912162162162162 0.9752431476569408
0.10952702702702703 0.9752431476569408
0.10966216216216217 0.9752431476569408
0.11121621621621622 0.9752431476569408
0.11135135135135135 0.9752431476569408
0.11141891891891892 0.9752431476569408
0.11189189189189189 0.9752431476569408
0.11202702702702702 0.9752431476569408
0.11236486486486487 0.9752431476569408
0.11472972972972972 0.9752431476569408
0.11493243243243244 0.9752431476569408
0.1154054054054054 0.9752431476569408
0.11547297297297297 0.9752431476569408
0.1156081081081081 0.9752431476569408
0.11574324324324324 0.9752431476569408
0.11608108108108108 0.9752431476569408
0.11614864864864864 0.9752431476569408
0.11628378378378379 0.9752431476569408
0.11635135135135136 0.9752431476569408
0.11675675675675676 0.9752431476569408
0.11682432432432432 0.9752431476569408
0.11695945945945946 0.9752431476569408
0.11702702702702703 0.9752431476569408
0.11716216216216216 0.9752431476569408
0.11716216216216216 0.9761273209549072
0.11736486486486486 0.9761273209549072
0.11743243243243243 0.9761273209549072
0.11756756756756757 0.9761273209549072
0.11797297297297298 0.9761273209549072
0.11824324324324324 0.9761273209549072
0.11837837837837838 0.9761273209549072
0.11858108108108108 0.9761273209549072
0.11871621621621621 0.9761273209549072
0.11905405405405406 0.9761273209549072
0.11918918918918919 0.9761273209549072
0.1195945945945946 0.9761273209549072
0.1197972972972973 0.9761273209549072
0.1202027027027027 0.9761273209549072
0.12033783783783784 0.9761273209549072
0.12067567567567568 0.9761273209549072
0.12114864864864865 0.9761273209549072
0.1216891891891892 0.9761273209549072
0.12310810810810811 0.9761273209549072
0.12337837837837838 0.9761273209549072
0.12351351351351351 0.9761273209549072
0.12385135135135135 0.9761273209549072
0.12405405405405405 0.9761273209549072
0.12432432432432433 0.9761273209549072
0.1245945945945946 0.9761273209549072
0.12506756756756757 0.9761273209549072
0.12513513513513513 0.9761273209549072
0.12527027027027027 0.9761273209549072
0.1256081081081081 0.9761273209549072
0.12608108108108107 0.9761273209549072
0.12614864864864864 0.9761273209549072
0.12628378378378377 0.9761273209549072
0.12635135135135134 0.9761273209549072
0.12655405405405407 0.9761273209549072
0.1266891891891892 0.9761273209549072
0.12682432432432433 0.9761273209549072
0.1270945945945946 0.9761273209549072
0.1279054054054054 0.9761273209549072
0.12817567567567567 0.9761273209549072
0.12844594594594594 0.9761273209549072
0.12898648648648647 0.9761273209549072
0.12945945945945947 0.9761273209549072
0.12972972972972974 0.9761273209549072
0.1302027027027027 0.9761273209549072
0.13054054054054054 0.9761273209549072
0.13114864864864864 0.9761273209549072
0.1314189189189189 0.9761273209549072
0.13155405405405404 0.9761273209549072
0.13168918918918918 0.9761273209549072
0.13195945945945947 0.9761273209549072
0.13222972972972974 0.9761273209549072
0.13236486486486487 0.9761273209549072
0.13277027027027027 0.9761273209549072
0.1343243243243243 0.9761273209549072
0.13466216216216217 0.9761273209549072
0.1354054054054054 0.9761273209549072
0.13554054054054054 0.9761273209549072
0.13587837837837838 0.9761273209549072
0.1360135135135135 0.9761273209549072
0.1362162162162162 0.9761273209549072
0.13648648648648648 0.9761273209549072
0.13662162162162161 0.9761273209549072
0.13689189189189188 0.9761273209549072
0.13736486486486488 0.9761273209549072
0.13756756756756758 0.9761273209549072
0.1381081081081081 0.9761273209549072
0.13871621621621621 0.9761273209549072
0.13885135135135135 0.9761273209549072
0.13905405405405405 0.9761273209549072
0.13945945945945945 0.9761273209549072
0.13952702702702702 0.9761273209549072
0.13966216216216215 0.9761273209549072
0.13986486486486485 0.9761273209549072
0.14 0.9761273209549072
0.14027027027027028 0.9761273209549072
0.14060810810810812 0.9761273209549072
0.14067567567567568 0.9761273209549072
0.14094594594594595 0.9761273209549072
0.14114864864864865 0.9761273209549072
0.14141891891891892 0.9761273209549072
0.14189189189189189 0.9761273209549072
0.14202702702702702 0.9761273209549072
0.1422972972972973 0.9761273209549072
0.14304054054054055 0.9761273209549072
0.14317567567567568 0.9761273209549072
0.14331081081081082 0.9761273209549072
0.14358108108108109 0.9761273209549072
0.1439864864864865 0.9761273209549072
0.14432432432432432 0.9761273209549072
0.14472972972972972 0.9761273209549072
0.1452027027027027 0.9761273209549072
0.14533783783783782 0.9761273209549072
0.14540540540540542 0.9761273209549072
0.14554054054054055 0.9761273209549072
0.1468918918918919 0.9761273209549072
0.1472972972972973 0.9761273209549072
0.1475 0.9761273209549072
0.1477027027027027 0.9761273209549072
0.14824324324324326 0.9761273209549072
0.1485810810810811 0.9761273209549072
0.1487837837837838 0.9761273209549072
0.14912162162162163 0.9761273209549072
0.14932432432432433 0.9761273209549072
0.15033783783783783 0.9761273209549072
0.16337837837837837 0.9761273209549072
0.1637162162162162 0.9761273209549072
0.16385135135135134 0.9761273209549072
0.1645945945945946 0.9761273209549072
0.16472972972972974 0.9761273209549072
0.165 0.9761273209549072
0.16533783783783784 0.9761273209549072
0.1654054054054054 0.9761273209549072
0.1656081081081081 0.9761273209549072
0.1658108108108108 0.9761273209549072
0.16608108108108108 0.9761273209549072
0.16614864864864864 0.9761273209549072
0.1664189189189189 0.9761273209549072
0.16648648648648648 0.9761273209549072
0.1666216216216216 0.9761273209549072
0.16702702702702701 0.9761273209549072
0.16722972972972974 0.9761273209549072
0.16763513513513514 0.9761273209549072
0.16783783783783784 0.9761273209549072
0.16797297297297298 0.9761273209549072
0.16797297297297298 0.9770114942528736
0.16824324324324325 0.9770114942528736
0.16837837837837838 0.9770114942528736
0.16878378378378378 0.9770114942528736
0.16898648648648648 0.9770114942528736
0.16905405405405405 0.9770114942528736
0.16918918918918918 0.9770114942528736
0.16925675675675675 0.9770114942528736
0.17087837837837838 0.9770114942528736
0.17094594594594595 0.9770114942528736
0.17108108108108108 0.9770114942528736
0.17121621621621622 0.9770114942528736
0.17141891891891892 0.9770114942528736
0.17175675675675675 0.9770114942528736
0.17175675675675675 0.97789566755084
0.17229729729729729 0.97789566755084
0.17243243243243242 0.97789566755084
0.17256756756756758 0.97789566755084
0.17270270270270272 0.97789566755084
0.17324324324324325 0.97789566755084
0.17385135135135135 0.97789566755084
0.17398648648648649 0.97789566755084
0.17412162162162162 0.97789566755084
0.17432432432432432 0.97789566755084
0.1743918918918919 0.97789566755084
0.17466216216216215 0.97789566755084
0.1762837837837838 0.97789566755084
0.17716216216216216 0.97789566755084
0.17743243243243242 0.97789566755084
0.17797297297297296 0.97789566755084
0.17891891891891892 0.97789566755084
0.17905405405405406 0.97789566755084
0.17925675675675676 0.97789566755084
0.1793918918918919 0.97789566755084
0.17986486486486486 0.97789566755084
0.18027027027027026 0.97789566755084
0.1804054054054054 0.97789566755084
0.1806081081081081 0.97789566755084
0.1816891891891892 0.97789566755084
0.1820945945945946 0.97789566755084
0.1822972972972973 0.97789566755084
0.18277027027027026 0.97789566755084
0.1831081081081081 0.97789566755084
0.18324324324324323 0.97789566755084
0.18364864864864866 0.97789566755084
0.18385135135135136 0.97789566755084
0.1841891891891892 0.97789566755084
0.1843918918918919 0.97789566755084
0.1845945945945946 0.97789566755084
0.1847972972972973 0.97789566755084
0.18493243243243243 0.97789566755084
0.18506756756756756 0.97789566755084
0.18527027027027027 0.97789566755084
0.1854054054054054 0.97789566755084
0.18567567567567567 0.97789566755084
0.1858108108108108 0.97789566755084
0.18594594594594593 0.97789566755084
0.18614864864864866 0.97789566755084
0.18641891891891893 0.97789566755084
0.18655405405405406 0.97789566755084
0.18695945945945946 0.97789566755084
0.18743243243243243 0.97789566755084
0.1875 0.97789566755084
0.1877027027027027 0.97789566755084
0.18817567567567567 0.97789566755084
0.1883108108108108 0.97789566755084
0.18945945945945947 0.97789566755084
0.1897972972972973 0.97789566755084
0.18993243243243244 0.97789566755084
0.19033783783783784 0.97789566755084
0.19047297297297297 0.97789566755084
0.19087837837837837 0.97789566755084
0.1910135135135135 0.97789566755084
0.19195945945945947 0.97789566755084
0.19222972972972974 0.97789566755084
0.19236486486486487 0.97789566755084
0.19236486486486487 0.9787798408488063
0.1925 0.9787798408488063
0.19263513513513514 0.9787798408488063
0.19277027027027027 0.9787798408488063
0.19304054054054054 0.9787798408488063
0.19337837837837837 0.9787798408488063
0.19493243243243244 0.9787798408488063
0.1954054054054054 0.9787798408488063
0.1960135135135135 0.9787798408488063
0.19614864864864864 0.9787798408488063
0.1962162162162162 0.9787798408488063
0.19635135135135134 0.9787798408488063
0.19648648648648648 0.9787798408488063
0.1968243243243243 0.9787798408488063
0.19716216216216217 0.9787798408488063
0.1972972972972973 0.9787798408488063
0.1977027027027027 0.9787798408488063
0.19797297297297298 0.9787798408488063
0.19858108108108108 0.9787798408488063
0.19925675675675675 0.9787798408488063
0.19939189189189188 0.9787798408488063
0.19952702702702702 0.9787798408488063
0.19966216216216215 0.9787798408488063
0.19993243243243244 0.9787798408488063
0.20006756756756758 0.9787798408488063
0.20013513513513514 0.9787798408488063
0.20027027027027028 0.9787798408488063
0.20067567567567568 0.9787798408488063
0.20135135135135135 0.9787798408488063
0.20189189189189188 0.9787798408488063
0.20202702702702702 0.9787798408488063
0.20243243243243242 0.9787798408488063
0.20256756756756758 0.9787798408488063
0.20310810810810812 0.9787798408488063
0.20324324324324325 0.9787798408488063
0.20378378378378378 0.9787798408488063
0.20391891891891892 0.9787798408488063
0.20418918918918919 0.9787798408488063
0.20439189189189189 0.9787798408488063
0.20574324324324325 0.9787798408488063
0.20587837837837838 0.9787798408488063
0.20621621621621622 0.9787798408488063
0.2072972972972973 0.9787798408488063
0.20804054054054055 0.9787798408488063
0.2083783783783784 0.9787798408488063
0.20851351351351352 0.9787798408488063
0.20871621621621622 0.9787798408488063
0.2102027027027027 0.9787798408488063
0.2104054054054054 0.9787798408488063
0.21182432432432433 0.9787798408488063
0.21195945945945946 0.9787798408488063
0.21216216216216216 0.9787798408488063
0.2125 0.9787798408488063
0.21283783783783783 0.9787798408488063
0.21324324324324323 0.9787798408488063
0.2141891891891892 0.9787798408488063
0.21574324324324323 0.9787798408488063
0.21587837837837837 0.9787798408488063
0.2162837837837838 0.9787798408488063
0.21641891891891893 0.9787798408488063
0.21722972972972973 0.9787798408488063
0.21743243243243243 0.9787798408488063
0.2183108108108108 0.9787798408488063
0.2185135135135135 0.9787798408488063
0.21858108108108107 0.9787798408488063
0.2191891891891892 0.9787798408488063
0.21952702702702703 0.9787798408488063
0.21966216216216217 0.9787798408488063
0.22027027027027027 0.9787798408488063
0.2204054054054054 0.9787798408488063
0.22054054054054054 0.9787798408488063
0.22067567567567567 0.9787798408488063
0.2216891891891892 0.9787798408488063
0.2216891891891892 0.9796640141467727
0.22283783783783784 0.9796640141467727
0.22304054054054054 0.9796640141467727
0.2233108108108108 0.9796640141467727
0.22445945945945947 0.9796640141467727
0.2247972972972973 0.9796640141467727
0.22493243243243244 0.9796640141467727
0.22533783783783784 0.9796640141467727
0.22554054054054054 0.9796640141467727
0.22648648648648648 0.9796640141467727
0.2266216216216216 0.9796640141467727
0.22675675675675674 0.9796640141467727
0.22689189189189188 0.9796640141467727
0.22743243243243244 0.9796640141467727
0.22756756756756757 0.9796640141467727
0.22804054054054054 0.9796640141467727
0.22804054054054054 0.9805481874447391
0.2285135135135135 0.9805481874447391
0.22864864864864864 0.9805481874447391
0.2302027027027027 0.9805481874447391
0.23033783783783784 0.9805481874447391
0.23162162162162162 0.9805481874447391
0.23195945945945945 0.9805481874447391
0.23216216216216215 0.9805481874447391
0.23229729729729728 0.9805481874447391
0.2325 0.9805481874447391
0.23277027027027028 0.9805481874447391
0.23331081081081081 0.9805481874447391
0.23351351351351352 0.9805481874447391
0.23405405405405405 0.9805481874447391
0.23418918918918918 0.9805481874447391
0.23479729729729729 0.9805481874447391
0.23520270270270272 0.9805481874447391
0.23527027027027028 0.9805481874447391
0.23587837837837838 0.9805481874447391
0.23594594594594595 0.9805481874447391
0.23641891891891892 0.9805481874447391
0.23662162162162162 0.9805481874447391
0.23675675675675675 0.9805481874447391
0.23695945945945945 0.9805481874447391
0.23736486486486486 0.9805481874447391
0.23783783783783785 0.9805481874447391
0.23783783783783785 0.9814323607427056
0.23804054054054055 0.9814323607427056
0.23817567567567569 0.9814323607427056
0.2387837837837838 0.9814323607427056
0.23891891891891892 0.9814323607427056
0.23986486486486486 0.9814323607427056
0.24 0.9814323607427056
0.2402027027027027 0.9814323607427056
0.2402027027027027 0.982316534040672
0.2418918918918919 0.982316534040672
0.24202702702702703 0.982316534040672
0.2420945945945946 0.982316534040672
0.24222972972972973 0.982316534040672
0.24263513513513513 0.982316534040672
0.24277027027027026 0.982316534040672
0.24331081081081082 0.982316534040672
0.24344594594594596 0.982316534040672
0.24371621621621622 0.982316534040672
0.24385135135135136 0.982316534040672
0.2439864864864865 0.982316534040672
0.2441891891891892 0.982316534040672
0.24432432432432433 0.982316534040672
0.24445945945945946 0.982316534040672
0.24466216216216216 0.982316534040672
0.24472972972972973 0.982316534040672
0.24486486486486486 0.982316534040672
0.24547297297297296 0.982316534040672
0.24567567567567566 0.982316534040672
0.2462837837837838 0.982316534040672
0.24655405405405406 0.982316534040672
0.2477027027027027 0.982316534040672
0.24804054054054053 0.982316534040672
0.24986486486486487 0.982316534040672
0.25027027027027027 0.982316534040672
0.25148648648648647 0.982316534040672
0.25182432432432433 0.982316534040672
0.252027027027027 0.982316534040672
0.2522972972972973 0.982316534040672
0.252972972972973 0.982316534040672
0.25317567567567567 0.982316534040672
0.2533783783783784 0.982316534040672
0.25351351351351353 0.982316534040672
0.25432432432432434 0.982316534040672
0.2545945945945946 0.982316534040672
0.25506756756756754 0.982316534040672
0.2556756756756757 0.982316534040672
0.2560810810810811 0.982316534040672
0.25635135135135134 0.982316534040672
0.2566216216216216 0.982316534040672
0.25682432432432434 0.982316534040672
0.2574324324324324 0.982316534040672
0.25756756756756755 0.982316534040672
0.2593918918918919 0.982316534040672
0.259527027027027 0.982316534040672
0.26 0.982316534040672
0.2610810810810811 0.982316534040672
0.2612837837837838 0.982316534040672
0.26141891891891894 0.982316534040672
0.26182432432432434 0.982316534040672
0.2619594594594595 0.982316534040672
0.2625 0.982316534040672
0.26263513513513514 0.982316534040672
0.26297297297297295 0.982316534040672
0.26344594594594595 0.982316534040672
0.2652027027027027 0.982316534040672
0.26554054054054055 0.982316534040672
0.2657432432432432 0.982316534040672
0.26587837837837835 0.982316534040672
0.2662162162162162 0.982316534040672
0.2674324324324324 0.982316534040672
0.2677702702702703 0.982316534040672
0.26797297297297296 0.982316534040672
0.2681081081081081 0.982316534040672
0.2682432432432432 0.982316534040672
0.26885135135135135 0.982316534040672
0.2690540540540541 0.982316534040672
0.2691891891891892 0.982316534040672
0.2695945945945946 0.982316534040672
0.2698648648648649 0.982316534040672
0.2704054054054054 0.982316534040672
0.2707432432432432 0.982316534040672
0.2710810810810811 0.982316534040672
0.2712162162162162 0.982316534040672
0.2724324324324324 0.982316534040672
0.27256756756756756 0.982316534040672
0.2729054054054054 0.982316534040672
0.27304054054054056 0.982316534040672
0.27364864864864863 0.982316534040672
0.27378378378378376 0.982316534040672
0.27385135135135136 0.982316534040672
0.2739864864864865 0.982316534040672
0.2741216216216216 0.982316534040672
0.2747972972972973 0.982316534040672
0.2748648648648649 0.982316534040672
0.275 0.982316534040672
0.2752702702702703 0.982316534040672
0.2752702702702703 0.9832007073386384
0.27554054054054056 0.9832007073386384
0.27574324324324323 0.9832007073386384
0.2764189189189189 0.9832007073386384
0.2766216216216216 0.9832007073386384
0.2797972972972973 0.9832007073386384
0.27993243243243243 0.9832007073386384
0.28081081081081083 0.9832007073386384
0.28094594594594596 0.9832007073386384
0.28094594594594596 0.9840848806366048
0.2810810810810811 0.9840848806366048
0.28216216216216217 0.9840848806366048
0.2822972972972973 0.9840848806366048
0.28283783783783784 0.9840848806366048
0.28486486486486484 0.9840848806366048
0.2852027027027027 0.9840848806366048
0.28533783783783784 0.9840848806366048
0.28702702702702704 0.9840848806366048
0.2887837837837838 0.9840848806366048
0.2889864864864865 0.9840848806366048
0.2891891891891892 0.9840848806366048
0.28945945945945944 0.9840848806366048
0.29121621621621624 0.9840848806366048
0.2913513513513514 0.9840848806366048
0.2914864864864865 0.9840848806366048
0.2918243243243243 0.9840848806366048
0.29195945945945945 0.9840848806366048
0.2920945945945946 0.9840848806366048
0.2922972972972973 0.9840848806366048
0.2925675675675676 0.9840848806366048
0.2927027027027027 0.9840848806366048
0.2927027027027027 0.9849690539345711
0.29317567567567565 0.9849690539345711
0.2933108108108108 0.9849690539345711
0.29533783783783785 0.9849690539345711
0.2956081081081081 0.9849690539345711
0.29608108108108105 0.9849690539345711
0.2962837837837838 0.9849690539345711
0.2964189189189189 0.9849690539345711
0.29655405405405405 0.9849690539345711
0.2967567567567568 0.9849690539345711
0.2968918918918919 0.9849690539345711
0.29695945945945945 0.9849690539345711
0.2976351351351351 0.9849690539345711
0.2985135135135135 0.9849690539345711
0.2992567567567568 0.9849690539345711
0.2995945945945946 0.9849690539345711
0.2997297297297297 0.9849690539345711
0.30074324324324325 0.9849690539345711
0.30074324324324325 0.9858532272325375
0.3013513513513513 0.9858532272325375
0.30155405405405405 0.9858532272325375
0.3083108108108108 0.9858532272325375
0.3087162162162162 0.9858532272325375
0.30898648648648647 0.9858532272325375
0.3091216216216216 0.9858532272325375
0.3095945945945946 0.9858532272325375
0.3097972972972973 0.9858532272325375
0.3104054054054054 0.9858532272325375
0.31054054054054053 0.9858532272325375
0.31094594594594593 0.9858532272325375
0.31182432432432433 0.9858532272325375
0.31195945945945946 0.9858532272325375
0.3120945945945946 0.9858532272325375
0.31222972972972973 0.9858532272325375
0.3124324324324324 0.9858532272325375
0.3129054054054054 0.9858532272325375
0.31310810810810813 0.9858532272325375
0.31351351351351353 0.9858532272325375
0.3137162162162162 0.9858532272325375
0.31466216216216214 0.9858532272325375
0.3149324324324324 0.9858532272325375
0.3152027027027027 0.9858532272325375
0.31533783783783786 0.9858532272325375
0.3154054054054054 0.9858532272325375
0.31574324324324327 0.9858532272325375
0.3158108108108108 0.9858532272325375
0.31614864864864867 0.9858532272325375
0.31675675675675674 0.9858532272325375
0.31675675675675674 0.986737400530504
0.31682432432432434 0.986737400530504
0.31756756756756754 0.986737400530504
0.3179054054054054 0.986737400530504
0.3181756756756757 0.986737400530504
0.31844594594594594 0.986737400530504
0.31905405405405407 0.986737400530504
0.3191891891891892 0.986737400530504
0.319527027027027 0.986737400530504
0.31966216216216214 0.986737400530504
0.3197972972972973 0.986737400530504
0.3199324324324324 0.986737400530504
0.3212162162162162 0.986737400530504
0.32141891891891894 0.986737400530504
0.3215540540540541 0.986737400530504
0.324527027027027 0.986737400530504
0.3248648648648649 0.986737400530504
0.325 0.986737400530504
0.32513513513513514 0.986737400530504
0.3252702702702703 0.986737400530504
0.32547297297297295 0.986737400530504
0.3256756756756757 0.986737400530504
0.3260135135135135 0.986737400530504
0.3261486486486487 0.986737400530504
0.3279054054054054 0.986737400530504
0.3281756756756757 0.986737400530504
0.3283108108108108 0.986737400530504
0.3295945945945946 0.986737400530504
0.3298648648648649 0.986737400530504
0.3299324324324324 0.986737400530504
0.33013513513513515 0.986737400530504
0.3310135135135135 0.986737400530504
0.3311486486486486 0.986737400530504
0.33135135135135135 0.986737400530504
0.3314864864864865 0.986737400530504
0.3319594594594595 0.986737400530504
0.3320945945945946 0.986737400530504
0.33216216216216216 0.986737400530504
0.3327027027027027 0.986737400530504
0.33337837837837836 0.986737400530504
0.3336486486486486 0.986737400530504
0.33425675675675676 0.986737400530504
0.33425675675675676 0.9876215738284704
0.33472972972972975 0.9876215738284704
0.3349324324324324 0.9876215738284704
0.33513513513513515 0.9876215738284704
0.33513513513513515 0.9885057471264368
0.3362162162162162 0.9885057471264368
0.3364189189189189 0.9885057471264368
0.3368918918918919 0.9885057471264368
0.3370945945945946 0.9885057471264368
0.3379054054054054 0.9885057471264368
0.33804054054054056 0.9885057471264368
0.3383108108108108 0.9885057471264368
0.33844594594594596 0.9885057471264368
0.33864864864864863 0.9885057471264368
0.33885135135135136 0.9885057471264368
0.34047297297297296 0.9885057471264368
0.34094594594594596 0.9885057471264368
0.3410135135135135 0.9885057471264368
0.34114864864864863 0.9885057471264368
0.34135135135135136 0.9885057471264368
0.3425 0.9885057471264368
0.3427027027027027 0.9885057471264368
0.34283783783783783 0.9885057471264368
0.34290540540540543 0.9885057471264368
0.3431081081081081 0.9885057471264368
0.3431756756756757 0.9885057471264368
0.34331081081081083 0.9885057471264368
0.3435135135135135 0.9885057471264368
0.34378378378378377 0.9885057471264368
0.34405405405405404 0.9885057471264368
0.34418918918918917 0.9885057471264368
0.34466216216216217 0.9885057471264368
0.3447972972972973 0.9885057471264368
0.34547297297297297 0.9885057471264368
0.34635135135135137 0.9885057471264368
0.34655405405405404 0.9885057471264368
0.3466891891891892 0.9885057471264368
0.3493243243243243 0.9885057471264368
0.34952702702702704 0.9885057471264368
0.3497972972972973 0.9885057471264368
0.34993243243243244 0.9885057471264368
0.3502027027027027 0.9885057471264368
0.35033783783783784 0.9885057471264368
0.3506081081081081 0.9885057471264368
0.35094594594594597 0.9885057471264368
0.35114864864864864 0.9885057471264368
0.3516891891891892 0.9885057471264368
0.3520945945945946 0.9885057471264368
0.3521621621621622 0.9885057471264368
0.35236486486486485 0.9885057471264368
0.3533783783783784 0.9885057471264368
0.3535135135135135 0.9885057471264368
0.3541891891891892 0.9885057471264368
0.3543243243243243 0.9885057471264368
0.35445945945945945 0.9885057471264368
0.3545945945945946 0.9885057471264368
0.355 0.9885057471264368
0.3556081081081081 0.9885057471264368
0.35567567567567565 0.9885057471264368
0.3558108108108108 0.9885057471264368
0.3562837837837838 0.9885057471264368
0.3564864864864865 0.9885057471264368
0.35817567567567565 0.9885057471264368
0.3584459459459459 0.9885057471264368
0.3585135135135135 0.9885057471264368
0.35871621621621624 0.9885057471264368
0.3596621621621622 0.9885057471264368
0.3596621621621622 0.9893899204244032
0.3597297297297297 0.9893899204244032
0.35993243243243245 0.9893899204244032
0.36033783783783785 0.9893899204244032
0.360472972972973 0.9893899204244032
0.3608783783783784 0.9893899204244032
0.36108108108108106 0.9893899204244032
0.3612162162162162 0.9893899204244032
0.36202702702702705 0.9893899204244032
0.3621621621621622 0.9893899204244032
0.3622972972972973 0.9893899204244032
0.3625675675675676 0.9893899204244032
0.3627027027027027 0.9893899204244032
0.36283783783783785 0.9893899204244032
0.3630405405405405 0.9893899204244032
0.3637162162162162 0.9893899204244032
0.3637837837837838 0.9893899204244032
0.3639189189189189 0.9893899204244032
0.3641216216216216 0.9893899204244032
0.3642567567567568 0.9893899204244032
0.365 0.9893899204244032
0.3651351351351351 0.9893899204244032
0.365472972972973 0.9893899204244032
0.3656081081081081 0.9893899204244032
0.3664189189189189 0.9893899204244032
0.36655405405405406 0.9893899204244032
0.3671621621621622 0.9893899204244032
0.3671621621621622 0.9902740937223696
0.3677027027027027 0.9902740937223696
0.36783783783783786 0.9902740937223696
0.3687837837837838 0.9902740937223696
0.3691891891891892 0.9902740937223696
0.3693243243243243 0.9902740937223696
0.369527027027027 0.9902740937223696
0.3702027027027027 0.9902740937223696
0.37033783783783786 0.9902740937223696
0.37189189189189187 0.9902740937223696
0.372027027027027 0.9902740937223696
0.3725675675675676 0.9902740937223696
0.37283783783783786 0.9902740937223696
0.372972972972973 0.9902740937223696
0.37344594594594593 0.9902740937223696
0.37391891891891893 0.9902740937223696
0.37405405405405406 0.9902740937223696
0.37520270270270273 0.9902740937223696
0.37533783783783786 0.9902740937223696
0.375472972972973 0.9902740937223696
0.37560810810810813 0.9902740937223696
0.37614864864864866 0.9902740937223696
0.3762837837837838 0.9902740937223696
0.3766216216216216 0.9902740937223696
0.37675675675675674 0.9902740937223696
0.37716216216216214 0.9902740937223696
0.3774324324324324 0.9902740937223696
0.3791891891891892 0.9902740937223696
0.37932432432432434 0.9902740937223696
0.379527027027027 0.9902740937223696
0.37966216216216214 0.9902740937223696
0.3804054054054054 0.9902740937223696
0.38054054054054054 0.9902740937223696
0.38094594594594594 0.9902740937223696
0.38141891891891894 0.9902740937223696
0.38155405405405407 0.9902740937223696
0.3816891891891892 0.9902740937223696
0.38182432432432434 0.9902740937223696
0.3827027027027027 0.9902740937223696
0.3831081081081081 0.9902740937223696
0.38351351351351354 0.9902740937223696
0.38364864864864867 0.9902740937223696
0.38472972972972974 0.9902740937223696
0.38601351351351354 0.9902740937223696
0.3862162162162162 0.9902740937223696
0.38641891891891894 0.9902740937223696
0.3869594594594595 0.9902740937223696
0.38722972972972974 0.9902740937223696
0.3878378378378378 0.9902740937223696
0.3881081081081081 0.9902740937223696
0.39013513513513515 0.9902740937223696
0.3902702702702703 0.9902740937223696
0.3903378378378378 0.9902740937223696
0.3908108108108108 0.9902740937223696
0.3937162162162162 0.9902740937223696
0.39385135135135135 0.9902740937223696
0.3944594594594595 0.9902740937223696
0.39472972972972975 0.9902740937223696
0.3958108108108108 0.9902740937223696
0.3960135135135135 0.9902740937223696
0.3962162162162162 0.9902740937223696
0.3964864864864865 0.9902740937223696
0.3981756756756757 0.9902740937223696
0.3983108108108108 0.9902740937223696
0.39925675675675676 0.9902740937223696
0.3993918918918919 0.9902740937223696
0.3995945945945946 0.9902740937223696
0.39972972972972975 0.9902740937223696
0.4 0.9902740937223696
0.40013513513513516 0.9902740937223696
0.40054054054054056 0.9902740937223696
0.4008108108108108 0.9902740937223696
0.40087837837837836 0.9902740937223696
0.4010135135135135 0.9902740937223696
0.40155405405405403 0.9902740937223696
0.40168918918918917 0.9902740937223696
0.40195945945945943 0.9902740937223696
0.40209459459459457 0.9902740937223696
0.4031081081081081 0.9902740937223696
0.40324324324324323 0.9902740937223696
0.4047972972972973 0.9902740937223696
0.40493243243243243 0.9902740937223696
0.4056081081081081 0.9902740937223696
0.40574324324324323 0.9902740937223696
0.4068918918918919 0.9902740937223696
0.40709459459459457 0.9902740937223696
0.4075 0.9902740937223696
0.40763513513513516 0.9902740937223696
0.4077027027027027 0.9902740937223696
0.40797297297297297 0.9902740937223696
0.40831081081081083 0.9902740937223696
0.4085810810810811 0.9902740937223696
0.40912162162162163 0.9902740937223696
0.40993243243243244 0.9902740937223696
0.41027027027027024 0.9902740937223696
0.41040540540540543 0.9902740937223696
0.41047297297297297 0.9902740937223696
0.4106081081081081 0.9902740937223696
0.41175675675675677 0.9902740937223696
0.4118918918918919 0.9902740937223696
0.41371621621621624 0.9902740937223696
0.41405405405405404 0.9902740937223696
0.4156081081081081 0.9902740937223696
0.4162837837837838 0.9902740937223696
0.4162837837837838 0.9911582670203359
0.4166891891891892 0.9911582670203359
0.41695945945945945 0.9911582670203359
0.4181081081081081 0.9911582670203359
0.4183783783783784 0.9911582670203359
0.4185135135135135 0.9911582670203359
0.4185135135135135 0.9920424403183024
0.41864864864864865 0.9920424403183024
0.4188513513513514 0.9920424403183024
0.4197297297297297 0.9920424403183024
0.42574324324324325 0.9920424403183024
0.4260135135135135 0.9920424403183024
0.42614864864864865 0.9920424403183024
0.4275 0.9920424403183024
0.4276351351351351 0.9920424403183024
0.42817567567567566 0.9920424403183024
0.4283108108108108 0.9920424403183024
0.42952702702702705 0.9920424403183024
0.42952702702702705 0.9929266136162688
0.4295945945945946 0.9929266136162688
0.4295945945945946 0.9938107869142352
0.4297972972972973 0.9938107869142352
0.42993243243243245 0.9938107869142352
0.4306081081081081 0.9938107869142352
0.43074324324324326 0.9938107869142352
0.4312837837837838 0.9938107869142352
0.4316216216216216 0.9938107869142352
0.43175675675675673 0.9938107869142352
0.432027027027027 0.9938107869142352
0.4329054054054054 0.9938107869142352
0.43304054054054053 0.9938107869142352
0.43317567567567566 0.9938107869142352
0.4333783783783784 0.9938107869142352
0.43425675675675673 0.9938107869142352
0.43439189189189187 0.9938107869142352
0.4354054054054054 0.9938107869142352
0.43810810810810813 0.9938107869142352
0.4404054054054054 0.9938107869142352
0.44054054054054054 0.9938107869142352
0.44094594594594594 0.9938107869142352
0.4418918918918919 0.9938107869142352
0.44195945945945947 0.9938107869142352
0.4420945945945946 0.9938107869142352
0.4422972972972973 0.9938107869142352
0.4427027027027027 0.9938107869142352
0.4435810810810811 0.9938107869142352
0.4437162162162162 0.9938107869142352
0.4437837837837838 0.9938107869142352
0.44391891891891894 0.9938107869142352
0.4441216216216216 0.9938107869142352
0.4443918918918919 0.9938107869142352
0.4445945945945946 0.9938107869142352
0.4462162162162162 0.9938107869142352
0.44635135135135134 0.9938107869142352
0.44682432432432434 0.9938107869142352
0.4469594594594595 0.9938107869142352
0.4473648648648649 0.9938107869142352
0.44756756756756755 0.9938107869142352
0.4482432432432432 0.9938107869142352
0.4535810810810811 0.9938107869142352
0.45425675675675675 0.9938107869142352
0.45472972972972975 0.9938107869142352
0.4553378378378378 0.9938107869142352
0.45547297297297296 0.9938107869142352
0.45554054054054055 0.9938107869142352
0.4556756756756757 0.9938107869142352
0.4558108108108108 0.9938107869142352
0.45594594594594595 0.9938107869142352
0.4564864864864865 0.9938107869142352
0.4566891891891892 0.9938107869142352
0.4570945945945946 0.9938107869142352
0.45722972972972975 0.9938107869142352
0.45844594594594595 0.9938107869142352
0.4585810810810811 0.9938107869142352
0.45925675675675676 0.9938107869142352
0.4597972972972973 0.9938107869142352
0.4598648648648649 0.9938107869142352
0.4604054054054054 0.9938107869142352
0.4606081081081081 0.9938107869142352
0.46087837837837836 0.9938107869142352
0.4610810810810811 0.9938107869142352
0.4620945945945946 0.9938107869142352
0.4627027027027027 0.9938107869142352
0.4635810810810811 0.9938107869142352
0.4637162162162162 0.9938107869142352
0.4648648648648649 0.9938107869142352
0.465 0.9938107869142352
0.4652027027027027 0.9938107869142352
0.46547297297297296 0.9938107869142352
0.4656081081081081 0.9938107869142352
0.4658108108108108 0.9938107869142352
0.4664864864864865 0.9938107869142352
0.46662162162162163 0.9938107869142352
0.46837837837837837 0.9938107869142352
0.4685135135135135 0.9938107869142352
0.4689189189189189 0.9938107869142352
0.4693918918918919 0.9938107869142352
0.46952702702702703 0.9938107869142352
0.4697972972972973 0.9938107869142352
0.46993243243243243 0.9938107869142352
0.4722972972972973 0.9938107869142352
0.47243243243243244 0.9938107869142352
0.47243243243243244 0.9946949602122016
0.47331081081081083 0.9946949602122016
0.47344594594594597 0.9946949602122016
0.47412162162162164 0.9946949602122016
0.47452702702702704 0.9946949602122016
0.47486486486486484 0.9946949602122016
0.47527027027027025 0.9946949602122016
0.4762837837837838 0.9946949602122016
0.4764189189189189 0.9946949602122016
0.4771621621621622 0.9946949602122016
0.4775675675675676 0.9946949602122016
0.47783783783783784 0.9946949602122016
0.477972972972973 0.9946949602122016
0.47824324324324324 0.9946949602122016
0.4783783783783784 0.9946949602122016
0.47993243243243244 0.9946949602122016
0.48027027027027025 0.9946949602122016
0.48121621621621624 0.9946949602122016
0.4813513513513514 0.9946949602122016
0.48162162162162164 0.9946949602122016
0.4818243243243243 0.9946949602122016
0.48202702702702704 0.9946949602122016
0.4821621621621622 0.9946949602122016
0.48283783783783785 0.9946949602122016
0.482972972972973 0.9946949602122016
0.4833783783783784 0.9946949602122016
0.4835135135135135 0.9946949602122016
0.48371621621621624 0.9946949602122016
0.4838513513513514 0.9946949602122016
0.4839189189189189 0.9946949602122016
0.48405405405405405 0.9946949602122016
0.48445945945945945 0.9946949602122016
0.4845945945945946 0.9946949602122016
0.48486486486486485 0.9946949602122016
0.485 0.9946949602122016
0.4851351351351351 0.9946949602122016
0.4854054054054054 0.9946949602122016
0.4858783783783784 0.9946949602122016
0.4862162162162162 0.9946949602122016
0.4864864864864865 0.9946949602122016
0.48662162162162165 0.9946949602122016
0.4868918918918919 0.9946949602122016
0.4872297297297297 0.9946949602122016
0.48736486486486486 0.9946949602122016
0.4875 0.9946949602122016
0.48777027027027026 0.9946949602122016
0.487972972972973 0.9946949602122016
0.48864864864864865 0.9946949602122016
0.49979729729729727 0.9946949602122016
0.500472972972973 0.9946949602122016
0.5007432432432433 0.9946949602122016
0.5015540540540541 0.9946949602122016
0.5017567567567568 0.9946949602122016
0.5018243243243243 0.9946949602122016
0.5026351351351351 0.9946949602122016
0.5036486486486487 0.9946949602122016
0.5038513513513514 0.9946949602122016
0.5048648648648648 0.9946949602122016
0.505 0.9946949602122016
0.5052702702702703 0.9946949602122016
0.505472972972973 0.9946949602122016
0.5066891891891891 0.9946949602122016
0.5070945945945946 0.9946949602122016
0.5075 0.9946949602122016
0.5076351351351351 0.9946949602122016
0.507972972972973 0.9946949602122016
0.507972972972973 0.995579133510168
0.5086486486486487 0.995579133510168
0.5087837837837837 0.995579133510168
0.5093918918918919 0.995579133510168
0.509527027027027 0.995579133510168
0.5099324324324325 0.995579133510168
0.513581081081081 0.995579133510168
0.5137162162162162 0.995579133510168
0.5139189189189189 0.995579133510168
0.5141216216216217 0.995579133510168
0.5143243243243243 0.995579133510168
0.5145945945945946 0.995579133510168
0.5147972972972973 0.995579133510168
0.515472972972973 0.995579133510168
0.5159459459459459 0.995579133510168
0.5162162162162162 0.995579133510168
0.5163513513513514 0.995579133510168
0.5166216216216216 0.995579133510168
0.5170945945945946 0.995579133510168
0.5177027027027027 0.995579133510168
0.5178378378378379 0.995579133510168
0.519054054054054 0.995579133510168
0.5191891891891892 0.995579133510168
0.5196621621621622 0.995579133510168
0.5197972972972973 0.995579133510168
0.52 0.995579133510168
0.5202027027027027 0.995579133510168
0.5203378378378378 0.995579133510168
0.5206756756756756 0.995579133510168
0.5210135135135135 0.995579133510168
0.5211486486486486 0.995579133510168
0.523445945945946 0.995579133510168
0.523581081081081 0.995579133510168
0.5237837837837838 0.995579133510168
0.523918918918919 0.995579133510168
0.524054054054054 0.995579133510168
0.5241891891891892 0.995579133510168
0.5247297297297298 0.995579133510168
0.5251351351351351 0.995579133510168
0.5252027027027028 0.995579133510168
0.5253378378378378 0.995579133510168
0.5255405405405406 0.995579133510168
0.5256756756756756 0.995579133510168
0.5258783783783784 0.995579133510168
0.5261486486486486 0.995579133510168
0.5272972972972974 0.9964633068081344
0.5277702702702702 0.9964633068081344
0.5280405405405405 0.9964633068081344
0.5281081081081082 0.9964633068081344
0.5283108108108108 0.9964633068081344
0.528445945945946 0.9964633068081344
0.529054054054054 0.9964633068081344
0.5294594594594595 0.9964633068081344
0.5295945945945946 0.9964633068081344
0.5310135135135136 0.9964633068081344
0.5315540540540541 0.9964633068081344
0.5320945945945946 0.9964633068081344
0.5322297297297297 0.9964633068081344
0.5325675675675675 0.9964633068081344
0.5330405405405405 0.9964633068081344
0.5337162162162162 0.9964633068081344
0.5338513513513513 0.9964633068081344
0.534054054054054 0.9964633068081344
0.5352702702702703 0.9964633068081344
0.535472972972973 0.9964633068081344
0.5356081081081081 0.9964633068081344
0.5368243243243244 0.9964633068081344
0.5369594594594594 0.9964633068081344
0.5372297297297297 0.9964633068081344
0.5373648648648649 0.9964633068081344
0.5374324324324324 0.9964633068081344
0.5376351351351352 0.9964633068081344
0.5381081081081082 0.9964633068081344
0.5393243243243243 0.9964633068081344
0.5398648648648648 0.9964633068081344
0.5400675675675676 0.9964633068081344
0.5401351351351351 0.9964633068081344
0.5402702702702703 0.9964633068081344
0.5406756756756756 0.9964633068081344
0.5408108108108108 0.9964633068081344
0.5433108108108108 0.9964633068081344
0.5441216216216216 0.9964633068081344
0.5447297297297298 0.9964633068081344
0.5449324324324324 0.9964633068081344
0.5452702702702703 0.9964633068081344
0.5456756756756757 0.9964633068081344
0.5458783783783784 0.9964633068081344
0.5462162162162162 0.9964633068081344
0.5463513513513514 0.9964633068081344
0.5469594594594595 0.9964633068081344
0.5471621621621622 0.9964633068081344
0.5479054054054054 0.9964633068081344
0.5480405405405405 0.9964633068081344
0.5495945945945946 0.9964633068081344
0.5503378378378379 0.9964633068081344
0.5509459459459459 0.9964633068081344
0.5510810810810811 0.9964633068081344
0.5522972972972973 0.9964633068081344
0.5524324324324325 0.9964633068081344
0.5526351351351352 0.9964633068081344
0.5527702702702703 0.9964633068081344
0.552972972972973 0.9964633068081344
0.5531081081081081 0.9964633068081344
0.5540540540540541 0.9964633068081344
0.5547297297297298 0.9964633068081344
0.5548648648648649 0.9964633068081344
0.5551351351351351 0.9964633068081344
0.5552702702702703 0.9964633068081344
0.5554054054054054 0.9964633068081344
0.5555405405405406 0.9964633068081344
0.5556081081081081 0.9964633068081344
0.5558783783783784 0.9964633068081344
0.5562162162162162 0.9964633068081344
0.5564189189189189 0.9964633068081344
0.5575 0.9964633068081344
0.5578378378378378 0.9964633068081344
0.557972972972973 0.9964633068081344
0.5581081081081081 0.9964633068081344
0.5582432432432433 0.9964633068081344
0.5582432432432433 0.9973474801061007
0.5618243243243243 0.9973474801061007
0.5619594594594595 0.9973474801061007
0.562027027027027 0.9973474801061007
0.5622972972972973 0.9973474801061007
0.5625 0.9973474801061007
0.5627702702702703 0.9973474801061007
0.5629054054054055 0.9973474801061007
0.5630405405405405 0.9973474801061007
0.5641891891891891 0.9973474801061007
0.5644594594594594 0.9973474801061007
0.5647297297297297 0.9973474801061007
0.5651351351351351 0.9973474801061007
0.5652702702702703 0.9973474801061007
0.5663513513513514 0.9973474801061007
0.5666216216216217 0.9973474801061007
0.5675675675675675 0.9973474801061007
0.5680405405405405 0.9973474801061007
0.5683783783783783 0.9973474801061007
0.5687162162162163 0.9973474801061007
0.5691216216216216 0.9973474801061007
0.5694594594594594 0.9973474801061007
0.5695945945945946 0.9973474801061007
0.57 0.9973474801061007
0.5701351351351351 0.9973474801061007
0.5702702702702702 0.9973474801061007
0.5707432432432432 0.9973474801061007
0.5712162162162162 0.9973474801061007
0.5736486486486486 0.9973474801061007
0.5741216216216216 0.9973474801061007
0.5745945945945946 0.9973474801061007
0.5747972972972973 0.9973474801061007
0.5756081081081081 0.9973474801061007
0.5757432432432432 0.9973474801061007
0.5762837837837838 0.9973474801061007
0.5772972972972973 0.9973474801061007
0.5773648648648648 0.9973474801061007
0.5775 0.9973474801061007
0.5783783783783784 0.9973474801061007
0.5785135135135135 0.9973474801061007
0.5788513513513514 0.9973474801061007
0.5789864864864865 0.9973474801061007
0.5793918918918919 0.9973474801061007
0.5795270270270271 0.9973474801061007
0.5808783783783784 0.9973474801061007
0.5810135135135135 0.9973474801061007
0.5814864864864865 0.9973474801061007
0.5816216216216217 0.9973474801061007
0.5825 0.9973474801061007
0.5829054054054054 0.9973474801061007
0.5831081081081081 0.9973474801061007
0.5841216216216216 0.9973474801061007
0.5842567567567568 0.9973474801061007
0.5846621621621622 0.9973474801061007
0.5848648648648649 0.9973474801061007
0.5852027027027027 0.9973474801061007
0.5852702702702702 0.9973474801061007
0.5854054054054054 0.9973474801061007
0.5856081081081081 0.9973474801061007
0.5857432432432432 0.9973474801061007
0.5868243243243243 0.9973474801061007
0.5869594594594595 0.9973474801061007
0.5877702702702703 0.9973474801061007
0.587972972972973 0.9973474801061007
0.5887162162162162 0.9973474801061007
0.5892567567567567 0.9973474801061007
0.5895945945945946 0.9973474801061007
0.5897972972972974 0.9973474801061007
0.5900675675675676 0.9973474801061007
0.5902027027027027 0.9973474801061007
0.5916216216216216 0.9973474801061007
0.5917567567567568 0.9973474801061007
0.5919594594594595 0.9973474801061007
0.5920945945945946 0.9973474801061007
0.5921621621621621 0.9973474801061007
0.5924324324324325 0.9973474801061007
0.5926351351351351 0.9973474801061007
0.5927702702702703 0.9973474801061007
0.5928378378378378 0.9973474801061007
0.5931081081081081 0.9973474801061007
0.5937162162162162 0.9973474801061007
0.5949324324324324 0.9973474801061007
0.5950675675675675 0.9973474801061007
0.5956081081081082 0.9973474801061007
0.5957432432432432 0.9973474801061007
0.595945945945946 0.9973474801061007
0.5961486486486487 0.9973474801061007
0.596418918918919 0.9973474801061007
0.596554054054054 0.9973474801061007
0.5966891891891892 0.9973474801061007
0.5968918918918918 0.9973474801061007
0.5979054054054054 0.9973474801061007
0.5987162162162162 0.9973474801061007
0.5988513513513514 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.5993918918918919 0.9973474801061007
0.5994594594594594 0.9973474801061007
0.5995945945945946 0.9973474801061007
0.5996621621621622 0.9973474801061007
0.5997972972972972 0.9973474801061007
0.6017567567567568 0.9973474801061007
0.602027027027027 0.9973474801061007
0.6021621621621621 0.9973474801061007
0.605 0.9973474801061007
0.6051351351351352 0.9973474801061007
0.6068243243243243 0.9973474801061007
0.6070945945945946 0.9973474801061007
0.6074324324324324 0.9973474801061007
0.6076351351351351 0.9973474801061007
0.6083108108108108 0.9973474801061007
0.6084459459459459 0.9973474801061007
0.6091891891891892 0.9973474801061007
0.6097972972972973 0.9973474801061007
0.6098648648648649 0.9973474801061007
0.61 0.9973474801061007
0.6106081081081081 0.9973474801061007
0.6107432432432433 0.9973474801061007
0.6108108108108108 0.9973474801061007
0.6111486486486486 0.9973474801061007
0.6119594594594595 0.9973474801061007
0.6120945945945946 0.9973474801061007
0.6131756756756757 0.9973474801061007
0.6137162162162162 0.9973474801061007
0.6153378378378378 0.9973474801061007
0.6155405405405405 0.9973474801061007
0.6157432432432433 0.9973474801061007
0.6158783783783783 0.9973474801061007
0.6160810810810811 0.9973474801061007
0.6166891891891891 0.9973474801061007
0.617027027027027 0.9973474801061007
0.6175675675675676 0.9973474801061007
0.6191216216216217 0.9973474801061007
0.6191891891891892 0.9973474801061007
0.6193243243243243 0.9973474801061007
0.619527027027027 0.9973474801061007
0.6210135135135135 0.9973474801061007
0.6211486486486486 0.9973474801061007
0.6217567567567568 0.9973474801061007
0.6218918918918919 0.9973474801061007
0.6223648648648649 0.9973474801061007
0.6226351351351351 0.9973474801061007
0.6231756756756757 0.9973474801061007
0.6233783783783784 0.9973474801061007
0.6235135135135135 0.9973474801061007
0.6239189189189189 0.9973474801061007
0.6244594594594595 0.9973474801061007
0.6245945945945945 0.9973474801061007
0.6247972972972973 0.9973474801061007
0.6249324324324325 0.9973474801061007
0.6261486486486486 0.9973474801061007
0.6262837837837838 0.9973474801061007
0.6268243243243243 0.9973474801061007
0.6270945945945946 0.9973474801061007
0.6271621621621621 0.9973474801061007
0.6272972972972973 0.9973474801061007
0.6281081081081081 0.9973474801061007
0.6285810810810811 0.9973474801061007
0.6293243243243243 0.9973474801061007
0.6295945945945945 0.9973474801061007
0.6297297297297297 0.9973474801061007
0.6299324324324325 0.9973474801061007
0.6300675675675675 0.9973474801061007
0.6316216216216216 0.9973474801061007
0.6318918918918919 0.9973474801061007
0.6320945945945946 0.9973474801061007
0.6325 0.9973474801061007
0.6325675675675676 0.9973474801061007
0.6327702702702702 0.9973474801061007
0.6332432432432432 0.9973474801061007
0.6333783783783784 0.9973474801061007
0.6339189189189189 0.9973474801061007
0.6341891891891892 0.9973474801061007
0.6352027027027027 0.9973474801061007
0.6358783783783784 0.9973474801061007
0.6366216216216216 0.9973474801061007
0.6370270270270271 0.9973474801061007
0.6375675675675676 0.9973474801061007
0.6377027027027027 0.9973474801061007
0.6382432432432432 0.9973474801061007
0.638581081081081 0.9973474801061007
0.6389864864864865 0.9973474801061007
0.6391891891891892 0.9973474801061007
0.64 0.9973474801061007
0.6401351351351351 0.9973474801061007
0.6405405405405405 0.9973474801061007
0.6407432432432433 0.9973474801061007
0.6410810810810811 0.9973474801061007
0.6412162162162162 0.9973474801061007
0.6417567567567568 0.9973474801061007
0.6418918918918919 0.9973474801061007
0.6421621621621622 0.9973474801061007
0.6423648648648649 0.9973474801061007
0.6430405405405405 0.9973474801061007
0.6432432432432432 0.9973474801061007
0.643445945945946 0.9973474801061007
0.643581081081081 0.9973474801061007
0.643918918918919 0.9973474801061007
0.644054054054054 0.9973474801061007
0.6442567567567568 0.9973474801061007
0.6449324324324325 0.9973474801061007
0.6459459459459459 0.9973474801061007
0.6460810810810811 0.9973474801061007
0.6462837837837838 0.9973474801061007
0.6463513513513514 0.9973474801061007
0.6464864864864864 0.9973474801061007
0.6465540540540541 0.9973474801061007
0.6468243243243244 0.9973474801061007
0.6476351351351352 0.9973474801061007
0.6477702702702702 0.9973474801061007
0.6478378378378379 0.9973474801061007
0.6482432432432432 0.9973474801061007
0.6495945945945946 0.9973474801061007
0.6498648648648648 0.9973474801061007
0.6501351351351351 0.9973474801061007
0.6506081081081081 0.9973474801061007
0.6508783783783784 0.9973474801061007
0.6520945945945946 0.9973474801061007
0.6522972972972974 0.9973474801061007
0.6545945945945946 0.9973474801061007
0.6548648648648648 0.9973474801061007
0.6556081081081081 0.9973474801061007
0.6557432432432433 0.9973474801061007
0.6564189189189189 0.9973474801061007
0.6565540540540541 0.9973474801061007
0.6567567567567567 0.9973474801061007
0.6580405405405405 0.9973474801061007
0.6603378378378378 0.9973474801061007
0.660472972972973 0.9973474801061007
0.6608108108108108 0.9973474801061007
0.6611486486486486 0.9973474801061007
0.6614189189189189 0.9973474801061007
0.6615540540540541 0.9973474801061007
0.6626351351351352 0.9973474801061007
0.6746621621621621 0.9973474801061007
0.675 0.9973474801061007
0.6752027027027027 0.9973474801061007
0.6753378378378379 0.9973474801061007
0.6758108108108108 0.9973474801061007
0.6761486486486487 0.9973474801061007
0.6762837837837837 0.9973474801061007
0.6764189189189189 0.9973474801061007
0.6766891891891892 0.9973474801061007
0.6772297297297297 0.9973474801061007
0.6773648648648649 0.9973474801061007
0.6777702702702703 0.9973474801061007
0.6782432432432433 0.9973474801061007
0.678445945945946 0.9973474801061007
0.6785810810810811 0.9973474801061007
0.6791891891891891 0.9973474801061007
0.679527027027027 0.9973474801061007
0.6796621621621621 0.9973474801061007
0.6797972972972973 0.9973474801061007
0.6802027027027027 0.9973474801061007
0.6804054054054054 0.9973474801061007
0.6809459459459459 0.9973474801061007
0.6812837837837837 0.9973474801061007
0.6899324324324324 0.9973474801061007
0.6900675675675676 0.9973474801061007
0.6908108108108109 0.9973474801061007
0.6909459459459459 0.9973474801061007
0.692027027027027 0.9973474801061007
0.6922972972972973 0.9973474801061007
0.6930405405405405 0.9973474801061007
0.6932432432432433 0.9973474801061007
0.6940540540540541 0.9973474801061007
0.6943243243243243 0.9973474801061007
0.6952702702702702 0.9973474801061007
0.6954054054054054 0.9973474801061007
0.695472972972973 0.9973474801061007
0.6956081081081081 0.9973474801061007
0.6961486486486487 0.9973474801061007
0.6962837837837837 0.9973474801061007
0.6964864864864865 0.9973474801061007
0.6966216216216217 0.9973474801061007
0.6966891891891892 0.9973474801061007
0.6968243243243243 0.9973474801061007
0.6977027027027027 0.9973474801061007
0.6979054054054054 0.9973474801061007
0.6981081081081081 0.9973474801061007
0.6983108108108108 0.9973474801061007
0.6985810810810811 0.9973474801061007
0.6990540540540541 0.9973474801061007
0.6991891891891892 0.9973474801061007
0.6993243243243243 0.9973474801061007
0.6994594594594594 0.9973474801061007
0.6998648648648649 0.9973474801061007
0.7 0.9973474801061007
0.7010135135135135 0.9973474801061007
0.7011486486486487 0.9973474801061007
0.7018918918918919 0.9973474801061007
0.7025675675675676 0.9973474801061007
0.7027027027027027 0.9973474801061007
0.7034459459459459 0.9973474801061007
0.7039189189189189 0.9973474801061007
0.7040540540540541 0.9973474801061007
0.7043918918918919 0.9973474801061007
0.7045270270270271 0.9973474801061007
0.7045945945945946 0.9973474801061007
0.7048648648648649 0.9973474801061007
0.7052027027027027 0.9973474801061007
0.7057432432432432 0.9973474801061007
0.7058783783783784 0.9973474801061007
0.706081081081081 0.9973474801061007
0.7062162162162162 0.9973474801061007
0.7073648648648648 0.9973474801061007
0.7075675675675676 0.9973474801061007
0.7077702702702703 0.9973474801061007
0.7085135135135135 0.9973474801061007
0.7087837837837838 0.9973474801061007
0.7091891891891892 0.9973474801061007
0.7106081081081081 0.9973474801061007
0.7108108108108108 0.9973474801061007
0.711081081081081 0.9973474801061007
0.7114864864864865 0.9973474801061007
0.7116891891891892 0.9973474801061007
0.7118243243243243 0.9973474801061007
0.712972972972973 0.9973474801061007
0.7131081081081081 0.9973474801061007
0.7139189189189189 0.9973474801061007
0.7140540540540541 0.9973474801061007
0.7143918918918919 0.9973474801061007
0.7146621621621622 0.9973474801061007
0.7148648648648649 0.9973474801061007
0.715 0.9973474801061007
0.715472972972973 0.9973474801061007
0.7164864864864865 0.9973474801061007
0.7166216216216216 0.9973474801061007
0.7172972972972973 0.9973474801061007
0.7174324324324325 0.9973474801061007
0.717972972972973 0.9973474801061007
0.7181081081081081 0.9973474801061007
0.7183783783783784 0.9973474801061007
0.7185135135135136 0.9973474801061007
0.7188513513513514 0.9973474801061007
0.7191216216216216 0.9973474801061007
0.7196621621621622 0.9973474801061007
0.7198648648648649 0.9973474801061007
0.721418918918919 0.9973474801061007
0.721554054054054 0.9973474801061007
0.722027027027027 0.9973474801061007
0.7221621621621621 0.9973474801061007
0.7231081081081081 0.9973474801061007
0.7232432432432433 0.9973474801061007
0.724527027027027 0.9973474801061007
0.7246621621621622 0.9973474801061007
0.7254054054054054 0.9973474801061007
0.727027027027027 0.9973474801061007
0.7271621621621621 0.9973474801061007
0.7276351351351351 0.9973474801061007
0.7278378378378378 0.9973474801061007
0.7280405405405406 0.9973474801061007
0.7283783783783784 0.9973474801061007
0.7285135135135136 0.9973474801061007
0.7289189189189189 0.9973474801061007
0.7290540540540541 0.9973474801061007
0.7291216216216216 0.9973474801061007
0.7292567567567567 0.9973474801061007
0.7298648648648649 0.9973474801061007
0.73 0.9973474801061007
0.7302027027027027 0.9973474801061007
0.7307432432432432 0.9973474801061007
0.7316891891891892 0.9973474801061007
0.7318243243243243 0.9973474801061007
0.7319594594594595 0.9973474801061007
0.7322297297297298 0.9973474801061007
0.7329054054054054 0.9973474801061007
0.7331081081081081 0.9973474801061007
0.7344594594594595 0.9973474801061007
0.7345945945945946 0.9973474801061007
0.7350675675675675 0.9973474801061007
0.7352027027027027 0.9973474801061007
0.7356081081081081 0.9973474801061007
0.7360135135135135 0.9973474801061007
0.7361486486486486 0.9973474801061007
0.7364864864864865 0.9973474801061007
0.7369594594594595 0.9973474801061007
0.7377027027027027 0.9973474801061007
0.7386486486486487 0.9973474801061007
0.7387162162162162 0.9973474801061007
0.7388513513513514 0.9973474801061007
0.7389864864864865 0.9973474801061007
0.7391216216216216 0.9973474801061007
0.7394594594594595 0.9973474801061007
0.7395945945945946 0.9973474801061007
0.7400675675675675 0.9973474801061007
0.740472972972973 0.9973474801061007
0.7410135135135135 0.9973474801061007
0.7412162162162163 0.9973474801061007
0.7413513513513513 0.9973474801061007
0.7414189189189189 0.9973474801061007
0.7415540540540541 0.9973474801061007
0.7416891891891891 0.9973474801061007
0.7418243243243243 0.9973474801061007
0.7419594594594595 0.9973474801061007
0.7420945945945946 0.9973474801061007
0.7425 0.9973474801061007
0.7427702702702703 0.9973474801061007
0.7445945945945946 0.9973474801061007
0.7447297297297297 0.9973474801061007
0.7448648648648649 0.9973474801061007
0.745 0.9973474801061007
0.7450675675675675 0.9973474801061007
0.7452702702702703 0.9973474801061007
0.7466891891891891 0.9973474801061007
0.7533108108108109 0.9973474801061007
0.7535810810810811 0.9973474801061007
0.7537162162162162 0.9973474801061007
0.7537837837837837 0.9973474801061007
0.7541216216216217 0.9973474801061007
0.7542567567567567 0.9973474801061007
0.7546621621621622 0.9973474801061007
0.7553378378378378 0.9973474801061007
0.7573648648648649 0.9973474801061007
0.7575 0.9973474801061007
0.7576351351351351 0.9973474801061007
0.7581756756756757 0.9973474801061007
0.7583108108108109 0.9973474801061007
0.7602027027027027 0.9973474801061007
0.7607432432432433 0.9973474801061007
0.7608783783783784 0.9973474801061007
0.7616216216216216 0.9973474801061007
0.7618243243243243 0.9973474801061007
0.7618918918918919 0.9973474801061007
0.7620270270270271 0.9973474801061007
0.7622297297297297 0.9973474801061007
0.7622297297297297 0.9982316534040672
0.7627027027027027 0.9982316534040672
0.7751351351351351 0.9982316534040672
0.7761486486486486 0.9982316534040672
0.7764189189189189 0.9982316534040672
0.7768918918918919 0.9982316534040672
0.777027027027027 0.9982316534040672
0.7777702702702702 0.9982316534040672
0.7781081081081082 0.9982316534040672
0.7783108108108108 0.9982316534040672
0.7788513513513513 0.9982316534040672
0.7806081081081081 0.9982316534040672
0.7813513513513514 0.9982316534040672
0.7831081081081082 0.9982316534040672
0.7835135135135135 0.9982316534040672
0.7836486486486487 0.9982316534040672
0.7838513513513513 0.9982316534040672
0.7839864864864865 0.9982316534040672
0.7847972972972973 0.9982316534040672
0.7849324324324324 0.9982316534040672
0.7861486486486486 0.9982316534040672
0.787027027027027 0.9982316534040672
0.7872297297297297 0.9982316534040672
0.7873648648648649 0.9982316534040672
0.7882432432432432 0.9982316534040672
0.788445945945946 0.9982316534040672
0.7885135135135135 0.9982316534040672
0.7888513513513513 0.9982316534040672
0.788918918918919 0.9982316534040672
0.789054054054054 0.9982316534040672
0.7899324324324324 0.9982316534040672
0.7902702702702703 0.9982316534040672
0.7904054054054054 0.9982316534040672
0.7908783783783784 0.9982316534040672
0.7910135135135136 0.9982316534040672
0.7912162162162162 0.9982316534040672
0.7920945945945946 0.9982316534040672
0.7922297297297297 0.9982316534040672
0.7925675675675675 0.9982316534040672
0.7927027027027027 0.9982316534040672
0.7937837837837838 0.9982316534040672
0.794054054054054 0.9982316534040672
0.7942567567567568 0.9982316534040672
0.7944594594594595 0.9982316534040672
0.7946621621621621 0.9982316534040672
0.7948648648648649 0.9982316534040672
0.7949324324324324 0.9982316534040672
0.7951351351351351 0.9982316534040672
0.7956081081081081 0.9982316534040672
0.7957432432432432 0.9982316534040672
0.7976351351351352 0.9982316534040672
0.7977702702702703 0.9982316534040672
0.7981081081081081 0.9982316534040672
0.7982432432432433 0.9982316534040672
0.7991216216216216 0.9982316534040672
0.7995945945945946 0.9982316534040672
0.7997297297297298 0.9982316534040672
0.8004054054054054 0.9982316534040672
0.8012162162162162 0.9982316534040672
0.8021621621621622 0.9982316534040672
0.8024324324324325 0.9982316534040672
0.8025675675675675 0.9982316534040672
0.8028378378378378 0.9982316534040672
0.8030405405405405 0.9982316534040672
0.8036486486486486 0.9982316534040672
0.8043243243243243 0.9982316534040672
0.8044594594594595 0.9982316534040672
0.8047297297297298 0.9982316534040672
0.8049324324324324 0.9982316534040672
0.8050675675675676 0.9982316534040672
0.8054729729729729 0.9982316534040672
0.8056081081081081 0.9982316534040672
0.8057432432432432 0.9982316534040672
0.8064864864864865 0.9982316534040672
0.8075675675675675 0.9982316534040672
0.8077027027027027 0.9982316534040672
0.8079054054054055 0.9982316534040672
0.8080405405405405 0.9982316534040672
0.8081081081081081 0.9982316534040672
0.8089189189189189 0.9982316534040672
0.8097297297297297 0.9982316534040672
0.8098648648648649 0.9982316534040672
0.81 0.9982316534040672
0.8102702702702703 0.9982316534040672
0.8103378378378379 0.9982316534040672
0.8105405405405406 0.9982316534040672
0.8106756756756757 0.9982316534040672
0.8121621621621622 0.9982316534040672
0.8124324324324325 0.9982316534040672
0.8125 0.9982316534040672
0.8128378378378378 0.9982316534040672
0.8160810810810811 0.9982316534040672
0.8162162162162162 0.9982316534040672
0.8167567567567567 0.9982316534040672
0.8172297297297297 0.9982316534040672
0.817972972972973 0.9982316534040672
0.8185810810810811 0.9982316534040672
0.8189189189189189 0.9982316534040672
0.8191891891891891 0.9982316534040672
0.8193243243243243 0.9982316534040672
0.8193243243243243 0.9991158267020336
0.8194594594594594 0.9991158267020336
0.8195945945945946 0.9991158267020336
0.8205405405405405 0.9991158267020336
0.8207432432432432 0.9991158267020336
0.8212837837837837 0.9991158267020336
0.8214189189189189 0.9991158267020336
0.821554054054054 0.9991158267020336
0.8217567567567567 0.9991158267020336
0.8220945945945946 0.9991158267020336
0.8224324324324325 0.9991158267020336
0.8228378378378378 0.9991158267020336
0.822972972972973 0.9991158267020336
0.8235135135135135 0.9991158267020336
0.8237162162162163 0.9991158267020336
0.8240540540540541 0.9991158267020336
0.8244594594594594 0.9991158267020336
0.825 0.9991158267020336
0.8253378378378379 0.9991158267020336
0.8255405405405405 0.9991158267020336
0.8257432432432432 0.9991158267020336
0.8258108108108108 0.9991158267020336
0.825945945945946 0.9991158267020336
0.8260135135135135 0.9991158267020336
0.8261486486486487 0.9991158267020336
0.8280405405405405 0.9991158267020336
0.8281756756756756 0.9991158267020336
0.8282432432432433 0.9991158267020336
0.8287837837837838 0.9991158267020336
0.8294594594594594 0.9991158267020336
0.8295945945945946 0.9991158267020336
0.8301351351351351 0.9991158267020336
0.8313513513513513 0.9991158267020336
0.8321621621621622 0.9991158267020336
0.8325 0.9991158267020336
0.8326351351351351 0.9991158267020336
0.8332432432432433 0.9991158267020336
0.8335135135135135 0.9991158267020336
0.8341216216216216 0.9991158267020336
0.8351351351351352 0.9991158267020336
0.8356756756756757 0.9991158267020336
0.8358108108108108 0.9991158267020336
0.8363513513513513 0.9991158267020336
0.8364864864864865 0.9991158267020336
0.8370945945945946 0.9991158267020336
0.8374324324324325 0.9991158267020336
0.8379054054054054 0.9991158267020336
0.8381081081081081 0.9991158267020336
0.8384459459459459 0.9991158267020336
0.8387162162162162 0.9991158267020336
0.839527027027027 0.9991158267020336
0.8396621621621622 0.9991158267020336
0.8399324324324324 0.9991158267020336
0.8401351351351352 0.9991158267020336
0.8403378378378379 0.9991158267020336
0.840472972972973 0.9991158267020336
0.841081081081081 0.9991158267020336
0.8418243243243243 0.9991158267020336
0.8419594594594595 0.9991158267020336
0.8430405405405406 0.9991158267020336
0.8431756756756756 0.9991158267020336
0.8435810810810811 0.9991158267020336
0.844527027027027 0.9991158267020336
0.8446621621621622 0.9991158267020336
0.8448648648648649 0.9991158267020336
0.845 0.9991158267020336
0.846554054054054 0.9991158267020336
0.8467567567567568 0.9991158267020336
0.8471621621621621 0.9991158267020336
0.8472972972972973 0.9991158267020336
0.8474324324324324 0.9991158267020336
0.8475675675675676 0.9991158267020336
0.8483108108108108 0.9991158267020336
0.8485810810810811 0.9991158267020336
0.8490540540540541 0.9991158267020336
0.8492567567567567 0.9991158267020336
0.8494594594594594 0.9991158267020336
0.8499324324324324 0.9991158267020336
0.8500675675675675 0.9991158267020336
0.8503378378378378 0.9991158267020336
0.8505405405405405 0.9991158267020336
0.8506756756756757 0.9991158267020336
0.8508108108108108 0.9991158267020336
0.850945945945946 0.9991158267020336
0.851081081081081 0.9991158267020336
0.8545945945945946 0.9991158267020336
0.8547297297297297 0.9991158267020336
0.855 0.9991158267020336
0.8551351351351352 0.9991158267020336
0.856081081081081 0.9991158267020336
0.8562837837837838 0.9991158267020336
0.856418918918919 0.9991158267020336
0.8566891891891892 0.9991158267020336
0.8570945945945946 0.9991158267020336
0.8572972972972973 0.9991158267020336
0.8573648648648649 0.9991158267020336
0.8575 0.9991158267020336
0.8576351351351351 0.9991158267020336
0.8577702702702703 0.9991158267020336
0.8583108108108108 0.9991158267020336
0.8584459459459459 0.9991158267020336
0.8587837837837838 0.9991158267020336
0.8589189189189189 0.9991158267020336
0.8593243243243244 0.9991158267020336
0.8594594594594595 0.9991158267020336
0.8606081081081081 0.9991158267020336
0.8607432432432433 0.9991158267020336
0.861418918918919 0.9991158267020336
0.8628378378378379 0.9991158267020336
0.8635135135135135 0.9991158267020336
0.8643243243243244 0.9991158267020336
0.8650675675675675 0.9991158267020336
0.8656756756756757 0.9991158267020336
0.8664189189189189 0.9991158267020336
0.8669594594594595 0.9991158267020336
0.8673648648648649 0.9991158267020336
0.8675 0.9991158267020336
0.8679729729729729 0.9991158267020336
0.8682432432432432 0.9991158267020336
0.8683108108108109 0.9991158267020336
0.8684459459459459 0.9991158267020336
0.8699324324324325 0.9991158267020336
0.8712837837837838 0.9991158267020336
0.8716891891891891 0.9991158267020336
0.8718243243243243 0.9991158267020336
0.8720270270270271 0.9991158267020336
0.8721621621621621 0.9991158267020336
0.8722972972972973 0.9991158267020336
0.8726351351351351 0.9991158267020336
0.8727702702702703 0.9991158267020336
0.8729729729729729 0.9991158267020336
0.8731081081081081 0.9991158267020336
0.8734459459459459 0.9991158267020336
0.8735810810810811 0.9991158267020336
0.8736486486486487 0.9991158267020336
0.8752027027027027 0.9991158267020336
0.8767567567567568 0.9991158267020336
0.8770945945945946 0.9991158267020336
0.8772297297297297 0.9991158267020336
0.8789864864864865 0.9991158267020336
0.8791216216216217 0.9991158267020336
0.8792567567567567 0.9991158267020336
0.8797297297297297 0.9991158267020336
0.8813513513513513 0.9991158267020336
0.8816216216216216 0.9991158267020336
0.8825675675675676 0.9991158267020336
0.8827027027027027 0.9991158267020336
0.8834459459459459 0.9991158267020336
0.8836486486486487 0.9991158267020336
0.8837162162162162 0.9991158267020336
0.8838513513513514 0.9991158267020336
0.8839189189189189 0.9991158267020336
0.8843243243243243 0.9991158267020336
0.8848648648648648 0.9991158267020336
0.8851351351351351 0.9991158267020336
0.8855405405405405 0.9991158267020336
0.8856756756756756 0.9991158267020336
0.8858783783783784 0.9991158267020336
0.8860810810810811 0.9991158267020336
0.8862162162162163 0.9991158267020336
0.8870945945945946 0.9991158267020336
0.8872297297297297 0.9991158267020336
0.8876351351351351 0.9991158267020336
0.8877702702702702 0.9991158267020336
0.888445945945946 0.9991158267020336
0.888581081081081 0.9991158267020336
0.889054054054054 0.9991158267020336
0.8891891891891892 0.9991158267020336
0.8894594594594595 0.9991158267020336
0.8897972972972973 0.9991158267020336
0.8914189189189189 0.9991158267020336
0.8917567567567568 0.9991158267020336
0.8926351351351351 0.9991158267020336
0.8927702702702702 0.9991158267020336
0.8931081081081081 0.9991158267020336
0.8932432432432432 0.9991158267020336
0.893581081081081 0.9991158267020336
0.893581081081081 1.0
0.8939864864864865 1.0
0.8941216216216217 1.0
0.8942567567567568 1.0
0.894527027027027 1.0
0.8967567567567568 1.0
0.8968918918918919 1.0
0.8971621621621622 1.0
0.8977027027027027 1.0
0.8978378378378379 1.0
0.8987837837837838 1.0
0.8991216216216216 1.0
0.8992567567567568 1.0
0.900472972972973 1.0
0.9007432432432433 1.0
0.9008783783783784 1.0
0.9016216216216216 1.0
0.9018243243243244 1.0
0.9018918918918919 1.0
0.9021621621621622 1.0
0.9057432432432433 1.0
0.9066216216216216 1.0
0.9068243243243244 1.0
0.9088513513513513 1.0
0.9089864864864865 1.0
0.9093243243243243 1.0
0.9094594594594595 1.0
0.9099324324324324 1.0
0.9100675675675676 1.0
0.9106081081081081 1.0
0.9107432432432433 1.0
0.9109459459459459 1.0
0.9112837837837838 1.0
0.9125675675675675 1.0
0.9127027027027027 1.0
0.9143918918918919 1.0
0.9148648648648648 1.0
0.915 1.0
0.9151351351351351 1.0
0.9154054054054054 1.0
0.9155405405405406 1.0
0.9164864864864865 1.0
0.9175 1.0
0.9179054054054054 1.0
0.9181081081081081 1.0
0.918445945945946 1.0
0.918581081081081 1.0
0.9187162162162162 1.0
0.9198648648648649 1.0
0.9199324324324324 1.0
0.9200675675675676 1.0
0.9206081081081081 1.0
0.9211486486486486 1.0
0.9216216216216216 1.0
0.9218918918918919 1.0
0.9223648648648649 1.0
0.9225675675675675 1.0
0.9236486486486486 1.0
0.923918918918919 1.0
0.9256081081081081 1.0
0.9258783783783784 1.0
0.9262837837837837 1.0
0.926554054054054 1.0
0.9266216216216216 1.0
0.9268918918918919 1.0
0.9274324324324325 1.0
0.9275675675675675 1.0
0.9277027027027027 1.0
0.9278378378378378 1.0
0.9283108108108108 1.0
0.9285810810810811 1.0
0.9286486486486486 1.0
0.9289864864864865 1.0
0.9291216216216216 1.0
0.9298648648648649 1.0
0.9302027027027027 1.0
0.9303378378378379 1.0
0.9304054054054054 1.0
0.9305405405405406 1.0
0.9307432432432432 1.0
0.9312162162162162 1.0
0.932027027027027 1.0
0.9321621621621622 1.0
0.9328378378378378 1.0
0.932972972972973 1.0
0.9344594594594594 1.0
0.9345945945945946 1.0
0.935 1.0
0.9351351351351351 1.0
0.9364189189189189 1.0
0.936554054054054 1.0
0.9368243243243243 1.0
0.9369594594594595 1.0
0.9375 1.0
0.9376351351351352 1.0
0.9387837837837838 1.0
0.9389189189189189 1.0
0.9390540540540541 1.0
0.9395270270270271 1.0
0.9398648648648649 1.0
0.94 1.0
0.9412837837837837 1.0
0.9414189189189189 1.0
0.942027027027027 1.0
0.9421621621621622 1.0
0.9425675675675675 1.0
0.9427027027027027 1.0
0.9428378378378378 1.0
0.9439864864864865 1.0
0.9441891891891891 1.0
0.946554054054054 1.0
0.9466891891891892 1.0
0.9472972972972973 1.0
0.9481081081081081 1.0
0.9483108108108108 1.0
0.9506756756756757 1.0
0.9508108108108108 1.0
0.9508783783783784 1.0
0.9511486486486487 1.0
0.9531756756756756 1.0
0.9533108108108108 1.0
0.9539864864864865 1.0
0.9541891891891892 1.0
0.9543243243243243 1.0
0.9544594594594594 1.0
0.9545945945945946 1.0
0.9547297297297297 1.0
0.9548648648648649 1.0
0.955 1.0
0.9552702702702702 1.0
0.9554054054054054 1.0
0.956081081081081 1.0
0.9562162162162162 1.0
0.956418918918919 1.0
0.9566216216216217 1.0
0.9567567567567568 1.0
0.9568918918918919 1.0
0.957027027027027 1.0
0.9576351351351351 1.0
0.9578378378378378 1.0
0.9583783783783784 1.0
0.9587837837837838 1.0
0.9593918918918919 1.0
0.9595270270270271 1.0
0.9597972972972973 1.0
0.9599324324324324 1.0
0.9601351351351352 1.0
0.9604054054054054 1.0
0.960472972972973 1.0
0.9607432432432432 1.0
0.961418918918919 1.0
0.961554054054054 1.0
0.9618918918918918 1.0
0.9621621621621622 1.0
0.9623648648648648 1.0
0.9649324324324324 1.0
0.966418918918919 1.0
0.966554054054054 1.0
0.967027027027027 1.0
0.9671621621621621 1.0
0.9672972972972973 1.0
0.9681081081081081 1.0
0.9684459459459459 1.0
0.9689864864864864 1.0
0.9692567567567567 1.0
0.969527027027027 1.0
0.9699324324324324 1.0
0.9701351351351352 1.0
0.9706756756756757 1.0
0.9708783783783784 1.0
0.9716891891891892 1.0
0.9718243243243243 1.0
0.9725675675675676 1.0
1.0 1.0


==> rocs/droid_dnn_droid_pgd.txt <==
0.0 0.0
0.0 0.3925729442970822
0.0 0.4155614500442087
0.0 0.4288240495137047
0.0 0.45446507515473034
0.0 0.47126436781609193
0.0 0.47214854111405835
0.0 0.4969053934571176
0.0 0.5004420866489832
0.0 0.5057471264367817
0.0 0.5075154730327144
0.0 0.5119363395225465
0.0 0.5145888594164456
0.0 0.5216622458001768
0.0 0.5260831122900088
0.0 0.5287356321839081
0.0 0.5305039787798409
0.0 0.5322723253757736
0.0 0.5411140583554377
0.0 0.5446507515473032
0.0 0.5455349248452697
0.0 0.5473032714412025
0.0 0.5508399646330681
0.0 0.5517241379310345
0.0 0.5552608311229
0.0 0.5570291777188329
0.0 0.5587975243147657
0.0 0.5596816976127321
0.0 0.5623342175066313
0.0 0.5667550839964633
0.0 0.5685234305923961
0.0 0.5702917771883289
0.0 0.5729442970822282
0.0 0.5747126436781609
0.0 0.5755968169761273
0.0 0.5782493368700266
0.0 0.5809018567639257
0.0 0.583554376657825
0.0 0.5853227232537578
0.0 0.5870910698496905
0.0 0.5879752431476569
0.0 0.5915119363395226
0.0 0.5932802829354553
0.0 0.5985853227232537
0.0 0.6021220159151194
0.0 0.6030061892130858
0.0 0.6118479221927497
0.0 0.6162687886825818
0.0 0.6268788682581786
0.0 0.627763041556145
6.756756756756757e-05 0.627763041556145
6.756756756756757e-05 0.6339522546419099
6.756756756756757e-05 0.6348364279398763
6.756756756756757e-05 0.6401414677276747
6.756756756756757e-05 0.6445623342175066
6.756756756756757e-05 0.6463306808134395
6.756756756756757e-05 0.649867374005305
6.756756756756757e-05 0.6516357206012379
6.756756756756757e-05 0.6578249336870027
6.756756756756757e-05 0.6595932802829354
6.756756756756757e-05 0.6604774535809018
6.756756756756757e-05 0.6622458001768347
6.756756756756757e-05 0.6631299734748011
6.756756756756757e-05 0.6648983200707339
6.756756756756757e-05 0.6710875331564987
6.756756756756757e-05 0.6755083996463307
6.756756756756757e-05 0.6799292661361627
6.756756756756757e-05 0.6816976127320955
6.756756756756757e-05 0.6843501326259946
6.756756756756757e-05 0.6861184792219275
6.756756756756757e-05 0.6896551724137931
6.756756756756757e-05 0.6984969053934571
6.756756756756757e-05 0.7020335985853228
6.756756756756757e-05 0.7029177718832891
6.756756756756757e-05 0.7276746242263483
6.756756756756757e-05 0.7294429708222812
6.756756756756757e-05 0.731211317418214
6.756756756756757e-05 0.7418213969938108
6.756756756756757e-05 0.7453580901856764
6.756756756756757e-05 0.7462422634836428
6.756756756756757e-05 0.7480106100795756
6.756756756756757e-05 0.748894783377542
6.756756756756757e-05 0.7515473032714411
6.756756756756757e-05 0.753315649867374
6.756756756756757e-05 0.7550839964633068
6.756756756756757e-05 0.7639257294429708
6.756756756756757e-05 0.7656940760389036
6.756756756756757e-05 0.76657824933687
6.756756756756757e-05 0.7692307692307693
6.756756756756757e-05 0.7701149425287356
6.756756756756757e-05 0.7718832891246684
6.756756756756757e-05 0.7763041556145004
6.756756756756757e-05 0.7789566755083996
6.756756756756757e-05 0.7798408488063661
6.756756756756757e-05 0.7824933687002652
6.756756756756757e-05 0.7833775419982316
6.756756756756757e-05 0.7851458885941645
6.756756756756757e-05 0.7860300618921309
6.756756756756757e-05 0.7895667550839964
6.756756756756757e-05 0.7913351016799293
6.756756756756757e-05 0.8010610079575596
6.756756756756757e-05 0.8028293545534925
6.756756756756757e-05 0.8045977011494253
6.756756756756757e-05 0.8063660477453581
6.756756756756757e-05 0.8134394341290893
6.756756756756757e-05 0.8160919540229885
6.756756756756757e-05 0.8178603006189213
6.756756756756757e-05 0.8196286472148541
6.756756756756757e-05 0.8213969938107869
6.756756756756757e-05 0.8311229000884174
6.756756756756757e-05 0.8337754199823165
6.756756756756757e-05 0.8417329796640142
6.756756756756757e-05 0.8443854995579133
6.756756756756757e-05 0.8470380194518126
6.756756756756757e-05 0.8488063660477454
6.756756756756757e-05 0.8496905393457118
6.756756756756757e-05 0.8514588859416445
6.756756756756757e-05 0.8585322723253758
6.756756756756757e-05 0.861184792219275
6.756756756756757e-05 0.8629531388152077
6.756756756756757e-05 0.8647214854111406
6.756756756756757e-05 0.8664898320070734
6.756756756756757e-05 0.8682581786030061
6.756756756756757e-05 0.8726790450928382
6.756756756756757e-05 0.874447391688771
6.756756756756757e-05 0.8770999115826702
6.756756756756757e-05 0.8815207780725022
6.756756756756757e-05 0.883289124668435
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
0.00013513513513513514 0.8930150309460654
0.00013513513513513514 0.8938992042440318
0.0002027027027027027 0.8938992042440318
0.0002027027027027027 0.8956675508399646
0.0002027027027027027 0.896551724137931
0.0002702702702702703 0.896551724137931
0.0002702702702702703 0.9027409372236959
0.0002702702702702703 0.9045092838196287
0.0002702702702702703 0.9071618037135278
0.0004054054054054054 0.9071618037135278
0.0004054054054054054 0.9106984969053935
0.00047297297297297297 0.9106984969053935
0.00047297297297297297 0.9124668435013262
0.00047297297297297297 0.9142351900972591
0.00047297297297297297 0.9195402298850575
0.0005405405405405405 0.9195402298850575
0.0005405405405405405 0.9257294429708223
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9301503094606542
0.0006081081081081081 0.9301503094606542
0.0006081081081081081 0.9354553492484527
0.0006756756756756757 0.9354553492484527
0.0006756756756756757 0.9381078691423519
0.0008783783783783784 0.9381078691423519
0.0008783783783783784 0.9398762157382847
0.0009459459459459459 0.9398762157382847
0.0009459459459459459 0.9460654288240495
0.0010135135135135136 0.9460654288240495
0.0010135135135135136 0.946949602122016
0.001081081081081081 0.946949602122016
0.001081081081081081 0.9478337754199824
0.0012162162162162162 0.9478337754199824
0.0012162162162162162 0.9496021220159151
0.0012837837837837837 0.9496021220159151
0.0012837837837837837 0.9513704686118479
0.001418918918918919 0.9513704686118479
0.001418918918918919 0.9522546419098143
0.001554054054054054 0.9522546419098143
0.0017567567567567568 0.9522546419098143
0.0019594594594594594 0.9522546419098143
0.0019594594594594594 0.9531388152077808
0.0024324324324324323 0.9531388152077808
0.0024324324324324323 0.9540229885057471
0.0025675675675675674 0.9540229885057471
0.0025675675675675674 0.9549071618037135
0.00277027027027027 0.9549071618037135
0.00277027027027027 0.9566755083996463
0.0029054054054054052 0.9566755083996463
0.0029054054054054052 0.9575596816976127
0.003243243243243243 0.9575596816976127
0.003243243243243243 0.9584438549955792
0.003445945945945946 0.9584438549955792
0.003445945945945946 0.9602122015915119
0.003581081081081081 0.9602122015915119
0.003581081081081081 0.9610963748894783
0.0036486486486486487 0.9610963748894783
0.0036486486486486487 0.9619805481874447
0.004121621621621622 0.9619805481874447
0.004121621621621622 0.9628647214854111
0.005067567567567568 0.9628647214854111
0.005067567567567568 0.964633068081344
0.005135135135135135 0.9655172413793104
0.0052027027027027025 0.9655172413793104
0.0052027027027027025 0.9672855879752431
0.005472972972972973 0.9672855879752431
0.005472972972972973 0.9681697612732095
0.0057432432432432436 0.9681697612732095
0.005945945945945946 0.9681697612732095
0.006148648648648648 0.9681697612732095
0.006148648648648648 0.969053934571176
0.0063513513513513515 0.969053934571176
0.0063513513513513515 0.9699381078691424
0.006891891891891892 0.9699381078691424
0.006891891891891892 0.9708222811671088
0.007094594594594595 0.9708222811671088
0.007094594594594595 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008513513513513513 0.9717064544650752
0.008716216216216216 0.9717064544650752
0.008716216216216216 0.9725906277630415
0.009189189189189189 0.9725906277630415
0.009189189189189189 0.9734748010610079
0.010202702702702703 0.9734748010610079
0.010337837837837838 0.9734748010610079
0.011554054054054054 0.9734748010610079
0.01168918918918919 0.9734748010610079
0.011756756756756756 0.9734748010610079
0.011756756756756756 0.9743589743589743
0.013040540540540541 0.9743589743589743
0.013175675675675676 0.9743589743589743
0.013918918918918919 0.9743589743589743
0.013918918918918919 0.9752431476569408
0.014797297297297297 0.9752431476569408
0.014932432432432433 0.9752431476569408
0.015067567567567568 0.9752431476569408
0.015202702702702704 0.9752431476569408
0.015405405405405406 0.9752431476569408
0.015810810810810812 0.9752431476569408
0.015945945945945946 0.9752431476569408
0.016283783783783784 0.9752431476569408
0.016756756756756756 0.9752431476569408
0.017635135135135135 0.9752431476569408
0.017635135135135135 0.9761273209549072
0.017972972972972973 0.9761273209549072
0.017972972972972973 0.9770114942528736
0.019324324324324325 0.9770114942528736
0.01945945945945946 0.9770114942528736
0.019594594594594596 0.9770114942528736
0.01972972972972973 0.9770114942528736
0.0202027027027027 0.9770114942528736
0.02033783783783784 0.9770114942528736
0.02060810810810811 0.9770114942528736
0.020945945945945947 0.9770114942528736
0.021486486486486486 0.9770114942528736
0.021621621621621623 0.9770114942528736
0.021756756756756757 0.9770114942528736
0.021756756756756757 0.97789566755084
0.02189189189189189 0.97789566755084
0.02195945945945946 0.97789566755084
0.02195945945945946 0.9787798408488063
0.022094594594594594 0.9787798408488063
0.02418918918918919 0.9787798408488063
0.024324324324324326 0.9787798408488063
0.025 0.9787798408488063
0.025 0.9796640141467727
0.025472972972972973 0.9796640141467727
0.025608108108108107 0.9796640141467727
0.026216216216216216 0.9796640141467727
0.026351351351351353 0.9796640141467727
0.027432432432432433 0.9796640141467727
0.027432432432432433 0.9805481874447391
0.027635135135135134 0.9805481874447391
0.027905405405405405 0.9805481874447391
0.028040540540540542 0.9805481874447391
0.028243243243243243 0.9805481874447391
0.02858108108108108 0.9805481874447391
0.02885135135135135 0.9805481874447391
0.028986486486486485 0.9805481874447391
0.029391891891891894 0.9805481874447391
0.029527027027027027 0.9805481874447391
0.031216216216216217 0.9805481874447391
0.031486486486486484 0.9805481874447391
0.03175675675675676 0.9805481874447391
0.03189189189189189 0.9805481874447391
0.0322972972972973 0.9805481874447391
0.0322972972972973 0.9814323607427056
0.03256756756756757 0.9814323607427056
0.0327027027027027 0.9814323607427056
0.0329054054054054 0.9814323607427056
0.03337837837837838 0.9814323607427056
0.03351351351351351 0.9814323607427056
0.03418918918918919 0.9814323607427056
0.03418918918918919 0.982316534040672
0.035202702702702704 0.982316534040672
0.035405405405405405 0.982316534040672
0.03668918918918919 0.982316534040672
0.03695945945945946 0.982316534040672
0.03702702702702703 0.982316534040672
0.037162162162162164 0.982316534040672
0.03743243243243243 0.982316534040672
0.037567567567567565 0.982316534040672
0.037972972972972974 0.982316534040672
0.03810810810810811 0.982316534040672
0.038378378378378375 0.982316534040672
0.04060810810810811 0.982316534040672
0.04060810810810811 0.9832007073386384
0.04081081081081081 0.9832007073386384
0.040945945945945944 0.9832007073386384
0.041283783783783785 0.9832007073386384
0.04222972972972973 0.9832007073386384
0.04236486486486486 0.9832007073386384
0.04256756756756757 0.9832007073386384
0.04277027027027027 0.9832007073386384
0.04351351351351351 0.9832007073386384
0.04364864864864865 0.9832007073386384
0.04472972972972973 0.9832007073386384
0.044864864864864865 0.9832007073386384
0.04493243243243243 0.9832007073386384
0.045067567567567565 0.9832007073386384
0.04560810810810811 0.9832007073386384
0.04574324324324324 0.9832007073386384
0.04587837837837838 0.9832007073386384
0.046013513513513515 0.9832007073386384
0.046216216216216216 0.9832007073386384
0.046216216216216216 0.9840848806366048
0.046824324324324325 0.9840848806366048
0.04716216216216216 0.9840848806366048
0.04722972972972973 0.9840848806366048
0.04736486486486487 0.9840848806366048
0.047432432432432434 0.9840848806366048
0.04777027027027027 0.9840848806366048
0.04810810810810811 0.9840848806366048
0.04837837837837838 0.9840848806366048
0.048783783783783785 0.9840848806366048
0.05493243243243243 0.9849690539345711
0.055472972972972975 0.9849690539345711
0.05581081081081081 0.9849690539345711
0.05581081081081081 0.9858532272325375
0.05587837837837838 0.9858532272325375
0.05601351351351351 0.9858532272325375
0.05722972972972973 0.9858532272325375
0.05736486486486486 0.9858532272325375
0.05736486486486486 0.986737400530504
0.057635135135135136 0.986737400530504
0.05810810810810811 0.986737400530504
0.059256756756756755 0.986737400530504
0.05952702702702703 0.986737400530504
0.05966216216216216 0.986737400530504
0.0597972972972973 0.986737400530504
0.06060810810810811 0.986737400530504
0.06108108108108108 0.986737400530504
0.061216216216216215 0.986737400530504
0.061418918918918916 0.986737400530504
0.06168918918918919 0.986737400530504
0.061824324324324324 0.986737400530504
0.06189189189189189 0.986737400530504
0.062027027027027025 0.986737400530504
0.06209459459459459 0.986737400530504
0.06222972972972973 0.986737400530504
0.06256756756756757 0.986737400530504
0.0629054054054054 0.986737400530504
0.06304054054054054 0.986737400530504
0.06337837837837838 0.986737400530504
0.06412162162162162 0.986737400530504
0.06425675675675675 0.986737400530504
0.065 0.986737400530504
0.06513513513513514 0.986737400530504
0.0654054054054054 0.986737400530504
0.0654054054054054 0.9876215738284704
0.06641891891891892 0.9876215738284704
0.06675675675675675 0.9876215738284704
0.06695945945945946 0.9876215738284704
0.06695945945945946 0.9893899204244032
0.06783783783783784 0.9893899204244032
0.06783783783783784 0.9902740937223696
0.06878378378378379 0.9902740937223696
0.06918918918918919 0.9902740937223696
0.06925675675675676 0.9902740937223696
0.06939189189189189 0.9902740937223696
0.07013513513513514 0.9902740937223696
0.07060810810810811 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07162162162162163 0.9902740937223696
0.07337837837837838 0.9902740937223696
0.07371621621621621 0.9902740937223696
0.07385135135135135 0.9902740937223696
0.07398648648648648 0.9902740937223696
0.0747972972972973 0.9902740937223696
0.07493243243243243 0.9902740937223696
0.07608108108108108 0.9902740937223696
0.07621621621621621 0.9902740937223696
0.07641891891891892 0.9902740937223696
0.07722972972972973 0.9902740937223696
0.07736486486486487 0.9902740937223696
0.0777027027027027 0.9902740937223696
0.07885135135135135 0.9902740937223696
0.07939189189189189 0.9902740937223696
0.0795945945945946 0.9902740937223696
0.07972972972972973 0.9902740937223696
0.07993243243243243 0.9902740937223696
0.08006756756756757 0.9902740937223696
0.0802027027027027 0.9902740937223696
0.08027027027027027 0.9902740937223696
0.0804054054054054 0.9902740937223696
0.08067567567567567 0.9902740937223696
0.0808108108108108 0.9902740937223696
0.08189189189189189 0.9902740937223696
0.08222972972972974 0.9902740937223696
0.0827027027027027 0.9902740937223696
0.08283783783783784 0.9902740937223696
0.08344594594594594 0.9902740937223696
0.08385135135135136 0.9902740937223696
0.08412162162162162 0.9902740937223696
0.08425675675675676 0.9902740937223696
0.085 0.9902740937223696
0.085 0.9911582670203359
0.08506756756756757 0.9911582670203359
0.0852027027027027 0.9911582670203359
0.08560810810810811 0.9911582670203359
0.08587837837837838 0.9911582670203359
0.08601351351351351 0.9911582670203359
0.08621621621621621 0.9911582670203359
0.08648648648648649 0.9911582670203359
0.08851351351351351 0.9911582670203359
0.08871621621621621 0.9911582670203359
0.08878378378378378 0.9911582670203359
0.08905405405405406 0.9911582670203359
0.09060810810810811 0.9911582670203359
0.09108108108108108 0.9911582670203359
0.09135135135135135 0.9911582670203359
0.09195945945945946 0.9911582670203359
0.09222972972972973 0.9911582670203359
0.0925 0.9911582670203359
0.09263513513513513 0.9911582670203359
0.09364864864864865 0.9911582670203359
0.09385135135135135 0.9911582670203359
0.09391891891891892 0.9911582670203359
0.09391891891891892 0.9929266136162688
0.09574324324324324 0.9929266136162688
0.09587837837837838 0.9929266136162688
0.09601351351351352 0.9929266136162688
0.09655405405405405 0.9929266136162688
0.09668918918918919 0.9929266136162688
0.09682432432432432 0.9929266136162688
0.09722972972972974 0.9929266136162688
0.09736486486486487 0.9929266136162688
0.09878378378378379 0.9929266136162688
0.09905405405405406 0.9929266136162688
0.09945945945945946 0.9929266136162688
0.09959459459459459 0.9929266136162688
0.10054054054054054 0.9929266136162688
0.10067567567567567 0.9929266136162688
0.10081081081081081 0.9929266136162688
0.10101351351351351 0.9929266136162688
0.10135135135135136 0.9929266136162688
0.10175675675675676 0.9929266136162688
0.10182432432432433 0.9929266136162688
0.10195945945945946 0.9929266136162688
0.10216216216216216 0.9929266136162688
0.1022972972972973 0.9929266136162688
0.10283783783783784 0.9929266136162688
0.10297297297297298 0.9929266136162688
0.10344594594594594 0.9929266136162688
0.10364864864864864 0.9929266136162688
0.10587837837837838 0.9929266136162688
0.10608108108108108 0.9929266136162688
0.10628378378378378 0.9929266136162688
0.10662162162162162 0.9929266136162688
0.10716216216216216 0.9929266136162688
0.1072972972972973 0.9929266136162688
0.1075 0.9929266136162688
0.10763513513513513 0.9929266136162688
0.10851351351351352 0.9929266136162688
0.10912162162162162 0.9929266136162688
0.10925675675675675 0.9929266136162688
0.10932432432432432 0.9929266136162688
0.10945945945945947 0.9929266136162688
0.10986486486486487 0.9929266136162688
0.11027027027027027 0.9929266136162688
0.1104054054054054 0.9929266136162688
0.11155405405405405 0.9938107869142352
0.11162162162162162 0.9938107869142352
0.11175675675675675 0.9938107869142352
0.11236486486486487 0.9938107869142352
0.1125 0.9938107869142352
0.1127027027027027 0.9938107869142352
0.11283783783783784 0.9938107869142352
0.11371621621621622 0.9938107869142352
0.11391891891891892 0.9938107869142352
0.11466216216216216 0.9938107869142352
0.11513513513513514 0.9938107869142352
0.11527027027027027 0.9938107869142352
0.11574324324324324 0.9938107869142352
0.11587837837837837 0.9938107869142352
0.11695945945945946 0.9938107869142352
0.11716216216216216 0.9938107869142352
0.11810810810810811 0.9938107869142352
0.11824324324324324 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11912162162162163 0.9938107869142352
0.12060810810810811 0.9938107869142352
0.12162162162162163 0.9938107869142352
0.12216216216216216 0.9938107869142352
0.12263513513513513 0.9938107869142352
0.12283783783783783 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12351351351351351 0.9938107869142352
0.12378378378378378 0.9938107869142352
0.12405405405405405 0.9938107869142352
0.1245945945945946 0.9938107869142352
0.125 0.9938107869142352
0.12513513513513513 0.9938107869142352
0.12655405405405407 0.9938107869142352
0.1266891891891892 0.9938107869142352
0.12804054054054054 0.9938107869142352
0.12817567567567567 0.9938107869142352
0.1285135135135135 0.9938107869142352
0.12945945945945947 0.9938107869142352
0.1295945945945946 0.9938107869142352
0.1304054054054054 0.9938107869142352
0.13114864864864864 0.9938107869142352
0.13128378378378378 0.9938107869142352
0.13155405405405404 0.9938107869142352
0.13168918918918918 0.9938107869142352
0.13202702702702704 0.9938107869142352
0.13216216216216217 0.9938107869142352
0.13222972972972974 0.9938107869142352
0.13236486486486487 0.9938107869142352
0.13398648648648648 0.9938107869142352
0.1343243243243243 0.9938107869142352
0.13445945945945945 0.9938107869142352
0.1347972972972973 0.9938107869142352
0.13493243243243244 0.9938107869142352
0.13513513513513514 0.9938107869142352
0.13527027027027028 0.9938107869142352
0.13547297297297298 0.9938107869142352
0.1358108108108108 0.9938107869142352
0.1364189189189189 0.9938107869142352
0.13722972972972974 0.9938107869142352
0.1375 0.9938107869142352
0.1377027027027027 0.9938107869142352
0.13783783783783785 0.9938107869142352
0.1381081081081081 0.9938107869142352
0.13824324324324325 0.9938107869142352
0.13871621621621621 0.9938107869142352
0.13885135135135135 0.9938107869142352
0.13925675675675675 0.9938107869142352
0.13939189189189188 0.9938107869142352
0.13952702702702702 0.9938107869142352
0.13986486486486485 0.9938107869142352
0.14027027027027028 0.9938107869142352
0.14047297297297298 0.9938107869142352
0.14067567567567568 0.9938107869142352
0.14081081081081082 0.9938107869142352
0.14087837837837838 0.9938107869142352
0.14243243243243242 0.9938107869142352
0.14290540540540542 0.9938107869142352
0.14304054054054055 0.9938107869142352
0.1437837837837838 0.9938107869142352
0.14391891891891892 0.9938107869142352
0.14412162162162162 0.9938107869142352
0.1443918918918919 0.9938107869142352
0.14506756756756756 0.9938107869142352
0.14574324324324325 0.9938107869142352
0.14601351351351352 0.9938107869142352
0.14635135135135136 0.9938107869142352
0.1464864864864865 0.9938107869142352
0.14655405405405406 0.9938107869142352
0.14695945945945946 0.9938107869142352
0.14831081081081082 0.9938107869142352
0.14864864864864866 0.9938107869142352
0.1487837837837838 0.9938107869142352
0.14932432432432433 0.9938107869142352
0.14952702702702703 0.9938107869142352
0.15027027027027026 0.9938107869142352
0.1633108108108108 0.9938107869142352
0.16364864864864864 0.9938107869142352
0.16378378378378378 0.9938107869142352
0.16425675675675674 0.9938107869142352
0.16445945945945947 0.9938107869142352
0.16466216216216217 0.9938107869142352
0.16574324324324324 0.9938107869142352
0.16648648648648648 0.9938107869142352
0.16763513513513514 0.9938107869142352
0.16777027027027028 0.9938107869142352
0.16783783783783784 0.9938107869142352
0.16844594594594595 0.9938107869142352
0.16885135135135135 0.9938107869142352
0.16898648648648648 0.9938107869142352
0.16905405405405405 0.9938107869142352
0.16918918918918918 0.9938107869142352
0.16966216216216215 0.9938107869142352
0.16979729729729728 0.9938107869142352
0.17013513513513515 0.9938107869142352
0.17047297297297298 0.9938107869142352
0.17054054054054055 0.9938107869142352
0.17067567567567568 0.9938107869142352
0.17081081081081081 0.9938107869142352
0.17128378378378378 0.9938107869142352
0.17195945945945945 0.9938107869142352
0.17229729729729729 0.9938107869142352
0.1725 0.9938107869142352
0.17263513513513515 0.9938107869142352
0.17283783783783785 0.9938107869142352
0.17310810810810812 0.9938107869142352
0.17331081081081082 0.9938107869142352
0.17358108108108108 0.9938107869142352
0.17472972972972972 0.9938107869142352
0.17506756756756756 0.9938107869142352
0.1752027027027027 0.9938107869142352
0.17560810810810812 0.9938107869142352
0.1775 0.9938107869142352
0.17763513513513512 0.9938107869142352
0.1777027027027027 0.9938107869142352
0.17783783783783783 0.9938107869142352
0.17797297297297296 0.9938107869142352
0.17810810810810812 0.9938107869142352
0.17844594594594596 0.9938107869142352
0.1785810810810811 0.9938107869142352
0.17871621621621622 0.9938107869142352
0.17891891891891892 0.9938107869142352
0.17952702702702703 0.9938107869142352
0.18013513513513513 0.9938107869142352
0.1808783783783784 0.9938107869142352
0.1810810810810811 0.9938107869142352
0.18121621621621622 0.9938107869142352
0.18135135135135136 0.9938107869142352
0.1816891891891892 0.9938107869142352
0.1818918918918919 0.9938107869142352
0.1825 0.9938107869142352
0.18317567567567566 0.9938107869142352
0.1835810810810811 0.9938107869142352
0.18371621621621623 0.9938107869142352
0.1837837837837838 0.9938107869142352
0.1839864864864865 0.9938107869142352
0.18412162162162163 0.9938107869142352
0.18425675675675676 0.9938107869142352
0.18466216216216216 0.9938107869142352
0.18493243243243243 0.9938107869142352
0.1856081081081081 0.9938107869142352
0.18587837837837837 0.9938107869142352
0.18614864864864866 0.9938107869142352
0.1862837837837838 0.9938107869142352
0.1883108108108108 0.9938107869142352
0.18844594594594594 0.9938107869142352
0.18858108108108107 0.9938107869142352
0.18878378378378377 0.9938107869142352
0.18966216216216217 0.9938107869142352
0.1897972972972973 0.9938107869142352
0.19054054054054054 0.9938107869142352
0.1908108108108108 0.9938107869142352
0.1916891891891892 0.9938107869142352
0.19182432432432434 0.9938107869142352
0.1925 0.9938107869142352
0.19277027027027027 0.9938107869142352
0.19324324324324324 0.9938107869142352
0.19337837837837837 0.9938107869142352
0.19358108108108107 0.9938107869142352
0.1937162162162162 0.9938107869142352
0.19452702702702704 0.9938107869142352
0.19472972972972974 0.9938107869142352
0.19486486486486487 0.9938107869142352
0.19506756756756757 0.9938107869142352
0.1952027027027027 0.9938107869142352
0.19527027027027027 0.9938107869142352
0.19574324324324324 0.9938107869142352
0.19608108108108108 0.9938107869142352
0.19689189189189188 0.9938107869142352
0.1979054054054054 0.9938107869142352
0.19804054054054054 0.9938107869142352
0.1981081081081081 0.9938107869142352
0.19824324324324324 0.9938107869142352
0.19918918918918918 0.9938107869142352
0.19966216216216215 0.9938107869142352
0.20027027027027028 0.9938107869142352
0.20047297297297298 0.9938107869142352
0.2008108108108108 0.9938107869142352
0.20094594594594595 0.9938107869142352
0.20108108108108108 0.9938107869142352
0.20148648648648648 0.9938107869142352
0.20263513513513515 0.9938107869142352
0.20297297297297298 0.9938107869142352
0.20337837837837838 0.9938107869142352
0.20493243243243242 0.9938107869142352
0.20547297297297298 0.9938107869142352
0.20581081081081082 0.9938107869142352
0.2066891891891892 0.9938107869142352
0.20695945945945945 0.9938107869142352
0.20702702702702702 0.9938107869142352
0.20716216216216216 0.9938107869142352
0.20756756756756756 0.9938107869142352
0.20783783783783782 0.9938107869142352
0.20797297297297299 0.9938107869142352
0.2083783783783784 0.9938107869142352
0.20905405405405406 0.9938107869142352
0.20952702702702702 0.9938107869142352
0.20966216216216216 0.9938107869142352
0.20993243243243243 0.9938107869142352
0.21006756756756756 0.9938107869142352
0.2104054054054054 0.9938107869142352
0.2106756756756757 0.9938107869142352
0.2108783783783784 0.9938107869142352
0.2110810810810811 0.9938107869142352
0.21155405405405406 0.9938107869142352
0.2116891891891892 0.9938107869142352
0.21195945945945946 0.9938107869142352
0.21216216216216216 0.9938107869142352
0.21297297297297296 0.9938107869142352
0.2131081081081081 0.9938107869142352
0.21317567567567566 0.9938107869142352
0.21344594594594596 0.9938107869142352
0.2135810810810811 0.9938107869142352
0.21371621621621623 0.9938107869142352
0.2137837837837838 0.9938107869142352
0.2139864864864865 0.9938107869142352
0.21432432432432433 0.9938107869142352
0.21466216216216216 0.9938107869142352
0.21486486486486486 0.9938107869142352
0.215 0.9938107869142352
0.21614864864864866 0.9938107869142352
0.2162837837837838 0.9938107869142352
0.21635135135135136 0.9938107869142352
0.21722972972972973 0.9938107869142352
0.21736486486486487 0.9938107869142352
0.21912162162162163 0.9938107869142352
0.21952702702702703 0.9938107869142352
0.21972972972972973 0.9938107869142352
0.21993243243243243 0.9938107869142352
0.22013513513513513 0.9938107869142352
0.22108108108108107 0.9938107869142352
0.22128378378378377 0.9938107869142352
0.2218918918918919 0.9938107869142352
0.22195945945945947 0.9938107869142352
0.22216216216216217 0.9938107869142352
0.22243243243243244 0.9938107869142352
0.22256756756756757 0.9938107869142352
0.22277027027027027 0.9938107869142352
0.22432432432432434 0.9938107869142352
0.22445945945945947 0.9938107869142352
0.225 0.9938107869142352
0.22513513513513514 0.9938107869142352
0.22695945945945947 0.9938107869142352
0.22898648648648648 0.9938107869142352
0.2297972972972973 0.9938107869142352
0.22993243243243244 0.9938107869142352
0.22993243243243244 0.9946949602122016
0.23006756756756758 0.9946949602122016
0.2304054054054054 0.9946949602122016
0.23189189189189188 0.9946949602122016
0.23425675675675675 0.9946949602122016
0.23432432432432432 0.9946949602122016
0.23479729729729729 0.9946949602122016
0.23540540540540542 0.9946949602122016
0.23614864864864865 0.9946949602122016
0.23641891891891892 0.9946949602122016
0.23662162162162162 0.9946949602122016
0.2368918918918919 0.9946949602122016
0.23702702702702702 0.9946949602122016
0.23831081081081082 0.9946949602122016
0.23851351351351352 0.9946949602122016
0.23885135135135135 0.9946949602122016
0.2404054054054054 0.9946949602122016
0.24060810810810812 0.9946949602122016
0.2408783783783784 0.9946949602122016
0.2410810810810811 0.9946949602122016
0.24121621621621622 0.9946949602122016
0.24135135135135136 0.9946949602122016
0.24162162162162162 0.9946949602122016
0.24182432432432432 0.9946949602122016
0.24263513513513513 0.9946949602122016
0.24763513513513513 0.9946949602122016
0.24777027027027027 0.9946949602122016
0.2479054054054054 0.9946949602122016
0.24858108108108107 0.9946949602122016
0.24891891891891893 0.9946949602122016
0.2489864864864865 0.9946949602122016
0.24912162162162163 0.9946949602122016
0.2497972972972973 0.9946949602122016
0.25148648648648647 0.9946949602122016
0.25236486486486487 0.9946949602122016
0.2525 0.9946949602122016
0.252972972972973 0.9946949602122016
0.25324324324324327 0.9946949602122016
0.2535810810810811 0.9946949602122016
0.25385135135135134 0.9946949602122016
0.2541891891891892 0.9946949602122016
0.254527027027027 0.9946949602122016
0.25466216216216214 0.9946949602122016
0.25574324324324327 0.9946949602122016
0.25601351351351354 0.9946949602122016
0.25635135135135134 0.9946949602122016
0.2568918918918919 0.9946949602122016
0.25885135135135134 0.9946949602122016
0.2591216216216216 0.9946949602122016
0.25932432432432434 0.9946949602122016
0.2598648648648649 0.9946949602122016
0.2614864864864865 0.9946949602122016
0.2615540540540541 0.9946949602122016
0.26175675675675675 0.9946949602122016
0.26182432432432434 0.9946949602122016
0.26182432432432434 0.995579133510168
0.26222972972972974 0.995579133510168
0.2624324324324324 0.995579133510168
0.26256756756756755 0.995579133510168
0.2627027027027027 0.995579133510168
0.2631081081081081 0.995579133510168
0.2632432432432432 0.995579133510168
0.2635135135135135 0.995579133510168
0.2636486486486487 0.995579133510168
0.2641216216216216 0.995579133510168
0.28533783783783784 0.995579133510168
0.28554054054054057 0.995579133510168
0.2856756756756757 0.995579133510168
0.2862837837837838 0.995579133510168
0.2864864864864865 0.995579133510168
0.28675675675675677 0.995579133510168
0.28695945945945944 0.995579133510168
0.2872972972972973 0.995579133510168
0.2875 0.995579133510168
0.29081081081081084 0.995579133510168
0.29094594594594597 0.995579133510168
0.29695945945945945 0.995579133510168
0.2972972972972973 0.995579133510168
0.29743243243243245 0.995579133510168
0.2979054054054054 0.995579133510168
0.2980405405405405 0.995579133510168
0.2981081081081081 0.995579133510168
0.2983108108108108 0.995579133510168
0.29858108108108106 0.995579133510168
0.2987837837837838 0.995579133510168
0.3 0.995579133510168
0.3002027027027027 0.995579133510168
0.30027027027027026 0.995579133510168
0.3005405405405405 0.995579133510168
0.3008783783783784 0.995579133510168
0.3016216216216216 0.995579133510168
0.3016891891891892 0.995579133510168
0.3018918918918919 0.995579133510168
0.30195945945945946 0.995579133510168
0.3022972972972973 0.995579133510168
0.3027027027027027 0.995579133510168
0.3029054054054054 0.995579133510168
0.30324324324324325 0.995579133510168
0.3033783783783784 0.995579133510168
0.3035135135135135 0.995579133510168
0.3037162162162162 0.995579133510168
0.30425675675675673 0.995579133510168
0.3045945945945946 0.995579133510168
0.30493243243243245 0.995579133510168
0.3050675675675676 0.995579133510168
0.3052027027027027 0.995579133510168
0.3054054054054054 0.995579133510168
0.30614864864864866 0.995579133510168
0.3062837837837838 0.995579133510168
0.3066891891891892 0.995579133510168
0.30689189189189187 0.995579133510168
0.3071621621621622 0.995579133510168
0.30763513513513513 0.995579133510168
0.3091891891891892 0.995579133510168
0.30932432432432433 0.995579133510168
0.30993243243243246 0.995579133510168
0.31054054054054053 0.995579133510168
0.31114864864864866 0.995579133510168
0.31141891891891893 0.995579133510168
0.31236486486486487 0.995579133510168
0.312972972972973 0.995579133510168
0.31324324324324326 0.995579133510168
0.31344594594594594 0.995579133510168
0.31385135135135134 0.995579133510168
0.3141216216216216 0.995579133510168
0.3145945945945946 0.995579133510168
0.31506756756756754 0.995579133510168
0.3152027027027027 0.995579133510168
0.31533783783783786 0.995579133510168
0.3158783783783784 0.995579133510168
0.31601351351351353 0.995579133510168
0.3168918918918919 0.995579133510168
0.3174324324324324 0.995579133510168
0.31763513513513514 0.995579133510168
0.33087837837837836 0.995579133510168
0.33094594594594595 0.995579133510168
0.33182432432432435 0.995579133510168
0.3318918918918919 0.995579133510168
0.3320945945945946 0.995579133510168
0.3327027027027027 0.995579133510168
0.3328378378378378 0.995579133510168
0.33304054054054055 0.995579133510168
0.3345945945945946 0.995579133510168
0.33506756756756756 0.995579133510168
0.3352027027027027 0.995579133510168
0.33668918918918916 0.995579133510168
0.3368243243243243 0.995579133510168
0.337027027027027 0.995579133510168
0.33716216216216216 0.995579133510168
0.33783783783783783 0.995579133510168
0.33797297297297296 0.995579133510168
0.3381081081081081 0.995579133510168
0.3391216216216216 0.995579133510168
0.33966216216216216 0.995579133510168
0.34006756756756756 0.995579133510168
0.3402027027027027 0.995579133510168
0.3404054054054054 0.995579133510168
0.34054054054054056 0.995579133510168
0.3408108108108108 0.995579133510168
0.3410135135135135 0.995579133510168
0.3410810810810811 0.995579133510168
0.34168918918918917 0.995579133510168
0.3418918918918919 0.995579133510168
0.34243243243243243 0.995579133510168
0.34256756756756757 0.995579133510168
0.34263513513513516 0.995579133510168
0.34283783783783783 0.995579133510168
0.34378378378378377 0.995579133510168
0.3439189189189189 0.995579133510168
0.34418918918918917 0.995579133510168
0.34459459459459457 0.995579133510168
0.3447972972972973 0.995579133510168
0.34493243243243243 0.995579133510168
0.34587837837837837 0.995579133510168
0.3460810810810811 0.995579133510168
0.34628378378378377 0.995579133510168
0.3468918918918919 0.995579133510168
0.34716216216216217 0.995579133510168
0.34743243243243244 0.995579133510168
0.3475 0.995579133510168
0.3476351351351351 0.995579133510168
0.3481081081081081 0.995579133510168
0.34824324324324324 0.995579133510168
0.34864864864864864 0.995579133510168
0.34925675675675677 0.995579133510168
0.34952702702702704 0.995579133510168
0.3504054054054054 0.995579133510168
0.3505405405405405 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.35155405405405404 0.995579133510168
0.3516891891891892 0.995579133510168
0.35202702702702704 0.995579133510168
0.3521621621621622 0.995579133510168
0.35243243243243244 0.995579133510168
0.3525675675675676 0.995579133510168
0.35331081081081084 0.995579133510168
0.35344594594594597 0.995579133510168
0.35364864864864864 0.995579133510168
0.3537837837837838 0.995579133510168
0.3538513513513514 0.995579133510168
0.3539864864864865 0.995579133510168
0.35405405405405405 0.995579133510168
0.35405405405405405 0.9964633068081344
0.3541891891891892 0.9964633068081344
0.3543243243243243 0.9964633068081344
0.3547972972972973 0.9964633068081344
0.355 0.9964633068081344
0.35567567567567565 0.9964633068081344
0.3558108108108108 0.9964633068081344
0.3564189189189189 0.9964633068081344
0.35655405405405405 0.9964633068081344
0.3568918918918919 0.9964633068081344
0.35702702702702704 0.9964633068081344
0.3570945945945946 0.9964633068081344
0.3572972972972973 0.9964633068081344
0.35777027027027025 0.9964633068081344
0.3580405405405405 0.9964633068081344
0.3589189189189189 0.9964633068081344
0.36067567567567566 0.9964633068081344
0.3614864864864865 0.9964633068081344
0.36162162162162165 0.9964633068081344
0.36317567567567566 0.9964633068081344
0.3633108108108108 0.9964633068081344
0.36364864864864865 0.9964633068081344
0.3637837837837838 0.9964633068081344
0.3641216216216216 0.9964633068081344
0.3642567567567568 0.9964633068081344
0.3643918918918919 0.9964633068081344
0.36743243243243245 0.9964633068081344
0.3676351351351351 0.9964633068081344
0.36777027027027026 0.9964633068081344
0.36783783783783786 0.9964633068081344
0.367972972972973 0.9964633068081344
0.36817567567567566 0.9964633068081344
0.3683108108108108 0.9964633068081344
0.36885135135135133 0.9964633068081344
0.36898648648648646 0.9964633068081344
0.36986486486486486 0.9964633068081344
0.37 0.9964633068081344
0.370472972972973 0.9964633068081344
0.3712162162162162 0.9964633068081344
0.3714189189189189 0.9964633068081344
0.3716891891891892 0.9964633068081344
0.3725675675675676 0.9964633068081344
0.37358108108108107 0.9964633068081344
0.3737162162162162 0.9964633068081344
0.37432432432432433 0.9964633068081344
0.37574324324324326 0.9964633068081344
0.37635135135135134 0.9964633068081344
0.37641891891891893 0.9964633068081344
0.377027027027027 0.9964633068081344
0.37722972972972973 0.9964633068081344
0.37736486486486487 0.9964633068081344
0.3775 0.9964633068081344
0.37777027027027027 0.9964633068081344
0.37817567567567567 0.9964633068081344
0.3785810810810811 0.9964633068081344
0.3789864864864865 0.9964633068081344
0.3804054054054054 0.9964633068081344
0.38054054054054054 0.9964633068081344
0.3816216216216216 0.9964633068081344
0.38175675675675674 0.9964633068081344
0.38216216216216214 0.9964633068081344
0.3822972972972973 0.9964633068081344
0.38263513513513514 0.9964633068081344
0.3843918918918919 0.9964633068081344
0.38472972972972974 0.9964633068081344
0.385 0.9964633068081344
0.3862162162162162 0.9964633068081344
0.3864864864864865 0.9964633068081344
0.3870945945945946 0.9964633068081344
0.3873648648648649 0.9964633068081344
0.38756756756756755 0.9964633068081344
0.3941891891891892 0.9964633068081344
0.39547297297297296 0.9964633068081344
0.3956756756756757 0.9964633068081344
0.39587837837837836 0.9964633068081344
0.3960135135135135 0.9964633068081344
0.3962162162162162 0.9964633068081344
0.3968918918918919 0.9964633068081344
0.3969594594594595 0.9964633068081344
0.3970945945945946 0.9964633068081344
0.3975 0.9964633068081344
0.40864864864864864 0.9964633068081344
0.41 0.9964633068081344
0.4101351351351351 0.9964633068081344
0.41074324324324324 0.9964633068081344
0.41081081081081083 0.9964633068081344
0.4112837837837838 0.9964633068081344
0.4114189189189189 0.9964633068081344
0.41243243243243244 0.9964633068081344
0.4127027027027027 0.9964633068081344
0.41277027027027025 0.9964633068081344
0.412972972972973 0.9964633068081344
0.4131081081081081 0.9964633068081344
0.4133783783783784 0.9964633068081344
0.4135135135135135 0.9964633068081344
0.41371621621621624 0.9964633068081344
0.41385135135135137 0.9964633068081344
0.41412162162162164 0.9964633068081344
0.415 0.9964633068081344
0.4152027027027027 0.9964633068081344
0.41621621621621624 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.4172297297297297 0.9964633068081344
0.41736486486486485 0.9964633068081344
0.41777027027027025 0.9964633068081344
0.4180405405405405 0.9964633068081344
0.4189864864864865 0.9964633068081344
0.4193243243243243 0.9964633068081344
0.4197297297297297 0.9964633068081344
0.4208108108108108 0.9964633068081344
0.4210135135135135 0.9964633068081344
0.4220945945945946 0.9964633068081344
0.4222297297297297 0.9964633068081344
0.4222972972972973 0.9964633068081344
0.42243243243243245 0.9964633068081344
0.4238513513513513 0.9964633068081344
0.42405405405405405 0.9964633068081344
0.4241891891891892 0.9964633068081344
0.4247297297297297 0.9964633068081344
0.42493243243243245 0.9964633068081344
0.4250675675675676 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.42885135135135133 0.9964633068081344
0.42898648648648646 0.9964633068081344
0.4302027027027027 0.9964633068081344
0.43033783783783786 0.9964633068081344
0.43283783783783786 0.9964633068081344
0.432972972972973 0.9964633068081344
0.43385135135135133 0.9964633068081344
0.43425675675675673 0.9964633068081344
0.4358108108108108 0.9964633068081344
0.43635135135135134 0.9964633068081344
0.43641891891891893 0.9964633068081344
0.4366216216216216 0.9964633068081344
0.4379054054054054 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.43932432432432433 0.9964633068081344
0.43945945945945947 0.9964633068081344
0.43966216216216214 0.9964633068081344
0.44 0.9964633068081344
0.4402027027027027 0.9964633068081344
0.44074324324324327 0.9964633068081344
0.4408783783783784 0.9964633068081344
0.44094594594594594 0.9964633068081344
0.4410810810810811 0.9964633068081344
0.4414864864864865 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.4424324324324324 0.9964633068081344
0.44256756756756754 0.9964633068081344
0.442972972972973 0.9964633068081344
0.4431756756756757 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44513513513513514 0.9964633068081344
0.4452702702702703 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44574324324324327 0.9964633068081344
0.4458108108108108 0.9964633068081344
0.44601351351351354 0.9964633068081344
0.4460810810810811 0.9964633068081344
0.4462162162162162 0.9964633068081344
0.44682432432432434 0.9964633068081344
0.447027027027027 0.9964633068081344
0.44716216216216215 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4481756756756757 0.9964633068081344
0.4483783783783784 0.9964633068081344
0.44844594594594595 0.9964633068081344
0.4487162162162162 0.9964633068081344
0.4491216216216216 0.9964633068081344
0.44932432432432434 0.9964633068081344
0.449527027027027 0.9964633068081344
0.44966216216216215 0.9964633068081344
0.4502702702702703 0.9964633068081344
0.4506081081081081 0.9964633068081344
0.45087837837837835 0.9964633068081344
0.45182432432432434 0.9964633068081344
0.4519594594594595 0.9964633068081344
0.45337837837837835 0.9964633068081344
0.4535135135135135 0.9964633068081344
0.45472972972972975 0.9964633068081344
0.4548648648648649 0.9964633068081344
0.4554054054054054 0.9964633068081344
0.4558108108108108 0.9964633068081344
0.4560810810810811 0.9964633068081344
0.4562162162162162 0.9964633068081344
0.4566891891891892 0.9964633068081344
0.45682432432432435 0.9964633068081344
0.4569594594594595 0.9964633068081344
0.4570945945945946 0.9964633068081344
0.45722972972972975 0.9964633068081344
0.46087837837837836 0.9964633068081344
0.46155405405405403 0.9964633068081344
0.46168918918918916 0.9964633068081344
0.46344594594594596 0.9964633068081344
0.4635810810810811 0.9964633068081344
0.4639189189189189 0.9964633068081344
0.46405405405405403 0.9964633068081344
0.46418918918918917 0.9964633068081344
0.46466216216216216 0.9964633068081344
0.4664864864864865 0.9964633068081344
0.46662162162162163 0.9964633068081344
0.4681756756756757 0.9964633068081344
0.47006756756756757 0.9964633068081344
0.47033783783783784 0.9964633068081344
0.4710810810810811 0.9964633068081344
0.47135135135135137 0.9964633068081344
0.4714864864864865 0.9964633068081344
0.4716891891891892 0.9964633068081344
0.4722297297297297 0.9964633068081344
0.4725 0.9964633068081344
0.47297297297297297 0.9964633068081344
0.4731081081081081 0.9964633068081344
0.47405405405405404 0.9964633068081344
0.4747297297297297 0.9964633068081344
0.4747972972972973 0.9964633068081344
0.4752027027027027 0.9964633068081344
0.47533783783783784 0.9964633068081344
0.4758783783783784 0.9964633068081344
0.4760135135135135 0.9964633068081344
0.4768243243243243 0.9964633068081344
0.47702702702702704 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47831081081081084 0.9964633068081344
0.4793918918918919 0.9964633068081344
0.4797297297297297 0.9964633068081344
0.4801351351351351 0.9964633068081344
0.48027027027027025 0.9964633068081344
0.4806081081081081 0.9964633068081344
0.4810810810810811 0.9964633068081344
0.4825 0.9964633068081344
0.4827027027027027 0.9964633068081344
0.48324324324324325 0.9964633068081344
0.4839864864864865 0.9964633068081344
0.4845945945945946 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48567567567567566 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.48662162162162165 0.9973474801061007
0.4867567567567568 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875675675675676 0.9973474801061007
0.4877027027027027 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4879054054054054 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.4891891891891892 0.9973474801061007
0.4893243243243243 0.9973474801061007
0.4910135135135135 0.9973474801061007
0.4912162162162162 0.9973474801061007
0.49236486486486486 0.9973474801061007
0.4925 0.9973474801061007
0.49317567567567566 0.9973474801061007
0.49439189189189187 0.9973474801061007
0.495 0.9973474801061007
0.49513513513513513 0.9973474801061007
0.49533783783783786 0.9973474801061007
0.4962162162162162 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.4966891891891892 0.9973474801061007
0.49736486486486486 0.9973474801061007
0.49763513513513513 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5007432432432433 0.9973474801061007
0.500945945945946 0.9973474801061007
0.5022972972972973 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027027027027027 0.9982316534040672
0.5029054054054054 0.9982316534040672
0.5030405405405406 0.9982316534040672
0.5033108108108109 0.9982316534040672
0.5041216216216217 0.9982316534040672
0.5042567567567567 0.9982316534040672
0.5043918918918919 0.9982316534040672
0.5046621621621622 0.9982316534040672
0.5047972972972973 0.9982316534040672
0.505 0.9982316534040672
0.5058108108108108 0.9982316534040672
0.5062837837837838 0.9982316534040672
0.5064864864864865 0.9982316534040672
0.507972972972973 0.9982316534040672
0.5081081081081081 0.9982316534040672
0.5091891891891892 0.9982316534040672
0.5099324324324325 0.9982316534040672
0.5104054054054054 0.9982316534040672
0.5106756756756756 0.9982316534040672
0.5111486486486486 0.9982316534040672
0.5112837837837838 0.9982316534040672
0.5115540540540541 0.9982316534040672
0.5121621621621621 0.9982316534040672
0.5129054054054054 0.9982316534040672
0.5133108108108108 0.9982316534040672
0.513445945945946 0.9982316534040672
0.5139864864864865 0.9982316534040672
0.5144594594594595 0.9982316534040672
0.5148648648648648 0.9982316534040672
0.515 0.9982316534040672
0.5165540540540541 0.9982316534040672
0.5166891891891892 0.9982316534040672
0.5170945945945946 0.9982316534040672
0.5172297297297297 0.9982316534040672
0.5179054054054054 0.9982316534040672
0.519054054054054 0.9982316534040672
0.5195945945945946 0.9982316534040672
0.5198648648648648 0.9982316534040672
0.5200675675675676 0.9982316534040672
0.5201351351351351 0.9982316534040672
0.5203378378378378 0.9982316534040672
0.5204054054054054 0.9982316534040672
0.5205405405405406 0.9982316534040672
0.5206081081081081 0.9982316534040672
0.5207432432432433 0.9982316534040672
0.5210810810810811 0.9982316534040672
0.5213513513513514 0.9982316534040672
0.5216216216216216 0.9982316534040672
0.5219594594594594 0.9982316534040672
0.5226351351351352 0.9982316534040672
0.5227702702702702 0.9982316534040672
0.523581081081081 0.9982316534040672
0.5237162162162162 0.9982316534040672
0.5239864864864865 0.9982316534040672
0.5251351351351351 0.9982316534040672
0.5253378378378378 0.9982316534040672
0.5255405405405406 0.9982316534040672
0.5256756756756756 0.9982316534040672
0.5264189189189189 0.9982316534040672
0.5265540540540541 0.9982316534040672
0.5283783783783784 0.9982316534040672
0.5285135135135135 0.9982316534040672
0.5291216216216216 0.9982316534040672
0.5294594594594595 0.9982316534040672
0.5327702702702702 0.9982316534040672
0.5332432432432432 0.9982316534040672
0.5351351351351351 0.9982316534040672
0.5354054054054054 0.9982316534040672
0.5355405405405406 0.9982316534040672
0.5360810810810811 0.9982316534040672
0.5370945945945946 0.9982316534040672
0.5371621621621622 0.9982316534040672
0.5374324324324324 0.9982316534040672
0.5375 0.9982316534040672
0.5376351351351352 0.9982316534040672
0.5382432432432432 0.9982316534040672
0.538581081081081 0.9982316534040672
0.5388513513513513 0.9982316534040672
0.539527027027027 0.9982316534040672
0.5395945945945946 0.9982316534040672
0.5397297297297298 0.9982316534040672
0.5399324324324324 0.9982316534040672
0.5401351351351351 0.9982316534040672
0.5404054054054054 0.9982316534040672
0.5405405405405406 0.9982316534040672
0.5406081081081081 0.9982316534040672
0.5407432432432432 0.9982316534040672
0.5412162162162162 0.9982316534040672
0.5414864864864865 0.9982316534040672
0.5420945945945946 0.9982316534040672
0.5422297297297297 0.9982316534040672
0.5441216216216216 0.9982316534040672
0.5442567567567568 0.9982316534040672
0.5446621621621621 0.9982316534040672
0.5448648648648649 0.9982316534040672
0.5460135135135135 0.9982316534040672
0.5461486486486486 0.9982316534040672
0.5462837837837838 0.9982316534040672
0.5464189189189189 0.9982316534040672
0.5465540540540541 0.9982316534040672
0.5466891891891892 0.9982316534040672
0.5477702702702703 0.9982316534040672
0.5480405405405405 0.9982316534040672
0.5485135135135135 0.9982316534040672
0.548918918918919 0.9982316534040672
0.5491216216216216 0.9982316534040672
0.5492567567567568 0.9982316534040672
0.5495945945945946 0.9982316534040672
0.55 0.9982316534040672
0.5503378378378379 0.9982316534040672
0.5504729729729729 0.9982316534040672
0.5507432432432432 0.9982316534040672
0.5508783783783784 0.9982316534040672
0.551554054054054 0.9982316534040672
0.5516216216216216 0.9982316534040672
0.5519594594594595 0.9982316534040672
0.552027027027027 0.9982316534040672
0.552027027027027 0.9991158267020336
0.5525675675675675 0.9991158267020336
0.5527027027027027 0.9991158267020336
0.5528378378378378 0.9991158267020336
0.5531081081081081 0.9991158267020336
0.5533783783783783 0.9991158267020336
0.5535135135135135 0.9991158267020336
0.5539189189189189 0.9991158267020336
0.5540540540540541 0.9991158267020336
0.5542567567567568 0.9991158267020336
0.5543918918918919 0.9991158267020336
0.554527027027027 0.9991158267020336
0.5547972972972973 0.9991158267020336
0.5549324324324324 0.9991158267020336
0.5552027027027027 0.9991158267020336
0.5556081081081081 0.9991158267020336
0.5560810810810811 0.9991158267020336
0.5561486486486487 0.9991158267020336
0.5564189189189189 0.9991158267020336
0.5569594594594595 0.9991158267020336
0.5570945945945946 0.9991158267020336
0.5571621621621622 0.9991158267020336
0.5575675675675675 0.9991158267020336
0.5578378378378378 0.9991158267020336
0.557972972972973 0.9991158267020336
0.5580405405405405 0.9991158267020336
0.5582432432432433 0.9991158267020336
0.558445945945946 0.9991158267020336
0.5589864864864865 0.9991158267020336
0.5602702702702703 0.9991158267020336
0.5604054054054054 0.9991158267020336
0.5604729729729729 0.9991158267020336
0.5608783783783784 0.9991158267020336
0.5612162162162162 0.9991158267020336
0.5612837837837837 0.9991158267020336
0.5614189189189189 0.9991158267020336
0.5617567567567567 0.9991158267020336
0.5618918918918919 0.9991158267020336
0.5624324324324325 0.9991158267020336
0.5626351351351352 0.9991158267020336
0.5627702702702703 0.9991158267020336
0.5629054054054055 0.9991158267020336
0.5639864864864865 0.9991158267020336
0.5641216216216216 0.9991158267020336
0.5642567567567568 0.9991158267020336
0.5643918918918919 0.9991158267020336
0.5650675675675676 0.9991158267020336
0.5652027027027027 0.9991158267020336
0.5658783783783784 0.9991158267020336
0.5660135135135135 0.9991158267020336
0.5671621621621622 0.9991158267020336
0.5674324324324325 0.9991158267020336
0.5677027027027027 0.9991158267020336
0.5679054054054054 0.9991158267020336
0.567972972972973 0.9991158267020336
0.5681081081081081 0.9991158267020336
0.5683783783783783 0.9991158267020336
0.5685810810810811 0.9991158267020336
0.5686486486486486 0.9991158267020336
0.5688513513513513 0.9991158267020336
0.5693243243243243 0.9991158267020336
0.5694594594594594 0.9991158267020336
0.5697972972972973 0.9991158267020336
0.5699324324324324 0.9991158267020336
0.57 0.9991158267020336
0.5702702702702702 0.9991158267020336
0.5707432432432432 0.9991158267020336
0.5712837837837837 0.9991158267020336
0.571554054054054 0.9991158267020336
0.5716891891891892 0.9991158267020336
0.5719594594594595 0.9991158267020336
0.5722297297297297 0.9991158267020336
0.5723648648648648 0.9991158267020336
0.5725 0.9991158267020336
0.5727702702702703 0.9991158267020336
0.5737162162162163 0.9991158267020336
0.5738513513513513 0.9991158267020336
0.5745270270270271 0.9991158267020336
0.5746621621621621 0.9991158267020336
0.5751351351351351 0.9991158267020336
0.5752027027027027 0.9991158267020336
0.5753378378378379 0.9991158267020336
0.5756756756756757 0.9991158267020336
0.575945945945946 0.9991158267020336
0.5781756756756756 0.9991158267020336
0.5783108108108108 0.9991158267020336
0.5791216216216216 0.9991158267020336
0.5793243243243243 0.9991158267020336
0.5800675675675676 0.9991158267020336
0.5803378378378379 0.9991158267020336
0.5923648648648648 0.9991158267020336
0.5925 0.9991158267020336
0.5926351351351351 0.9991158267020336
0.5929054054054054 0.9991158267020336
0.5931081081081081 0.9991158267020336
0.5931756756756756 0.9991158267020336
0.5937162162162162 0.9991158267020336
0.5942567567567567 0.9991158267020336
0.594527027027027 0.9991158267020336
0.5945945945945946 0.9991158267020336
0.5947297297297297 0.9991158267020336
0.5949324324324324 0.9991158267020336
0.5952027027027027 0.9991158267020336
0.596418918918919 0.9991158267020336
0.597027027027027 0.9991158267020336
0.5971621621621621 0.9991158267020336
0.5978378378378378 0.9991158267020336
0.5981756756756756 0.9991158267020336
0.5983783783783784 0.9991158267020336
0.5985135135135136 0.9991158267020336
0.5991216216216216 0.9991158267020336
0.5994594594594594 0.9991158267020336
0.5997297297297297 0.9991158267020336
0.6016216216216216 0.9991158267020336
0.6017567567567568 0.9991158267020336
0.6019594594594595 0.9991158267020336
0.6024324324324324 0.9991158267020336
0.6025675675675676 0.9991158267020336
0.6028378378378378 0.9991158267020336
0.6031756756756756 0.9991158267020336
0.6033783783783784 0.9991158267020336
0.6035135135135136 0.9991158267020336
0.6036486486486486 0.9991158267020336
0.6037837837837838 0.9991158267020336
0.6043918918918919 0.9991158267020336
0.604527027027027 0.9991158267020336
0.6045945945945946 0.9991158267020336
0.6047297297297297 0.9991158267020336
0.6052027027027027 0.9991158267020336
0.6053378378378378 0.9991158267020336
0.6075675675675676 0.9991158267020336
0.6077027027027027 0.9991158267020336
0.6080405405405406 0.9991158267020336
0.6082432432432432 0.9991158267020336
0.6083108108108108 0.9991158267020336
0.6085135135135135 0.9991158267020336
0.6085810810810811 0.9991158267020336
0.6091891891891892 0.9991158267020336
0.6100675675675675 0.9991158267020336
0.6104054054054054 0.9991158267020336
0.6105405405405405 0.9991158267020336
0.6106081081081081 0.9991158267020336
0.6107432432432433 0.9991158267020336
0.6108108108108108 0.9991158267020336
0.611554054054054 0.9991158267020336
0.6116891891891892 0.9991158267020336
0.6119594594594595 0.9991158267020336
0.6125675675675676 0.9991158267020336
0.6131081081081081 0.9991158267020336
0.6133108108108108 0.9991158267020336
0.6137837837837837 0.9991158267020336
0.614054054054054 0.9991158267020336
0.6154054054054054 0.9991158267020336
0.6164189189189189 0.9991158267020336
0.6166891891891891 0.9991158267020336
0.6168243243243243 0.9991158267020336
0.6168918918918919 0.9991158267020336
0.6172297297297298 0.9991158267020336
0.6173648648648649 0.9991158267020336
0.6178378378378379 0.9991158267020336
0.6183108108108109 0.9991158267020336
0.6191891891891892 0.9991158267020336
0.6193243243243243 0.9991158267020336
0.6202027027027027 0.9991158267020336
0.6204054054054055 0.9991158267020336
0.6206756756756757 0.9991158267020336
0.6208108108108108 0.9991158267020336
0.6210135135135135 0.9991158267020336
0.6214189189189189 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6218918918918919 0.9991158267020336
0.6223648648648649 0.9991158267020336
0.6225 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6237837837837837 0.9991158267020336
0.6239864864864865 0.9991158267020336
0.624527027027027 0.9991158267020336
0.6247297297297297 0.9991158267020336
0.6248648648648648 0.9991158267020336
0.6257432432432433 0.9991158267020336
0.6258783783783783 0.9991158267020336
0.6264189189189189 0.9991158267020336
0.6265540540540541 0.9991158267020336
0.6269594594594594 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6357432432432433 0.9991158267020336
0.6362162162162163 0.9991158267020336
0.6365540540540541 0.9991158267020336
0.6366891891891892 0.9991158267020336
0.6374324324324324 0.9991158267020336
0.6376351351351351 0.9991158267020336
0.637972972972973 0.9991158267020336
0.6381081081081081 0.9991158267020336
0.639054054054054 0.9991158267020336
0.6397297297297297 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6402027027027027 0.9991158267020336
0.6418243243243243 0.9991158267020336
0.6419594594594594 0.9991158267020336
0.6420945945945946 0.9991158267020336
0.6422297297297297 0.9991158267020336
0.6428378378378379 0.9991158267020336
0.6430405405405405 0.9991158267020336
0.6432432432432432 0.9991158267020336
0.6433783783783784 0.9991158267020336
0.644054054054054 0.9991158267020336
0.6441891891891892 0.9991158267020336
0.644527027027027 0.9991158267020336
0.6446621621621622 0.9991158267020336
0.6449324324324325 0.9991158267020336
0.6456081081081081 0.9991158267020336
0.6461486486486486 0.9991158267020336
0.6463513513513514 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6476351351351352 0.9991158267020336
0.6479054054054054 0.9991158267020336
0.6481756756756757 0.9991158267020336
0.6483108108108108 0.9991158267020336
0.648445945945946 0.9991158267020336
0.6495945945945946 0.9991158267020336
0.6500675675675676 0.9991158267020336
0.6504054054054054 0.9991158267020336
0.6511486486486486 0.9991158267020336
0.6514189189189189 0.9991158267020336
0.6516891891891892 0.9991158267020336
0.6518918918918919 0.9991158267020336
0.6523648648648649 0.9991158267020336
0.6528378378378379 0.9991158267020336
0.6547297297297298 0.9991158267020336
0.655472972972973 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6556756756756756 0.9991158267020336
0.6557432432432433 0.9991158267020336
0.6559459459459459 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6574324324324324 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.658918918918919 0.9991158267020336
0.6589864864864865 0.9991158267020336
0.6591216216216216 0.9991158267020336
0.6595945945945946 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.66 0.9991158267020336
0.6602027027027026 0.9991158267020336
0.6612837837837838 0.9991158267020336
0.6625675675675675 0.9991158267020336
0.663445945945946 0.9991158267020336
0.663581081081081 0.9991158267020336
0.6647297297297298 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6653378378378378 0.9991158267020336
0.6656081081081081 0.9991158267020336
0.6657432432432432 0.9991158267020336
0.6659459459459459 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6667567567567567 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6681081081081081 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6685135135135135 0.9991158267020336
0.668918918918919 0.9991158267020336
0.6692567567567568 0.9991158267020336
0.669527027027027 0.9991158267020336
0.6704054054054054 0.9991158267020336
0.6705405405405406 0.9991158267020336
0.6706081081081081 0.9991158267020336
0.6708108108108108 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6716216216216216 0.9991158267020336
0.6718918918918919 0.9991158267020336
0.6722972972972973 0.9991158267020336
0.6725675675675675 0.9991158267020336
0.6743243243243243 0.9991158267020336
0.6757432432432432 0.9991158267020336
0.6758783783783784 0.9991158267020336
0.6767567567567567 0.9991158267020336
0.6769594594594595 0.9991158267020336
0.6772297297297297 0.9991158267020336
0.6777702702702703 0.9991158267020336
0.6779054054054054 0.9991158267020336
0.6781756756756757 0.9991158267020336
0.6783108108108108 0.9991158267020336
0.678445945945946 0.9991158267020336
0.6785810810810811 0.9991158267020336
0.6787837837837838 0.9991158267020336
0.6793918918918919 0.9991158267020336
0.6795945945945946 0.9991158267020336
0.6800675675675676 0.9991158267020336
0.6802027027027027 0.9991158267020336
0.6803378378378379 0.9991158267020336
0.6809459459459459 0.9991158267020336
0.6810810810810811 0.9991158267020336
0.6823648648648649 0.9991158267020336
0.682972972972973 0.9991158267020336
0.683445945945946 0.9991158267020336
0.6842567567567568 0.9991158267020336
0.6843243243243243 0.9991158267020336
0.6845270270270271 0.9991158267020336
0.6845945945945946 0.9991158267020336
0.6848648648648649 0.9991158267020336
0.6851351351351351 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858783783783784 0.9991158267020336
0.6868918918918919 0.9991158267020336
0.6872297297297297 0.9991158267020336
0.6885810810810811 0.9991158267020336
0.6893918918918919 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6902027027027027 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6912162162162162 0.9991158267020336
0.6914189189189189 0.9991158267020336
0.6918243243243243 0.9991158267020336
0.6919594594594595 0.9991158267020336
0.6923648648648648 0.9991158267020336
0.6932432432432433 0.9991158267020336
0.6952702702702702 0.9991158267020336
0.6954054054054054 0.9991158267020336
0.6956081081081081 0.9991158267020336
0.6973648648648648 0.9991158267020336
0.6974324324324325 0.9991158267020336
0.6975675675675675 0.9991158267020336
0.6987837837837838 0.9991158267020336
0.6989189189189189 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6996621621621621 0.9991158267020336
0.701554054054054 0.9991158267020336
0.702027027027027 0.9991158267020336
0.7024324324324325 0.9991158267020336
0.7037837837837838 0.9991158267020336
0.7039189189189189 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.7052702702702702 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7055405405405405 0.9991158267020336
0.7058108108108108 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7069594594594595 0.9991158267020336
0.707027027027027 0.9991158267020336
0.7071621621621622 0.9991158267020336
0.7075 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7081081081081081 0.9991158267020336
0.7083783783783784 0.9991158267020336
0.7085810810810811 0.9991158267020336
0.7094594594594594 0.9991158267020336
0.7099324324324324 0.9991158267020336
0.7101351351351352 0.9991158267020336
0.7168918918918918 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7177702702702703 0.9991158267020336
0.7180405405405406 0.9991158267020336
0.7181756756756756 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7190540540540541 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7193243243243244 0.9991158267020336
0.7201351351351352 0.9991158267020336
0.7203378378378379 0.9991158267020336
0.7207432432432432 0.9991158267020336
0.7208783783783784 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.722027027027027 0.9991158267020336
0.7221621621621621 0.9991158267020336
0.7229054054054054 0.9991158267020336
0.7235135135135136 0.9991158267020336
0.7246621621621622 0.9991158267020336
0.7247972972972972 0.9991158267020336
0.7248648648648649 0.9991158267020336
0.725 0.9991158267020336
0.7252027027027027 0.9991158267020336
0.7253378378378378 0.9991158267020336
0.725472972972973 0.9991158267020336
0.7261486486486487 0.9991158267020336
0.7263513513513513 0.9991158267020336
0.7266891891891892 0.9991158267020336
0.7269594594594595 0.9991158267020336
0.7272297297297298 0.9991158267020336
0.7272297297297298 1.0
0.7273648648648648 1.0
0.7279729729729729 1.0
0.7281081081081081 1.0
0.7288513513513514 1.0
0.7289864864864865 1.0
0.7291891891891892 1.0
0.7293243243243244 1.0
0.7294594594594594 1.0
0.7295945945945946 1.0
0.7296621621621622 1.0
0.7301351351351352 1.0
0.7322297297297298 1.0
0.7324324324324324 1.0
0.7325675675675676 1.0
0.7327027027027027 1.0
0.7336486486486486 1.0
0.7339189189189189 1.0
0.7344594594594595 1.0
0.7345945945945946 1.0
0.7349324324324324 1.0
0.7358108108108108 1.0
0.7361486486486486 1.0
0.7362837837837838 1.0
0.7364864864864865 1.0
0.7367567567567568 1.0
0.737027027027027 1.0
0.7371621621621621 1.0
0.7374324324324324 1.0
0.7385135135135135 1.0
0.7387837837837837 1.0
0.7391891891891892 1.0
0.7393243243243244 1.0
0.7396621621621622 1.0
0.7397972972972973 1.0
0.7419594594594595 1.0
0.7420945945945946 1.0
0.7427027027027027 1.0
0.7434459459459459 1.0
0.7437162162162162 1.0
0.7441891891891892 1.0
0.744527027027027 1.0
0.7448648648648649 1.0
0.7452027027027027 1.0
0.7453378378378378 1.0
0.7468243243243243 1.0
0.7469594594594594 1.0
0.7472972972972973 1.0
0.7474324324324324 1.0
0.7475 1.0
0.7477702702702703 1.0
0.7483108108108109 1.0
0.7485135135135135 1.0
0.749054054054054 1.0
0.7497297297297297 1.0
0.7500675675675675 1.0
0.7502027027027027 1.0
0.7503378378378378 1.0
0.750472972972973 1.0
0.7508108108108108 1.0
0.7510135135135135 1.0
0.7510810810810811 1.0
0.7512837837837838 1.0
0.7516891891891891 1.0
0.7518243243243243 1.0
0.7525 1.0
0.7535810810810811 1.0
0.7542567567567567 1.0
0.754527027027027 1.0
0.7556081081081081 1.0
0.7560135135135135 1.0
0.7568243243243243 1.0
0.7570945945945946 1.0
0.7571621621621621 1.0
0.7572972972972973 1.0
0.7582432432432432 1.0
0.7583783783783784 1.0
0.7585810810810811 1.0
0.7586486486486487 1.0
0.7589864864864865 1.0
0.759054054054054 1.0
0.7593243243243243 1.0
0.7600675675675675 1.0
0.7605405405405405 1.0
0.7606756756756756 1.0
0.7608108108108108 1.0
0.7610135135135135 1.0
0.7612837837837838 1.0
0.7614189189189189 1.0
0.7619594594594594 1.0
0.7622297297297297 1.0
0.7627702702702702 1.0
0.7630405405405405 1.0
0.7631081081081081 1.0
0.7632432432432432 1.0
0.7641891891891892 1.0
0.7662162162162162 1.0
0.7663513513513514 1.0
0.7667567567567568 1.0
0.7670270270270271 1.0
0.7678378378378379 1.0
0.7681081081081081 1.0
0.7707432432432433 1.0
0.7710135135135135 1.0
0.7711486486486486 1.0
0.7715540540540541 1.0
0.773445945945946 1.0
0.773581081081081 1.0
0.7737837837837838 1.0
0.773918918918919 1.0
0.774054054054054 1.0
0.7743243243243243 1.0
0.774527027027027 1.0
0.7746621621621622 1.0
0.7747972972972973 1.0
0.7756756756756756 1.0
0.7758783783783784 1.0
0.7759459459459459 1.0
0.7760810810810811 1.0
0.7764864864864864 1.0
0.7766216216216216 1.0
0.7766891891891892 1.0
0.7768918918918919 1.0
0.7775 1.0
0.7776351351351352 1.0
0.7778378378378379 1.0
0.777972972972973 1.0
0.7788513513513513 1.0
0.7789864864864865 1.0
0.7793918918918918 1.0
0.779527027027027 1.0
0.7803378378378378 1.0
0.780472972972973 1.0
0.7805405405405406 1.0
0.7809459459459459 1.0
0.7816891891891892 1.0
0.7818243243243244 1.0
0.7841216216216216 1.0
0.7842567567567568 1.0
0.7849324324324324 1.0
0.7850675675675676 1.0
0.7855405405405406 1.0
0.7858108108108108 1.0
0.7860810810810811 1.0
0.7863513513513514 1.0
0.7864864864864864 1.0
0.7866216216216216 1.0
0.7868918918918919 1.0
0.7872297297297297 1.0
0.7873648648648649 1.0
0.7883108108108108 1.0
0.788445945945946 1.0
0.79 1.0
0.7901351351351351 1.0
0.7906756756756756 1.0
0.7908783783783784 1.0
0.7909459459459459 1.0
0.7910810810810811 1.0
0.7915540540540541 1.0
0.7916891891891892 1.0
0.792027027027027 1.0
0.7922972972972973 1.0
0.7925675675675675 1.0
0.7927027027027027 1.0
0.7928378378378378 1.0
0.792972972972973 1.0
0.7933108108108108 1.0
0.793581081081081 1.0
0.7951351351351351 1.0
0.7953378378378378 1.0
0.7954054054054054 1.0
0.7956756756756757 1.0
0.7958108108108108 1.0
0.7960810810810811 1.0
0.7963513513513514 1.0
0.7966216216216216 1.0
0.7968243243243244 1.0
0.7969594594594595 1.0
0.7981081081081081 1.0
0.7983108108108108 1.0
0.7985810810810811 1.0
0.7987162162162162 1.0
0.7993918918918919 1.0
0.7999324324324324 1.0
0.8000675675675676 1.0
0.8005405405405406 1.0
0.8006756756756757 1.0
0.8010810810810811 1.0
0.8022972972972973 1.0
0.8027027027027027 1.0
0.8031756756756757 1.0
0.8033108108108108 1.0
0.8037162162162163 1.0
0.8039189189189189 1.0
0.8043243243243243 1.0
0.804527027027027 1.0
0.8045945945945946 1.0
0.8047297297297298 1.0
0.8052027027027027 1.0
0.8060135135135135 1.0
0.8062162162162162 1.0
0.8063513513513514 1.0
0.8066216216216217 1.0
0.8067567567567567 1.0
0.8068918918918919 1.0
0.807027027027027 1.0
0.8075675675675675 1.0
0.8083783783783783 1.0
0.8092567567567568 1.0
0.8093918918918919 1.0
0.8107432432432432 1.0
0.8108783783783784 1.0
0.8112837837837837 1.0
0.8116216216216217 1.0
0.8118243243243243 1.0
0.8123648648648648 1.0
0.8125675675675675 1.0
0.8127702702702703 1.0
0.8130405405405405 1.0
0.8137837837837838 1.0
0.8139864864864865 1.0
0.8145270270270271 1.0
0.8148648648648649 1.0
0.8155405405405406 1.0
0.8164864864864865 1.0
0.8166216216216217 1.0
0.817027027027027 1.0
0.8175675675675675 1.0
0.8177027027027027 1.0
0.8179054054054054 1.0
0.8180405405405405 1.0
0.8188513513513513 1.0
0.8190540540540541 1.0
0.8205405405405405 1.0
0.8206756756756757 1.0
0.8216216216216217 1.0
0.8217567567567567 1.0
0.8218243243243243 1.0
0.8219594594594595 1.0
0.822027027027027 1.0
0.8273648648648648 1.0
0.8275675675675676 1.0
0.8277027027027027 1.0
0.8284459459459459 1.0
0.8285810810810811 1.0
0.8286486486486486 1.0
0.8287837837837838 1.0
0.830472972972973 1.0
0.8306081081081081 1.0
0.8308783783783784 1.0
0.831081081081081 1.0
0.8322972972972973 1.0
0.8358783783783784 1.0
0.8368243243243243 1.0
0.8372297297297298 1.0
0.8374324324324325 1.0
0.8375675675675676 1.0
0.8383108108108108 1.0
0.8384459459459459 1.0
0.8385135135135136 1.0
0.8387837837837838 1.0
0.8388513513513514 1.0
0.8396621621621622 1.0
0.8402027027027027 1.0
0.8403378378378379 1.0
0.8407432432432432 1.0
0.8422972972972973 1.0
0.8430405405405406 1.0
0.8431756756756756 1.0
0.8432432432432433 1.0
0.8433783783783784 1.0
0.8439864864864864 1.0
0.8441891891891892 1.0
0.8447972972972972 1.0
0.8449324324324324 1.0
0.8456756756756757 1.0
0.846081081081081 1.0
0.8473648648648648 1.0
0.8500675675675675 1.0
0.8518243243243243 1.0
0.8519594594594595 1.0
0.8522972972972973 1.0
0.8525 1.0
0.8543243243243244 1.0
0.8544594594594594 1.0
0.8547972972972973 1.0
0.8549324324324324 1.0
0.8558783783783783 1.0
0.8562837837837838 1.0
0.8563513513513513 1.0
0.8567567567567568 1.0
0.8584459459459459 1.0
0.8588513513513514 1.0
0.8595945945945946 1.0
0.8597297297297297 1.0
0.8604054054054054 1.0
0.8606081081081081 1.0
0.8626351351351351 1.0
0.8627702702702703 1.0
0.8629054054054054 1.0
0.8631081081081081 1.0
0.8634459459459459 1.0
0.8644594594594595 1.0
0.8645945945945946 1.0
0.8656081081081081 1.0
0.8684459459459459 1.0
0.8692567567567567 1.0
0.8693918918918919 1.0
0.8695945945945946 1.0
0.8697972972972973 1.0
0.8707432432432433 1.0
0.8708783783783783 1.0
0.870945945945946 1.0
0.8710810810810811 1.0
0.8722297297297297 1.0
0.8727027027027027 1.0
0.8729054054054054 1.0
0.8733108108108109 1.0
0.875 1.0
0.8754054054054055 1.0
0.8756081081081081 1.0
0.8764864864864865 1.0
0.8766216216216216 1.0
0.8772297297297297 1.0
0.8774324324324324 1.0
0.8779729729729729 1.0
0.8781756756756757 1.0
0.8787837837837837 1.0
0.8789189189189189 1.0
0.8793918918918919 1.0
0.879527027027027 1.0
0.8797297297297297 1.0
0.8798648648648648 1.0
0.8800675675675675 1.0
0.8802702702702703 1.0
0.8806756756756757 1.0
0.8808108108108108 1.0
0.8810135135135135 1.0
0.8816216216216216 1.0
0.8820270270270271 1.0
0.8822972972972973 1.0
0.8824324324324324 1.0
0.8828378378378379 1.0
0.884054054054054 1.0
0.8844594594594595 1.0
0.8846621621621622 1.0
0.8847297297297297 1.0
0.8849324324324325 1.0
0.8856081081081081 1.0
0.8858108108108108 1.0
0.8860135135135135 1.0
0.8861486486486486 1.0
0.8863513513513513 1.0
0.8864864864864865 1.0
0.8866891891891892 1.0
0.8870270270270271 1.0
0.8871621621621621 1.0
0.8880405405405405 1.0
0.900472972972973 1.0
0.9015540540540541 1.0
0.9018918918918919 1.0
0.9027702702702702 1.0
0.9030405405405405 1.0
0.9035135135135135 1.0
0.9036486486486487 1.0
0.9037162162162162 1.0
0.9041891891891892 1.0
0.9056756756756756 1.0
0.9058108108108108 1.0
0.9061486486486486 1.0
0.9065540540540541 1.0
0.9075 1.0
0.9076351351351352 1.0
0.9081756756756757 1.0
0.9083108108108108 1.0
0.9086486486486487 1.0
0.908918918918919 1.0
0.9091216216216216 1.0
0.9092567567567568 1.0
0.9097297297297298 1.0
0.9098648648648648 1.0
0.9105405405405406 1.0
0.9106756756756756 1.0
0.9114189189189189 1.0
0.9118918918918919 1.0
0.9123648648648649 1.0
0.913445945945946 1.0
0.9137162162162162 1.0
0.9142567567567568 1.0
0.914527027027027 1.0
0.9147297297297298 1.0
0.9148648648648648 1.0
0.915 1.0
0.9154729729729729 1.0
0.9156081081081081 1.0
0.9156756756756756 1.0
0.9159459459459459 1.0
0.9160810810810811 1.0
0.9163513513513514 1.0
0.9164864864864865 1.0
0.9177027027027027 1.0
0.9178378378378378 1.0
0.9185135135135135 1.0
0.9188513513513513 1.0
0.9193918918918919 1.0
0.9196621621621621 1.0
0.9197972972972973 1.0
0.9199324324324324 1.0
0.9202702702702703 1.0
0.9204054054054054 1.0
0.9209459459459459 1.0
0.9212837837837838 1.0
0.9214864864864865 1.0
0.9219594594594595 1.0
0.9229054054054054 1.0
0.9235135135135135 1.0
0.9239864864864865 1.0
0.9241216216216216 1.0
0.9243243243243243 1.0
0.9244594594594595 1.0
0.9250675675675676 1.0
0.9254729729729729 1.0
0.9261486486486487 1.0
0.9264189189189189 1.0
0.9266216216216216 1.0
0.9268243243243244 1.0
0.9268918918918919 1.0
0.9272297297297297 1.0
0.9276351351351352 1.0
0.9277702702702703 1.0
0.9278378378378378 1.0
0.927972972972973 1.0
0.9299324324324324 1.0
0.9302702702702703 1.0
0.9307432432432432 1.0
0.9308783783783784 1.0
0.9322972972972973 1.0
0.9326351351351352 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9354729729729729 1.0
0.9360135135135135 1.0
0.9383108108108108 1.0
0.9386486486486486 1.0
0.9409459459459459 1.0
0.9411486486486487 1.0
0.9418243243243243 1.0
0.942027027027027 1.0
0.9441216216216216 1.0
0.9443918918918919 1.0
0.9444594594594594 1.0
0.9445945945945946 1.0
0.9453378378378379 1.0
0.9457432432432432 1.0
0.9460810810810811 1.0
0.9462837837837837 1.0
0.9464864864864865 1.0
0.9474324324324325 1.0
0.9483108108108108 1.0
0.9485810810810811 1.0
0.9492567567567568 1.0
0.9493918918918919 1.0
0.9502702702702702 1.0
0.950472972972973 1.0
0.950945945945946 1.0
0.951081081081081 1.0
0.9511486486486487 1.0
0.9512837837837838 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9516216216216217 1.0
0.9518243243243243 1.0
0.9524324324324325 1.0
0.9525675675675676 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541216216216216 1.0
0.9542567567567568 1.0
0.9548648648648649 1.0
0.9553378378378379 1.0
0.955472972972973 1.0
0.9558783783783784 1.0
0.9560135135135135 1.0
0.9564864864864865 1.0
0.9566216216216217 1.0
0.9573648648648648 1.0
0.9575 1.0
0.9577027027027027 1.0
0.9585135135135135 1.0
0.9586486486486486 1.0
0.9587837837837838 1.0
0.9593243243243244 1.0
0.9594594594594594 1.0
0.9603378378378379 1.0
0.9617567567567568 1.0
0.9624324324324325 1.0
0.9625675675675676 1.0
0.9638513513513514 1.0
0.9640540540540541 1.0
0.9647972972972974 1.0
0.9649324324324324 1.0
0.9655405405405405 1.0
0.9656756756756757 1.0
0.9657432432432432 1.0
0.9658783783783784 1.0
0.966418918918919 1.0
0.9666216216216216 1.0
0.967027027027027 1.0
0.9672297297297298 1.0
0.9673648648648648 1.0
0.9677027027027028 1.0
0.9679054054054054 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9714864864864865 1.0
0.9716216216216216 1.0
0.9717567567567568 1.0
0.9722972972972973 1.0
0.9732432432432433 1.0
0.9733783783783784 1.0
0.9741891891891892 1.0
0.9743243243243244 1.0
0.9743918918918919 1.0
0.9745945945945946 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.975472972972973 1.0
0.9756081081081082 1.0
0.9762837837837838 1.0
0.976418918918919 1.0
0.9768918918918919 1.0
0.977027027027027 1.0
0.9780405405405406 1.0
0.9781756756756756 1.0
0.9784459459459459 1.0
0.9785810810810811 1.0
0.9791891891891892 1.0
0.9793243243243244 1.0
0.9797297297297297 1.0
0.9802702702702702 1.0
0.9804054054054054 1.0
0.9805405405405405 1.0
0.980945945945946 1.0
0.9814864864864865 1.0
0.9818243243243243 1.0
0.9819594594594595 1.0
0.982027027027027 1.0
0.9821621621621621 1.0
0.9826351351351351 1.0
0.9827702702702703 1.0
0.9831081081081081 1.0
0.9833783783783784 1.0
0.9839864864864865 1.0
0.9843918918918919 1.0
0.984527027027027 1.0
0.9869594594594595 1.0
0.9872972972972973 1.0
0.9877027027027027 1.0
0.9881081081081081 1.0
0.9883108108108108 1.0
0.9885135135135135 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989054054054054 1.0
0.9891891891891892 1.0
0.9892567567567567 1.0
0.9894594594594595 1.0
0.9895945945945946 1.0
0.9906756756756757 1.0
0.9910810810810811 1.0
0.9912837837837838 1.0
0.9915540540540541 1.0
0.9918243243243243 1.0
0.9926351351351351 1.0
0.9931081081081081 1.0
0.9932432432432432 1.0
0.9936486486486487 1.0
0.9944594594594595 1.0
0.9947972972972973 1.0
0.9952027027027027 1.0
0.9954054054054055 1.0
0.9956756756756757 1.0
0.9962162162162163 1.0
0.9964864864864865 1.0
0.9966216216216216 1.0
0.9970270270270271 1.0
0.9972972972972973 1.0
0.9979729729729729 1.0
0.9981081081081081 1.0
0.9981756756756757 1.0
0.9983108108108109 1.0
0.9991216216216217 1.0
0.9992567567567567 1.0
1.0 1.0


==> rocs/mb_dnn_mb_b.txt <==
0.0 0.0
0.0 0.7188328912466844
0.0 0.74447391688771
6.756756756756757e-05 0.7524314765694076
0.00013513513513513514 0.7630415561450045
0.00013513513513513514 0.7913351016799293
0.00013513513513513514 0.801945181255526
0.00013513513513513514 0.8028293545534925
0.00013513513513513514 0.8072502210433244
0.00013513513513513514 0.8081343943412909
0.00013513513513513514 0.8116710875331565
0.00013513513513513514 0.8134394341290893
0.00013513513513513514 0.8169761273209549
0.00013513513513513514 0.8187444739168878
0.00013513513513513514 0.8205128205128205
0.00013513513513513514 0.8213969938107869
0.00013513513513513514 0.8249336870026526
0.00013513513513513514 0.8267020335985853
0.00013513513513513514 0.8275862068965517
0.00013513513513513514 0.830238726790451
0.00013513513513513514 0.8320070733863837
0.00013513513513513514 0.8452696728558797
0.00013513513513513514 0.847922192749779
0.00013513513513513514 0.8496905393457118
0.00013513513513513514 0.8514588859416445
0.00013513513513513514 0.8549955791335102
0.00013513513513513514 0.8558797524314765
0.00013513513513513514 0.8594164456233422
0.00013513513513513514 0.8620689655172413
0.00013513513513513514 0.8638373121131742
0.00013513513513513514 0.8664898320070734
0.00013513513513513514 0.8682581786030061
0.00013513513513513514 0.870026525198939
0.00013513513513513514 0.8717948717948718
0.00013513513513513514 0.874447391688771
0.00013513513513513514 0.883289124668435
0.00013513513513513514 0.887709991158267
0.00013513513513513514 0.8894783377541998
0.0002027027027027027 0.8894783377541998
0.0002027027027027027 0.8921308576480991
0.0002027027027027027 0.8947833775419982
0.0002702702702702703 0.8947833775419982
0.0002702702702702703 0.8974358974358975
0.0002702702702702703 0.8992042440318302
0.0002702702702702703 0.9018567639257294
0.0002702702702702703 0.9036251105216623
0.0002702702702702703 0.905393457117595
0.0002702702702702703 0.9071618037135278
0.0002702702702702703 0.918656056587091
0.0002702702702702703 0.9213085764809903
0.0002702702702702703 0.9239610963748894
0.0004054054054054054 0.9239610963748894
0.0004054054054054054 0.9257294429708223
0.0004054054054054054 0.9274977895667551
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9372236958443855
0.0006081081081081081 0.9372236958443855
0.0006081081081081081 0.9407603890362511
0.0006756756756756757 0.9407603890362511
0.0006756756756756757 0.9425287356321839
0.0006756756756756757 0.9442970822281167
0.0006756756756756757 0.9451812555260831
0.0007432432432432432 0.9451812555260831
0.0007432432432432432 0.9496021220159151
0.0007432432432432432 0.9504862953138815
0.0008108108108108108 0.9504862953138815
0.0008108108108108108 0.9513704686118479
0.0009459459459459459 0.9513704686118479
0.0009459459459459459 0.9522546419098143
0.001081081081081081 0.9522546419098143
0.001081081081081081 0.9549071618037135
0.0012162162162162162 0.9549071618037135
0.0012162162162162162 0.9557913351016799
0.0012837837837837837 0.9557913351016799
0.0012837837837837837 0.9575596816976127
0.0013513513513513514 0.9575596816976127
0.0013513513513513514 0.9593280282935456
0.0016216216216216215 0.9593280282935456
0.0017567567567567568 0.9593280282935456
0.0019594594594594594 0.9593280282935456
0.0019594594594594594 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.0029054054054054052 0.9628647214854111
0.0029054054054054052 0.9637488947833776
0.003243243243243243 0.9637488947833776
0.003243243243243243 0.964633068081344
0.003581081081081081 0.964633068081344
0.003581081081081081 0.9655172413793104
0.0037162162162162164 0.9655172413793104
0.0038513513513513515 0.9655172413793104
0.004054054054054054 0.9655172413793104
0.004054054054054054 0.9664014146772767
0.004391891891891892 0.9664014146772767
0.004391891891891892 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.0045945945945945945 0.969053934571176
0.00472972972972973 0.969053934571176
0.00472972972972973 0.9699381078691424
0.0057432432432432436 0.9699381078691424
0.005878378378378378 0.9699381078691424
0.006081081081081081 0.9699381078691424
0.006081081081081081 0.9708222811671088
0.006148648648648648 0.9708222811671088
0.006148648648648648 0.9725906277630415
0.007905405405405406 0.9725906277630415
0.007905405405405406 0.9734748010610079
0.008108108108108109 0.9734748010610079
0.008310810810810811 0.9734748010610079
0.008310810810810811 0.9743589743589743
0.008378378378378378 0.9743589743589743
0.008378378378378378 0.9752431476569408
0.008581081081081082 0.9752431476569408
0.008648648648648649 0.9761273209549072
0.008783783783783784 0.9761273209549072
0.009121621621621622 0.9761273209549072
0.009189189189189189 0.9761273209549072
0.009189189189189189 0.9770114942528736
0.009256756756756758 0.9770114942528736
0.009256756756756758 0.97789566755084
0.009391891891891891 0.97789566755084
0.009391891891891891 0.9787798408488063
0.009662162162162162 0.9787798408488063
0.009797297297297298 0.9787798408488063
0.010472972972972974 0.9787798408488063
0.010608108108108107 0.9787798408488063
0.010878378378378378 0.9787798408488063
0.011013513513513514 0.9787798408488063
0.011013513513513514 0.9796640141467727
0.01108108108108108 0.9796640141467727
0.01108108108108108 0.9805481874447391
0.011554054054054054 0.9805481874447391
0.011554054054054054 0.9814323607427056
0.011756756756756756 0.9814323607427056
0.011756756756756756 0.982316534040672
0.012837837837837839 0.982316534040672
0.013108108108108108 0.982316534040672
0.013243243243243243 0.982316534040672
0.013378378378378379 0.982316534040672
0.014391891891891892 0.982316534040672
0.014527027027027028 0.982316534040672
0.015337837837837837 0.982316534040672
0.015472972972972973 0.982316534040672
0.015540540540540541 0.982316534040672
0.015540540540540541 0.9832007073386384
0.016621621621621622 0.9832007073386384
0.016621621621621622 0.9840848806366048
0.017702702702702702 0.9840848806366048
0.018108108108108107 0.9840848806366048
0.018243243243243244 0.9840848806366048
0.018378378378378378 0.9840848806366048
0.018783783783783783 0.9840848806366048
0.01891891891891892 0.9840848806366048
0.01972972972972973 0.9840848806366048
0.020135135135135134 0.9840848806366048
0.020405405405405405 0.9840848806366048
0.020675675675675676 0.9840848806366048
0.020878378378378377 0.9840848806366048
0.021216216216216215 0.9840848806366048
0.02168918918918919 0.9840848806366048
0.0225 0.9840848806366048
0.022635135135135136 0.9840848806366048
0.023175675675675675 0.9840848806366048
0.023175675675675675 0.9849690539345711
0.023310810810810812 0.9849690539345711
0.023310810810810812 0.9858532272325375
0.02358108108108108 0.9858532272325375
0.02358108108108108 0.986737400530504
0.023716216216216217 0.986737400530504
0.02385135135135135 0.986737400530504
0.024256756756756755 0.986737400530504
0.024797297297297297 0.986737400530504
0.02493243243243243 0.986737400530504
0.025405405405405406 0.986737400530504
0.02581081081081081 0.986737400530504
0.026081081081081082 0.986737400530504
0.026756756756756758 0.986737400530504
0.026959459459459458 0.986737400530504
0.028986486486486485 0.986737400530504
0.029121621621621623 0.986737400530504
0.029594594594594594 0.986737400530504
0.02972972972972973 0.986737400530504
0.029797297297297298 0.986737400530504
0.03 0.986737400530504
0.03006756756756757 0.986737400530504
0.030202702702702703 0.986737400530504
0.03027027027027027 0.986737400530504
0.030405405405405407 0.986737400530504
0.030608108108108108 0.986737400530504
0.036756756756756756 0.9876215738284704
0.03702702702702703 0.9876215738284704
0.0372972972972973 0.9876215738284704
0.037567567567567565 0.9876215738284704
0.03777027027027027 0.9876215738284704
0.038378378378378375 0.9876215738284704
0.038513513513513516 0.9876215738284704
0.03925675675675676 0.9876215738284704
0.03959459459459459 0.9876215738284704
0.04006756756756757 0.9876215738284704
0.0402027027027027 0.9876215738284704
0.04060810810810811 0.9876215738284704
0.04081081081081081 0.9876215738284704
0.04087837837837838 0.9876215738284704
0.04114864864864865 0.9876215738284704
0.04121621621621622 0.9876215738284704
0.04135135135135135 0.9876215738284704
0.04155405405405405 0.9876215738284704
0.04195945945945946 0.9876215738284704
0.04256756756756757 0.9876215738284704
0.042702702702702704 0.9876215738284704
0.043716216216216214 0.9876215738284704
0.04418918918918919 0.9876215738284704
0.044662162162162164 0.9876215738284704
0.044662162162162164 0.9885057471264368
0.04540540540540541 0.9885057471264368
0.04540540540540541 0.9893899204244032
0.046013513513513515 0.9893899204244032
0.04675675675675676 0.9893899204244032
0.046824324324324325 0.9893899204244032
0.04695945945945946 0.9893899204244032
0.04716216216216216 0.9893899204244032
0.0472972972972973 0.9893899204244032
0.04837837837837838 0.9893899204244032
0.04851351351351351 0.9893899204244032
0.04864864864864865 0.9893899204244032
0.048986486486486486 0.9893899204244032
0.04966216216216216 0.9893899204244032
0.049797297297297295 0.9893899204244032
0.05027027027027027 0.9893899204244032
0.05114864864864865 0.9893899204244032
0.05128378378378378 0.9893899204244032
0.051554054054054055 0.9893899204244032
0.05162162162162162 0.9893899204244032
0.051959459459459456 0.9893899204244032
0.0522972972972973 0.9893899204244032
0.05243243243243243 0.9893899204244032
0.052905405405405406 0.9893899204244032
0.05337837837837838 0.9893899204244032
0.05378378378378378 0.9893899204244032
0.053918918918918916 0.9893899204244032
0.05439189189189189 0.9893899204244032
0.05459459459459459 0.9893899204244032
0.0547972972972973 0.9893899204244032
0.05493243243243243 0.9893899204244032
0.0552027027027027 0.9893899204244032
0.055337837837837835 0.9893899204244032
0.05540540540540541 0.9893899204244032
0.05554054054054054 0.9893899204244032
0.055945945945945944 0.9893899204244032
0.056081081081081084 0.9893899204244032
0.05635135135135135 0.9893899204244032
0.056486486486486485 0.9893899204244032
0.05655405405405405 0.9893899204244032
0.05655405405405405 0.9902740937223696
0.05662162162162162 0.9902740937223696
0.05675675675675676 0.9902740937223696
0.057094594594594594 0.9902740937223696
0.05722972972972973 0.9902740937223696
0.057432432432432436 0.9902740937223696
0.0577027027027027 0.9902740937223696
0.05783783783783784 0.9902740937223696
0.058243243243243245 0.9902740937223696
0.058445945945945946 0.9902740937223696
0.05871621621621621 0.9902740937223696
0.05932432432432432 0.9902740937223696
0.060405405405405406 0.9902740937223696
0.06087837837837838 0.9902740937223696
0.061013513513513515 0.9902740937223696
0.061621621621621624 0.9902740937223696
0.06175675675675676 0.9902740937223696
0.0629054054054054 0.9902740937223696
0.06337837837837838 0.9902740937223696
0.06358108108108108 0.9902740937223696
0.06445945945945945 0.9902740937223696
0.0645945945945946 0.9902740937223696
0.06513513513513514 0.9902740937223696
0.0654054054054054 0.9902740937223696
0.06601351351351352 0.9902740937223696
0.06614864864864865 0.9902740937223696
0.06641891891891892 0.9902740937223696
0.06709459459459459 0.9902740937223696
0.06716216216216216 0.9902740937223696
0.06743243243243244 0.9902740937223696
0.06763513513513514 0.9902740937223696
0.06891891891891892 0.9902740937223696
0.06905405405405406 0.9902740937223696
0.06993243243243243 0.9902740937223696
0.07006756756756757 0.9902740937223696
0.07094594594594594 0.9902740937223696
0.07108108108108108 0.9902740937223696
0.07114864864864864 0.9902740937223696
0.07128378378378378 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07168918918918919 0.9902740937223696
0.07283783783783784 0.9902740937223696
0.07283783783783784 0.9911582670203359
0.07317567567567568 0.9911582670203359
0.07331081081081081 0.9911582670203359
0.07344594594594595 0.9911582670203359
0.07425675675675676 0.9911582670203359
0.0745945945945946 0.9911582670203359
0.0747972972972973 0.9911582670203359
0.075 0.9911582670203359
0.07581081081081081 0.9911582670203359
0.07614864864864865 0.9911582670203359
0.07635135135135135 0.9911582670203359
0.07662162162162162 0.9911582670203359
0.0770945945945946 0.9911582670203359
0.07722972972972973 0.9911582670203359
0.0772972972972973 0.9911582670203359
0.0775 0.9911582670203359
0.07763513513513513 0.9911582670203359
0.07763513513513513 0.9920424403183024
0.0779054054054054 0.9920424403183024
0.07851351351351352 0.9920424403183024
0.07898648648648648 0.9920424403183024
0.07925675675675675 0.9920424403183024
0.07939189189189189 0.9920424403183024
0.07993243243243243 0.9920424403183024
0.08006756756756757 0.9920424403183024
0.08047297297297297 0.9920424403183024
0.08135135135135135 0.9920424403183024
0.08155405405405405 0.9920424403183024
0.08168918918918919 0.9920424403183024
0.08175675675675675 0.9920424403183024
0.08189189189189189 0.9920424403183024
0.0825 0.9920424403183024
0.08263513513513514 0.9920424403183024
0.08297297297297297 0.9920424403183024
0.08317567567567567 0.9920424403183024
0.08391891891891892 0.9920424403183024
0.08412162162162162 0.9920424403183024
0.08418918918918919 0.9920424403183024
0.08479729729729729 0.9920424403183024
0.08533783783783784 0.9920424403183024
0.08587837837837838 0.9920424403183024
0.08608108108108108 0.9920424403183024
0.08621621621621621 0.9920424403183024
0.08662162162162163 0.9920424403183024
0.09162162162162162 0.9920424403183024
0.09175675675675676 0.9920424403183024
0.09222972972972973 0.9920424403183024
0.09243243243243243 0.9920424403183024
0.09263513513513513 0.9920424403183024
0.09351351351351352 0.9920424403183024
0.09445945945945947 0.9920424403183024
0.0945945945945946 0.9920424403183024
0.09493243243243243 0.9920424403183024
0.09506756756756757 0.9920424403183024
0.0952027027027027 0.9920424403183024
0.09533783783783784 0.9920424403183024
0.09587837837837838 0.9920424403183024
0.09601351351351352 0.9920424403183024
0.09655405405405405 0.9920424403183024
0.09668918918918919 0.9920424403183024
0.09722972972972974 0.9920424403183024
0.0975 0.9920424403183024
0.09777027027027027 0.9920424403183024
0.09912162162162162 0.9920424403183024
0.09932432432432432 0.9920424403183024
0.09959459459459459 0.9920424403183024
0.09972972972972972 0.9920424403183024
0.1 0.9920424403183024
0.10047297297297297 0.9920424403183024
0.10060810810810811 0.9920424403183024
0.10074324324324324 0.9920424403183024
0.10128378378378379 0.9920424403183024
0.10162162162162162 0.9920424403183024
0.10189189189189189 0.9920424403183024
0.10222972972972973 0.9920424403183024
0.10263513513513514 0.9920424403183024
0.10277027027027028 0.9920424403183024
0.10297297297297298 0.9920424403183024
0.10310810810810811 0.9920424403183024
0.10445945945945946 0.9920424403183024
0.10466216216216216 0.9920424403183024
0.10513513513513513 0.9920424403183024
0.10614864864864865 0.9920424403183024
0.10675675675675676 0.9920424403183024
0.10695945945945946 0.9920424403183024
0.1070945945945946 0.9920424403183024
0.10783783783783783 0.9920424403183024
0.10804054054054055 0.9920424403183024
0.10817567567567568 0.9920424403183024
0.10871621621621622 0.9920424403183024
0.10885135135135135 0.9920424403183024
0.10925675675675675 0.9920424403183024
0.1093918918918919 0.9920424403183024
0.10945945945945947 0.9920424403183024
0.10966216216216217 0.9920424403183024
0.11 0.9920424403183024
0.11027027027027027 0.9920424403183024
0.11094594594594595 0.9920424403183024
0.11121621621621622 0.9920424403183024
0.11155405405405405 0.9920424403183024
0.11189189189189189 0.9920424403183024
0.11202702702702702 0.9920424403183024
0.11222972972972974 0.9920424403183024
0.1122972972972973 0.9920424403183024
0.1127027027027027 0.9920424403183024
0.11439189189189189 0.9920424403183024
0.11452702702702702 0.9920424403183024
0.11513513513513514 0.9920424403183024
0.11527027027027027 0.9920424403183024
0.11614864864864864 0.9920424403183024
0.11614864864864864 0.9929266136162688
0.11668918918918919 0.9929266136162688
0.11668918918918919 0.9938107869142352
0.11702702702702703 0.9938107869142352
0.11736486486486486 0.9938107869142352
0.1175 0.9938107869142352
0.11763513513513514 0.9938107869142352
0.11837837837837838 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11945945945945946 0.9938107869142352
0.11966216216216216 0.9938107869142352
0.11993243243243243 0.9938107869142352
0.12006756756756756 0.9938107869142352
0.12054054054054054 0.9938107869142352
0.12101351351351351 0.9938107869142352
0.12114864864864865 0.9938107869142352
0.12182432432432433 0.9938107869142352
0.12202702702702703 0.9938107869142352
0.12236486486486486 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12344594594594595 0.9938107869142352
0.12358108108108108 0.9938107869142352
0.12391891891891892 0.9938107869142352
0.12452702702702703 0.9938107869142352
0.1247972972972973 0.9938107869142352
0.1247972972972973 0.9946949602122016
0.12486486486486487 0.9946949602122016
0.125 0.9946949602122016
0.12513513513513513 0.9946949602122016
0.12533783783783783 0.9946949602122016
0.1256081081081081 0.9946949602122016
0.12716216216216217 0.9946949602122016
0.1279054054054054 0.9946949602122016
0.12804054054054054 0.9946949602122016
0.12878378378378377 0.9946949602122016
0.1289189189189189 0.9946949602122016
0.12898648648648647 0.9946949602122016
0.12912162162162164 0.9946949602122016
0.12972972972972974 0.9946949602122016
0.13 0.9946949602122016
0.13128378378378378 0.9946949602122016
0.1314189189189189 0.9946949602122016
0.13175675675675674 0.9946949602122016
0.13216216216216217 0.9946949602122016
0.13222972972972974 0.9946949602122016
0.13385135135135134 0.9946949602122016
0.13405405405405404 0.9946949602122016
0.13405405405405404 0.995579133510168
0.13567567567567568 0.995579133510168
0.13709459459459458 0.995579133510168
0.13736486486486488 0.995579133510168
0.1379054054054054 0.995579133510168
0.13797297297297298 0.995579133510168
0.1383108108108108 0.995579133510168
0.13878378378378378 0.995579133510168
0.13891891891891892 0.995579133510168
0.13932432432432432 0.995579133510168
0.13945945945945945 0.995579133510168
0.13966216216216215 0.995579133510168
0.14 0.995579133510168
0.14013513513513515 0.995579133510168
0.14033783783783785 0.995579133510168
0.14054054054054055 0.995579133510168
0.14074324324324325 0.995579133510168
0.14108108108108108 0.995579133510168
0.14121621621621622 0.995579133510168
0.14135135135135135 0.995579133510168
0.14148648648648648 0.995579133510168
0.14162162162162162 0.995579133510168
0.14182432432432432 0.995579133510168
0.14189189189189189 0.995579133510168
0.14202702702702702 0.995579133510168
0.14216216216216215 0.995579133510168
0.1422972972972973 0.995579133510168
0.14310810810810812 0.995579133510168
0.14324324324324325 0.995579133510168
0.14432432432432432 0.995579133510168
0.14445945945945945 0.995579133510168
0.14486486486486486 0.995579133510168
0.1579054054054054 0.995579133510168
0.15804054054054054 0.995579133510168
0.15817567567567567 0.995579133510168
0.15912162162162163 0.995579133510168
0.1593918918918919 0.995579133510168
0.15966216216216217 0.995579133510168
0.1597972972972973 0.995579133510168
0.18101351351351352 0.995579133510168
0.1812837837837838 0.995579133510168
0.18155405405405406 0.995579133510168
0.18263513513513513 0.995579133510168
0.1829054054054054 0.995579133510168
0.18304054054054053 0.995579133510168
0.18351351351351353 0.995579133510168
0.18364864864864866 0.995579133510168
0.1839864864864865 0.995579133510168
0.18425675675675676 0.995579133510168
0.1843918918918919 0.995579133510168
0.18533783783783783 0.995579133510168
0.18547297297297297 0.995579133510168
0.18587837837837837 0.995579133510168
0.18641891891891893 0.995579133510168
0.18655405405405406 0.995579133510168
0.18675675675675676 0.995579133510168
0.1868918918918919 0.995579133510168
0.18695945945945946 0.995579133510168
0.1870945945945946 0.995579133510168
0.18722972972972973 0.995579133510168
0.18736486486486487 0.995579133510168
0.18797297297297297 0.995579133510168
0.18844594594594594 0.995579133510168
0.18878378378378377 0.995579133510168
0.18885135135135134 0.995579133510168
0.1895945945945946 0.995579133510168
0.18986486486486487 0.995579133510168
0.1904054054054054 0.995579133510168
0.1908108108108108 0.995579133510168
0.1920945945945946 0.995579133510168
0.19222972972972974 0.995579133510168
0.19283783783783784 0.995579133510168
0.19337837837837837 0.995579133510168
0.19385135135135134 0.995579133510168
0.19418918918918918 0.995579133510168
0.19452702702702704 0.995579133510168
0.19466216216216217 0.995579133510168
0.19493243243243244 0.995579133510168
0.19506756756756757 0.995579133510168
0.19513513513513514 0.995579133510168
0.19817567567567568 0.995579133510168
0.19824324324324324 0.995579133510168
0.2114864864864865 0.995579133510168
0.21216216216216216 0.995579133510168
0.2122972972972973 0.995579133510168
0.21283783783783783 0.995579133510168
0.21297297297297296 0.995579133510168
0.2133783783783784 0.995579133510168
0.21351351351351353 0.995579133510168
0.21364864864864866 0.995579133510168
0.2137837837837838 0.995579133510168
0.21466216216216216 0.995579133510168
0.21513513513513513 0.995579133510168
0.2152027027027027 0.995579133510168
0.21533783783783783 0.995579133510168
0.2156081081081081 0.995579133510168
0.21594594594594593 0.995579133510168
0.21635135135135136 0.995579133510168
0.21675675675675676 0.995579133510168
0.21695945945945946 0.995579133510168
0.2172972972972973 0.995579133510168
0.21743243243243243 0.995579133510168
0.21925675675675677 0.995579133510168
0.21966216216216217 0.995579133510168
0.2197972972972973 0.995579133510168
0.2204054054054054 0.995579133510168
0.2206081081081081 0.995579133510168
0.2222972972972973 0.995579133510168
0.22263513513513514 0.995579133510168
0.2237162162162162 0.995579133510168
0.2239189189189189 0.995579133510168
0.22472972972972974 0.995579133510168
0.22513513513513514 0.995579133510168
0.22527027027027027 0.995579133510168
0.2254054054054054 0.995579133510168
0.2262162162162162 0.995579133510168
0.22668918918918918 0.995579133510168
0.22804054054054054 0.995579133510168
0.22817567567567568 0.995579133510168
0.22864864864864864 0.995579133510168
0.22885135135135135 0.995579133510168
0.2289189189189189 0.995579133510168
0.22986486486486488 0.995579133510168
0.23013513513513514 0.995579133510168
0.23027027027027028 0.995579133510168
0.23033783783783784 0.995579133510168
0.23067567567567568 0.995579133510168
0.23094594594594595 0.995579133510168
0.23108108108108108 0.995579133510168
0.23135135135135135 0.995579133510168
0.23155405405405405 0.995579133510168
0.23209459459459458 0.995579133510168
0.23243243243243245 0.995579133510168
0.2327027027027027 0.995579133510168
0.23425675675675675 0.995579133510168
0.23662162162162162 0.995579133510168
0.23702702702702702 0.995579133510168
0.23743243243243242 0.995579133510168
0.2375 0.995579133510168
0.23763513513513512 0.995579133510168
0.23783783783783785 0.995579133510168
0.23797297297297298 0.995579133510168
0.23844594594594595 0.995579133510168
0.2385810810810811 0.995579133510168
0.23925675675675676 0.995579133510168
0.23945945945945946 0.995579133510168
0.23972972972972972 0.995579133510168
0.23993243243243242 0.995579133510168
0.24013513513513512 0.995579133510168
0.24074324324324325 0.995579133510168
0.2408783783783784 0.995579133510168
0.2412837837837838 0.995579133510168
0.24162162162162162 0.995579133510168
0.24175675675675676 0.995579133510168
0.24243243243243243 0.995579133510168
0.24263513513513513 0.995579133510168
0.2439864864864865 0.995579133510168
0.24432432432432433 0.995579133510168
0.2447972972972973 0.995579133510168
0.24493243243243243 0.995579133510168
0.24527027027027026 0.995579133510168
0.2464864864864865 0.995579133510168
0.2468918918918919 0.995579133510168
0.2472972972972973 0.995579133510168
0.24763513513513513 0.995579133510168
0.24783783783783783 0.995579133510168
0.24797297297297297 0.995579133510168
0.2481081081081081 0.995579133510168
0.24932432432432433 0.995579133510168
0.24945945945945946 0.995579133510168
0.2497972972972973 0.995579133510168
0.25 0.995579133510168
0.25114864864864866 0.995579133510168
0.2512837837837838 0.995579133510168
0.25195945945945947 0.995579133510168
0.25216216216216214 0.995579133510168
0.2533783783783784 0.995579133510168
0.2553378378378378 0.995579133510168
0.25635135135135134 0.995579133510168
0.2564864864864865 0.995579133510168
0.25851351351351354 0.995579133510168
0.25864864864864867 0.995579133510168
0.25891891891891894 0.995579133510168
0.2590540540540541 0.995579133510168
0.25932432432432434 0.995579133510168
0.2594594594594595 0.995579133510168
0.2604054054054054 0.995579133510168
0.26094594594594595 0.995579133510168
0.2611486486486487 0.995579133510168
0.26135135135135135 0.995579133510168
0.26175675675675675 0.995579133510168
0.2619594594594595 0.995579133510168
0.26256756756756755 0.995579133510168
0.2635135135135135 0.995579133510168
0.2641216216216216 0.995579133510168
0.2648648648648649 0.995579133510168
0.265 0.995579133510168
0.26513513513513515 0.995579133510168
0.2661486486486486 0.995579133510168
0.2665540540540541 0.995579133510168
0.26804054054054055 0.995579133510168
0.2681756756756757 0.995579133510168
0.2685135135135135 0.995579133510168
0.2686486486486486 0.995579133510168
0.2690540540540541 0.995579133510168
0.2691891891891892 0.995579133510168
0.2704054054054054 0.995579133510168
0.27175675675675676 0.995579133510168
0.2718918918918919 0.995579133510168
0.2725 0.995579133510168
0.27263513513513515 0.995579133510168
0.2727702702702703 0.995579133510168
0.27385135135135136 0.995579133510168
0.27405405405405403 0.995579133510168
0.2741216216216216 0.995579133510168
0.27425675675675676 0.995579133510168
0.2743918918918919 0.995579133510168
0.2745945945945946 0.995579133510168
0.27675675675675676 0.995579133510168
0.27695945945945943 0.995579133510168
0.2772972972972973 0.995579133510168
0.27743243243243243 0.995579133510168
0.27756756756756756 0.995579133510168
0.2777027027027027 0.995579133510168
0.27797297297297296 0.995579133510168
0.2781081081081081 0.995579133510168
0.27824324324324323 0.995579133510168
0.2785135135135135 0.995579133510168
0.27952702702702703 0.995579133510168
0.27966216216216216 0.995579133510168
0.2802027027027027 0.995579133510168
0.28033783783783783 0.995579133510168
0.2810135135135135 0.995579133510168
0.28114864864864864 0.995579133510168
0.28128378378378377 0.995579133510168
0.2814189189189189 0.995579133510168
0.28236486486486484 0.995579133510168
0.2825 0.995579133510168
0.2835135135135135 0.995579133510168
0.2839189189189189 0.995579133510168
0.2843243243243243 0.995579133510168
0.28445945945945944 0.995579133510168
0.2845945945945946 0.995579133510168
0.2847297297297297 0.995579133510168
0.28493243243243244 0.995579133510168
0.28506756756756757 0.995579133510168
0.2856081081081081 0.995579133510168
0.28581081081081083 0.995579133510168
0.28594594594594597 0.995579133510168
0.2864864864864865 0.995579133510168
0.2866891891891892 0.995579133510168
0.2879054054054054 0.995579133510168
0.2880405405405405 0.995579133510168
0.2881081081081081 0.995579133510168
0.28824324324324324 0.995579133510168
0.28905405405405404 0.995579133510168
0.2891891891891892 0.995579133510168
0.28986486486486485 0.995579133510168
0.29 0.995579133510168
0.2906081081081081 0.995579133510168
0.2910810810810811 0.995579133510168
0.29162162162162164 0.995579133510168
0.2917567567567568 0.995579133510168
0.29195945945945945 0.995579133510168
0.2920945945945946 0.995579133510168
0.2926351351351351 0.995579133510168
0.29277027027027025 0.995579133510168
0.29283783783783784 0.995579133510168
0.292972972972973 0.995579133510168
0.29317567567567565 0.995579133510168
0.2933783783783784 0.995579133510168
0.2939864864864865 0.995579133510168
0.2941891891891892 0.995579133510168
0.2954054054054054 0.995579133510168
0.29608108108108105 0.995579133510168
0.29614864864864865 0.995579133510168
0.2962837837837838 0.995579133510168
0.2963513513513514 0.995579133510168
0.29743243243243245 0.995579133510168
0.2977027027027027 0.995579133510168
0.2983783783783784 0.995579133510168
0.29858108108108106 0.995579133510168
0.29864864864864865 0.995579133510168
0.2987837837837838 0.995579133510168
0.29905405405405405 0.995579133510168
0.29912162162162165 0.995579133510168
0.2993243243243243 0.995579133510168
0.29952702702702705 0.995579133510168
0.2997297297297297 0.995579133510168
0.29986486486486486 0.995579133510168
0.3 0.995579133510168
0.30033783783783785 0.995579133510168
0.300472972972973 0.995579133510168
0.3009459459459459 0.995579133510168
0.3010135135135135 0.995579133510168
0.30114864864864865 0.995579133510168
0.3012837837837838 0.995579133510168
0.30148648648648646 0.995579133510168
0.3017567567567568 0.995579133510168
0.30364864864864866 0.995579133510168
0.3037837837837838 0.995579133510168
0.30385135135135133 0.995579133510168
0.30398648648648646 0.995579133510168
0.3041891891891892 0.995579133510168
0.305 0.995579133510168
0.3052027027027027 0.995579133510168
0.30608108108108106 0.995579133510168
0.3062837837837838 0.995579133510168
0.3064189189189189 0.995579133510168
0.30655405405405406 0.995579133510168
0.30722972972972973 0.995579133510168
0.30736486486486486 0.995579133510168
0.30743243243243246 0.995579133510168
0.3075675675675676 0.995579133510168
0.3077027027027027 0.995579133510168
0.30783783783783786 0.995579133510168
0.30817567567567566 0.995579133510168
0.3083108108108108 0.995579133510168
0.3087162162162162 0.995579133510168
0.30885135135135133 0.995579133510168
0.30925675675675673 0.995579133510168
0.3095945945945946 0.995579133510168
0.30972972972972973 0.995579133510168
0.30986486486486486 0.995579133510168
0.31033783783783786 0.995579133510168
0.3214864864864865 0.995579133510168
0.322027027027027 0.995579133510168
0.32222972972972974 0.995579133510168
0.3223648648648649 0.995579133510168
0.3227027027027027 0.995579133510168
0.3229054054054054 0.995579133510168
0.3232432432432432 0.995579133510168
0.32391891891891894 0.995579133510168
0.3241216216216216 0.995579133510168
0.32425675675675675 0.995579133510168
0.3249324324324324 0.995579133510168
0.32554054054054055 0.995579133510168
0.32594594594594595 0.995579133510168
0.3261486486486487 0.995579133510168
0.3262162162162162 0.995579133510168
0.3265540540540541 0.995579133510168
0.32722972972972975 0.995579133510168
0.3273648648648649 0.995579133510168
0.3275 0.995579133510168
0.32763513513513515 0.995579133510168
0.3281756756756757 0.995579133510168
0.32844594594594595 0.995579133510168
0.3285135135135135 0.995579133510168
0.33006756756756755 0.995579133510168
0.3304054054054054 0.995579133510168
0.33128378378378376 0.995579133510168
0.3314864864864865 0.995579133510168
0.3315540540540541 0.995579133510168
0.33216216216216216 0.995579133510168
0.3322972972972973 0.995579133510168
0.3324324324324324 0.995579133510168
0.33263513513513515 0.995579133510168
0.3328378378378378 0.995579133510168
0.3344594594594595 0.995579133510168
0.33466216216216216 0.995579133510168
0.3349324324324324 0.995579133510168
0.33506756756756756 0.995579133510168
0.33554054054054056 0.995579133510168
0.33574324324324323 0.995579133510168
0.33587837837837836 0.995579133510168
0.33635135135135136 0.995579133510168
0.33675675675675676 0.995579133510168
0.337027027027027 0.995579133510168
0.3375 0.995579133510168
0.3381756756756757 0.995579133510168
0.33824324324324323 0.995579133510168
0.3385135135135135 0.995579133510168
0.33885135135135136 0.995579133510168
0.33905405405405403 0.995579133510168
0.3391216216216216 0.995579133510168
0.33925675675675676 0.995579133510168
0.3393918918918919 0.995579133510168
0.33952702702702703 0.995579133510168
0.34128378378378377 0.995579133510168
0.34256756756756757 0.995579133510168
0.3427027027027027 0.995579133510168
0.34385135135135136 0.995579133510168
0.3439864864864865 0.995579133510168
0.34425675675675677 0.995579133510168
0.34452702702702703 0.995579133510168
0.34466216216216217 0.995579133510168
0.3447297297297297 0.995579133510168
0.34486486486486484 0.995579133510168
0.3452702702702703 0.995579133510168
0.34547297297297297 0.995579133510168
0.3456081081081081 0.995579133510168
0.34574324324324324 0.995579133510168
0.34594594594594597 0.995579133510168
0.3460810810810811 0.995579133510168
0.3464189189189189 0.995579133510168
0.34655405405405404 0.995579133510168
0.3476351351351351 0.995579133510168
0.34777027027027024 0.995579133510168
0.34790540540540543 0.995579133510168
0.34804054054054057 0.995579133510168
0.3485135135135135 0.995579133510168
0.34885135135135137 0.995579133510168
0.34952702702702704 0.995579133510168
0.3497297297297297 0.995579133510168
0.3502027027027027 0.995579133510168
0.350472972972973 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.3510810810810811 0.995579133510168
0.3516891891891892 0.995579133510168
0.3518243243243243 0.995579133510168
0.3522297297297297 0.995579133510168
0.35236486486486485 0.995579133510168
0.3525 0.995579133510168
0.3526351351351351 0.995579133510168
0.3529054054054054 0.995579133510168
0.3530405405405405 0.995579133510168
0.35331081081081084 0.995579133510168
0.3538513513513514 0.995579133510168
0.3550675675675676 0.995579133510168
0.35527027027027025 0.995579133510168
0.35621621621621624 0.995579133510168
0.3563513513513514 0.995579133510168
0.3577027027027027 0.995579133510168
0.357972972972973 0.995579133510168
0.35824324324324325 0.995579133510168
0.3585135135135135 0.995579133510168
0.35864864864864865 0.995579133510168
0.3588513513513514 0.995579133510168
0.3589864864864865 0.995579133510168
0.3593243243243243 0.995579133510168
0.3595945945945946 0.995579133510168
0.35986486486486485 0.995579133510168
0.36 0.995579133510168
0.3602027027027027 0.995579133510168
0.36033783783783785 0.995579133510168
0.3610135135135135 0.995579133510168
0.36114864864864865 0.995579133510168
0.3617567567567568 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3625675675675676 0.995579133510168
0.3627027027027027 0.995579133510168
0.3630405405405405 0.995579133510168
0.3634459459459459 0.995579133510168
0.36358108108108106 0.995579133510168
0.3637837837837838 0.995579133510168
0.36398648648648646 0.995579133510168
0.3642567567567568 0.995579133510168
0.3645945945945946 0.995579133510168
0.3647297297297297 0.995579133510168
0.36533783783783785 0.995579133510168
0.36567567567567566 0.995579133510168
0.36655405405405406 0.995579133510168
0.36675675675675673 0.995579133510168
0.36736486486486486 0.995579133510168
0.3675 0.995579133510168
0.3677027027027027 0.995579133510168
0.3681081081081081 0.995579133510168
0.3683783783783784 0.995579133510168
0.36844594594594593 0.995579133510168
0.36858108108108106 0.995579133510168
0.36864864864864866 0.995579133510168
0.36905405405405406 0.995579133510168
0.3691891891891892 0.995579133510168
0.3693243243243243 0.995579133510168
0.369527027027027 0.995579133510168
0.3697972972972973 0.995579133510168
0.3706081081081081 0.995579133510168
0.3708108108108108 0.995579133510168
0.37155405405405406 0.995579133510168
0.3716891891891892 0.995579133510168
0.3727027027027027 0.995579133510168
0.3731081081081081 0.995579133510168
0.3733108108108108 0.995579133510168
0.37344594594594593 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.37432432432432433 0.995579133510168
0.375472972972973 0.995579133510168
0.37560810810810813 0.995579133510168
0.37601351351351353 0.995579133510168
0.37614864864864866 0.995579133510168
0.3779054054054054 0.995579133510168
0.37804054054054054 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3783783783783784 0.995579133510168
0.3820945945945946 0.995579133510168
0.3829054054054054 0.995579133510168
0.38304054054054054 0.995579133510168
0.3833783783783784 0.995579133510168
0.38351351351351354 0.995579133510168
0.3840540540540541 0.995579133510168
0.3908108108108108 0.995579133510168
0.39087837837837835 0.995579133510168
0.3910135135135135 0.995579133510168
0.3919594594594595 0.995579133510168
0.3920945945945946 0.995579133510168
0.3922972972972973 0.995579133510168
0.3925 0.995579133510168
0.3931081081081081 0.995579133510168
0.3932432432432432 0.995579133510168
0.3943918918918919 0.995579133510168
0.3945945945945946 0.995579133510168
0.3947972972972973 0.995579133510168
0.395 0.995579133510168
0.39513513513513515 0.995579133510168
0.3954054054054054 0.995579133510168
0.39554054054054055 0.995579133510168
0.3956756756756757 0.995579133510168
0.39628378378378376 0.995579133510168
0.3968918918918919 0.995579133510168
0.397027027027027 0.995579133510168
0.3972972972972973 0.995579133510168
0.39763513513513515 0.995579133510168
0.3985135135135135 0.995579133510168
0.39878378378378376 0.995579133510168
0.3989864864864865 0.995579133510168
0.3999324324324324 0.995579133510168
0.40006756756756756 0.995579133510168
0.4012162162162162 0.995579133510168
0.40135135135135136 0.995579133510168
0.40243243243243243 0.995579133510168
0.40256756756756756 0.995579133510168
0.4035810810810811 0.995579133510168
0.40385135135135136 0.995579133510168
0.40824324324324324 0.995579133510168
0.40885135135135137 0.995579133510168
0.41054054054054057 0.995579133510168
0.4110810810810811 0.995579133510168
0.4118243243243243 0.995579133510168
0.4120945945945946 0.995579133510168
0.4137837837837838 0.995579133510168
0.41405405405405404 0.995579133510168
0.41412162162162164 0.995579133510168
0.4143243243243243 0.995579133510168
0.4158783783783784 0.995579133510168
0.4160135135135135 0.995579133510168
0.4166891891891892 0.995579133510168
0.4168243243243243 0.995579133510168
0.4168918918918919 0.995579133510168
0.4170945945945946 0.995579133510168
0.4172297297297297 0.995579133510168
0.4185810810810811 0.995579133510168
0.42033783783783785 0.995579133510168
0.4208108108108108 0.995579133510168
0.4209459459459459 0.995579133510168
0.4214864864864865 0.995579133510168
0.42162162162162165 0.995579133510168
0.4218243243243243 0.995579133510168
0.42195945945945945 0.995579133510168
0.4229054054054054 0.995579133510168
0.42317567567567566 0.995579133510168
0.4235135135135135 0.995579133510168
0.4237837837837838 0.995579133510168
0.4239864864864865 0.995579133510168
0.4242567567567568 0.995579133510168
0.42445945945945945 0.995579133510168
0.4252027027027027 0.995579133510168
0.42533783783783785 0.995579133510168
0.4254054054054054 0.995579133510168
0.4255405405405405 0.995579133510168
0.42567567567567566 0.995579133510168
0.4258783783783784 0.995579133510168
0.4268243243243243 0.995579133510168
0.4272972972972973 0.995579133510168
0.42743243243243245 0.995579133510168
0.4275 0.995579133510168
0.42824324324324325 0.995579133510168
0.4285135135135135 0.995579133510168
0.42864864864864866 0.995579133510168
0.4287162162162162 0.995579133510168
0.42986486486486486 0.9964633068081344
0.43 0.9964633068081344
0.43114864864864866 0.9964633068081344
0.4312837837837838 0.9964633068081344
0.43148648648648646 0.9964633068081344
0.4316216216216216 0.9964633068081344
0.43195945945945946 0.9964633068081344
0.4320945945945946 0.9964633068081344
0.4322972972972973 0.9964633068081344
0.4329054054054054 0.9964633068081344
0.43304054054054053 0.9964633068081344
0.43317567567567566 0.9964633068081344
0.4333783783783784 0.9964633068081344
0.4335135135135135 0.9964633068081344
0.4341891891891892 0.9964633068081344
0.43439189189189187 0.9964633068081344
0.434527027027027 0.9964633068081344
0.4347972972972973 0.9964633068081344
0.43533783783783786 0.9964633068081344
0.435472972972973 0.9964633068081344
0.43594594594594593 0.9964633068081344
0.43608108108108107 0.9964633068081344
0.43729729729729727 0.9964633068081344
0.4375 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.4383108108108108 0.9964633068081344
0.43925675675675674 0.9964633068081344
0.43925675675675674 0.9973474801061007
0.4393918918918919 0.9973474801061007
0.43966216216216214 0.9973474801061007
0.44155405405405407 0.9973474801061007
0.444527027027027 0.9973474801061007
0.44466216216216214 0.9973474801061007
0.4447972972972973 0.9973474801061007
0.4448648648648649 0.9973474801061007
0.445 0.9973474801061007
0.4452027027027027 0.9973474801061007
0.4454054054054054 0.9973474801061007
0.44547297297297295 0.9973474801061007
0.44594594594594594 0.9973474801061007
0.4460810810810811 0.9973474801061007
0.4462162162162162 0.9973474801061007
0.4475 0.9973474801061007
0.44763513513513514 0.9973474801061007
0.4481756756756757 0.9973474801061007
0.4483783783783784 0.9973474801061007
0.44851351351351354 0.9973474801061007
0.4487837837837838 0.9973474801061007
0.4494594594594595 0.9973474801061007
0.4495945945945946 0.9973474801061007
0.45047297297297295 0.9973474801061007
0.4506081081081081 0.9973474801061007
0.4507432432432432 0.9973474801061007
0.45087837837837835 0.9973474801061007
0.4512162162162162 0.9973474801061007
0.45135135135135135 0.9973474801061007
0.4515540540540541 0.9973474801061007
0.4522972972972973 0.9973474801061007
0.4524324324324324 0.9973474801061007
0.4528378378378378 0.9973474801061007
0.45304054054054055 0.9973474801061007
0.45337837837837835 0.9973474801061007
0.4537162162162162 0.9973474801061007
0.45425675675675675 0.9973474801061007
0.4543918918918919 0.9973474801061007
0.4549324324324324 0.9973474801061007
0.45506756756756755 0.9973474801061007
0.45675675675675675 0.9973474801061007
0.4569594594594595 0.9973474801061007
0.4579054054054054 0.9973474801061007
0.45804054054054055 0.9973474801061007
0.4581081081081081 0.9973474801061007
0.4583108108108108 0.9973474801061007
0.4614189189189189 0.9973474801061007
0.4616216216216216 0.9973474801061007
0.46222972972972975 0.9973474801061007
0.46297297297297296 0.9973474801061007
0.4633108108108108 0.9973474801061007
0.4635810810810811 0.9973474801061007
0.46385135135135136 0.9973474801061007
0.4639864864864865 0.9973474801061007
0.4643918918918919 0.9973474801061007
0.46466216216216216 0.9973474801061007
0.4656081081081081 0.9973474801061007
0.46574324324324323 0.9973474801061007
0.46621621621621623 0.9973474801061007
0.46695945945945944 0.9973474801061007
0.46709459459459457 0.9973474801061007
0.46736486486486484 0.9973474801061007
0.4675 0.9973474801061007
0.46763513513513516 0.9973474801061007
0.4677702702702703 0.9973474801061007
0.46804054054054056 0.9973474801061007
0.4681081081081081 0.9973474801061007
0.46824324324324323 0.9973474801061007
0.46905405405405404 0.9973474801061007
0.4693243243243243 0.9973474801061007
0.46959459459459457 0.9973474801061007
0.4697297297297297 0.9973474801061007
0.4702027027027027 0.9973474801061007
0.47040540540540543 0.9973474801061007
0.4710810810810811 0.9973474801061007
0.47121621621621623 0.9973474801061007
0.4714864864864865 0.9973474801061007
0.47162162162162163 0.9973474801061007
0.47331081081081083 0.9973474801061007
0.47344594594594597 0.9973474801061007
0.4737837837837838 0.9973474801061007
0.47445945945945944 0.9973474801061007
0.4756081081081081 0.9973474801061007
0.47574324324324324 0.9973474801061007
0.47635135135135137 0.9973474801061007
0.4764864864864865 0.9973474801061007
0.47871621621621624 0.9973474801061007
0.4788513513513514 0.9973474801061007
0.4801351351351351 0.9973474801061007
0.48027027027027025 0.9973474801061007
0.4808108108108108 0.9973474801061007
0.4810810810810811 0.9973474801061007
0.4826351351351351 0.9973474801061007
0.482972972972973 0.9973474801061007
0.48371621621621624 0.9973474801061007
0.4838513513513514 0.9973474801061007
0.4851351351351351 0.9973474801061007
0.485472972972973 0.9973474801061007
0.48567567567567566 0.9973474801061007
0.4858108108108108 0.9973474801061007
0.4864864864864865 0.9973474801061007
0.48662162162162165 0.9973474801061007
0.4868243243243243 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4870945945945946 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4887837837837838 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.48898648648648646 0.9973474801061007
0.4892567567567568 0.9973474801061007
0.48993243243243245 0.9973474801061007
0.4904054054054054 0.9973474801061007
0.49175675675675673 0.9973474801061007
0.4922297297297297 0.9973474801061007
0.49493243243243246 0.9973474801061007
0.4954054054054054 0.9973474801061007
0.4962837837837838 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.49689189189189187 0.9973474801061007
0.4972972972972973 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.497972972972973 0.9973474801061007
0.49864864864864866 0.9973474801061007
0.4987837837837838 0.9973474801061007
0.5002027027027027 0.9973474801061007
0.5003378378378378 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5006756756756757 0.9973474801061007
0.5011486486486486 0.9973474801061007
0.5013513513513513 0.9973474801061007
0.5025675675675676 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027702702702703 0.9973474801061007
0.5031081081081081 0.9973474801061007
0.5031756756756757 0.9973474801061007
0.5033108108108109 0.9973474801061007
0.5037162162162162 0.9973474801061007
0.5038513513513514 0.9973474801061007
0.5044594594594595 0.9973474801061007
0.5047297297297297 0.9973474801061007
0.505 0.9973474801061007
0.5051351351351351 0.9973474801061007
0.5061486486486486 0.9973474801061007
0.5062837837837838 0.9973474801061007
0.5066216216216216 0.9973474801061007
0.5068243243243243 0.9973474801061007
0.5072972972972973 0.9973474801061007
0.5075 0.9973474801061007
0.5083108108108109 0.9973474801061007
0.5093243243243243 0.9973474801061007
0.5095945945945946 0.9973474801061007
0.5097297297297297 0.9973474801061007
0.5108783783783784 0.9973474801061007
0.5110135135135135 0.9973474801061007
0.5114864864864865 0.9973474801061007
0.5116216216216216 0.9973474801061007
0.5122297297297297 0.9973474801061007
0.5123648648648649 0.9973474801061007
0.5125 0.9973474801061007
0.5126351351351351 0.9973474801061007
0.513445945945946 0.9973474801061007
0.5139864864864865 0.9973474801061007
0.5143918918918919 0.9973474801061007
0.514527027027027 0.9973474801061007
0.5149324324324325 0.9973474801061007
0.5151351351351351 0.9973474801061007
0.5158108108108108 0.9973474801061007
0.5159459459459459 0.9973474801061007
0.5172297297297297 0.9973474801061007
0.5173648648648649 0.9973474801061007
0.5192567567567568 0.9973474801061007
0.5193918918918919 0.9973474801061007
0.520472972972973 0.9973474801061007
0.5206756756756756 0.9973474801061007
0.5214864864864864 0.9973474801061007
0.5217567567567568 0.9973474801061007
0.5218243243243244 0.9973474801061007
0.5220270270270271 0.9973474801061007
0.5227702702702702 0.9973474801061007
0.5229054054054054 0.9973474801061007
0.5247972972972973 0.9973474801061007
0.5249324324324325 0.9973474801061007
0.5253378378378378 0.9973474801061007
0.525472972972973 0.9973474801061007
0.5271621621621622 0.9973474801061007
0.528445945945946 0.9973474801061007
0.528581081081081 0.9973474801061007
0.5286486486486487 0.9973474801061007
0.5288513513513513 0.9973474801061007
0.5293243243243243 0.9973474801061007
0.5294594594594595 0.9973474801061007
0.5304054054054054 0.9973474801061007
0.5306081081081081 0.9973474801061007
0.5318918918918919 0.9973474801061007
0.5320945945945946 0.9973474801061007
0.5322297297297297 0.9973474801061007
0.5326351351351352 0.9973474801061007
0.532972972972973 0.9973474801061007
0.5331081081081082 0.9973474801061007
0.5332432432432432 0.9973474801061007
0.5333783783783784 0.9973474801061007
0.5341216216216216 0.9973474801061007
0.5342567567567568 0.9973474801061007
0.5347972972972973 0.9973474801061007
0.5349324324324324 0.9973474801061007
0.5358108108108108 0.9973474801061007
0.5360135135135136 0.9973474801061007
0.5368243243243244 0.9973474801061007
0.5369594594594594 0.9973474801061007
0.5373648648648649 0.9973474801061007
0.5375 0.9973474801061007
0.5378378378378378 0.9973474801061007
0.5381081081081082 0.9973474801061007
0.538581081081081 0.9973474801061007
0.5388513513513513 0.9973474801061007
0.539054054054054 0.9973474801061007
0.5391891891891892 0.9973474801061007
0.5397297297297298 0.9973474801061007
0.5402027027027027 0.9973474801061007
0.5404054054054054 0.9973474801061007
0.5405405405405406 0.9973474801061007
0.5416891891891892 0.9973474801061007
0.5419594594594594 0.9973474801061007
0.5429054054054054 0.9973474801061007
0.5431081081081081 0.9973474801061007
0.5439864864864865 0.9973474801061007
0.5441216216216216 0.9973474801061007
0.5456756756756757 0.9973474801061007
0.5458108108108108 0.9973474801061007
0.5459459459459459 0.9973474801061007
0.5461486486486486 0.9973474801061007
0.5477027027027027 0.9973474801061007
0.5481081081081081 0.9973474801061007
0.5485810810810811 0.9973474801061007
0.5487162162162162 0.9973474801061007
0.5498648648648649 0.9973474801061007
0.5500675675675676 0.9973474801061007
0.5505405405405406 0.9973474801061007
0.5508108108108108 0.9973474801061007
0.5516216216216216 0.9973474801061007
0.5518243243243244 0.9973474801061007
0.5519594594594595 0.9973474801061007
0.5521621621621622 0.9973474801061007
0.5523648648648649 0.9973474801061007
0.5525675675675675 0.9973474801061007
0.5529054054054054 0.9973474801061007
0.5530405405405405 0.9973474801061007
0.5542567567567568 0.9973474801061007
0.5543918918918919 0.9973474801061007
0.5549324324324324 0.9973474801061007
0.5550675675675676 0.9973474801061007
0.5552027027027027 0.9973474801061007
0.5556081081081081 0.9973474801061007
0.5559459459459459 0.9973474801061007
0.5560810810810811 0.9973474801061007
0.5564864864864865 0.9973474801061007
0.5572972972972973 0.9973474801061007
0.5574324324324325 0.9973474801061007
0.5576351351351352 0.9973474801061007
0.5577702702702703 0.9973474801061007
0.5581081081081081 0.9973474801061007
0.5583108108108108 0.9973474801061007
0.5586486486486486 0.9973474801061007
0.5587837837837838 0.9973474801061007
0.5589189189189189 0.9973474801061007
0.5593243243243243 0.9973474801061007
0.5597972972972973 0.9973474801061007
0.5599324324324324 0.9973474801061007
0.5614189189189189 0.9973474801061007
0.5616891891891892 0.9973474801061007
0.5619594594594595 0.9973474801061007
0.5622297297297297 0.9973474801061007
0.5622972972972973 0.9973474801061007
0.5624324324324325 0.9973474801061007
0.5627027027027027 0.9973474801061007
0.5628378378378378 0.9973474801061007
0.563445945945946 0.9973474801061007
0.5639189189189189 0.9973474801061007
0.5653378378378379 0.9973474801061007
0.5654729729729729 0.9973474801061007
0.5656081081081081 0.9973474801061007
0.5657432432432432 0.9973474801061007
0.5660135135135135 0.9973474801061007
0.5661486486486487 0.9973474801061007
0.566554054054054 0.9973474801061007
0.5668243243243243 0.9973474801061007
0.5675 0.9973474801061007
0.5676351351351351 0.9973474801061007
0.5681081081081081 0.9973474801061007
0.5683783783783783 0.9973474801061007
0.5685810810810811 0.9973474801061007
0.5690540540540541 0.9973474801061007
0.5692567567567568 0.9973474801061007
0.5697972972972973 0.9973474801061007
0.57 0.9973474801061007
0.570472972972973 0.9973474801061007
0.5708108108108109 0.9973474801061007
0.5714864864864865 0.9973474801061007
0.572027027027027 0.9973474801061007
0.5725675675675675 0.9973474801061007
0.5727027027027027 0.9973474801061007
0.5728378378378378 0.9973474801061007
0.572972972972973 0.9973474801061007
0.5733783783783784 0.9973474801061007
0.5737162162162163 0.9973474801061007
0.5743243243243243 0.9973474801061007
0.5756081081081081 0.9973474801061007
0.5757432432432432 0.9973474801061007
0.5764189189189189 0.9973474801061007
0.576554054054054 0.9973474801061007
0.5780405405405405 0.9973474801061007
0.5784459459459459 0.9973474801061007
0.5800675675675676 0.9973474801061007
0.5803378378378379 0.9973474801061007
0.5814864864864865 0.9973474801061007
0.5822972972972973 0.9973474801061007
0.5828378378378378 0.9973474801061007
0.582972972972973 0.9973474801061007
0.5830405405405406 0.9973474801061007
0.5831756756756756 0.9973474801061007
0.5833783783783784 0.9973474801061007
0.5835135135135135 0.9973474801061007
0.5841216216216216 0.9973474801061007
0.5843918918918919 0.9973474801061007
0.5844594594594594 0.9973474801061007
0.5845945945945946 0.9973474801061007
0.5872972972972973 0.9973474801061007
0.5875675675675676 0.9973474801061007
0.5877027027027028 0.9973474801061007
0.5881081081081081 0.9973474801061007
0.5884459459459459 0.9973474801061007
0.5885810810810811 0.9973474801061007
0.5888513513513514 0.9973474801061007
0.5891891891891892 0.9973474801061007
0.5893918918918919 0.9973474801061007
0.5897972972972974 0.9973474801061007
0.5899324324324324 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5904054054054054 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5918243243243243 0.9973474801061007
0.592027027027027 0.9973474801061007
0.5925 0.9973474801061007
0.5935810810810811 0.9973474801061007
0.5938513513513514 0.9973474801061007
0.5943243243243244 0.9973474801061007
0.5944594594594594 0.9973474801061007
0.5949324324324324 0.9973474801061007
0.5950675675675675 0.9973474801061007
0.5955405405405405 0.9973474801061007
0.5956756756756757 0.9973474801061007
0.5963513513513513 0.9973474801061007
0.5964864864864865 0.9973474801061007
0.5967567567567568 0.9973474801061007
0.5969594594594595 0.9973474801061007
0.5977027027027026 0.9973474801061007
0.5979054054054054 0.9973474801061007
0.597972972972973 0.9973474801061007
0.5981081081081081 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5987837837837838 0.9973474801061007
0.5990540540540541 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.600945945945946 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6011486486486487 0.9973474801061007
0.6012837837837838 0.9973474801061007
0.601418918918919 0.9973474801061007
0.6018243243243243 0.9973474801061007
0.602027027027027 0.9973474801061007
0.602027027027027 0.9982316534040672
0.6023648648648648 0.9982316534040672
0.6025675675675676 0.9982316534040672
0.6029729729729729 0.9982316534040672
0.6033783783783784 0.9982316534040672
0.6035135135135136 0.9982316534040672
0.6036486486486486 0.9982316534040672
0.6040540540540541 0.9982316534040672
0.6043243243243244 0.9982316534040672
0.6044594594594594 0.9982316534040672
0.6047297297297297 0.9982316534040672
0.605 0.9982316534040672
0.6066216216216216 0.9982316534040672
0.6068918918918919 0.9982316534040672
0.6069594594594595 0.9982316534040672
0.6072297297297298 0.9982316534040672
0.6075675675675676 0.9982316534040672
0.6079729729729729 0.9982316534040672
0.6082432432432432 0.9982316534040672
0.6094594594594595 0.9982316534040672
0.6096621621621622 0.9982316534040672
0.6098648648648649 0.9982316534040672
0.61 0.9982316534040672
0.6100675675675675 0.9982316534040672
0.6103378378378378 0.9982316534040672
0.6112837837837838 0.9982316534040672
0.6121621621621621 0.9982316534040672
0.6126351351351351 0.9982316534040672
0.6128378378378379 0.9982316534040672
0.6131756756756757 0.9982316534040672
0.6133108108108108 0.9982316534040672
0.6133783783783784 0.9982316534040672
0.6135135135135135 0.9982316534040672
0.6137162162162162 0.9982316534040672
0.6138513513513514 0.9982316534040672
0.6139864864864865 0.9982316534040672
0.6143243243243244 0.9982316534040672
0.6147297297297297 0.9982316534040672
0.6152027027027027 0.9982316534040672
0.6156081081081081 0.9982316534040672
0.6158108108108108 0.9982316534040672
0.6160810810810811 0.9982316534040672
0.6166891891891891 0.9982316534040672
0.6168918918918919 0.9982316534040672
0.617027027027027 0.9982316534040672
0.6185135135135135 0.9982316534040672
0.6186486486486487 0.9982316534040672
0.6191891891891892 0.9982316534040672
0.6193243243243243 0.9982316534040672
0.6193918918918919 0.9982316534040672
0.62 0.9982316534040672
0.6206756756756757 0.9982316534040672
0.6208783783783783 0.9982316534040672
0.6210135135135135 0.9982316534040672
0.6212162162162163 0.9982316534040672
0.6212162162162163 0.9991158267020336
0.6212837837837838 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6224324324324324 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6227027027027027 0.9991158267020336
0.6230405405405406 0.9991158267020336
0.624054054054054 0.9991158267020336
0.6243243243243243 0.9991158267020336
0.6252027027027027 0.9991158267020336
0.6253378378378378 0.9991158267020336
0.6256756756756757 0.9991158267020336
0.625945945945946 0.9991158267020336
0.6260810810810811 0.9991158267020336
0.6262162162162163 0.9991158267020336
0.6263513513513513 0.9991158267020336
0.6264864864864865 0.9991158267020336
0.6266891891891891 0.9991158267020336
0.6267567567567568 0.9991158267020336
0.6295945945945945 0.9991158267020336
0.6299324324324325 0.9991158267020336
0.6300675675675675 0.9991158267020336
0.6303378378378378 0.9991158267020336
0.6310135135135135 0.9991158267020336
0.6320945945945946 0.9991158267020336
0.6322297297297297 0.9991158267020336
0.632972972972973 0.9991158267020336
0.6334459459459459 0.9991158267020336
0.6335810810810811 0.9991158267020336
0.6337162162162162 0.9991158267020336
0.6343243243243243 0.9991158267020336
0.6344594594594595 0.9991158267020336
0.6346621621621622 0.9991158267020336
0.635472972972973 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6358108108108108 0.9991158267020336
0.6360135135135135 0.9991158267020336
0.6362837837837838 0.9991158267020336
0.6364189189189189 0.9991158267020336
0.6371621621621621 0.9991158267020336
0.6382432432432432 0.9991158267020336
0.6383783783783784 0.9991158267020336
0.6393918918918919 0.9991158267020336
0.639527027027027 0.9991158267020336
0.6397972972972973 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6400675675675676 0.9991158267020336
0.6403378378378378 0.9991158267020336
0.6412837837837838 0.9991158267020336
0.6414189189189189 0.9991158267020336
0.6424324324324324 0.9991158267020336
0.6425675675675676 0.9991158267020336
0.6437837837837838 0.9991158267020336
0.643918918918919 0.9991158267020336
0.6447297297297298 0.9991158267020336
0.6448648648648648 0.9991158267020336
0.6462837837837838 0.9991158267020336
0.6464189189189189 0.9991158267020336
0.6466891891891892 0.9991158267020336
0.6469594594594594 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6474324324324324 0.9991158267020336
0.6477702702702702 0.9991158267020336
0.647972972972973 0.9991158267020336
0.6483783783783784 0.9991158267020336
0.648581081081081 0.9991158267020336
0.6488513513513513 0.9991158267020336
0.649054054054054 0.9991158267020336
0.6494594594594595 0.9991158267020336
0.6497297297297298 0.9991158267020336
0.6502027027027028 0.9991158267020336
0.6503378378378378 0.9991158267020336
0.6506081081081081 0.9991158267020336
0.6510135135135136 0.9991158267020336
0.6524324324324324 0.9991158267020336
0.6525675675675676 0.9991158267020336
0.6527027027027027 0.9991158267020336
0.652972972972973 0.9991158267020336
0.6531081081081082 0.9991158267020336
0.6537162162162162 0.9991158267020336
0.6541891891891892 0.9991158267020336
0.655 0.9991158267020336
0.6554054054054054 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6558783783783784 0.9991158267020336
0.6562162162162162 0.9991158267020336
0.6568918918918919 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6581756756756757 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6585135135135135 0.9991158267020336
0.6586486486486487 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.6600675675675676 0.9991158267020336
0.6611486486486486 0.9991158267020336
0.6638513513513513 0.9991158267020336
0.6641891891891892 0.9991158267020336
0.6643243243243243 0.9991158267020336
0.6646621621621621 0.9991158267020336
0.6647972972972973 0.9991158267020336
0.6649324324324324 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6656756756756756 0.9991158267020336
0.6658108108108108 0.9991158267020336
0.6661486486486486 0.9991158267020336
0.6662837837837838 0.9991158267020336
0.6664189189189189 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6666891891891892 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6670945945945946 0.9991158267020336
0.6672297297297297 0.9991158267020336
0.6675675675675675 0.9991158267020336
0.6681756756756757 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6683783783783783 0.9991158267020336
0.668445945945946 0.9991158267020336
0.6693243243243243 0.9991158267020336
0.6700675675675676 0.9991158267020336
0.6704729729729729 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6710810810810811 0.9991158267020336
0.6714864864864865 0.9991158267020336
0.6835135135135135 0.9991158267020336
0.6846621621621621 0.9991158267020336
0.6847972972972973 0.9991158267020336
0.6850675675675676 0.9991158267020336
0.6852027027027027 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858108108108109 0.9991158267020336
0.6859459459459459 0.9991158267020336
0.6863513513513514 0.9991158267020336
0.6872972972972973 0.9991158267020336
0.6875675675675675 0.9991158267020336
0.6877027027027027 0.9991158267020336
0.6879054054054055 0.9991158267020336
0.6881756756756757 0.9991158267020336
0.6882432432432433 0.9991158267020336
0.6883783783783783 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.69 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6906081081081081 0.9991158267020336
0.6908108108108109 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6962837837837837 0.9991158267020336
0.6980405405405405 0.9991158267020336
0.6983108108108108 0.9991158267020336
0.698445945945946 0.9991158267020336
0.6989864864864865 0.9991158267020336
0.6991216216216216 0.9991158267020336
0.6993918918918919 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6997972972972973 0.9991158267020336
0.6999324324324324 0.9991158267020336
0.7003378378378379 0.9991158267020336
0.7008783783783784 0.9991158267020336
0.7014189189189189 0.9991158267020336
0.7018243243243243 0.9991158267020336
0.7019594594594595 0.9991158267020336
0.7026351351351351 0.9991158267020336
0.702972972972973 0.9991158267020336
0.7034459459459459 0.9991158267020336
0.7035810810810811 0.9991158267020336
0.7037162162162162 0.9991158267020336
0.7040540540540541 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7056756756756757 0.9991158267020336
0.7057432432432432 0.9991158267020336
0.706418918918919 0.9991158267020336
0.7064864864864865 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7078378378378378 0.9991158267020336
0.7082432432432433 0.9991158267020336
0.7085135135135135 0.9991158267020336
0.7089864864864864 0.9991158267020336
0.7093918918918919 0.9991158267020336
0.7097972972972973 0.9991158267020336
0.7102702702702702 0.9991158267020336
0.7108108108108108 0.9991158267020336
0.710945945945946 0.9991158267020336
0.712027027027027 0.9991158267020336
0.7123648648648648 0.9991158267020336
0.7125675675675676 0.9991158267020336
0.7127702702702703 0.9991158267020336
0.7132432432432433 0.9991158267020336
0.7133783783783784 0.9991158267020336
0.7135810810810811 0.9991158267020336
0.7138513513513514 0.9991158267020336
0.7152027027027027 0.9991158267020336
0.7155405405405405 0.9991158267020336
0.7156756756756757 0.9991158267020336
0.7158783783783784 0.9991158267020336
0.7162162162162162 0.9991158267020336
0.716554054054054 0.9991158267020336
0.7168243243243243 0.9991158267020336
0.7171621621621621 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7174324324324325 0.9991158267020336
0.7178378378378378 0.9991158267020336
0.7185135135135136 0.9991158267020336
0.7186486486486486 0.9991158267020336
0.7187162162162162 0.9991158267020336
0.7188513513513514 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7197297297297297 0.9991158267020336
0.7200675675675675 0.9991158267020336
0.7202702702702702 0.9991158267020336
0.721554054054054 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.7222972972972973 0.9991158267020336
0.7226351351351351 0.9991158267020336
0.7227702702702703 0.9991158267020336
0.7228378378378378 0.9991158267020336
0.7233108108108108 0.9991158267020336
0.7235810810810811 0.9991158267020336
0.7237162162162162 0.9991158267020336
0.7238513513513514 0.9991158267020336
0.7242567567567567 0.9991158267020336
0.7257432432432432 0.9991158267020336
0.725945945945946 0.9991158267020336
0.7345945945945946 0.9991158267020336
0.7352027027027027 0.9991158267020336
0.7355405405405405 0.9991158267020336
0.736554054054054 0.9991158267020336
0.7373648648648649 0.9991158267020336
0.7380405405405406 0.9991158267020336
0.7381756756756757 0.9991158267020336
0.7386486486486487 0.9991158267020336
0.7388513513513514 0.9991158267020336
0.7389864864864865 0.9991158267020336
0.7397297297297297 0.9991158267020336
0.7398648648648649 0.9991158267020336
0.7403378378378378 0.9991158267020336
0.7405405405405405 0.9991158267020336
0.7412162162162163 0.9991158267020336
0.7414189189189189 0.9991158267020336
0.7416216216216216 0.9991158267020336
0.7417567567567568 0.9991158267020336
0.7425 0.9991158267020336
0.7425675675675676 0.9991158267020336
0.7433783783783784 0.9991158267020336
0.7437162162162162 0.9991158267020336
0.7445945945945946 0.9991158267020336
0.7447297297297297 0.9991158267020336
0.7447972972972973 0.9991158267020336
0.7449324324324325 0.9991158267020336
0.7458783783783783 0.9991158267020336
0.7460135135135135 0.9991158267020336
0.7465540540540541 0.9991158267020336
0.7470945945945946 0.9991158267020336
0.7472297297297297 0.9991158267020336
0.7479054054054054 0.9991158267020336
0.7481081081081081 0.9991158267020336
0.7482432432432432 0.9991158267020336
0.7483108108108109 0.9991158267020336
0.7485135135135135 0.9991158267020336
0.7500675675675675 0.9991158267020336
0.7504054054054055 0.9991158267020336
0.7506081081081081 0.9991158267020336
0.7508783783783783 0.9991158267020336
0.7515540540540541 0.9991158267020336
0.7517567567567568 0.9991158267020336
0.7525675675675676 0.9991158267020336
0.7527027027027027 0.9991158267020336
0.7527702702702703 0.9991158267020336
0.7537837837837837 0.9991158267020336
0.7541891891891892 0.9991158267020336
0.7543243243243243 0.9991158267020336
0.7548648648648648 0.9991158267020336
0.7555405405405405 0.9991158267020336
0.7556756756756757 0.9991158267020336
0.7564189189189189 0.9991158267020336
0.7565540540540541 0.9991158267020336
0.7572297297297297 0.9991158267020336
0.7573648648648649 0.9991158267020336
0.7577702702702702 0.9991158267020336
0.7593243243243243 0.9991158267020336
0.7615540540540541 0.9991158267020336
0.7617567567567568 0.9991158267020336
0.7629054054054054 0.9991158267020336
0.7637162162162162 0.9991158267020336
0.7642567567567567 0.9991158267020336
0.7647297297297297 0.9991158267020336
0.7648648648648648 0.9991158267020336
0.7656081081081081 0.9991158267020336
0.7656756756756756 0.9991158267020336
0.7658108108108108 0.9991158267020336
0.7660135135135135 0.9991158267020336
0.7661486486486486 0.9991158267020336
0.7665540540540541 0.9991158267020336
0.7666891891891892 0.9991158267020336
0.7670270270270271 0.9991158267020336
0.7682432432432432 0.9991158267020336
0.7683108108108108 0.9991158267020336
0.768445945945946 0.9991158267020336
0.7707432432432433 0.9991158267020336
0.7708783783783784 0.9991158267020336
0.7735135135135135 0.9991158267020336
0.774054054054054 0.9991158267020336
0.7752027027027028 0.9991158267020336
0.7754054054054054 0.9991158267020336
0.7766891891891892 0.9991158267020336
0.7776351351351352 0.9991158267020336
0.7777702702702702 0.9991158267020336
0.7783783783783784 0.9991158267020336
0.7785135135135135 0.9991158267020336
0.779054054054054 0.9991158267020336
0.779527027027027 0.9991158267020336
0.7799324324324325 0.9991158267020336
0.7811486486486486 0.9991158267020336
0.7816216216216216 0.9991158267020336
0.7817567567567567 0.9991158267020336
0.7818918918918919 0.9991158267020336
0.782027027027027 0.9991158267020336
0.7820945945945946 0.9991158267020336
0.7822297297297297 0.9991158267020336
0.7824324324324324 0.9991158267020336
0.7826351351351352 0.9991158267020336
0.783918918918919 0.9991158267020336
0.784054054054054 0.9991158267020336
0.784527027027027 0.9991158267020336
0.785 0.9991158267020336
0.7856081081081081 0.9991158267020336
0.7857432432432433 0.9991158267020336
0.7864189189189189 0.9991158267020336
0.7866216216216216 0.9991158267020336
0.7867567567567567 0.9991158267020336
0.7868918918918919 0.9991158267020336
0.7869594594594594 0.9991158267020336
0.7871621621621622 0.9991158267020336
0.7872297297297297 0.9991158267020336
0.7874324324324324 0.9991158267020336
0.7882432432432432 0.9991158267020336
0.7885135135135135 0.9991158267020336
0.788581081081081 0.9991158267020336
0.7887837837837838 0.9991158267020336
0.789054054054054 0.9991158267020336
0.7896621621621621 0.9991158267020336
0.7898648648648648 0.9991158267020336
0.7903378378378378 0.9991158267020336
0.7904729729729729 0.9991158267020336
0.7906081081081081 0.9991158267020336
0.7908108108108108 0.9991158267020336
0.7912162162162162 0.9991158267020336
0.7913513513513514 0.9991158267020336
0.7917567567567567 0.9991158267020336
0.7918918918918919 0.9991158267020336
0.7926351351351352 0.9991158267020336
0.7928378378378378 0.9991158267020336
0.7929054054054054 0.9991158267020336
0.7931081081081081 0.9991158267020336
0.7946621621621621 0.9991158267020336
0.7948648648648649 0.9991158267020336
0.795 0.9991158267020336
0.7969594594594595 0.9991158267020336
0.7971621621621622 0.9991158267020336
0.7972297297297297 0.9991158267020336
0.7975 0.9991158267020336
0.7975675675675675 0.9991158267020336
0.7978378378378378 0.9991158267020336
0.7980405405405405 0.9991158267020336
0.7981756756756757 0.9991158267020336
0.7983783783783783 0.9991158267020336
0.7986486486486486 0.9991158267020336
0.7989864864864865 0.9991158267020336
0.7991891891891892 0.9991158267020336
0.7993243243243243 0.9991158267020336
0.799527027027027 0.9991158267020336
0.8006081081081081 0.9991158267020336
0.8007432432432432 0.9991158267020336
0.8008108108108108 0.9991158267020336
0.8009459459459459 0.9991158267020336
0.801554054054054 0.9991158267020336
0.8016891891891892 0.9991158267020336
0.8018243243243244 0.9991158267020336
0.8019594594594595 0.9991158267020336
0.8023648648648649 0.9991158267020336
0.8027702702702703 0.9991158267020336
0.8031756756756757 0.9991158267020336
0.8033108108108108 0.9991158267020336
0.8038513513513513 0.9991158267020336
0.8041216216216216 0.9991158267020336
0.8043918918918919 0.9991158267020336
0.8047972972972973 0.9991158267020336
0.8075 0.9991158267020336
0.8135135135135135 0.9991158267020336
0.8147297297297297 0.9991158267020336
0.815 0.9991158267020336
0.8153378378378379 0.9991158267020336
0.8156081081081081 0.9991158267020336
0.8158783783783784 0.9991158267020336
0.8164189189189189 0.9991158267020336
0.816554054054054 0.9991158267020336
0.8177027027027027 0.9991158267020336
0.8197297297297297 0.9991158267020336
0.82 0.9991158267020336
0.8202702702702702 0.9991158267020336
0.820472972972973 0.9991158267020336
0.8211486486486487 0.9991158267020336
0.8213513513513514 0.9991158267020336
0.8219594594594595 0.9991158267020336
0.8223648648648648 0.9991158267020336
0.8224324324324325 0.9991158267020336
0.8225675675675675 0.9991158267020336
0.8231081081081081 0.9991158267020336
0.8235135135135135 0.9991158267020336
0.8237162162162163 0.9991158267020336
0.8243918918918919 0.9991158267020336
0.8244594594594594 0.9991158267020336
0.8245945945945946 0.9991158267020336
0.8246621621621621 0.9991158267020336
0.8252702702702702 0.9991158267020336
0.8253378378378379 0.9991158267020336
0.825472972972973 0.9991158267020336
0.8257432432432432 0.9991158267020336
0.8261486486486487 0.9991158267020336
0.8273648648648648 0.9991158267020336
0.8275 0.9991158267020336
0.8278378378378378 0.9991158267020336
0.827972972972973 0.9991158267020336
0.8291216216216216 0.9991158267020336
0.8292567567567568 0.9991158267020336
0.8296621621621622 0.9991158267020336
0.8297972972972973 0.9991158267020336
0.830472972972973 0.9991158267020336
0.8308108108108108 0.9991158267020336
0.8313513513513513 0.9991158267020336
0.8321621621621622 0.9991158267020336
0.8335810810810811 0.9991158267020336
0.8337162162162162 0.9991158267020336
0.8341216216216216 0.9991158267020336
0.8342567567567568 0.9991158267020336
0.8350675675675676 0.9991158267020336
0.8352027027027027 0.9991158267020336
0.8356756756756757 0.9991158267020336
0.8358108108108108 0.9991158267020336
0.8362837837837838 0.9991158267020336
0.8487162162162162 0.9991158267020336
0.8488513513513514 0.9991158267020336
0.849527027027027 0.9991158267020336
0.8496621621621622 0.9991158267020336
0.8503378378378378 0.9991158267020336
0.8506081081081082 0.9991158267020336
0.8507432432432432 0.9991158267020336
0.8512162162162162 0.9991158267020336
0.8517567567567568 0.9991158267020336
0.8522297297297298 0.9991158267020336
0.8523648648648648 0.9991158267020336
0.8525 0.9991158267020336
0.8528378378378378 0.9991158267020336
0.8531081081081081 0.9991158267020336
0.8532432432432432 0.9991158267020336
0.8534459459459459 0.9991158267020336
0.8535810810810811 0.9991158267020336
0.8539189189189189 0.9991158267020336
0.8540540540540541 0.9991158267020336
0.8541891891891892 0.9991158267020336
0.8543243243243244 0.9991158267020336
0.8543918918918919 0.9991158267020336
0.8543918918918919 1.0
0.8547297297297297 1.0
0.8557432432432432 1.0
0.8567567567567568 1.0
0.8585135135135135 1.0
0.8597297297297297 1.0
0.8611486486486486 1.0
0.8616216216216216 1.0
0.8617567567567568 1.0
0.8625 1.0
0.8629729729729729 1.0
0.8636486486486487 1.0
0.8639864864864865 1.0
0.8641216216216216 1.0
0.8641891891891892 1.0
0.8644594594594595 1.0
0.8649324324324325 1.0
0.8651351351351352 1.0
0.8653378378378378 1.0
0.8656081081081081 1.0
0.8658108108108108 1.0
0.865945945945946 1.0
0.8669594594594595 1.0
0.8670945945945946 1.0
0.8674324324324324 1.0
0.8676351351351351 1.0
0.8678378378378379 1.0
0.8679729729729729 1.0
0.8687162162162162 1.0
0.869054054054054 1.0
0.8691216216216217 1.0
0.8696621621621622 1.0
0.8697297297297297 1.0
0.8705405405405405 1.0
0.8707432432432433 1.0
0.8718918918918919 1.0
0.8725 1.0
0.8726351351351351 1.0
0.8733108108108109 1.0
0.8734459459459459 1.0
0.8758108108108108 1.0
0.8760810810810811 1.0
0.8761486486486486 1.0
0.8762837837837838 1.0
0.8787837837837837 1.0
0.879054054054054 1.0
0.8793243243243243 1.0
0.8794594594594595 1.0
0.8796621621621622 1.0
0.8797972972972973 1.0
0.8801351351351351 1.0
0.8805405405405405 1.0
0.8813513513513513 1.0
0.8816891891891891 1.0
0.8820270270270271 1.0
0.8821621621621621 1.0
0.8822972972972973 1.0
0.8825675675675676 1.0
0.8827027027027027 1.0
0.8829054054054054 1.0
0.8830405405405405 1.0
0.8831756756756757 1.0
0.8833783783783784 1.0
0.884054054054054 1.0
0.8855405405405405 1.0
0.8856756756756756 1.0
0.8858783783783784 1.0
0.8860135135135135 1.0
0.8868918918918919 1.0
0.8870945945945946 1.0
0.8874324324324324 1.0
0.8875675675675676 1.0
0.8878378378378379 1.0
0.887972972972973 1.0
0.8881081081081081 1.0
0.89 1.0
0.8910135135135135 1.0
0.8915540540540541 1.0
0.8916891891891892 1.0
0.8918918918918919 1.0
0.8931081081081081 1.0
0.8932432432432432 1.0
0.8935135135135135 1.0
0.8942567567567568 1.0
0.8945945945945946 1.0
0.895 1.0
0.8952702702702703 1.0
0.8968243243243244 1.0
0.8971621621621622 1.0
0.8972972972972973 1.0
0.8975 1.0
0.8976351351351352 1.0
0.8978378378378379 1.0
0.9 1.0
0.9005405405405406 1.0
0.9006081081081081 1.0
0.9007432432432433 1.0
0.9008783783783784 1.0
0.9010810810810811 1.0
0.9025675675675676 1.0
0.9027027027027027 1.0
0.903581081081081 1.0
0.9045945945945946 1.0
0.9048648648648648 1.0
0.9052027027027028 1.0
0.9057432432432433 1.0
0.9058783783783784 1.0
0.9061486486486486 1.0
0.9062837837837838 1.0
0.9065540540540541 1.0
0.9066891891891892 1.0
0.9075 1.0
0.9083108108108108 1.0
0.9091891891891892 1.0
0.9099324324324324 1.0
0.9101351351351351 1.0
0.9102702702702703 1.0
0.910472972972973 1.0
0.9106081081081081 1.0
0.9108783783783784 1.0
0.9110135135135136 1.0
0.9114864864864864 1.0
0.9118243243243244 1.0
0.9119594594594594 1.0
0.918581081081081 1.0
0.9200675675675676 1.0
0.9211486486486486 1.0
0.9212162162162162 1.0
0.9216891891891892 1.0
0.9223648648648649 1.0
0.9226351351351352 1.0
0.9227702702702703 1.0
0.9253378378378379 1.0
0.9272297297297297 1.0
0.927972972972973 1.0
0.9280405405405405 1.0
0.9286486486486486 1.0
0.9288513513513513 1.0
0.9289864864864865 1.0
0.9309459459459459 1.0
0.9310810810810811 1.0
0.9317567567567567 1.0
0.9320945945945946 1.0
0.9325 1.0
0.9326351351351352 1.0
0.9333783783783783 1.0
0.9338513513513513 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9345270270270271 1.0
0.9346621621621621 1.0
0.9354054054054054 1.0
0.9355405405405406 1.0
0.9358108108108109 1.0
0.9359459459459459 1.0
0.9363513513513514 1.0
0.936554054054054 1.0
0.9375675675675675 1.0
0.9378378378378378 1.0
0.9379054054054055 1.0
0.9380405405405405 1.0
0.938445945945946 1.0
0.9385810810810811 1.0
0.9395270270270271 1.0
0.9397297297297297 1.0
0.9398648648648649 1.0
0.9404729729729729 1.0
0.9408783783783784 1.0
0.9414189189189189 1.0
0.941554054054054 1.0
0.9416891891891892 1.0
0.9452702702702702 1.0
0.9460810810810811 1.0
0.9462162162162162 1.0
0.9473648648648648 1.0
0.9475 1.0
0.9475675675675675 1.0
0.9477702702702703 1.0
0.9493918918918919 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9527702702702703 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541891891891892 1.0
0.9543243243243243 1.0
0.955 1.0
0.9551351351351351 1.0
0.9556081081081081 1.0
0.9557432432432432 1.0
0.9558108108108108 1.0
0.9560135135135135 1.0
0.956081081081081 1.0
0.9562162162162162 1.0
0.9562837837837838 1.0
0.956418918918919 1.0
0.9583783783783784 1.0
0.9585810810810811 1.0
0.9586486486486486 1.0
0.9591216216216216 1.0
0.9591891891891892 1.0
0.9593243243243244 1.0
0.9595270270270271 1.0
0.9596621621621622 1.0
0.9608108108108108 1.0
0.9612837837837838 1.0
0.961418918918919 1.0
0.9616216216216216 1.0
0.962027027027027 1.0
0.9621621621621622 1.0
0.9627702702702703 1.0
0.9633108108108108 1.0
0.9635810810810811 1.0
0.9636486486486486 1.0
0.9637837837837838 1.0
0.9639189189189189 1.0
0.9640540540540541 1.0
0.9643243243243244 1.0
0.9645945945945946 1.0
0.9646621621621622 1.0
0.9648648648648649 1.0
0.965 1.0
0.9652027027027027 1.0
0.9652702702702702 1.0
0.9655405405405405 1.0
0.9660135135135135 1.0
0.966554054054054 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9697972972972972 1.0
0.9703378378378379 1.0
0.9707432432432432 1.0
0.9713513513513513 1.0
0.9716216216216216 1.0
0.9718918918918918 1.0
0.9725 1.0
0.9725675675675676 1.0
0.9728378378378378 1.0
0.972972972972973 1.0
0.9731081081081081 1.0
0.9737162162162162 1.0
0.9739864864864864 1.0
0.9751351351351352 1.0
0.9753378378378378 1.0
0.976081081081081 1.0
0.9762162162162162 1.0
0.9763513513513513 1.0
0.9766216216216216 1.0
0.9766891891891892 1.0
0.9768243243243243 1.0
0.9775 1.0
0.9776351351351351 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.98 1.0
0.9802027027027027 1.0
0.9829054054054054 1.0
0.9831081081081081 1.0
0.9834459459459459 1.0
0.9837162162162162 1.0
0.9841216216216216 1.0
0.9842567567567567 1.0
0.9849324324324324 1.0
0.9850675675675675 1.0
0.9858783783783783 1.0
0.9861486486486486 1.0
0.9862162162162162 1.0
0.986554054054054 1.0
0.9868243243243243 1.0
0.987027027027027 1.0
0.9873648648648649 1.0
0.9875675675675676 1.0
0.9885810810810811 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989527027027027 1.0
0.9915540540540541 1.0
0.9916891891891891 1.0
0.9922297297297298 1.0
0.9925 1.0
0.9927702702702703 1.0
0.9929054054054054 1.0
0.9937162162162162 1.0
0.9938513513513514 1.0
0.9942567567567567 1.0
0.9943918918918919 1.0
0.9964189189189189 1.0
0.9965540540540541 1.0
1.0 1.0


==> rocs/mb_dnn_mb_cg.txt <==
0.0 0.0
6.756756756756757e-05 0.8638373121131742
6.756756756756757e-05 0.8806366047745358
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
6.756756756756757e-05 0.8956675508399646
0.00013513513513513514 0.8956675508399646
0.00013513513513513514 0.8974358974358975
0.00013513513513513514 0.8992042440318302
0.00013513513513513514 0.900972590627763
0.00013513513513513514 0.9027409372236959
0.00013513513513513514 0.9115826702033598
0.00013513513513513514 0.9133510167992926
0.00013513513513513514 0.9213085764809903
0.0002027027027027027 0.9213085764809903
0.0002027027027027027 0.9221927497789567
0.0002702702702702703 0.9221927497789567
0.0002702702702702703 0.9266136162687887
0.00033783783783783786 0.9266136162687887
0.00033783783783783786 0.9283819628647215
0.00033783783783783786 0.9301503094606542
0.00033783783783783786 0.9319186560565871
0.0004054054054054054 0.9319186560565871
0.0004054054054054054 0.9389920424403183
0.00047297297297297297 0.9389920424403183
0.00047297297297297297 0.9434129089301503
0.00047297297297297297 0.9522546419098143
0.0006081081081081081 0.9522546419098143
0.0006081081081081081 0.9531388152077808
0.0007432432432432432 0.9531388152077808
0.0007432432432432432 0.9549071618037135
0.0008783783783783784 0.9549071618037135
0.0008783783783783784 0.9575596816976127
0.0009459459459459459 0.9575596816976127
0.0009459459459459459 0.9584438549955792
0.0012837837837837837 0.9584438549955792
0.0012837837837837837 0.9593280282935456
0.002027027027027027 0.9593280282935456
0.002027027027027027 0.9602122015915119
0.002027027027027027 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.00222972972972973 0.9628647214854111
0.00222972972972973 0.9637488947833776
0.002702702702702703 0.9637488947833776
0.002837837837837838 0.9637488947833776
0.0029054054054054052 0.9637488947833776
0.0029054054054054052 0.964633068081344
0.002972972972972973 0.964633068081344
0.002972972972972973 0.9655172413793104
0.0030405405405405407 0.9655172413793104
0.0030405405405405407 0.9664014146772767
0.0031756756756756758 0.9664014146772767
0.003243243243243243 0.9664014146772767
0.003243243243243243 0.9672855879752431
0.003310810810810811 0.9672855879752431
0.003445945945945946 0.9672855879752431
0.004054054054054054 0.9672855879752431
0.004054054054054054 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.004932432432432432 0.9681697612732095
0.005405405405405406 0.9681697612732095
0.005405405405405406 0.969053934571176
0.00554054054054054 0.969053934571176
0.00554054054054054 0.9699381078691424
0.006013513513513514 0.9699381078691424
0.006283783783783784 0.9699381078691424
0.0063513513513513515 0.9699381078691424
0.006486486486486486 0.9699381078691424
0.006621621621621622 0.9699381078691424
0.006621621621621622 0.9708222811671088
0.006824324324324324 0.9708222811671088
0.007027027027027027 0.9708222811671088
0.007635135135135135 0.9708222811671088
0.007972972972972973 0.9708222811671088
0.00804054054054054 0.9708222811671088
0.00804054054054054 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008310810810810811 0.9717064544650752
0.008851351351351351 0.9717064544650752
0.009189189189189189 0.9717064544650752
0.009324324324324324 0.9717064544650752
0.009324324324324324 0.9725906277630415
0.009391891891891891 0.9725906277630415
0.009662162162162162 0.9725906277630415
0.010202702702702703 0.9725906277630415
0.01635135135135135 0.9734748010610079
0.016418918918918918 0.9734748010610079
0.017972972972972973 0.9734748010610079
0.018108108108108107 0.9734748010610079
0.018108108108108107 0.9743589743589743
0.018513513513513515 0.9743589743589743
0.018716216216216216 0.9743589743589743
0.01885135135135135 0.9743589743589743
0.01945945945945946 0.9743589743589743
0.019594594594594596 0.9743589743589743
0.02027027027027027 0.9743589743589743
0.02527027027027027 0.9743589743589743
0.02533783783783784 0.9743589743589743
0.025472972972972973 0.9743589743589743
0.025743243243243244 0.9743589743589743
0.025945945945945945 0.9743589743589743
0.026216216216216216 0.9743589743589743
0.027094594594594595 0.9743589743589743
0.027094594594594595 0.9761273209549072
0.027162162162162162 0.9761273209549072
0.027297297297297296 0.9761273209549072
0.027635135135135134 0.9761273209549072
0.027837837837837838 0.9761273209549072
0.02831081081081081 0.9761273209549072
0.028445945945945947 0.9761273209549072
0.028445945945945947 0.9770114942528736
0.028648648648648647 0.9770114942528736
0.029054054054054056 0.9770114942528736
0.02918918918918919 0.9770114942528736
0.029256756756756756 0.9770114942528736
0.02972972972972973 0.9770114942528736
0.030472972972972974 0.9770114942528736
0.030608108108108108 0.9770114942528736
0.031013513513513512 0.9770114942528736
0.03114864864864865 0.9770114942528736
0.03128378378378378 0.9770114942528736
0.031486486486486484 0.9770114942528736
0.03155405405405405 0.9770114942528736
0.03155405405405405 0.97789566755084
0.032972972972972976 0.97789566755084
0.03337837837837838 0.97789566755084
0.03351351351351351 0.97789566755084
0.033783783783783786 0.97789566755084
0.03391891891891892 0.97789566755084
0.03405405405405405 0.97789566755084
0.03452702702702703 0.97789566755084
0.034594594594594595 0.97789566755084
0.034594594594594595 0.9787798408488063
0.03466216216216216 0.9787798408488063
0.034797297297297296 0.9787798408488063
0.03493243243243243 0.9787798408488063
0.03527027027027027 0.9787798408488063
0.03608108108108108 0.9787798408488063
0.03628378378378378 0.9787798408488063
0.036554054054054055 0.9787798408488063
0.036554054054054055 0.9796640141467727
0.036756756756756756 0.9796640141467727
0.03695945945945946 0.9796640141467727
0.0370945945945946 0.9796640141467727
0.037162162162162164 0.9805481874447391
0.03743243243243243 0.9805481874447391
0.037567567567567565 0.9805481874447391
0.03763513513513513 0.9805481874447391
0.03763513513513513 0.9814323607427056
0.03790540540540541 0.9814323607427056
0.038175675675675674 0.9814323607427056
0.03918918918918919 0.9814323607427056
0.03945945945945946 0.9814323607427056
0.039527027027027026 0.9814323607427056
0.039729729729729726 0.9814323607427056
0.039932432432432434 0.9814323607427056
0.0404054054054054 0.9814323607427056
0.040472972972972976 0.9814323607427056
0.04060810810810811 0.9814323607427056
0.04067567567567568 0.9814323607427056
0.04081081081081081 0.9814323607427056
0.04121621621621622 0.9814323607427056
0.04283783783783784 0.9814323607427056
0.04317567567567568 0.9814323607427056
0.04337837837837838 0.9814323607427056
0.04351351351351351 0.9814323607427056
0.04432432432432432 0.9814323607427056
0.04452702702702703 0.9814323607427056
0.045 0.9814323607427056
0.04513513513513513 0.9814323607427056
0.04594594594594595 0.9814323607427056
0.04635135135135135 0.9814323607427056
0.046621621621621624 0.9814323607427056
0.04675675675675676 0.9814323607427056
0.04689189189189189 0.9814323607427056
0.047027027027027025 0.9814323607427056
0.04777027027027027 0.9814323607427056
0.04790540540540541 0.9814323607427056
0.04810810810810811 0.9814323607427056
0.04831081081081081 0.9814323607427056
0.048581081081081084 0.9814323607427056
0.04885135135135135 0.9814323607427056
0.048986486486486486 0.9814323607427056
0.04986486486486486 0.9814323607427056
0.05182432432432432 0.9814323607427056
0.0520945945945946 0.9814323607427056
0.05222972972972973 0.9814323607427056
0.0525 0.9814323607427056
0.05263513513513513 0.9814323607427056
0.05283783783783784 0.9814323607427056
0.05297297297297297 0.9814323607427056
0.05304054054054054 0.9814323607427056
0.05331081081081081 0.9814323607427056
0.053513513513513515 0.9814323607427056
0.05405405405405406 0.9814323607427056
0.05425675675675676 0.9814323607427056
0.05425675675675676 0.982316534040672
0.05439189189189189 0.982316534040672
0.05459459459459459 0.982316534040672
0.055 0.982316534040672
0.05540540540540541 0.982316534040672
0.055472972972972975 0.982316534040672
0.05560810810810811 0.982316534040672
0.05574324324324324 0.982316534040672
0.05621621621621622 0.982316534040672
0.05716216216216216 0.982316534040672
0.057297297297297295 0.982316534040672
0.0577027027027027 0.982316534040672
0.05783783783783784 0.982316534040672
0.057905405405405404 0.982316534040672
0.05804054054054054 0.982316534040672
0.058648648648648646 0.982316534040672
0.058851351351351354 0.982316534040672
0.05898648648648649 0.982316534040672
0.06027027027027027 0.982316534040672
0.06087837837837838 0.982316534040672
0.061824324324324324 0.982316534040672
0.06189189189189189 0.982316534040672
0.062027027027027025 0.982316534040672
0.06256756756756757 0.982316534040672
0.06331081081081082 0.982316534040672
0.06391891891891892 0.982316534040672
0.06405405405405405 0.982316534040672
0.06412162162162162 0.982316534040672
0.06439189189189189 0.982316534040672
0.06452702702702702 0.982316534040672
0.06466216216216217 0.982316534040672
0.0647972972972973 0.982316534040672
0.06574324324324324 0.982316534040672
0.06587837837837837 0.982316534040672
0.06635135135135135 0.982316534040672
0.06675675675675675 0.982316534040672
0.06709459459459459 0.982316534040672
0.06763513513513514 0.982316534040672
0.06783783783783784 0.982316534040672
0.0681081081081081 0.982316534040672
0.06817567567567567 0.982316534040672
0.06837837837837837 0.982316534040672
0.06871621621621622 0.982316534040672
0.06918918918918919 0.982316534040672
0.06972972972972973 0.982316534040672
0.06986486486486486 0.982316534040672
0.06993243243243243 0.982316534040672
0.07006756756756757 0.982316534040672
0.07054054054054054 0.982316534040672
0.07067567567567568 0.982316534040672
0.07074324324324324 0.982316534040672
0.07087837837837838 0.982316534040672
0.07391891891891891 0.982316534040672
0.07398648648648648 0.982316534040672
0.07452702702702703 0.982316534040672
0.07486486486486486 0.982316534040672
0.08810810810810811 0.982316534040672
0.08831081081081081 0.982316534040672
0.08878378378378378 0.982316534040672
0.08891891891891891 0.982316534040672
0.0891891891891892 0.982316534040672
0.08952702702702703 0.982316534040672
0.09013513513513513 0.982316534040672
0.09033783783783783 0.982316534040672
0.09040540540540541 0.982316534040672
0.09060810810810811 0.982316534040672
0.09101351351351351 0.982316534040672
0.09121621621621621 0.982316534040672
0.09135135135135135 0.982316534040672
0.09162162162162162 0.982316534040672
0.09175675675675676 0.982316534040672
0.09243243243243243 0.982316534040672
0.09256756756756757 0.982316534040672
0.09263513513513513 0.982316534040672
0.09277027027027027 0.982316534040672
0.09331081081081082 0.982316534040672
0.09351351351351352 0.982316534040672
0.09364864864864865 0.982316534040672
0.09425675675675675 0.982316534040672
0.09439189189189189 0.982316534040672
0.09486486486486487 0.982316534040672
0.09513513513513513 0.982316534040672
0.09527027027027027 0.982316534040672
0.0954054054054054 0.982316534040672
0.09547297297297297 0.982316534040672
0.09581081081081082 0.982316534040672
0.09594594594594595 0.982316534040672
0.09641891891891892 0.982316534040672
0.09668918918918919 0.982316534040672
0.09689189189189189 0.982316534040672
0.09763513513513514 0.982316534040672
0.09817567567567567 0.982316534040672
0.09851351351351352 0.982316534040672
0.09871621621621622 0.982316534040672
0.09885135135135135 0.982316534040672
0.09912162162162162 0.982316534040672
0.09972972972972972 0.982316534040672
0.1002027027027027 0.982316534040672
0.10081081081081081 0.982316534040672
0.10094594594594594 0.982316534040672
0.10108108108108108 0.982316534040672
0.10108108108108108 0.9832007073386384
0.10141891891891892 0.9832007073386384
0.10189189189189189 0.9832007073386384
0.10270270270270271 0.9832007073386384
0.10304054054054054 0.9832007073386384
0.10378378378378378 0.9832007073386384
0.10391891891891891 0.9832007073386384
0.1041891891891892 0.9832007073386384
0.10445945945945946 0.9832007073386384
0.10486486486486486 0.9832007073386384
0.10513513513513513 0.9832007073386384
0.10527027027027026 0.9832007073386384
0.1077027027027027 0.9832007073386384
0.10810810810810811 0.9832007073386384
0.10817567567567568 0.9832007073386384
0.10864864864864865 0.9832007073386384
0.10925675675675675 0.9832007073386384
0.10986486486486487 0.9832007073386384
0.10993243243243243 0.9832007073386384
0.11027027027027027 0.9832007073386384
0.1104054054054054 0.9832007073386384
0.11101351351351352 0.9832007073386384
0.11114864864864865 0.9832007073386384
0.11155405405405405 0.9832007073386384
0.11324324324324324 0.9832007073386384
0.11371621621621622 0.9832007073386384
0.11472972972972972 0.9832007073386384
0.12777027027027027 0.9832007073386384
0.12932432432432434 0.9832007073386384
0.12945945945945947 0.9832007073386384
0.12952702702702704 0.9832007073386384
0.12966216216216217 0.9832007073386384
0.12986486486486487 0.9832007073386384
0.13047297297297297 0.9832007073386384
0.13074324324324324 0.9832007073386384
0.13087837837837837 0.9832007073386384
0.1310135135135135 0.9832007073386384
0.1310135135135135 0.9840848806366048
0.13114864864864864 0.9840848806366048
0.13135135135135134 0.9840848806366048
0.13148648648648648 0.9840848806366048
0.13168918918918918 0.9840848806366048
0.1529054054054054 0.9840848806366048
0.15344594594594593 0.9840848806366048
0.1535810810810811 0.9840848806366048
0.1541891891891892 0.9840848806366048
0.1543918918918919 0.9840848806366048
0.1552027027027027 0.9840848806366048
0.15533783783783783 0.9840848806366048
0.15547297297297297 0.9840848806366048
0.15783783783783784 0.9840848806366048
0.15804054054054054 0.9840848806366048
0.15817567567567567 0.9840848806366048
0.15817567567567567 0.9849690539345711
0.15864864864864864 0.9849690539345711
0.15878378378378377 0.9849690539345711
0.15912162162162163 0.9849690539345711
0.15925675675675677 0.9849690539345711
0.15945945945945947 0.9849690539345711
0.1595945945945946 0.9849690539345711
0.15966216216216217 0.9849690539345711
0.15966216216216217 0.9858532272325375
0.15972972972972974 0.9858532272325375
0.16006756756756757 0.9858532272325375
0.16175675675675677 0.9858532272325375
0.1631081081081081 0.9858532272325375
0.1633108108108108 0.9858532272325375
0.16418918918918918 0.9858532272325375
0.1643243243243243 0.9858532272325375
0.16493243243243244 0.9858532272325375
0.16506756756756757 0.9858532272325375
0.16594594594594594 0.9858532272325375
0.16608108108108108 0.9858532272325375
0.1666216216216216 0.9858532272325375
0.16675675675675675 0.9858532272325375
0.16689189189189188 0.9858532272325375
0.16702702702702701 0.9858532272325375
0.16709459459459458 0.9858532272325375
0.16722972972972974 0.9858532272325375
0.16763513513513514 0.9858532272325375
0.16817567567567568 0.9858532272325375
0.16837837837837838 0.9858532272325375
0.16878378378378378 0.9858532272325375
0.16891891891891891 0.9858532272325375
0.16932432432432432 0.9858532272325375
0.16945945945945945 0.9858532272325375
0.17074324324324325 0.9858532272325375
0.17087837837837838 0.9858532272325375
0.17121621621621622 0.9858532272325375
0.17135135135135135 0.9858532272325375
0.17304054054054055 0.9858532272325375
0.17324324324324325 0.9858532272325375
0.17378378378378379 0.9858532272325375
0.17391891891891892 0.9858532272325375
0.1747972972972973 0.9858532272325375
0.17513513513513512 0.9858532272325375
0.17527027027027026 0.9858532272325375
0.17601351351351352 0.9858532272325375
0.17641891891891892 0.9858532272325375
0.17655405405405405 0.9858532272325375
0.1770945945945946 0.9858532272325375
0.1770945945945946 0.986737400530504
0.1777027027027027 0.986737400530504
0.17804054054054055 0.986737400530504
0.17810810810810812 0.986737400530504
0.17831081081081082 0.986737400530504
0.17844594594594596 0.986737400530504
0.1785810810810811 0.986737400530504
0.17864864864864866 0.986737400530504
0.1787837837837838 0.986737400530504
0.17905405405405406 0.986737400530504
0.17925675675675676 0.986737400530504
0.17932432432432432 0.986737400530504
0.17945945945945946 0.986737400530504
0.17972972972972973 0.986737400530504
0.17972972972972973 0.9876215738284704
0.18033783783783783 0.9876215738284704
0.18047297297297296 0.9876215738284704
0.18054054054054053 0.9876215738284704
0.18067567567567566 0.9876215738284704
0.1810810810810811 0.9876215738284704
0.1816891891891892 0.9876215738284704
0.18182432432432433 0.9876215738284704
0.18195945945945946 0.9876215738284704
0.18277027027027026 0.9876215738284704
0.18337837837837836 0.9876215738284704
0.1837837837837838 0.9876215738284704
0.18405405405405406 0.9876215738284704
0.18432432432432433 0.9876215738284704
0.18506756756756756 0.9876215738284704
0.1852027027027027 0.9876215738284704
0.1854054054054054 0.9876215738284704
0.18567567567567567 0.9876215738284704
0.18635135135135136 0.9876215738284704
0.1864864864864865 0.9876215738284704
0.1868918918918919 0.9876215738284704
0.18702702702702703 0.9876215738284704
0.1870945945945946 0.9876215738284704
0.1870945945945946 0.9885057471264368
0.18716216216216217 0.9885057471264368
0.1872972972972973 0.9885057471264368
0.1875 0.9885057471264368
0.18763513513513513 0.9885057471264368
0.1877027027027027 0.9885057471264368
0.1879054054054054 0.9885057471264368
0.18797297297297297 0.9885057471264368
0.18817567567567567 0.9885057471264368
0.1895945945945946 0.9885057471264368
0.19027027027027027 0.9885057471264368
0.19074324324324324 0.9885057471264368
0.19087837837837837 0.9885057471264368
0.19094594594594594 0.9885057471264368
0.19108108108108107 0.9885057471264368
0.1912162162162162 0.9885057471264368
0.19135135135135134 0.9885057471264368
0.1916891891891892 0.9885057471264368
0.1937162162162162 0.9885057471264368
0.19398648648648648 0.9885057471264368
0.19432432432432434 0.9885057471264368
0.19445945945945947 0.9885057471264368
0.1945945945945946 0.9885057471264368
0.195 0.9885057471264368
0.1952027027027027 0.9885057471264368
0.19533783783783784 0.9885057471264368
0.19587837837837838 0.9885057471264368
0.1960135135135135 0.9885057471264368
0.19614864864864864 0.9885057471264368
0.19628378378378378 0.9885057471264368
0.19648648648648648 0.9885057471264368
0.19716216216216217 0.9885057471264368
0.1972972972972973 0.9885057471264368
0.19763513513513514 0.9885057471264368
0.19783783783783784 0.9885057471264368
0.19885135135135135 0.9885057471264368
0.19898648648648648 0.9885057471264368
0.19945945945945945 0.9885057471264368
0.19966216216216215 0.9885057471264368
0.19993243243243244 0.9885057471264368
0.20006756756756758 0.9885057471264368
0.2008108108108108 0.9885057471264368
0.20114864864864865 0.9885057471264368
0.20135135135135135 0.9885057471264368
0.20182432432432432 0.9885057471264368
0.20195945945945945 0.9885057471264368
0.20256756756756758 0.9885057471264368
0.20344594594594595 0.9885057471264368
0.20391891891891892 0.9885057471264368
0.20418918918918919 0.9885057471264368
0.20439189189189189 0.9885057471264368
0.20560810810810812 0.9885057471264368
0.20594594594594595 0.9885057471264368
0.20655405405405405 0.9885057471264368
0.2072972972972973 0.9885057471264368
0.20804054054054055 0.9885057471264368
0.20804054054054055 0.9893899204244032
0.2087837837837838 0.9893899204244032
0.20891891891891892 0.9893899204244032
0.20945945945945946 0.9893899204244032
0.2095945945945946 0.9893899204244032
0.20966216216216216 0.9893899204244032
0.2097972972972973 0.9893899204244032
0.21047297297297296 0.9893899204244032
0.21060810810810812 0.9893899204244032
0.21074324324324326 0.9893899204244032
0.2108783783783784 0.9893899204244032
0.21195945945945946 0.9893899204244032
0.21216216216216216 0.9893899204244032
0.21283783783783783 0.9893899204244032
0.21364864864864866 0.9893899204244032
0.21385135135135136 0.9893899204244032
0.21432432432432433 0.9893899204244032
0.21445945945945946 0.9893899204244032
0.2145945945945946 0.9893899204244032
0.21486486486486486 0.9893899204244032
0.21533783783783783 0.9893899204244032
0.21547297297297296 0.9893899204244032
0.21554054054054053 0.9893899204244032
0.21567567567567567 0.9893899204244032
0.2162837837837838 0.9893899204244032
0.21641891891891893 0.9893899204244032
0.21662162162162163 0.9893899204244032
0.2172972972972973 0.9893899204244032
0.21756756756756757 0.9893899204244032
0.2177027027027027 0.9893899204244032
0.2185135135135135 0.9893899204244032
0.2185135135135135 0.9902740937223696
0.21912162162162163 0.9902740937223696
0.21932432432432433 0.9902740937223696
0.21952702702702703 0.9902740937223696
0.22128378378378377 0.9902740937223696
0.2214189189189189 0.9902740937223696
0.2216891891891892 0.9902740937223696
0.22385135135135134 0.9902740937223696
0.22385135135135134 0.9911582670203359
0.22405405405405404 0.9911582670203359
0.22445945945945947 0.9911582670203359
0.2258108108108108 0.9911582670203359
0.22594594594594594 0.9911582670203359
0.22635135135135134 0.9911582670203359
0.22675675675675674 0.9911582670203359
0.22695945945945947 0.9911582670203359
0.2270945945945946 0.9911582670203359
0.22804054054054054 0.9911582670203359
0.22858108108108108 0.9911582670203359
0.2289189189189189 0.9911582670203359
0.22905405405405405 0.9911582670203359
0.22966216216216218 0.9911582670203359
0.2302027027027027 0.9911582670203359
0.23033783783783784 0.9911582670203359
0.23054054054054055 0.9911582670203359
0.23067567567567568 0.9911582670203359
0.2308108108108108 0.9911582670203359
0.23155405405405405 0.9911582670203359
0.23182432432432432 0.9911582670203359
0.23222972972972972 0.9911582670203359
0.23263513513513515 0.9911582670203359
0.23277027027027028 0.9911582670203359
0.23277027027027028 0.9920424403183024
0.23331081081081081 0.9920424403183024
0.23344594594594595 0.9920424403183024
0.23351351351351352 0.9920424403183024
0.23378378378378378 0.9920424403183024
0.23547297297297298 0.9920424403183024
0.23560810810810812 0.9920424403183024
0.23574324324324325 0.9920424403183024
0.23594594594594595 0.9920424403183024
0.23675675675675675 0.9920424403183024
0.2368918918918919 0.9920424403183024
0.23912162162162162 0.9920424403183024
0.23925675675675676 0.9920424403183024
0.23932432432432432 0.9920424403183024
0.2404054054054054 0.9920424403183024
0.2408783783783784 0.9920424403183024
0.2410810810810811 0.9920424403183024
0.24222972972972973 0.9920424403183024
0.24236486486486486 0.9920424403183024
0.2425 0.9920424403183024
0.24263513513513513 0.9920424403183024
0.2429054054054054 0.9920424403183024
0.24324324324324326 0.9920424403183024
0.24371621621621622 0.9920424403183024
0.24385135135135136 0.9920424403183024
0.24425675675675676 0.9920424403183024
0.24445945945945946 0.9920424403183024
0.24466216216216216 0.9920424403183024
0.2447972972972973 0.9920424403183024
0.24513513513513513 0.9920424403183024
0.24533783783783783 0.9920424403183024
0.24587837837837836 0.9920424403183024
0.2464864864864865 0.9920424403183024
0.24736486486486486 0.9920424403183024
0.2477027027027027 0.9920424403183024
0.24837837837837837 0.9920424403183024
0.2493918918918919 0.9920424403183024
0.2500675675675676 0.9920424403183024
0.25013513513513513 0.9920424403183024
0.25054054054054054 0.9920424403183024
0.25060810810810813 0.9920424403183024
0.25074324324324326 0.9920424403183024
0.25135135135135134 0.9920424403183024
0.25182432432432433 0.9920424403183024
0.2518918918918919 0.9920424403183024
0.252027027027027 0.9920424403183024
0.2522972972972973 0.9920424403183024
0.2524324324324324 0.9920424403183024
0.25263513513513514 0.9920424403183024
0.252972972972973 0.9920424403183024
0.25324324324324327 0.9920424403183024
0.25344594594594594 0.9920424403183024
0.2537837837837838 0.9920424403183024
0.25405405405405407 0.9920424403183024
0.2556756756756757 0.9920424403183024
0.2558108108108108 0.9920424403183024
0.2566891891891892 0.9920424403183024
0.2568918918918919 0.9920424403183024
0.2573648648648649 0.9920424403183024
0.2575 0.9920424403183024
0.25763513513513514 0.9920424403183024
0.2577702702702703 0.9920424403183024
0.25891891891891894 0.9920424403183024
0.2590540540540541 0.9920424403183024
0.25925675675675675 0.9920424403183024
0.25932432432432434 0.9920424403183024
0.2594594594594595 0.9920424403183024
0.2662162162162162 0.9920424403183024
0.26716216216216215 0.9920424403183024
0.2672972972972973 0.9920424403183024
0.2678378378378378 0.9920424403183024
0.26797297297297296 0.9920424403183024
0.2681081081081081 0.9920424403183024
0.2682432432432432 0.9920424403183024
0.2685810810810811 0.9920424403183024
0.2687162162162162 0.9920424403183024
0.2690540540540541 0.9920424403183024
0.26925675675675675 0.9920424403183024
0.2693918918918919 0.9920424403183024
0.269527027027027 0.9920424403183024
0.26966216216216216 0.9920424403183024
0.2702027027027027 0.9920424403183024
0.2714189189189189 0.9920424403183024
0.2716216216216216 0.9920424403183024
0.2719594594594595 0.9920424403183024
0.2720945945945946 0.9920424403183024
0.2722972972972973 0.9920424403183024
0.2728378378378378 0.9920424403183024
0.2731756756756757 0.9920424403183024
0.2733108108108108 0.9920424403183024
0.2739189189189189 0.9920424403183024
0.27405405405405403 0.9920424403183024
0.2754054054054054 0.9920424403183024
0.27594594594594596 0.9920424403183024
0.2760810810810811 0.9920424403183024
0.2762162162162162 0.9920424403183024
0.27628378378378377 0.9920424403183024
0.2764189189189189 0.9920424403183024
0.27668918918918917 0.9920424403183024
0.2768243243243243 0.9920424403183024
0.27716216216216216 0.9920424403183024
0.2773648648648649 0.9920424403183024
0.2775 0.9920424403183024
0.27905405405405403 0.9920424403183024
0.27918918918918917 0.9920424403183024
0.27925675675675676 0.9920424403183024
0.27945945945945944 0.9920424403183024
0.2797972972972973 0.9920424403183024
0.28047297297297297 0.9920424403183024
0.2806081081081081 0.9920424403183024
0.28074324324324323 0.9920424403183024
0.28087837837837837 0.9920424403183024
0.28168918918918917 0.9920424403183024
0.2818243243243243 0.9920424403183024
0.28216216216216217 0.9920424403183024
0.28283783783783784 0.9920424403183024
0.28297297297297297 0.9920424403183024
0.28324324324324324 0.9920424403183024
0.28364864864864864 0.9920424403183024
0.28378378378378377 0.9920424403183024
0.28466216216216217 0.9920424403183024
0.28554054054054057 0.9920424403183024
0.2856756756756757 0.9920424403183024
0.28662162162162164 0.9920424403183024
0.2868918918918919 0.9920424403183024
0.28695945945945944 0.9920424403183024
0.2870945945945946 0.9920424403183024
0.28716216216216217 0.9920424403183024
0.28736486486486484 0.9920424403183024
0.2881756756756757 0.9920424403183024
0.2885810810810811 0.9920424403183024
0.2889189189189189 0.9920424403183024
0.2893243243243243 0.9920424403183024
0.2897297297297297 0.9920424403183024
0.2902027027027027 0.9920424403183024
0.2904054054054054 0.9920424403183024
0.2905405405405405 0.9920424403183024
0.29081081081081084 0.9920424403183024
0.2912837837837838 0.9920424403183024
0.2914864864864865 0.9920424403183024
0.29162162162162164 0.9920424403183024
0.2918918918918919 0.9920424403183024
0.2921621621621622 0.9920424403183024
0.29236486486486485 0.9920424403183024
0.29277027027027025 0.9920424403183024
0.2933783783783784 0.9920424403183024
0.2935135135135135 0.9920424403183024
0.29364864864864865 0.9920424403183024
0.2937837837837838 0.9920424403183024
0.29452702702702704 0.9920424403183024
0.29493243243243245 0.9920424403183024
0.2956081081081081 0.9920424403183024
0.2958108108108108 0.9920424403183024
0.2958783783783784 0.9920424403183024
0.2960135135135135 0.9920424403183024
0.2964189189189189 0.9920424403183024
0.29655405405405405 0.9920424403183024
0.2967567567567568 0.9920424403183024
0.2968918918918919 0.9920424403183024
0.29695945945945945 0.9920424403183024
0.2972297297297297 0.9920424403183024
0.29777027027027025 0.9920424403183024
0.30074324324324325 0.9920424403183024
0.3010135135135135 0.9920424403183024
0.3012162162162162 0.9920424403183024
0.30148648648648646 0.9920424403183024
0.3016216216216216 0.9920424403183024
0.3027027027027027 0.9920424403183024
0.30283783783783785 0.9920424403183024
0.3030405405405405 0.9920424403183024
0.3033108108108108 0.9920424403183024
0.3034459459459459 0.9920424403183024
0.3035135135135135 0.9920424403183024
0.3037837837837838 0.9920424403183024
0.30398648648648646 0.9920424403183024
0.3041216216216216 0.9920424403183024
0.3047972972972973 0.9920424403183024
0.3051351351351351 0.9920424403183024
0.30554054054054053 0.9920424403183024
0.30567567567567566 0.9920424403183024
0.30574324324324326 0.9920424403183024
0.30594594594594593 0.9920424403183024
0.30655405405405406 0.9920424403183024
0.30689189189189187 0.9920424403183024
0.307027027027027 0.9920424403183024
0.3071621621621622 0.9920424403183024
0.3072972972972973 0.9920424403183024
0.30736486486486486 0.9920424403183024
0.3075675675675676 0.9920424403183024
0.30777027027027026 0.9920424403183024
0.3079054054054054 0.9920424403183024
0.30858108108108107 0.9920424403183024
0.3087162162162162 0.9920424403183024
0.3091216216216216 0.9920424403183024
0.30925675675675673 0.9920424403183024
0.309527027027027 0.9920424403183024
0.30966216216216214 0.9920424403183024
0.30986486486486486 0.9920424403183024
0.3100675675675676 0.9920424403183024
0.3104054054054054 0.9920424403183024
0.3106081081081081 0.9920424403183024
0.3108783783783784 0.9920424403183024
0.31101351351351353 0.9920424403183024
0.31324324324324326 0.9920424403183024
0.315 0.9920424403183024
0.31533783783783786 0.9920424403183024
0.31560810810810813 0.9920424403183024
0.3160810810810811 0.9920424403183024
0.3162837837837838 0.9920424403183024
0.31655405405405407 0.9920424403183024
0.31722972972972974 0.9920424403183024
0.31736486486486487 0.9920424403183024
0.31777027027027027 0.9920424403183024
0.3179054054054054 0.9920424403183024
0.3185810810810811 0.9920424403183024
0.31972972972972974 0.9920424403183024
0.3197972972972973 0.9920424403183024
0.3199324324324324 0.9920424403183024
0.32013513513513514 0.9920424403183024
0.3202702702702703 0.9920424403183024
0.32114864864864867 0.9920424403183024
0.3214864864864865 0.9920424403183024
0.3215540540540541 0.9920424403183024
0.3216891891891892 0.9920424403183024
0.3229054054054054 0.9920424403183024
0.3233783783783784 0.9920424403183024
0.32432432432432434 0.9920424403183024
0.3245945945945946 0.9920424403183024
0.3256756756756757 0.9920424403183024
0.3258108108108108 0.9920424403183024
0.3262162162162162 0.9920424403183024
0.32635135135135135 0.9920424403183024
0.3268918918918919 0.9920424403183024
0.327027027027027 0.9920424403183024
0.32763513513513515 0.9920424403183024
0.3277702702702703 0.9920424403183024
0.32837837837837835 0.9920424403183024
0.32837837837837835 0.9929266136162688
0.32878378378378376 0.9929266136162688
0.3289864864864865 0.9929266136162688
0.3290540540540541 0.9929266136162688
0.32925675675675675 0.9929266136162688
0.32932432432432435 0.9929266136162688
0.3295945945945946 0.9929266136162688
0.3298648648648649 0.9929266136162688
0.33 0.9929266136162688
0.33054054054054055 0.9929266136162688
0.3306756756756757 0.9929266136162688
0.3312162162162162 0.9929266136162688
0.3320945945945946 0.9929266136162688
0.33256756756756756 0.9929266136162688
0.3327027027027027 0.9929266136162688
0.3327702702702703 0.9929266136162688
0.33297297297297296 0.9929266136162688
0.33304054054054055 0.9929266136162688
0.33304054054054055 0.9938107869142352
0.3331756756756757 0.9938107869142352
0.3332432432432432 0.9938107869142352
0.3343918918918919 0.9946949602122016
0.3344594594594595 0.9946949602122016
0.33466216216216216 0.9946949602122016
0.335 0.9946949602122016
0.3352702702702703 0.9946949602122016
0.3356756756756757 0.9946949602122016
0.33587837837837836 0.9946949602122016
0.3362162162162162 0.9946949602122016
0.3364864864864865 0.9946949602122016
0.33668918918918916 0.9946949602122016
0.3368918918918919 0.9946949602122016
0.33716216216216216 0.9946949602122016
0.3373648648648649 0.9946949602122016
0.33824324324324323 0.9946949602122016
0.33837837837837836 0.9946949602122016
0.3387162162162162 0.9946949602122016
0.33885135135135136 0.9946949602122016
0.33925675675675676 0.9946949602122016
0.33952702702702703 0.9946949602122016
0.3406756756756757 0.9946949602122016
0.3408108108108108 0.9946949602122016
0.34162162162162163 0.9946949602122016
0.34195945945945944 0.9946949602122016
0.34209459459459457 0.9946949602122016
0.3422297297297297 0.9946949602122016
0.3422972972972973 0.9946949602122016
0.34256756756756757 0.9946949602122016
0.34290540540540543 0.9946949602122016
0.3431756756756757 0.9946949602122016
0.34425675675675677 0.9946949602122016
0.3447297297297297 0.9946949602122016
0.345 0.9946949602122016
0.3452702702702703 0.9946949602122016
0.34621621621621623 0.9946949602122016
0.34635135135135137 0.9946949602122016
0.34743243243243244 0.9946949602122016
0.34756756756756757 0.9946949602122016
0.34797297297297297 0.9946949602122016
0.3481081081081081 0.9946949602122016
0.34824324324324324 0.9946949602122016
0.3483783783783784 0.9946949602122016
0.34864864864864864 0.9946949602122016
0.34905405405405404 0.9946949602122016
0.3493243243243243 0.9946949602122016
0.34952702702702704 0.9946949602122016
0.3497972972972973 0.9946949602122016
0.3500675675675676 0.9946949602122016
0.35033783783783784 0.9946949602122016
0.35074324324324324 0.9946949602122016
0.35094594594594597 0.9946949602122016
0.3510135135135135 0.9946949602122016
0.35114864864864864 0.9946949602122016
0.35121621621621624 0.9946949602122016
0.35135135135135137 0.9946949602122016
0.3514189189189189 0.9946949602122016
0.35155405405405404 0.9946949602122016
0.35195945945945944 0.9946949602122016
0.3520945945945946 0.9946949602122016
0.35283783783783784 0.9946949602122016
0.352972972972973 0.9946949602122016
0.35344594594594597 0.9946949602122016
0.35371621621621624 0.9946949602122016
0.3538513513513514 0.9946949602122016
0.35533783783783784 0.9946949602122016
0.355472972972973 0.9946949602122016
0.35621621621621624 0.9946949602122016
0.3563513513513514 0.9946949602122016
0.3575675675675676 0.9946949602122016
0.3577027027027027 0.9946949602122016
0.35864864864864865 0.9946949602122016
0.35864864864864865 0.995579133510168
0.35912162162162165 0.995579133510168
0.3593918918918919 0.995579133510168
0.3608783783783784 0.995579133510168
0.3610135135135135 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3650675675675676 0.995579133510168
0.36527027027027026 0.995579133510168
0.365472972972973 0.995579133510168
0.36567567567567566 0.995579133510168
0.3658108108108108 0.995579133510168
0.3664189189189189 0.995579133510168
0.3666891891891892 0.995579133510168
0.3668918918918919 0.995579133510168
0.36736486486486486 0.995579133510168
0.3683108108108108 0.995579133510168
0.36844594594594593 0.995579133510168
0.3685135135135135 0.995579133510168
0.36864864864864866 0.995579133510168
0.37 0.995579133510168
0.37013513513513513 0.995579133510168
0.3712837837837838 0.995579133510168
0.3716216216216216 0.995579133510168
0.372972972972973 0.995579133510168
0.3737162162162162 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.3768918918918919 0.995579133510168
0.37716216216216214 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3787162162162162 0.995579133510168
0.37891891891891893 0.995579133510168
0.3791216216216216 0.995579133510168
0.37932432432432434 0.995579133510168
0.38054054054054054 0.995579133510168
0.3806756756756757 0.995579133510168
0.3816891891891892 0.995579133510168
0.38182432432432434 0.995579133510168
0.3818918918918919 0.995579133510168
0.382027027027027 0.995579133510168
0.38297297297297295 0.995579133510168
0.3831081081081081 0.995579133510168
0.3833108108108108 0.995579133510168
0.38344594594594594 0.995579133510168
0.38364864864864867 0.995579133510168
0.3837837837837838 0.995579133510168
0.3849324324324324 0.995579133510168
0.38506756756756755 0.995579133510168
0.3858108108108108 0.995579133510168
0.38594594594594595 0.995579133510168
0.38641891891891894 0.995579133510168
0.3866216216216216 0.995579133510168
0.3872972972972973 0.995579133510168
0.3872972972972973 0.9964633068081344
0.3885135135135135 0.9964633068081344
0.3886486486486487 0.9964633068081344
0.3889864864864865 0.9964633068081344
0.3891216216216216 0.9964633068081344
0.38932432432432434 0.9964633068081344
0.3895945945945946 0.9964633068081344
0.38966216216216215 0.9964633068081344
0.3897972972972973 0.9964633068081344
0.3939189189189189 0.9964633068081344
0.3940540540540541 0.9964633068081344
0.39425675675675675 0.9964633068081344
0.395 0.9964633068081344
0.3958108108108108 0.9964633068081344
0.3961486486486486 0.9964633068081344
0.39635135135135136 0.9964633068081344
0.3964864864864865 0.9964633068081344
0.39682432432432435 0.9964633068081344
0.39722972972972975 0.9964633068081344
0.3974324324324324 0.9964633068081344
0.3977027027027027 0.9964633068081344
0.3978378378378378 0.9964633068081344
0.39905405405405403 0.9964633068081344
0.39925675675675676 0.9964633068081344
0.399527027027027 0.9964633068081344
0.39966216216216216 0.9964633068081344
0.40135135135135136 0.9964633068081344
0.4016216216216216 0.9964633068081344
0.40344594594594596 0.9964633068081344
0.4035810810810811 0.9964633068081344
0.4039189189189189 0.9964633068081344
0.4043918918918919 0.9964633068081344
0.40459459459459457 0.9964633068081344
0.4047297297297297 0.9964633068081344
0.40547297297297297 0.9964633068081344
0.4056081081081081 0.9964633068081344
0.4064864864864865 0.9964633068081344
0.40662162162162163 0.9964633068081344
0.40668918918918917 0.9964633068081344
0.4068243243243243 0.9964633068081344
0.40709459459459457 0.9964633068081344
0.4072972972972973 0.9964633068081344
0.4077027027027027 0.9964633068081344
0.40790540540540543 0.9964633068081344
0.40804054054054056 0.9964633068081344
0.4081081081081081 0.9964633068081344
0.40824324324324324 0.9964633068081344
0.41006756756756757 0.9964633068081344
0.4102027027027027 0.9964633068081344
0.4118243243243243 0.9964633068081344
0.41216216216216217 0.9964633068081344
0.41425675675675677 0.9964633068081344
0.4143918918918919 0.9964633068081344
0.4145945945945946 0.9964633068081344
0.4147297297297297 0.9964633068081344
0.4151351351351351 0.9964633068081344
0.41533783783783784 0.9964633068081344
0.41567567567567565 0.9964633068081344
0.4162837837837838 0.9964633068081344
0.4164189189189189 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.41662162162162164 0.9964633068081344
0.42195945945945945 0.9964633068081344
0.4221621621621622 0.9964633068081344
0.42236486486486485 0.9964633068081344
0.42283783783783785 0.9964633068081344
0.42317567567567566 0.9964633068081344
0.4233108108108108 0.9964633068081344
0.42358108108108106 0.9964633068081344
0.4237837837837838 0.9964633068081344
0.4245945945945946 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.4259459459459459 0.9964633068081344
0.4262162162162162 0.9964633068081344
0.4262837837837838 0.9964633068081344
0.4264189189189189 0.9964633068081344
0.4279054054054054 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.4283108108108108 0.9964633068081344
0.42905405405405406 0.9964633068081344
0.42925675675675673 0.9964633068081344
0.4293918918918919 0.9964633068081344
0.4297972972972973 0.9964633068081344
0.4301351351351351 0.9964633068081344
0.4306081081081081 0.9964633068081344
0.43074324324324326 0.9964633068081344
0.43155405405405406 0.9964633068081344
0.4316891891891892 0.9964633068081344
0.43236486486486486 0.9964633068081344
0.4325 0.9964633068081344
0.43324324324324326 0.9964633068081344
0.4337837837837838 0.9964633068081344
0.43445945945945946 0.9964633068081344
0.43472972972972973 0.9964633068081344
0.43655405405405406 0.9964633068081344
0.4366891891891892 0.9964633068081344
0.43689189189189187 0.9964633068081344
0.4370945945945946 0.9964633068081344
0.43770270270270273 0.9964633068081344
0.43783783783783786 0.9964633068081344
0.44067567567567567 0.9964633068081344
0.4408108108108108 0.9964633068081344
0.44101351351351353 0.9964633068081344
0.4412162162162162 0.9964633068081344
0.44141891891891893 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.44175675675675674 0.9964633068081344
0.44263513513513514 0.9964633068081344
0.4428378378378378 0.9964633068081344
0.44324324324324327 0.9964633068081344
0.44364864864864867 0.9964633068081344
0.4437162162162162 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44472972972972974 0.9964633068081344
0.4448648648648649 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.44554054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44641891891891894 0.9964633068081344
0.4464864864864865 0.9964633068081344
0.4470945945945946 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4477027027027027 0.9964633068081344
0.4478378378378378 0.9964633068081344
0.4479054054054054 0.9964633068081344
0.4490540540540541 0.9964633068081344
0.4498648648648649 0.9964633068081344
0.4610135135135135 0.9964633068081344
0.4631081081081081 0.9964633068081344
0.46324324324324323 0.9964633068081344
0.46378378378378377 0.9964633068081344
0.46743243243243243 0.9964633068081344
0.4685135135135135 0.9964633068081344
0.4689189189189189 0.9964633068081344
0.4702702702702703 0.9964633068081344
0.47040540540540543 0.9964633068081344
0.47054054054054056 0.9964633068081344
0.47074324324324324 0.9964633068081344
0.47155405405405404 0.9964633068081344
0.4718243243243243 0.9964633068081344
0.47195945945945944 0.9964633068081344
0.4720945945945946 0.9964633068081344
0.47216216216216217 0.9964633068081344
0.47243243243243244 0.9964633068081344
0.4733783783783784 0.9964633068081344
0.4735135135135135 0.9964633068081344
0.4743918918918919 0.9964633068081344
0.47452702702702704 0.9964633068081344
0.47486486486486484 0.9964633068081344
0.47527027027027025 0.9964633068081344
0.475472972972973 0.9964633068081344
0.4756081081081081 0.9964633068081344
0.4764189189189189 0.9964633068081344
0.47655405405405404 0.9964633068081344
0.4768918918918919 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47824324324324324 0.9964633068081344
0.4783783783783784 0.9964633068081344
0.4785135135135135 0.9964633068081344
0.48162162162162164 0.9964633068081344
0.4818243243243243 0.9964633068081344
0.4822972972972973 0.9964633068081344
0.48243243243243245 0.9964633068081344
0.4833783783783784 0.9964633068081344
0.4835135135135135 0.9964633068081344
0.4841891891891892 0.9964633068081344
0.4843918918918919 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48486486486486485 0.9964633068081344
0.485 0.9964633068081344
0.48527027027027025 0.9964633068081344
0.4856081081081081 0.9964633068081344
0.48574324324324325 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.4862162162162162 0.9964633068081344
0.4864864864864865 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.4872297297297297 0.9964633068081344
0.4875 0.9964633068081344
0.48824324324324325 0.9964633068081344
0.4885135135135135 0.9964633068081344
0.4893918918918919 0.9964633068081344
0.48952702702702705 0.9964633068081344
0.48993243243243245 0.9964633068081344
0.4900675675675676 0.9964633068081344
0.49027027027027026 0.9964633068081344
0.4904054054054054 0.9964633068081344
0.49074324324324325 0.9964633068081344
0.4908108108108108 0.9964633068081344
0.4910135135135135 0.9964633068081344
0.49114864864864866 0.9964633068081344
0.49135135135135133 0.9964633068081344
0.4922297297297297 0.9964633068081344
0.4926351351351351 0.9964633068081344
0.49283783783783786 0.9964633068081344
0.492972972972973 0.9964633068081344
0.4933783783783784 0.9964633068081344
0.49398648648648646 0.9964633068081344
0.4943243243243243 0.9964633068081344
0.49445945945945946 0.9964633068081344
0.4950675675675676 0.9964633068081344
0.49533783783783786 0.9964633068081344
0.4956081081081081 0.9964633068081344
0.49655405405405406 0.9964633068081344
0.4966216216216216 0.9964633068081344
0.4972972972972973 0.9964633068081344
0.4979054054054054 0.9964633068081344
0.49817567567567567 0.9964633068081344
0.4987837837837838 0.9964633068081344
0.49891891891891893 0.9964633068081344
0.49898648648648647 0.9964633068081344
0.4991891891891892 0.9964633068081344
0.49945945945945946 0.9964633068081344
0.49966216216216214 0.9964633068081344
0.5021621621621621 0.9964633068081344
0.5022972972972973 0.9964633068081344
0.5025675675675676 0.9964633068081344
0.5027027027027027 0.9964633068081344
0.5034459459459459 0.9964633068081344
0.5036486486486487 0.9964633068081344
0.504054054054054 0.9964633068081344
0.5042567567567567 0.9964633068081344
0.5046621621621622 0.9964633068081344
0.5052027027027027 0.9964633068081344
0.5054054054054054 0.9964633068081344
0.5056081081081081 0.9964633068081344
0.5060810810810811 0.9964633068081344
0.5062162162162163 0.9964633068081344
0.5064189189189189 0.9964633068081344
0.5066891891891891 0.9964633068081344
0.5073648648648649 0.9964633068081344
0.5076351351351351 0.9964633068081344
0.5081756756756757 0.9964633068081344
0.5083108108108109 0.9964633068081344
0.5091216216216217 0.9964633068081344
0.5092567567567567 0.9964633068081344
0.5096621621621622 0.9964633068081344
0.5098648648648648 0.9964633068081344
0.5102702702702703 0.9964633068081344
0.5106756756756756 0.9964633068081344
0.5110135135135135 0.9964633068081344
0.5114864864864865 0.9964633068081344
0.5116216216216216 0.9964633068081344
0.5127702702702702 0.9964633068081344
0.5129054054054054 0.9964633068081344
0.5131081081081081 0.9964633068081344
0.5132432432432432 0.9964633068081344
0.5144594594594595 0.9964633068081344
0.5147297297297297 0.9964633068081344
0.5152702702702703 0.9964633068081344
0.5156756756756756 0.9964633068081344
0.5160135135135135 0.9964633068081344
0.5161486486486486 0.9964633068081344
0.5162837837837838 0.9964633068081344
0.5164864864864865 0.9964633068081344
0.5170270270270271 0.9964633068081344
0.5175 0.9964633068081344
0.5175675675675676 0.9964633068081344
0.5177027027027027 0.9964633068081344
0.5183108108108108 0.9964633068081344
0.518445945945946 0.9964633068081344
0.5186486486486487 0.9964633068081344
0.5188513513513513 0.9964633068081344
0.5191216216216217 0.9964633068081344
0.5193918918918919 0.9964633068081344
0.5194594594594595 0.9964633068081344
0.5197972972972973 0.9964633068081344
0.5201351351351351 0.9964633068081344
0.5203378378378378 0.9964633068081344
0.5210135135135135 0.9964633068081344
0.5212162162162162 0.9964633068081344
0.5216216216216216 0.9964633068081344
0.524054054054054 0.9964633068081344
0.524527027027027 0.9964633068081344
0.5256081081081081 0.9964633068081344
0.5257432432432433 0.9964633068081344
0.5258783783783784 0.9964633068081344
0.5261486486486486 0.9964633068081344
0.5263513513513514 0.9964633068081344
0.5271621621621622 0.9964633068081344
0.5273648648648649 0.9964633068081344
0.5286486486486487 0.9964633068081344
0.529054054054054 0.9964633068081344
0.529527027027027 0.9964633068081344
0.5303378378378378 0.9964633068081344
0.530472972972973 0.9964633068081344
0.5306081081081081 0.9964633068081344
0.5307432432432433 0.9964633068081344
0.5310135135135136 0.9964633068081344
0.5313513513513514 0.9964633068081344
0.532027027027027 0.9964633068081344
0.5323648648648649 0.9964633068081344
0.5329054054054054 0.9964633068081344
0.5330405405405405 0.9964633068081344
0.5333108108108108 0.9964633068081344
0.5337162162162162 0.9964633068081344
0.534054054054054 0.9964633068081344
0.5341891891891892 0.9964633068081344
0.5343243243243243 0.9964633068081344
0.5344594594594595 0.9964633068081344
0.5348648648648648 0.9964633068081344
0.5352027027027026 0.9964633068081344
0.5353378378378378 0.9964633068081344
0.5359459459459459 0.9964633068081344
0.5360810810810811 0.9964633068081344
0.5373648648648649 0.9964633068081344
0.5375 0.9964633068081344
0.5377027027027027 0.9964633068081344
0.5378378378378378 0.9964633068081344
0.5382432432432432 0.9964633068081344
0.5385135135135135 0.9964633068081344
0.538918918918919 0.9964633068081344
0.5393918918918919 0.9964633068081344
0.5403378378378378 0.9964633068081344
0.5404729729729729 0.9964633068081344
0.5408108108108108 0.9964633068081344
0.5409459459459459 0.9964633068081344
0.5416891891891892 0.9964633068081344
0.5443918918918919 0.9964633068081344
0.5452702702702703 0.9964633068081344
0.5456081081081081 0.9964633068081344
0.5462162162162162 0.9964633068081344
0.5464189189189189 0.9964633068081344
0.5464864864864865 0.9964633068081344
0.5467567567567567 0.9964633068081344
0.549527027027027 0.9964633068081344
0.5496621621621621 0.9964633068081344
0.5498648648648649 0.9964633068081344
0.5503378378378379 0.9964633068081344
0.5505405405405406 0.9964633068081344
0.5506081081081081 0.9964633068081344
0.5507432432432432 0.9964633068081344
0.5521621621621622 0.9964633068081344
0.5524324324324325 0.9964633068081344
0.552972972972973 0.9964633068081344
0.5531756756756757 0.9964633068081344
0.553445945945946 0.9964633068081344
0.5537162162162163 0.9964633068081344
0.5538513513513513 0.9964633068081344
0.5539864864864865 0.9964633068081344
0.5541891891891891 0.9964633068081344
0.5543918918918919 0.9964633068081344
0.5556081081081081 0.9964633068081344
0.5558108108108109 0.9964633068081344
0.5559459459459459 0.9964633068081344
0.5561486486486487 0.9964633068081344
0.557027027027027 0.9964633068081344
0.5572972972972973 0.9964633068081344
0.558445945945946 0.9964633068081344
0.5585810810810811 0.9964633068081344
0.5602702702702703 0.9964633068081344
0.5604054054054054 0.9964633068081344
0.5604729729729729 0.9964633068081344
0.5606081081081081 0.9964633068081344
0.5624324324324325 0.9964633068081344
0.5625675675675675 0.9964633068081344
0.562972972972973 0.9964633068081344
0.5631081081081081 0.9964633068081344
0.5633783783783783 0.9964633068081344
0.5636486486486486 0.9964633068081344
0.5641891891891891 0.9964633068081344
0.565 0.9964633068081344
0.5654054054054054 0.9964633068081344
0.5664189189189189 0.9964633068081344
0.566554054054054 0.9964633068081344
0.5666891891891892 0.9964633068081344
0.5691891891891891 0.9964633068081344
0.5693243243243243 0.9964633068081344
0.5695270270270271 0.9964633068081344
0.5697972972972973 0.9964633068081344
0.57 0.9964633068081344
0.5702702702702702 0.9964633068081344
0.5703378378378379 0.9964633068081344
0.570472972972973 0.9964633068081344
0.5707432432432432 0.9964633068081344
0.5710810810810811 0.9964633068081344
0.5712162162162162 0.9964633068081344
0.5713513513513514 0.9964633068081344
0.5718918918918919 0.9964633068081344
0.5721621621621622 0.9964633068081344
0.5725 0.9964633068081344
0.5727702702702703 0.9964633068081344
0.5738513513513513 0.9964633068081344
0.5740540540540541 0.9964633068081344
0.5744594594594594 0.9964633068081344
0.5747297297297297 0.9964633068081344
0.575 0.9964633068081344
0.5752027027027027 0.9964633068081344
0.5760135135135135 0.9964633068081344
0.5761486486486487 0.9964633068081344
0.5762162162162162 0.9964633068081344
0.5766891891891892 0.9964633068081344
0.5773648648648648 0.9964633068081344
0.5775 0.9964633068081344
0.5779054054054054 0.9964633068081344
0.5781756756756756 0.9964633068081344
0.5783108108108108 0.9964633068081344
0.5787837837837838 0.9964633068081344
0.5789864864864865 0.9964633068081344
0.5806081081081081 0.9964633068081344
0.5808783783783784 0.9964633068081344
0.5827702702702703 0.9964633068081344
0.5831081081081081 0.9964633068081344
0.5836486486486486 0.9964633068081344
0.5837837837837838 0.9964633068081344
0.5851351351351352 0.9964633068081344
0.5851351351351352 0.9973474801061007
0.5852027027027027 0.9973474801061007
0.5854054054054054 0.9973474801061007
0.5862162162162162 0.9973474801061007
0.5863513513513513 0.9973474801061007
0.586554054054054 0.9973474801061007
0.5868243243243243 0.9973474801061007
0.5880405405405406 0.9973474801061007
0.5882432432432433 0.9973474801061007
0.5887162162162162 0.9973474801061007
0.5889189189189189 0.9973474801061007
0.5895945945945946 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5902702702702702 0.9973474801061007
0.590472972972973 0.9973474801061007
0.5906081081081082 0.9973474801061007
0.5911486486486487 0.9973474801061007
0.5913513513513513 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5920945945945946 0.9973474801061007
0.5922297297297298 0.9973474801061007
0.5922972972972973 0.9973474801061007
0.5924324324324325 0.9973474801061007
0.5936486486486486 0.9973474801061007
0.5941216216216216 0.9973474801061007
0.5942567567567567 0.9973474801061007
0.5943918918918919 0.9973474801061007
0.5945945945945946 0.9973474801061007
0.5951351351351352 0.9973474801061007
0.5962837837837838 0.9973474801061007
0.5968918918918918 0.9973474801061007
0.597027027027027 0.9973474801061007
0.5973648648648648 0.9973474801061007
0.5975 0.9973474801061007
0.5977702702702703 0.9973474801061007
0.5981756756756756 0.9973474801061007
0.5982432432432433 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5991216216216216 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.5993243243243244 0.9973474801061007
0.5997297297297297 0.9973474801061007
0.6000675675675675 0.9973474801061007
0.6004054054054054 0.9973474801061007
0.6006756756756757 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6018918918918919 0.9973474801061007
0.602027027027027 0.9973474801061007
0.6021621621621621 0.9973474801061007
0.6023648648648648 0.9973474801061007
0.6027027027027027 0.9973474801061007
0.6029054054054054 0.9973474801061007
0.6048648648648649 0.9973474801061007
0.6052027027027027 0.9973474801061007
0.605945945945946 0.9973474801061007
0.6063513513513513 0.9973474801061007
0.6075675675675676 0.9973474801061007
0.6077702702702703 0.9973474801061007
0.6091216216216216 0.9973474801061007
0.6092567567567567 0.9973474801061007
0.6093243243243244 0.9973474801061007
0.6094594594594595 0.9973474801061007
0.6108108108108108 0.9973474801061007
0.6112837837837838 0.9973474801061007
0.6128378378378379 0.9973474801061007
0.6132432432432432 0.9973474801061007
0.6149324324324325 0.9973474801061007
0.6152027027027027 0.9973474801061007
0.6156756756756757 0.9973474801061007
0.6158783783783783 0.9973474801061007
0.6165540540540541 0.9973474801061007
0.6166891891891891 0.9973474801061007
0.6179054054054054 0.9973474801061007
0.6180405405405406 0.9973474801061007
0.6188513513513514 0.9973474801061007
0.6189864864864865 0.9973474801061007
0.6193243243243243 0.9973474801061007
0.619527027027027 0.9973474801061007
0.6196621621621622 0.9973474801061007
0.620472972972973 0.9973474801061007
0.6212162162162163 0.9973474801061007
0.6212837837837838 0.9973474801061007
0.6214189189189189 0.9973474801061007
0.6218243243243243 0.9973474801061007
0.6219594594594594 0.9973474801061007
0.6222297297297297 0.9973474801061007
0.6227027027027027 0.9973474801061007
0.6228378378378379 0.9973474801061007
0.6232432432432432 0.9973474801061007
0.6234459459459459 0.9973474801061007
0.6239864864864865 0.9973474801061007
0.6256081081081081 0.9973474801061007
0.6275 0.9973474801061007
0.6277702702702703 0.9973474801061007
0.6279054054054054 0.9973474801061007
0.6287837837837837 0.9973474801061007
0.629054054054054 0.9973474801061007
0.6291216216216217 0.9973474801061007
0.6293918918918919 0.9973474801061007
0.6296621621621622 0.9973474801061007
0.6297972972972973 0.9973474801061007
0.63 0.9973474801061007
0.6300675675675675 0.9973474801061007
0.6303378378378378 0.9973474801061007
0.6310135135135135 0.9973474801061007
0.6312837837837838 0.9973474801061007
0.6320270270270271 0.9973474801061007
0.6322297297297297 0.9973474801061007
0.6323648648648649 0.9973474801061007
0.6325 0.9973474801061007
0.6328378378378379 0.9973474801061007
0.632972972972973 0.9973474801061007
0.6335135135135135 0.9973474801061007
0.6336486486486487 0.9973474801061007
0.6339864864864865 0.9973474801061007
0.6341216216216217 0.9973474801061007
0.6344594594594595 0.9973474801061007
0.6346621621621622 0.9973474801061007
0.6347297297297297 0.9973474801061007
0.6348648648648648 0.9973474801061007
0.6358783783783784 0.9973474801061007
0.6360135135135135 0.9973474801061007
0.6369594594594594 0.9973474801061007
0.6370945945945946 0.9973474801061007
0.6372972972972973 0.9973474801061007
0.6377702702702702 0.9973474801061007
0.6383783783783784 0.9973474801061007
0.6385135135135135 0.9973474801061007
0.6386486486486487 0.9973474801061007
0.639054054054054 0.9973474801061007
0.6400675675675676 0.9973474801061007
0.6402027027027027 0.9973474801061007
0.6426351351351351 0.9973474801061007
0.6427702702702702 0.9973474801061007
0.6430405405405405 0.9973474801061007
0.6433108108108108 0.9973474801061007
0.6435135135135135 0.9973474801061007
0.6436486486486487 0.9973474801061007
0.6444594594594595 0.9973474801061007
0.6447297297297298 0.9973474801061007
0.6451351351351351 0.9973474801061007
0.6511486486486486 0.9973474801061007
0.6516891891891892 0.9973474801061007
0.6521621621621622 0.9973474801061007
0.6522297297297297 0.9973474801061007
0.6524324324324324 0.9973474801061007
0.6533108108108108 0.9973474801061007
0.6538513513513513 0.9973474801061007
0.6541216216216216 0.9973474801061007
0.6542567567567568 0.9973474801061007
0.6547972972972973 0.9973474801061007
0.6551351351351351 0.9973474801061007
0.6564189189189189 0.9973474801061007
0.6566216216216216 0.9973474801061007
0.6566216216216216 0.9982316534040672
0.6567567567567567 0.9982316534040672
0.6568918918918919 0.9982316534040672
0.657027027027027 0.9982316534040672
0.6570945945945946 0.9982316534040672
0.6573648648648649 0.9982316534040672
0.6575675675675675 0.9982316534040672
0.6577702702702702 0.9982316534040672
0.6581081081081082 0.9982316534040672
0.6582432432432432 0.9982316534040672
0.6586486486486487 0.9982316534040672
0.6587837837837838 0.9982316534040672
0.6588513513513513 0.9982316534040672
0.6591216216216216 0.9982316534040672
0.6593918918918918 0.9982316534040672
0.6596621621621621 0.9982316534040672
0.6597972972972973 0.9982316534040672
0.6599324324324324 0.9982316534040672
0.66 0.9982316534040672
0.6601351351351351 0.9982316534040672
0.6608108108108108 0.9982316534040672
0.6610135135135136 0.9982316534040672
0.6614864864864864 0.9982316534040672
0.6616216216216216 0.9982316534040672
0.6618918918918919 0.9982316534040672
0.6620945945945946 0.9982316534040672
0.6627027027027027 0.9982316534040672
0.6628378378378378 0.9982316534040672
0.6633108108108108 0.9982316534040672
0.663445945945946 0.9982316534040672
0.6635135135135135 0.9982316534040672
0.6636486486486487 0.9982316534040672
0.6641216216216216 0.9982316534040672
0.6642567567567568 0.9982316534040672
0.6650675675675676 0.9982316534040672
0.6653378378378378 0.9982316534040672
0.6665540540540541 0.9982316534040672
0.6667567567567567 0.9982316534040672
0.6669594594594594 0.9982316534040672
0.6674324324324324 0.9982316534040672
0.6677027027027027 0.9982316534040672
0.6680405405405405 0.9982316534040672
0.6681081081081081 0.9982316534040672
0.6682432432432432 0.9982316534040672
0.6693243243243243 0.9982316534040672
0.6694594594594595 0.9982316534040672
0.669527027027027 0.9982316534040672
0.67 0.9982316534040672
0.6706756756756757 0.9982316534040672
0.6716891891891892 0.9982316534040672
0.6724324324324324 0.9982316534040672
0.6732432432432433 0.9982316534040672
0.6733783783783783 0.9982316534040672
0.6754729729729729 0.9982316534040672
0.6763513513513514 0.9982316534040672
0.6780405405405405 0.9982316534040672
0.6781756756756757 0.9982316534040672
0.6783108108108108 0.9982316534040672
0.678445945945946 0.9982316534040672
0.6786486486486486 0.9982316534040672
0.6789864864864865 0.9982316534040672
0.6791891891891891 0.9982316534040672
0.6794594594594595 0.9982316534040672
0.6800675675675676 0.9982316534040672
0.6805405405405406 0.9982316534040672
0.6809459459459459 0.9982316534040672
0.6810135135135135 0.9982316534040672
0.6827702702702703 0.9982316534040672
0.6830405405405405 0.9982316534040672
0.6831756756756757 0.9982316534040672
0.6837162162162163 0.9982316534040672
0.6839864864864865 0.9982316534040672
0.6848648648648649 0.9982316534040672
0.6972972972972973 0.9982316534040672
0.6975675675675675 0.9982316534040672
0.6977027027027027 0.9982316534040672
0.6979054054054054 0.9982316534040672
0.6980405405405405 0.9982316534040672
0.6985810810810811 0.9982316534040672
0.6987162162162163 0.9982316534040672
0.6988513513513513 0.9982316534040672
0.6989864864864865 0.9982316534040672
0.6997972972972973 0.9982316534040672
0.6999324324324324 0.9982316534040672
0.7000675675675676 0.9982316534040672
0.7002027027027027 0.9982316534040672
0.7002702702702702 0.9982316534040672
0.7006756756756757 0.9982316534040672
0.701081081081081 0.9982316534040672
0.7012162162162162 0.9982316534040672
0.7013513513513514 0.9982316534040672
0.701554054054054 0.9982316534040672
0.7016891891891892 0.9982316534040672
0.7020945945945946 0.9982316534040672
0.7022972972972973 0.9982316534040672
0.7028378378378378 0.9982316534040672
0.702972972972973 0.9982316534040672
0.7042567567567568 0.9982316534040672
0.7046621621621622 0.9982316534040672
0.7057432432432432 0.9982316534040672
0.705945945945946 0.9982316534040672
0.7061486486486487 0.9982316534040672
0.7073648648648648 0.9982316534040672
0.7075675675675676 0.9982316534040672
0.7077027027027027 0.9982316534040672
0.7077702702702703 0.9982316534040672
0.716418918918919 0.9982316534040672
0.7171621621621621 0.9982316534040672
0.7291891891891892 0.9982316534040672
0.7300675675675675 0.9982316534040672
0.7302027027027027 0.9982316534040672
0.7319594594594595 0.9982316534040672
0.7320945945945946 0.9982316534040672
0.7325 0.9982316534040672
0.7329729729729729 0.9982316534040672
0.7331756756756757 0.9982316534040672
0.7333783783783784 0.9982316534040672
0.7336486486486486 0.9982316534040672
0.7341891891891892 0.9982316534040672
0.7347297297297297 0.9982316534040672
0.7348648648648649 0.9982316534040672
0.7357432432432433 0.9982316534040672
0.7363513513513513 0.9982316534040672
0.7366216216216216 0.9982316534040672
0.7367567567567568 0.9982316534040672
0.7378378378378379 0.9982316534040672
0.7379729729729729 0.9982316534040672
0.7381756756756757 0.9982316534040672
0.7383108108108108 0.9982316534040672
0.7386486486486487 0.9982316534040672
0.739054054054054 0.9982316534040672
0.7399324324324325 0.9982316534040672
0.7410135135135135 0.9982316534040672
0.7412837837837838 0.9982316534040672
0.7419594594594595 0.9982316534040672
0.7421621621621621 0.9982316534040672
0.7427702702702703 0.9982316534040672
0.7434459459459459 0.9982316534040672
0.7439864864864865 0.9982316534040672
0.7442567567567567 0.9982316534040672
0.7452702702702703 0.9982316534040672
0.7454054054054055 0.9982316534040672
0.7458783783783783 0.9982316534040672
0.7485135135135135 0.9982316534040672
0.7486486486486487 0.9982316534040672
0.7487162162162162 0.9982316534040672
0.7488513513513514 0.9982316534040672
0.7489864864864865 0.9982316534040672
0.7491216216216217 0.9982316534040672
0.7492567567567567 0.9982316534040672
0.7493918918918919 0.9982316534040672
0.7497972972972973 0.9982316534040672
0.7499324324324325 0.9982316534040672
0.7500675675675675 0.9982316534040672
0.7507432432432433 0.9982316534040672
0.750945945945946 0.9982316534040672
0.7513513513513513 0.9982316534040672
0.7517567567567568 0.9982316534040672
0.7524324324324324 0.9982316534040672
0.7530405405405406 0.9982316534040672
0.7531756756756757 0.9982316534040672
0.7539864864864865 0.9982316534040672
0.7568243243243243 0.9982316534040672
0.7569594594594594 0.9982316534040672
0.757972972972973 0.9982316534040672
0.7581081081081081 0.9982316534040672
0.7583108108108109 0.9982316534040672
0.7585135135135135 0.9982316534040672
0.7586486486486487 0.9982316534040672
0.7587837837837837 0.9982316534040672
0.759054054054054 0.9982316534040672
0.7597972972972973 0.9982316534040672
0.7599324324324325 0.9982316534040672
0.7605405405405405 0.9982316534040672
0.7622972972972973 0.9982316534040672
0.7629054054054054 0.9982316534040672
0.7631081081081081 0.9982316534040672
0.7639864864864865 0.9982316534040672
0.7641216216216217 0.9982316534040672
0.765472972972973 0.9982316534040672
0.7662837837837838 0.9982316534040672
0.7667567567567568 0.9982316534040672
0.7668918918918919 0.9982316534040672
0.7670270270270271 0.9982316534040672
0.7671621621621622 0.9982316534040672
0.7688513513513513 0.9982316534040672
0.7689864864864865 0.9982316534040672
0.7692567567567568 0.9982316534040672
0.7693918918918919 0.9982316534040672
0.7697972972972973 0.9982316534040672
0.7705405405405406 0.9982316534040672
0.7710135135135135 0.9982316534040672
0.7711486486486486 0.9982316534040672
0.7712837837837838 0.9982316534040672
0.7714864864864864 0.9982316534040672
0.7715540540540541 0.9982316534040672
0.7716891891891892 0.9982316534040672
0.7718243243243244 0.9982316534040672
0.7720270270270271 0.9982316534040672
0.7723648648648649 0.9982316534040672
0.7725 0.9982316534040672
0.7728378378378379 0.9982316534040672
0.772972972972973 0.9982316534040672
0.7733783783783784 0.9982316534040672
0.7735135135135135 0.9982316534040672
0.7737162162162162 0.9982316534040672
0.7738513513513513 0.9982316534040672
0.775472972972973 0.9982316534040672
0.777027027027027 0.9982316534040672
0.7770945945945946 0.9982316534040672
0.7772297297297297 0.9982316534040672
0.7773648648648649 0.9982316534040672
0.7777027027027027 0.9982316534040672
0.7787837837837838 0.9982316534040672
0.778918918918919 0.9982316534040672
0.7794594594594595 0.9982316534040672
0.7795945945945946 0.9982316534040672
0.7797972972972973 0.9982316534040672
0.7799324324324325 0.9982316534040672
0.7805405405405406 0.9982316534040672
0.7806756756756756 0.9982316534040672
0.7808783783783784 0.9982316534040672
0.7815540540540541 0.9982316534040672
0.7824324324324324 0.9982316534040672
0.7837837837837838 0.9982316534040672
0.784054054054054 0.9982316534040672
0.7841891891891892 0.9982316534040672
0.7843243243243243 0.9982316534040672
0.7846621621621621 0.9982316534040672
0.7847972972972973 0.9982316534040672
0.7850675675675676 0.9982316534040672
0.7858108108108108 0.9982316534040672
0.7859459459459459 0.9982316534040672
0.7863513513513514 0.9982316534040672
0.7864864864864864 0.9982316534040672
0.7866891891891892 0.9982316534040672
0.7868243243243244 0.9982316534040672
0.7902027027027027 0.9982316534040672
0.7904729729729729 0.9982316534040672
0.7906756756756756 0.9982316534040672
0.7908108108108108 0.9982316534040672
0.7911486486486486 0.9982316534040672
0.7915540540540541 0.9982316534040672
0.7918918918918919 0.9982316534040672
0.7926351351351352 0.9982316534040672
0.7927702702702702 0.9982316534040672
0.7930405405405405 0.9982316534040672
0.7933783783783783 0.9982316534040672
0.793581081081081 0.9982316534040672
0.7937837837837838 0.9982316534040672
0.793918918918919 0.9982316534040672
0.794054054054054 0.9982316534040672
0.7942567567567568 0.9982316534040672
0.8008783783783784 0.9982316534040672
0.8011486486486487 0.9982316534040672
0.8013513513513514 0.9982316534040672
0.8022972972972973 0.9982316534040672
0.802972972972973 0.9982316534040672
0.8038513513513513 0.9982316534040672
0.8039864864864865 0.9982316534040672
0.8041891891891891 0.9982316534040672
0.8043243243243243 0.9982316534040672
0.8055405405405406 0.9982316534040672
0.8057432432432432 0.9982316534040672
0.8064864864864865 0.9982316534040672
0.8068243243243243 0.9982316534040672
0.8077027027027027 0.9982316534040672
0.807972972972973 0.9982316534040672
0.8081756756756757 0.9982316534040672
0.8083108108108108 0.9982316534040672
0.808445945945946 0.9982316534040672
0.8085135135135135 0.9982316534040672
0.8086486486486486 0.9982316534040672
0.8089189189189189 0.9982316534040672
0.8104729729729729 0.9982316534040672
0.8106756756756757 0.9982316534040672
0.8108108108108109 0.9982316534040672
0.8119594594594595 0.9982316534040672
0.8127702702702703 0.9982316534040672
0.8142567567567568 0.9982316534040672
0.8147297297297297 0.9982316534040672
0.8149324324324324 0.9982316534040672
0.8150675675675676 0.9982316534040672
0.8157432432432432 0.9982316534040672
0.8158783783783784 0.9982316534040672
0.8160135135135135 0.9982316534040672
0.8161486486486487 0.9982316534040672
0.8163513513513514 0.9982316534040672
0.8168243243243243 0.9982316534040672
0.8175675675675675 0.9982316534040672
0.8177027027027027 0.9982316534040672
0.8195270270270271 0.9982316534040672
0.8196621621621621 0.9982316534040672
0.82 0.9982316534040672
0.8203378378378379 0.9982316534040672
0.8207432432432432 0.9982316534040672
0.8208783783783784 0.9982316534040672
0.8211486486486487 0.9982316534040672
0.8213513513513514 0.9982316534040672
0.8219594594594595 0.9982316534040672
0.8221621621621622 0.9982316534040672
0.8223648648648648 0.9982316534040672
0.8227027027027027 0.9982316534040672
0.8229054054054054 0.9982316534040672
0.8243918918918919 0.9982316534040672
0.8245270270270271 0.9982316534040672
0.8252027027027027 0.9982316534040672
0.8253378378378379 0.9982316534040672
0.825945945945946 0.9982316534040672
0.8295270270270271 0.9982316534040672
0.8296621621621622 0.9982316534040672
0.8297972972972973 0.9982316534040672
0.830945945945946 0.9982316534040672
0.831081081081081 0.9982316534040672
0.8314864864864865 0.9982316534040672
0.8318243243243243 0.9982316534040672
0.8321621621621622 0.9982316534040672
0.8325675675675676 0.9982316534040672
0.8333783783783784 0.9982316534040672
0.8335135135135135 0.9982316534040672
0.8337162162162162 0.9982316534040672
0.8341216216216216 0.9982316534040672
0.8345945945945946 0.9982316534040672
0.8347297297297297 0.9982316534040672
0.8347972972972973 0.9982316534040672
0.8349324324324324 0.9982316534040672
0.8360135135135135 0.9982316534040672
0.836418918918919 0.9982316534040672
0.836554054054054 0.9982316534040672
0.8372297297297298 0.9982316534040672
0.8374324324324325 0.9982316534040672
0.8375675675675676 0.9982316534040672
0.8378378378378378 0.9982316534040672
0.8390540540540541 0.9982316534040672
0.8398648648648649 0.9982316534040672
0.84 0.9982316534040672
0.8401351351351352 0.9982316534040672
0.841554054054054 0.9982316534040672
0.8417567567567568 0.9982316534040672
0.8418243243243243 0.9982316534040672
0.8419594594594595 0.9982316534040672
0.842027027027027 0.9982316534040672
0.8421621621621621 0.9982316534040672
0.8425 0.9982316534040672
0.8426351351351351 0.9982316534040672
0.8430405405405406 0.9982316534040672
0.8442567567567567 0.9982316534040672
0.8453378378378379 0.9982316534040672
0.845472972972973 0.9982316534040672
0.8455405405405405 0.9982316534040672
0.8456756756756757 0.9982316534040672
0.8463513513513513 0.9982316534040672
0.846554054054054 0.9982316534040672
0.8470945945945946 0.9982316534040672
0.8472972972972973 0.9982316534040672
0.8474324324324324 0.9982316534040672
0.8483108108108108 0.9982316534040672
0.8485135135135136 0.9982316534040672
0.850472972972973 0.9982316534040672
0.8506081081081082 0.9982316534040672
0.8517567567567568 0.9982316534040672
0.8518918918918919 0.9982316534040672
0.8522297297297298 0.9982316534040672
0.8526351351351351 0.9982316534040672
0.8529729729729729 0.9982316534040672
0.8535810810810811 0.9982316534040672
0.8538513513513514 0.9982316534040672
0.8539864864864865 0.9982316534040672
0.8541216216216216 0.9982316534040672
0.8547972972972973 0.9982316534040672
0.8552702702702702 0.9982316534040672
0.8558108108108108 0.9982316534040672
0.8561486486486487 0.9982316534040672
0.8562162162162162 0.9982316534040672
0.8563513513513513 0.9982316534040672
0.8568918918918919 0.9982316534040672
0.8579729729729729 0.9982316534040672
0.8583783783783784 0.9982316534040672
0.8585135135135135 0.9982316534040672
0.8593918918918919 0.9982316534040672
0.8603378378378378 0.9982316534040672
0.8612162162162162 0.9982316534040672
0.861418918918919 0.9982316534040672
0.8631081081081081 0.9982316534040672
0.8632432432432432 0.9982316534040672
0.8635135135135135 0.9982316534040672
0.8639189189189189 0.9982316534040672
0.8641891891891892 0.9982316534040672
0.8643918918918919 0.9982316534040672
0.8649324324324325 0.9982316534040672
0.8652027027027027 0.9982316534040672
0.8655405405405405 0.9982316534040672
0.8658108108108108 0.9982316534040672
0.865945945945946 0.9982316534040672
0.8660810810810811 0.9982316534040672
0.8662837837837838 0.9982316534040672
0.8664189189189189 0.9982316534040672
0.867027027027027 0.9982316534040672
0.8671621621621621 0.9982316534040672
0.8674324324324324 0.9982316534040672
0.8675675675675676 0.9982316534040672
0.8677702702702703 0.9982316534040672
0.8681756756756757 0.9982316534040672
0.8683108108108109 0.9982316534040672
0.8684459459459459 0.9982316534040672
0.8685810810810811 0.9982316534040672
0.8693918918918919 0.9982316534040672
0.8695945945945946 0.9982316534040672
0.87 0.9982316534040672
0.8704054054054055 0.9982316534040672
0.8705405405405405 0.9982316534040672
0.8706081081081081 0.9982316534040672
0.8707432432432433 0.9982316534040672
0.8717567567567568 0.9982316534040672
0.8719594594594594 0.9982316534040672
0.8724324324324324 0.9982316534040672
0.8725675675675676 0.9982316534040672
0.8730405405405406 0.9982316534040672
0.8731756756756757 0.9982316534040672
0.8741891891891892 0.9982316534040672
0.8743243243243243 0.9982316534040672
0.8743918918918919 0.9982316534040672
0.874527027027027 0.9982316534040672
0.875 0.9982316534040672
0.8751351351351352 0.9982316534040672
0.8756081081081081 0.9982316534040672
0.8757432432432433 0.9982316534040672
0.8758108108108108 0.9982316534040672
0.8760135135135135 0.9982316534040672
0.8763513513513513 0.9982316534040672
0.8765540540540541 0.9982316534040672
0.8766891891891891 0.9982316534040672
0.8769594594594594 0.9982316534040672
0.8770945945945946 0.9982316534040672
0.8785810810810811 0.9982316534040672
0.8787162162162162 0.9982316534040672
0.8789189189189189 0.9982316534040672
0.879054054054054 0.9982316534040672
0.8805405405405405 0.9982316534040672
0.8806756756756757 0.9982316534040672
0.8814189189189189 0.9982316534040672
0.8823648648648649 0.9982316534040672
0.8825 0.9982316534040672
0.8827027027027027 0.9982316534040672
0.8831756756756757 0.9982316534040672
0.8835135135135135 0.9982316534040672
0.8836486486486487 0.9982316534040672
0.8837837837837837 0.9982316534040672
0.8837837837837837 0.9991158267020336
0.8838513513513514 0.9991158267020336
0.8839864864864865 0.9991158267020336
0.8841216216216217 0.9991158267020336
0.8842567567567567 0.9991158267020336
0.8851351351351351 0.9991158267020336
0.8853378378378378 0.9991158267020336
0.8872297297297297 0.9991158267020336
0.8873648648648649 0.9991158267020336
0.8880405405405405 0.9991158267020336
0.8894594594594595 0.9991158267020336
0.8901351351351351 0.9991158267020336
0.8902702702702703 0.9991158267020336
0.8906756756756756 0.9991158267020336
0.8910135135135135 0.9991158267020336
0.8912162162162162 0.9991158267020336
0.8914189189189189 0.9991158267020336
0.8919594594594594 0.9991158267020336
0.8920945945945946 0.9991158267020336
0.8921621621621622 0.9991158267020336
0.8922972972972973 0.9991158267020336
0.8931081081081081 0.9991158267020336
0.8932432432432432 0.9991158267020336
0.8943918918918919 0.9991158267020336
0.8945945945945946 0.9991158267020336
0.8953378378378378 0.9991158267020336
0.8958783783783784 0.9991158267020336
0.8968243243243244 0.9991158267020336
0.8969594594594594 0.9991158267020336
0.8970945945945946 0.9991158267020336
0.8972297297297297 0.9991158267020336
0.8980405405405405 0.9991158267020336
0.8981756756756757 0.9991158267020336
0.898445945945946 0.9991158267020336
0.898581081081081 0.9991158267020336
0.8986486486486487 0.9991158267020336
0.8987837837837838 0.9991158267020336
0.8992567567567568 0.9991158267020336
0.899527027027027 0.9991158267020336
0.9001351351351351 0.9991158267020336
0.900472972972973 0.9991158267020336
0.9005405405405406 0.9991158267020336
0.9008108108108108 0.9991158267020336
0.9012837837837838 0.9991158267020336
0.9022972972972974 0.9991158267020336
0.9025675675675676 0.9991158267020336
0.9027027027027027 0.9991158267020336
0.9028378378378379 0.9991158267020336
0.9030405405405405 0.9991158267020336
0.9036486486486487 0.9991158267020336
0.9041216216216216 0.9991158267020336
0.9046621621621621 0.9991158267020336
0.9049324324324325 0.9991158267020336
0.9059459459459459 0.9991158267020336
0.9067567567567567 0.9991158267020336
0.9077027027027027 0.9991158267020336
0.9078378378378379 0.9991158267020336
0.9079054054054054 0.9991158267020336
0.9083783783783784 0.9991158267020336
0.9091216216216216 0.9991158267020336
0.9092567567567568 0.9991158267020336
0.9103378378378378 0.9991158267020336
0.9108783783783784 0.9991158267020336
0.9109459459459459 0.9991158267020336
0.9114864864864864 0.9991158267020336
0.9116216216216216 0.9991158267020336
0.9117567567567567 0.9991158267020336
0.9120945945945946 0.9991158267020336
0.9122297297297297 0.9991158267020336
0.9133783783783784 0.9991158267020336
0.9136486486486487 0.9991158267020336
0.913918918918919 0.9991158267020336
0.9149324324324324 0.9991158267020336
0.9150675675675676 0.9991158267020336
0.9160810810810811 0.9991158267020336
0.9162162162162162 0.9991158267020336
0.9169594594594594 0.9991158267020336
0.9175675675675675 0.9991158267020336
0.9195945945945946 0.9991158267020336
0.9206081081081081 0.9991158267020336
0.9207432432432432 0.9991158267020336
0.9210135135135135 0.9991158267020336
0.9212837837837838 0.9991158267020336
0.9223648648648649 0.9991158267020336
0.9235135135135135 0.9991158267020336
0.924527027027027 0.9991158267020336
0.9247297297297298 0.9991158267020336
0.9248648648648649 0.9991158267020336
0.9254054054054054 0.9991158267020336
0.9255405405405406 0.9991158267020336
0.9264189189189189 0.9991158267020336
0.9274324324324325 0.9991158267020336
0.9280405405405405 0.9991158267020336
0.9281756756756757 0.9991158267020336
0.9287837837837838 0.9991158267020336
0.9289864864864865 0.9991158267020336
0.9291216216216216 0.9991158267020336
0.9294594594594595 0.9991158267020336
0.9295945945945946 0.9991158267020336
0.9301351351351351 0.9991158267020336
0.9302702702702703 0.9991158267020336
0.9306081081081081 0.9991158267020336
0.9307432432432432 0.9991158267020336
0.9309459459459459 0.9991158267020336
0.9310810810810811 0.9991158267020336
0.9312162162162162 0.9991158267020336
0.931554054054054 0.9991158267020336
0.9319594594594595 0.9991158267020336
0.9325 0.9991158267020336
0.9325675675675675 0.9991158267020336
0.9328378378378378 0.9991158267020336
0.9333108108108108 0.9991158267020336
0.9335135135135135 0.9991158267020336
0.9339189189189189 0.9991158267020336
0.9341891891891891 0.9991158267020336
0.9346621621621621 0.9991158267020336
0.9348648648648649 0.9991158267020336
0.9362162162162162 0.9991158267020336
0.9387837837837838 0.9991158267020336
0.9394594594594594 0.9991158267020336
0.9395945945945946 0.9991158267020336
0.9406756756756757 0.9991158267020336
0.9408108108108109 0.9991158267020336
0.9408783783783784 0.9991158267020336
0.9410810810810811 0.9991158267020336
0.9412837837837837 0.9991158267020336
0.9414189189189189 0.9991158267020336
0.9416216216216217 0.9991158267020336
0.9417567567567567 0.9991158267020336
0.9421621621621622 0.9991158267020336
0.9422972972972973 0.9991158267020336
0.9423648648648648 0.9991158267020336
0.9425675675675675 0.9991158267020336
0.9427027027027027 0.9991158267020336
0.9431081081081081 0.9991158267020336
0.943445945945946 0.9991158267020336
0.9442567567567568 0.9991158267020336
0.9446621621621621 0.9991158267020336
0.9447972972972973 0.9991158267020336
0.9458108108108109 0.9991158267020336
0.9460810810810811 0.9991158267020336
0.9464189189189189 0.9991158267020336
0.9466891891891892 0.9991158267020336
0.9470945945945946 0.9991158267020336
0.9473648648648648 0.9991158267020336
0.9475675675675675 0.9991158267020336
0.9481081081081081 0.9991158267020336
0.9483108108108108 0.9991158267020336
0.9496621621621621 0.9991158267020336
0.9497972972972973 0.9991158267020336
0.950945945945946 0.9991158267020336
0.951081081081081 0.9991158267020336
0.9524324324324325 0.9991158267020336
0.9525675675675676 0.9991158267020336
0.9540540540540541 0.9991158267020336
0.9541891891891892 0.9991158267020336
0.9548648648648649 0.9991158267020336
0.955 0.9991158267020336
0.9560135135135135 0.9991158267020336
0.9560135135135135 1.0
0.9576351351351351 1.0
0.9578378378378378 1.0
0.9579054054054054 1.0
0.9580405405405406 1.0
0.9589189189189189 1.0
0.9590540540540541 1.0
0.9597972972972973 1.0
0.9599324324324324 1.0
0.9600675675675676 1.0
0.9602027027027027 1.0
0.9608108108108108 1.0
0.9610135135135135 1.0
0.9612837837837838 1.0
0.9616216216216216 1.0
0.9624324324324325 1.0
0.9656081081081082 1.0
0.9658783783783784 1.0
0.967972972972973 1.0
0.9681081081081081 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9698648648648649 1.0
0.97 1.0
0.9712162162162162 1.0
0.9713513513513513 1.0
0.9716891891891892 1.0
0.9722297297297298 1.0
0.9727027027027026 1.0
0.9729054054054054 1.0
0.9731756756756756 1.0
0.9733783783783784 1.0
0.9735135135135136 1.0
0.9740540540540541 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.9760135135135135 1.0
0.9763513513513513 1.0
0.9772972972972973 1.0
0.9775675675675676 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.9789189189189189 1.0
0.9790540540540541 1.0
0.9797972972972973 1.0
0.9799324324324324 1.0
0.9802027027027027 1.0
0.9808108108108108 1.0
0.981081081081081 1.0
0.9811486486486487 1.0
0.9812837837837838 1.0
0.9840540540540541 1.0
0.9841891891891892 1.0
0.985472972972973 1.0
0.9856081081081081 1.0
0.9868918918918919 1.0
0.9870945945945946 1.0
0.9871621621621621 1.0
0.9873648648648649 1.0
0.9879729729729729 1.0
0.9881081081081081 1.0
0.9884459459459459 1.0
0.9885810810810811 1.0
0.9896621621621622 1.0
0.9899324324324325 1.0
0.9908108108108108 1.0
0.9911486486486486 1.0
0.9916216216216216 1.0
1.0 1.0


==> rocs/mb_dnn_mb_p.txt <==
0.0 0.0
0.0 0.3784261715296198
0.0 0.42263483642793986
0.0 0.4562334217506631
0.0 0.45800176834659595
0.0 0.4765694076038904
0.0 0.4854111405835544
0.0 0.4951370468611848
0.0 0.4995579133510168
0.0 0.5013262599469496
0.0 0.506631299734748
0.0 0.5101679929266136
0.0 0.5119363395225465
0.0 0.5207780725022104
0.0 0.5225464190981433
0.0 0.5260831122900088
0.0 0.5278514588859416
0.0 0.5313881520778072
0.0 0.5322723253757736
0.0 0.5349248452696729
0.0 0.5366931918656057
0.0 0.5384615384615384
0.0 0.5534924845269673
0.0 0.5552608311229
0.0 0.5623342175066313
0.0 0.5658709106984969
0.0 0.5694076038903625
0.0 0.5711759504862953
0.0 0.5729442970822282
0.0 0.5738284703801945
0.0 0.5773651635720601
0.0 0.5800176834659593
0.0 0.583554376657825
0.0 0.5862068965517241
0.0 0.5915119363395226
0.0 0.5932802829354553
0.0 0.5950486295313882
0.0 0.601237842617153
0.0 0.6038903625110522
0.0 0.6056587091069849
0.0 0.6065428824049514
0.0 0.6162687886825818
0.0 0.6171529619805481
0.0 0.618921308576481
0.0 0.6198054818744474
0.0 0.6242263483642794
0.0 0.6251105216622458
0.0 0.6286472148541115
0.0 0.6312997347480106
0.0 0.632183908045977
6.756756756756757e-05 0.6330680813439434
6.756756756756757e-05 0.6348364279398763
6.756756756756757e-05 0.6401414677276747
6.756756756756757e-05 0.6419098143236074
6.756756756756757e-05 0.6472148541114059
6.756756756756757e-05 0.6507515473032714
6.756756756756757e-05 0.6569407603890363
6.756756756756757e-05 0.6587091069849691
6.756756756756757e-05 0.6604774535809018
6.756756756756757e-05 0.6640141467727675
6.756756756756757e-05 0.6755083996463307
6.756756756756757e-05 0.6808134394341291
6.756756756756757e-05 0.6861184792219275
6.756756756756757e-05 0.6887709991158267
6.756756756756757e-05 0.6914235190097259
6.756756756756757e-05 0.7161803713527851
6.756756756756757e-05 0.717948717948718
6.756756756756757e-05 0.7206012378426172
6.756756756756757e-05 0.7223695844385499
6.756756756756757e-05 0.7241379310344828
6.756756756756757e-05 0.7259062776304156
6.756756756756757e-05 0.7320954907161804
6.756756756756757e-05 0.735632183908046
6.756756756756757e-05 0.7435897435897436
6.756756756756757e-05 0.7471264367816092
6.756756756756757e-05 0.7550839964633068
6.756756756756757e-05 0.7586206896551724
6.756756756756757e-05 0.7648099027409372
6.756756756756757e-05 0.76657824933687
6.756756756756757e-05 0.7692307692307693
6.756756756756757e-05 0.770999115826702
6.756756756756757e-05 0.7860300618921309
6.756756756756757e-05 0.7895667550839964
6.756756756756757e-05 0.7913351016799293
6.756756756756757e-05 0.8010610079575596
6.756756756756757e-05 0.8045977011494253
6.756756756756757e-05 0.8116710875331565
6.756756756756757e-05 0.8143236074270557
6.756756756756757e-05 0.8169761273209549
6.756756756756757e-05 0.8205128205128205
6.756756756756757e-05 0.8213969938107869
6.756756756756757e-05 0.8249336870026526
6.756756756756757e-05 0.830238726790451
6.756756756756757e-05 0.8320070733863837
6.756756756756757e-05 0.8328912466843501
6.756756756756757e-05 0.8373121131741822
6.756756756756757e-05 0.8408488063660478
6.756756756756757e-05 0.8426171529619806
6.756756756756757e-05 0.843501326259947
6.756756756756757e-05 0.8470380194518126
6.756756756756757e-05 0.8532272325375774
0.00013513513513513514 0.8532272325375774
0.00013513513513513514 0.8549955791335102
0.00013513513513513514 0.8567639257294429
0.00013513513513513514 0.8726790450928382
0.00013513513513513514 0.8753315649867374
0.00013513513513513514 0.8762157382847038
0.00013513513513513514 0.8779840848806366
0.00013513513513513514 0.8894783377541998
0.00013513513513513514 0.8912466843501327
0.00013513513513513514 0.8938992042440318
0.00013513513513513514 0.896551724137931
0.00013513513513513514 0.8983200707338639
0.00013513513513513514 0.900972590627763
0.00013513513513513514 0.9080459770114943
0.00013513513513513514 0.9106984969053935
0.00013513513513513514 0.9177718832891246
0.00013513513513513514 0.9195402298850575
0.00013513513513513514 0.9230769230769231
0.0002702702702702703 0.9230769230769231
0.0002702702702702703 0.9248452696728559
0.0002702702702702703 0.9266136162687887
0.0002702702702702703 0.9310344827586207
0.00033783783783783786 0.9310344827586207
0.00033783783783783786 0.9319186560565871
0.00033783783783783786 0.9363395225464191
0.00033783783783783786 0.9372236958443855
0.0004054054054054054 0.9372236958443855
0.0004054054054054054 0.9381078691423519
0.0005405405405405405 0.9381078691423519
0.0005405405405405405 0.9398762157382847
0.0006756756756756757 0.9398762157382847
0.0006756756756756757 0.9451812555260831
0.0007432432432432432 0.9451812555260831
0.0007432432432432432 0.9487179487179487
0.0008108108108108108 0.9487179487179487
0.0008108108108108108 0.9496021220159151
0.0008783783783783784 0.9496021220159151
0.0008783783783783784 0.9513704686118479
0.001081081081081081 0.9513704686118479
0.001081081081081081 0.9549071618037135
0.0011486486486486486 0.9549071618037135
0.0011486486486486486 0.9557913351016799
0.0012162162162162162 0.9557913351016799
0.0012162162162162162 0.9566755083996463
0.0012162162162162162 0.9584438549955792
0.0012837837837837837 0.9584438549955792
0.0012837837837837837 0.9593280282935456
0.0013513513513513514 0.9593280282935456
0.0013513513513513514 0.9610963748894783
0.001554054054054054 0.9610963748894783
0.001554054054054054 0.9619805481874447
0.0017567567567567568 0.9619805481874447
0.0017567567567567568 0.9637488947833776
0.0018243243243243243 0.9637488947833776
0.0018243243243243243 0.964633068081344
0.0019594594594594594 0.964633068081344
0.0019594594594594594 0.9655172413793104
0.002364864864864865 0.9655172413793104
0.002364864864864865 0.9664014146772767
0.002837837837837838 0.9664014146772767
0.002837837837837838 0.9672855879752431
0.0030405405405405407 0.9672855879752431
0.0031756756756756758 0.9672855879752431
0.0031756756756756758 0.9681697612732095
0.003445945945945946 0.9681697612732095
0.003445945945945946 0.969053934571176
0.003918918918918919 0.969053934571176
0.003918918918918919 0.9699381078691424
0.004391891891891892 0.9699381078691424
0.004391891891891892 0.9708222811671088
0.004527027027027027 0.9708222811671088
0.00472972972972973 0.9708222811671088
0.004797297297297297 0.9717064544650752
0.005 0.9717064544650752
0.005135135135135135 0.9717064544650752
0.005472972972972973 0.9717064544650752
0.0058108108108108104 0.9717064544650752
0.0058108108108108104 0.9725906277630415
0.006283783783783784 0.9725906277630415
0.006554054054054054 0.9725906277630415
0.007432432432432433 0.9725906277630415
0.007432432432432433 0.9734748010610079
0.007702702702702703 0.9734748010610079
0.007702702702702703 0.9752431476569408
0.007837837837837838 0.9752431476569408
0.007837837837837838 0.9761273209549072
0.008243243243243244 0.9761273209549072
0.008243243243243244 0.9770114942528736
0.008310810810810811 0.9770114942528736
0.008310810810810811 0.97789566755084
0.008378378378378378 0.97789566755084
0.014527027027027028 0.9787798408488063
0.015067567567567568 0.9787798408488063
0.015202702702702704 0.9787798408488063
0.016216216216216217 0.9787798408488063
0.016418918918918918 0.9787798408488063
0.01668918918918919 0.9787798408488063
0.01668918918918919 0.9805481874447391
0.016824324324324326 0.9805481874447391
0.01722972972972973 0.9805481874447391
0.017364864864864864 0.9805481874447391
0.017972972972972973 0.9805481874447391
0.018108108108108107 0.9805481874447391
0.018513513513513515 0.9805481874447391
0.01864864864864865 0.9805481874447391
0.018986486486486487 0.9805481874447391
0.018986486486486487 0.9814323607427056
0.019594594594594596 0.9814323607427056
0.019594594594594596 0.982316534040672
0.019932432432432434 0.982316534040672
0.020135135135135134 0.982316534040672
0.02033783783783784 0.982316534040672
0.02033783783783784 0.9832007073386384
0.020405405405405405 0.9832007073386384
0.020675675675675676 0.9832007073386384
0.020743243243243243 0.9832007073386384
0.021148648648648648 0.9832007073386384
0.02168918918918919 0.9832007073386384
0.021824324324324323 0.9832007073386384
0.02277027027027027 0.9832007073386384
0.02304054054054054 0.9832007073386384
0.023243243243243242 0.9832007073386384
0.02358108108108108 0.9832007073386384
0.024324324324324326 0.9832007073386384
0.02445945945945946 0.9832007073386384
0.027432432432432433 0.9832007073386384
0.027702702702702704 0.9832007073386384
0.027972972972972972 0.9832007073386384
0.02810810810810811 0.9832007073386384
0.02837837837837838 0.9832007073386384
0.02837837837837838 0.9840848806366048
0.02945945945945946 0.9840848806366048
0.02945945945945946 0.9849690539345711
0.03168918918918919 0.9849690539345711
0.03195945945945946 0.9849690539345711
0.0322972972972973 0.9849690539345711
0.0322972972972973 0.9858532272325375
0.0325 0.9858532272325375
0.03277027027027027 0.9858532272325375
0.033445945945945944 0.9858532272325375
0.03358108108108108 0.9858532272325375
0.03601351351351351 0.9858532272325375
0.03648648648648649 0.9858532272325375
0.036554054054054055 0.9858532272325375
0.03668918918918919 0.9858532272325375
0.03722972972972973 0.9858532272325375
0.0375 0.9858532272325375
0.03783783783783784 0.9858532272325375
0.037972972972972974 0.9858532272325375
0.03810810810810811 0.9858532272325375
0.03824324324324324 0.9858532272325375
0.038378378378378375 0.9858532272325375
0.038716216216216216 0.9858532272325375
0.03891891891891892 0.9858532272325375
0.03918918918918919 0.9858532272325375
0.039324324324324325 0.9858532272325375
0.039527027027027026 0.9858532272325375
0.03966216216216216 0.9858532272325375
0.04054054054054054 0.9858532272325375
0.04087837837837838 0.9858532272325375
0.04101351351351351 0.9858532272325375
0.04141891891891892 0.9858532272325375
0.04162162162162162 0.9858532272325375
0.041756756756756754 0.9858532272325375
0.042094594594594595 0.9858532272325375
0.04222972972972973 0.9858532272325375
0.04297297297297297 0.9858532272325375
0.043108108108108105 0.9858532272325375
0.04337837837837838 0.9858532272325375
0.04351351351351351 0.9858532272325375
0.04398648648648649 0.9858532272325375
0.04452702702702703 0.9858532272325375
0.04472972972972973 0.9858532272325375
0.044864864864864865 0.9858532272325375
0.045 0.9858532272325375
0.04513513513513513 0.9858532272325375
0.04635135135135135 0.9858532272325375
0.046486486486486484 0.9858532272325375
0.047837837837837835 0.9858532272325375
0.04804054054054054 0.9858532272325375
0.048175675675675676 0.9858532272325375
0.04831081081081081 0.9858532272325375
0.04885135135135135 0.9858532272325375
0.048986486486486486 0.9858532272325375
0.049391891891891894 0.9858532272325375
0.04966216216216216 0.9858532272325375
0.04972972972972973 0.9858532272325375
0.04986486486486486 0.9858532272325375
0.05 0.9858532272325375
0.050135135135135137 0.9858532272325375
0.05027027027027027 0.9858532272325375
0.05027027027027027 0.986737400530504
0.05054054054054054 0.986737400530504
0.05067567567567568 0.986737400530504
0.05081081081081081 0.986737400530504
0.050945945945945946 0.986737400530504
0.05101351351351351 0.986737400530504
0.05148648648648649 0.986737400530504
0.05168918918918919 0.986737400530504
0.05168918918918919 0.9876215738284704
0.051959459459459456 0.9876215738284704
0.052702702702702706 0.9876215738284704
0.05304054054054054 0.9876215738284704
0.05324324324324324 0.9876215738284704
0.05331081081081081 0.9876215738284704
0.05344594594594595 0.9876215738284704
0.05364864864864865 0.9876215738284704
0.05385135135135135 0.9876215738284704
0.05385135135135135 0.9885057471264368
0.05398648648648648 0.9885057471264368
0.05472972972972973 0.9885057471264368
0.054864864864864867 0.9885057471264368
0.056081081081081084 0.9885057471264368
0.05621621621621622 0.9885057471264368
0.056486486486486485 0.9885057471264368
0.05675675675675676 0.9885057471264368
0.057635135135135136 0.9885057471264368
0.05797297297297297 0.9885057471264368
0.05831081081081081 0.9885057471264368
0.058445945945945946 0.9885057471264368
0.05858108108108108 0.9885057471264368
0.05966216216216216 0.9885057471264368
0.0597972972972973 0.9885057471264368
0.05993243243243243 0.9885057471264368
0.060675675675675673 0.9885057471264368
0.06094594594594595 0.9885057471264368
0.06168918918918919 0.9885057471264368
0.061824324324324324 0.9885057471264368
0.06209459459459459 0.9885057471264368
0.06378378378378378 0.9885057471264368
0.06412162162162162 0.9885057471264368
0.06425675675675675 0.9885057471264368
0.06445945945945945 0.9885057471264368
0.06493243243243244 0.9885057471264368
0.06506756756756757 0.9885057471264368
0.0652027027027027 0.9885057471264368
0.06554054054054054 0.9885057471264368
0.06554054054054054 0.9893899204244032
0.06594594594594595 0.9893899204244032
0.06608108108108109 0.9893899204244032
0.06675675675675675 0.9893899204244032
0.06675675675675675 0.9902740937223696
0.06709459459459459 0.9902740937223696
0.0672972972972973 0.9902740937223696
0.06736486486486487 0.9902740937223696
0.0679054054054054 0.9902740937223696
0.06844594594594594 0.9902740937223696
0.06858108108108107 0.9902740937223696
0.06885135135135136 0.9902740937223696
0.06898648648648649 0.9902740937223696
0.06959459459459459 0.9902740937223696
0.06972972972972973 0.9902740937223696
0.07033783783783784 0.9902740937223696
0.07054054054054054 0.9902740937223696
0.07060810810810811 0.9902740937223696
0.07141891891891892 0.9902740937223696
0.07175675675675676 0.9902740937223696
0.0718918918918919 0.9902740937223696
0.07202702702702703 0.9902740937223696
0.07216216216216216 0.9902740937223696
0.07222972972972973 0.9902740937223696
0.07270270270270271 0.9902740937223696
0.07297297297297298 0.9902740937223696
0.07317567567567568 0.9902740937223696
0.07337837837837838 0.9902740937223696
0.07398648648648648 0.9902740937223696
0.07425675675675676 0.9902740937223696
0.07466216216216216 0.9902740937223696
0.0747972972972973 0.9902740937223696
0.0754054054054054 0.9902740937223696
0.07547297297297298 0.9902740937223696
0.07560810810810811 0.9902740937223696
0.07648648648648648 0.9902740937223696
0.07682432432432433 0.9902740937223696
0.07743243243243243 0.9902740937223696
0.07756756756756757 0.9902740937223696
0.07824324324324325 0.9902740937223696
0.07837837837837838 0.9902740937223696
0.07885135135135135 0.9902740937223696
0.07898648648648648 0.9902740937223696
0.07912162162162162 0.9902740937223696
0.0795945945945946 0.9902740937223696
0.07986486486486487 0.9902740937223696
0.07986486486486487 0.9911582670203359
0.08 0.9911582670203359
0.08013513513513514 0.9911582670203359
0.08067567567567567 0.9911582670203359
0.08094594594594595 0.9911582670203359
0.08114864864864865 0.9911582670203359
0.08148648648648649 0.9911582670203359
0.08168918918918919 0.9911582670203359
0.08222972972972974 0.9911582670203359
0.08263513513513514 0.9911582670203359
0.08283783783783784 0.9911582670203359
0.08297297297297297 0.9911582670203359
0.08337837837837837 0.9911582670203359
0.08344594594594594 0.9911582670203359
0.09648648648648649 0.9911582670203359
0.09662162162162162 0.9911582670203359
0.09682432432432432 0.9911582670203359
0.09716216216216217 0.9911582670203359
0.09736486486486487 0.9911582670203359
0.0975 0.9911582670203359
0.09756756756756757 0.9911582670203359
0.09804054054054054 0.9911582670203359
0.09878378378378379 0.9911582670203359
0.09891891891891892 0.9911582670203359
0.09898648648648649 0.9911582670203359
0.09932432432432432 0.9911582670203359
0.1002027027027027 0.9911582670203359
0.10060810810810811 0.9911582670203359
0.10081081081081081 0.9911582670203359
0.10128378378378379 0.9911582670203359
0.10189189189189189 0.9911582670203359
0.10236486486486486 0.9911582670203359
0.1025 0.9911582670203359
0.10277027027027028 0.9911582670203359
0.10310810810810811 0.9911582670203359
0.10337837837837838 0.9911582670203359
0.10364864864864864 0.9911582670203359
0.10371621621621621 0.9911582670203359
0.10432432432432433 0.9911582670203359
0.10452702702702703 0.9911582670203359
0.10466216216216216 0.9911582670203359
0.10472972972972973 0.9911582670203359
0.10506756756756756 0.9911582670203359
0.10513513513513513 0.9911582670203359
0.10533783783783784 0.9911582670203359
0.10547297297297298 0.9911582670203359
0.10560810810810811 0.9911582670203359
0.10662162162162162 0.9911582670203359
0.10675675675675676 0.9911582670203359
0.10716216216216216 0.9911582670203359
0.10851351351351352 0.9911582670203359
0.10925675675675675 0.9911582670203359
0.1097972972972973 0.9911582670203359
0.10993243243243243 0.9911582670203359
0.11013513513513513 0.9911582670203359
0.1102027027027027 0.9911582670203359
0.11087837837837838 0.9911582670203359
0.11155405405405405 0.9911582670203359
0.11175675675675675 0.9911582670203359
0.1120945945945946 0.9911582670203359
0.11222972972972974 0.9911582670203359
0.1125 0.9911582670203359
0.1129054054054054 0.9911582670203359
0.11317567567567567 0.9911582670203359
0.11358108108108109 0.9911582670203359
0.11405405405405405 0.9911582670203359
0.11425675675675676 0.9911582670203359
0.11439189189189189 0.9911582670203359
0.11452702702702702 0.9911582670203359
0.11472972972972972 0.9911582670203359
0.1152027027027027 0.9911582670203359
0.11527027027027027 0.9911582670203359
0.13648648648648648 0.9911582670203359
0.13682432432432431 0.9911582670203359
0.13736486486486488 0.9911582670203359
0.1375 0.9911582670203359
0.1379054054054054 0.9911582670203359
0.13797297297297298 0.9911582670203359
0.13817567567567568 0.9911582670203359
0.13979729729729728 0.9911582670203359
0.14074324324324325 0.9911582670203359
0.14155405405405405 0.9911582670203359
0.14168918918918919 0.9911582670203359
0.14337837837837838 0.9911582670203359
0.14371621621621622 0.9911582670203359
0.1441891891891892 0.9911582670203359
0.14432432432432432 0.9911582670203359
0.1443918918918919 0.9911582670203359
0.14466216216216216 0.9911582670203359
0.14655405405405406 0.9911582670203359
0.14682432432432432 0.9911582670203359
0.14716216216216216 0.9911582670203359
0.1472972972972973 0.9911582670203359
0.14777027027027026 0.9911582670203359
0.14804054054054053 0.9911582670203359
0.1481756756756757 0.9911582670203359
0.14831081081081082 0.9911582670203359
0.1493918918918919 0.9911582670203359
0.14966216216216216 0.9911582670203359
0.1506081081081081 0.9911582670203359
0.1510810810810811 0.9911582670203359
0.1514864864864865 0.9911582670203359
0.15162162162162163 0.9911582670203359
0.1516891891891892 0.9911582670203359
0.15202702702702703 0.9911582670203359
0.1522972972972973 0.9911582670203359
0.15277027027027026 0.9911582670203359
0.15364864864864866 0.9911582670203359
0.1537837837837838 0.9911582670203359
0.15445945945945946 0.9911582670203359
0.1545945945945946 0.9911582670203359
0.1552027027027027 0.9911582670203359
0.1554054054054054 0.9911582670203359
0.1558108108108108 0.9911582670203359
0.15594594594594594 0.9911582670203359
0.1562162162162162 0.9911582670203359
0.15675675675675677 0.9911582670203359
0.15695945945945947 0.9911582670203359
0.1585135135135135 0.9911582670203359
0.1585135135135135 0.9920424403183024
0.15864864864864864 0.9920424403183024
0.1587162162162162 0.9920424403183024
0.1587162162162162 0.9929266136162688
0.15878378378378377 0.9929266136162688
0.1591891891891892 0.9929266136162688
0.15966216216216217 0.9929266136162688
0.16 0.9929266136162688
0.16006756756756757 0.9929266136162688
0.1606081081081081 0.9929266136162688
0.16074324324324324 0.9929266136162688
0.16094594594594594 0.9929266136162688
0.16108108108108107 0.9929266136162688
0.1612162162162162 0.9929266136162688
0.16135135135135134 0.9929266136162688
0.16148648648648647 0.9929266136162688
0.16182432432432434 0.9929266136162688
0.1620945945945946 0.9929266136162688
0.1625 0.9929266136162688
0.16256756756756757 0.9929266136162688
0.16277027027027027 0.9929266136162688
0.16297297297297297 0.9929266136162688
0.16317567567567567 0.9929266136162688
0.16452702702702704 0.9929266136162688
0.1647972972972973 0.9929266136162688
0.16486486486486487 0.9929266136162688
0.1652027027027027 0.9929266136162688
0.16527027027027028 0.9929266136162688
0.16547297297297298 0.9929266136162688
0.16614864864864864 0.9929266136162688
0.16635135135135135 0.9929266136162688
0.16668918918918918 0.9929266136162688
0.16695945945945945 0.9929266136162688
0.16783783783783784 0.9929266136162688
0.17087837837837838 0.9929266136162688
0.17277027027027028 0.9929266136162688
0.17331081081081082 0.9929266136162688
0.17337837837837838 0.9929266136162688
0.17493243243243242 0.9929266136162688
0.175 0.9929266136162688
0.1752027027027027 0.9929266136162688
0.17527027027027026 0.9929266136162688
0.17540540540540542 0.9929266136162688
0.17554054054054055 0.9929266136162688
0.17574324324324325 0.9929266136162688
0.17675675675675676 0.9929266136162688
0.1768918918918919 0.9929266136162688
0.1770945945945946 0.9929266136162688
0.1775 0.9929266136162688
0.1775 0.9938107869142352
0.17831081081081082 0.9938107869142352
0.17844594594594596 0.9938107869142352
0.17891891891891892 0.9938107869142352
0.18391891891891893 0.9938107869142352
0.18405405405405406 0.9938107869142352
0.1845945945945946 0.9938107869142352
0.18472972972972973 0.9938107869142352
0.185 0.9938107869142352
0.18513513513513513 0.9938107869142352
0.1864864864864865 0.9938107869142352
0.1868918918918919 0.9938107869142352
0.1889864864864865 0.9938107869142352
0.18912162162162163 0.9938107869142352
0.19 0.9938107869142352
0.1906081081081081 0.9938107869142352
0.19087837837837837 0.9938107869142352
0.19108108108108107 0.9938107869142352
0.1912162162162162 0.9938107869142352
0.1916891891891892 0.9938107869142352
0.1918918918918919 0.9938107869142352
0.20520270270270272 0.9938107869142352
0.20560810810810812 0.9938107869142352
0.20581081081081082 0.9938107869142352
0.20581081081081082 0.9946949602122016
0.20621621621621622 0.9946949602122016
0.20641891891891892 0.9946949602122016
0.2064864864864865 0.9946949602122016
0.2066891891891892 0.9946949602122016
0.20810810810810812 0.9946949602122016
0.21006756756756756 0.9946949602122016
0.21060810810810812 0.9946949602122016
0.21074324324324326 0.9946949602122016
0.21081081081081082 0.9946949602122016
0.21094594594594596 0.9946949602122016
0.2112837837837838 0.9946949602122016
0.21182432432432433 0.9946949602122016
0.21195945945945946 0.9946949602122016
0.21222972972972973 0.9946949602122016
0.21236486486486486 0.9946949602122016
0.21574324324324323 0.9946949602122016
0.21587837837837837 0.9946949602122016
0.2172972972972973 0.9946949602122016
0.21743243243243243 0.9946949602122016
0.2183108108108108 0.9946949602122016
0.21945945945945947 0.9946949602122016
0.21972972972972973 0.9946949602122016
0.22 0.9946949602122016
0.22074324324324324 0.9946949602122016
0.22087837837837837 0.9946949602122016
0.2210135135135135 0.9946949602122016
0.22108108108108107 0.9946949602122016
0.2214864864864865 0.9946949602122016
0.22202702702702704 0.9946949602122016
0.22216216216216217 0.9946949602122016
0.22236486486486487 0.9946949602122016
0.22283783783783784 0.9946949602122016
0.22337837837837837 0.9946949602122016
0.22452702702702704 0.995579133510168
0.22486486486486487 0.995579133510168
0.225 0.995579133510168
0.22554054054054054 0.995579133510168
0.22567567567567567 0.995579133510168
0.2260135135135135 0.995579133510168
0.22614864864864864 0.995579133510168
0.22635135135135134 0.995579133510168
0.22648648648648648 0.995579133510168
0.22777027027027028 0.995579133510168
0.2279054054054054 0.995579133510168
0.22797297297297298 0.995579133510168
0.22817567567567568 0.995579133510168
0.22824324324324324 0.995579133510168
0.22837837837837838 0.995579133510168
0.22945945945945945 0.995579133510168
0.22959459459459458 0.995579133510168
0.23 0.995579133510168
0.23013513513513514 0.995579133510168
0.23027027027027028 0.995579133510168
0.23047297297297298 0.995579133510168
0.23054054054054055 0.995579133510168
0.23067567567567568 0.995579133510168
0.23141891891891891 0.995579133510168
0.23162162162162162 0.995579133510168
0.23189189189189188 0.995579133510168
0.23202702702702702 0.995579133510168
0.2327027027027027 0.995579133510168
0.23283783783783785 0.995579133510168
0.23364864864864865 0.995579133510168
0.23378378378378378 0.995579133510168
0.23405405405405405 0.995579133510168
0.23425675675675675 0.995579133510168
0.23587837837837838 0.995579133510168
0.23608108108108108 0.995579133510168
0.23628378378378379 0.995579133510168
0.23648648648648649 0.995579133510168
0.23763513513513512 0.995579133510168
0.23824324324324325 0.995579133510168
0.2385810810810811 0.995579133510168
0.23986486486486486 0.995579133510168
0.24 0.995579133510168
0.2404054054054054 0.995579133510168
0.24182432432432432 0.995579133510168
0.24202702702702703 0.995579133510168
0.24216216216216216 0.995579133510168
0.24283783783783783 0.995579133510168
0.24297297297297296 0.995579133510168
0.2431081081081081 0.995579133510168
0.24324324324324326 0.995579133510168
0.2439864864864865 0.995579133510168
0.2441891891891892 0.995579133510168
0.24472972972972973 0.995579133510168
0.24486486486486486 0.995579133510168
0.2454054054054054 0.995579133510168
0.2456081081081081 0.995579133510168
0.24567567567567566 0.995579133510168
0.24722972972972973 0.995579133510168
0.2472972972972973 0.995579133510168
0.24743243243243243 0.995579133510168
0.24763513513513513 0.995579133510168
0.2481081081081081 0.995579133510168
0.24824324324324323 0.995579133510168
0.2489864864864865 0.995579133510168
0.2493918918918919 0.995579133510168
0.24972972972972973 0.995579133510168
0.25094594594594594 0.995579133510168
0.2512162162162162 0.995579133510168
0.25141891891891893 0.995579133510168
0.2537837837837838 0.995579133510168
0.25425675675675674 0.995579133510168
0.2543918918918919 0.995579133510168
0.2549324324324324 0.995579133510168
0.255472972972973 0.995579133510168
0.2558108108108108 0.995579133510168
0.25601351351351354 0.995579133510168
0.2562162162162162 0.995579133510168
0.25716216216216214 0.995579133510168
0.25797297297297295 0.995579133510168
0.2581081081081081 0.995579133510168
0.25844594594594594 0.995579133510168
0.2585810810810811 0.995579133510168
0.25864864864864867 0.995579133510168
0.25925675675675675 0.995579133510168
0.2612837837837838 0.995579133510168
0.26135135135135135 0.995579133510168
0.2615540540540541 0.995579133510168
0.2618918918918919 0.995579133510168
0.262027027027027 0.995579133510168
0.2629054054054054 0.995579133510168
0.26304054054054055 0.995579133510168
0.2631756756756757 0.995579133510168
0.2633108108108108 0.995579133510168
0.265 0.995579133510168
0.26513513513513515 0.995579133510168
0.2656081081081081 0.995579133510168
0.26587837837837835 0.995579133510168
0.26635135135135135 0.995579133510168
0.2664864864864865 0.995579133510168
0.2666216216216216 0.995579133510168
0.26675675675675675 0.995579133510168
0.2669594594594595 0.995579133510168
0.26763513513513515 0.995579133510168
0.2677702702702703 0.995579133510168
0.2685135135135135 0.995579133510168
0.2686486486486486 0.995579133510168
0.26925675675675675 0.995579133510168
0.2695945945945946 0.995579133510168
0.26972972972972975 0.995579133510168
0.27006756756756756 0.995579133510168
0.2712162162162162 0.995579133510168
0.27135135135135136 0.995579133510168
0.2727027027027027 0.995579133510168
0.2728378378378378 0.995579133510168
0.2733108108108108 0.995579133510168
0.2739189189189189 0.995579133510168
0.2739864864864865 0.995579133510168
0.27425675675675676 0.995579133510168
0.2743918918918919 0.995579133510168
0.2756756756756757 0.995579133510168
0.2758108108108108 0.995579133510168
0.2764189189189189 0.995579133510168
0.27655405405405403 0.995579133510168
0.27675675675675676 0.995579133510168
0.27702702702702703 0.995579133510168
0.27716216216216216 0.995579133510168
0.2775 0.995579133510168
0.27783783783783783 0.995579133510168
0.27797297297297296 0.995579133510168
0.2781081081081081 0.995579133510168
0.27959459459459457 0.995579133510168
0.27986486486486484 0.995579133510168
0.27993243243243243 0.995579133510168
0.28006756756756757 0.995579133510168
0.2802702702702703 0.995579133510168
0.28040540540540543 0.995579133510168
0.28081081081081083 0.995579133510168
0.28094594594594596 0.995579133510168
0.2810135135135135 0.995579133510168
0.28114864864864864 0.995579133510168
0.28128378378378377 0.995579133510168
0.2814189189189189 0.995579133510168
0.2814864864864865 0.995579133510168
0.28162162162162163 0.995579133510168
0.28168918918918917 0.995579133510168
0.28195945945945944 0.995579133510168
0.28202702702702703 0.995579133510168
0.2822297297297297 0.995579133510168
0.2822972972972973 0.995579133510168
0.28243243243243243 0.995579133510168
0.28290540540540543 0.995579133510168
0.28304054054054056 0.995579133510168
0.28364864864864864 0.995579133510168
0.28378378378378377 0.995579133510168
0.2839864864864865 0.995579133510168
0.28412162162162163 0.995579133510168
0.2843243243243243 0.995579133510168
0.285 0.995579133510168
0.28506756756756757 0.995579133510168
0.28581081081081083 0.995579133510168
0.28655405405405404 0.995579133510168
0.2868918918918919 0.995579133510168
0.2885135135135135 0.995579133510168
0.28864864864864864 0.995579133510168
0.28871621621621624 0.995579133510168
0.28912162162162164 0.995579133510168
0.2906081081081081 0.995579133510168
0.29074324324324324 0.995579133510168
0.2910810810810811 0.995579133510168
0.29121621621621624 0.995579133510168
0.2914864864864865 0.995579133510168
0.2920945945945946 0.995579133510168
0.29236486486486485 0.995579133510168
0.2925 0.995579133510168
0.29283783783783784 0.995579133510168
0.2929054054054054 0.995579133510168
0.2933783783783784 0.995579133510168
0.2935135135135135 0.995579133510168
0.2943918918918919 0.995579133510168
0.29621621621621624 0.995579133510168
0.29662162162162165 0.995579133510168
0.29736486486486485 0.995579133510168
0.2975 0.995579133510168
0.2976351351351351 0.995579133510168
0.29777027027027025 0.995579133510168
0.29858108108108106 0.995579133510168
0.2993243243243243 0.995579133510168
0.29952702702702705 0.995579133510168
0.29986486486486486 0.995579133510168
0.3020945945945946 0.995579133510168
0.3027027027027027 0.995579133510168
0.30277027027027026 0.995579133510168
0.302972972972973 0.995579133510168
0.30317567567567566 0.995579133510168
0.3033108108108108 0.995579133510168
0.30405405405405406 0.995579133510168
0.3041891891891892 0.995579133510168
0.30425675675675673 0.995579133510168
0.3043918918918919 0.995579133510168
0.3050675675675676 0.995579133510168
0.3052027027027027 0.995579133510168
0.30533783783783786 0.995579133510168
0.30533783783783786 0.9964633068081344
0.3058108108108108 0.9964633068081344
0.3058783783783784 0.9964633068081344
0.30608108108108106 0.9964633068081344
0.3066216216216216 0.9964633068081344
0.30675675675675673 0.9964633068081344
0.3071621621621622 0.9964633068081344
0.3183108108108108 0.9964633068081344
0.31972972972972974 0.9964633068081344
0.3199324324324324 0.9964633068081344
0.3204054054054054 0.9964633068081344
0.32054054054054054 0.9964633068081344
0.32175675675675675 0.9964633068081344
0.3218918918918919 0.9964633068081344
0.32297297297297295 0.9964633068081344
0.3231081081081081 0.9964633068081344
0.3231756756756757 0.9964633068081344
0.32385135135135135 0.9964633068081344
0.32432432432432434 0.9964633068081344
0.3244594594594595 0.9964633068081344
0.3261486486486487 0.9964633068081344
0.3262837837837838 0.9964633068081344
0.32675675675675675 0.9964633068081344
0.3273648648648649 0.9964633068081344
0.3279054054054054 0.9964633068081344
0.3297972972972973 0.9964633068081344
0.33006756756756755 0.9964633068081344
0.3302027027027027 0.9964633068081344
0.3310810810810811 0.9964633068081344
0.3312162162162162 0.9964633068081344
0.33182432432432435 0.9964633068081344
0.3320945945945946 0.9964633068081344
0.3324324324324324 0.9964633068081344
0.33263513513513515 0.9964633068081344
0.3327702702702703 0.9964633068081344
0.33304054054054055 0.9964633068081344
0.3335135135135135 0.9964633068081344
0.33378378378378376 0.9964633068081344
0.3348648648648649 0.9964633068081344
0.335 0.9964633068081344
0.33554054054054056 0.9964633068081344
0.3360135135135135 0.9964633068081344
0.3362162162162162 0.9964633068081344
0.3366216216216216 0.9964633068081344
0.33668918918918916 0.9964633068081344
0.3368243243243243 0.9964633068081344
0.3379054054054054 0.9964633068081344
0.33804054054054056 0.9964633068081344
0.33864864864864863 0.9964633068081344
0.33878378378378377 0.9964633068081344
0.3389864864864865 0.9964633068081344
0.3391216216216216 0.9964633068081344
0.3398648648648649 0.9964633068081344
0.34 0.9964633068081344
0.34094594594594596 0.9964633068081344
0.3418243243243243 0.9964633068081344
0.34202702702702703 0.9964633068081344
0.3422972972972973 0.9964633068081344
0.34263513513513516 0.9964633068081344
0.34283783783783783 0.9964633068081344
0.34297297297297297 0.9964633068081344
0.3431081081081081 0.9964633068081344
0.34371621621621623 0.9964633068081344
0.3439189189189189 0.9964633068081344
0.34405405405405404 0.9964633068081344
0.34486486486486484 0.9964633068081344
0.345 0.9964633068081344
0.34506756756756757 0.9964633068081344
0.3452027027027027 0.9964633068081344
0.34594594594594597 0.9964633068081344
0.34614864864864864 0.9964633068081344
0.3481756756756757 0.9964633068081344
0.3483783783783784 0.9964633068081344
0.34885135135135137 0.9964633068081344
0.3489864864864865 0.9964633068081344
0.34945945945945944 0.9964633068081344
0.3495945945945946 0.9964633068081344
0.3501351351351351 0.9964633068081344
0.35027027027027025 0.9964633068081344
0.3504054054054054 0.9964633068081344
0.3505405405405405 0.9964633068081344
0.3514189189189189 0.9964633068081344
0.35162162162162164 0.9964633068081344
0.35236486486486485 0.9964633068081344
0.3525 0.9964633068081344
0.35283783783783784 0.9964633068081344
0.352972972972973 0.9964633068081344
0.35344594594594597 0.9964633068081344
0.3535810810810811 0.9964633068081344
0.3537837837837838 0.9964633068081344
0.3539189189189189 0.9964633068081344
0.3543243243243243 0.9964633068081344
0.35452702702702704 0.9964633068081344
0.3545945945945946 0.9964633068081344
0.35486486486486485 0.9964633068081344
0.3550675675675676 0.9964633068081344
0.3554054054054054 0.9964633068081344
0.3555405405405405 0.9964633068081344
0.35567567567567565 0.9964633068081344
0.3559459459459459 0.9964633068081344
0.3560810810810811 0.9964633068081344
0.3566891891891892 0.9964633068081344
0.35695945945945945 0.9964633068081344
0.3577027027027027 0.9964633068081344
0.3579054054054054 0.9964633068081344
0.3580405405405405 0.9964633068081344
0.3584459459459459 0.9964633068081344
0.35858108108108105 0.9964633068081344
0.3597972972972973 0.9964633068081344
0.360472972972973 0.9964633068081344
0.36108108108108106 0.9964633068081344
0.3612162162162162 0.9964633068081344
0.36155405405405405 0.9964633068081344
0.3617567567567568 0.9964633068081344
0.3618918918918919 0.9964633068081344
0.3620945945945946 0.9964633068081344
0.36236486486486486 0.9964633068081344
0.3625 0.9964633068081344
0.3631081081081081 0.9964633068081344
0.36324324324324325 0.9964633068081344
0.3634459459459459 0.9964633068081344
0.3637837837837838 0.9964633068081344
0.36398648648648646 0.9964633068081344
0.3641891891891892 0.9964633068081344
0.36486486486486486 0.9964633068081344
0.3652027027027027 0.9964633068081344
0.36533783783783785 0.9964633068081344
0.3658108108108108 0.9964633068081344
0.3659459459459459 0.9964633068081344
0.36635135135135133 0.9964633068081344
0.3731081081081081 0.9964633068081344
0.37324324324324326 0.9964633068081344
0.37364864864864866 0.9964633068081344
0.37364864864864866 0.9973474801061007
0.37432432432432433 0.9973474801061007
0.37445945945945946 0.9973474801061007
0.37513513513513513 0.9973474801061007
0.37533783783783786 0.9973474801061007
0.37574324324324326 0.9973474801061007
0.3766216216216216 0.9973474801061007
0.3775 0.9973474801061007
0.37763513513513514 0.9973474801061007
0.37783783783783786 0.9973474801061007
0.377972972972973 0.9973474801061007
0.37810810810810813 0.9973474801061007
0.37824324324324327 0.9973474801061007
0.37925675675675674 0.9973474801061007
0.379527027027027 0.9973474801061007
0.38013513513513514 0.9973474801061007
0.3803378378378378 0.9973474801061007
0.38054054054054054 0.9973474801061007
0.3806756756756757 0.9973474801061007
0.38222972972972974 0.9973474801061007
0.3823648648648649 0.9973474801061007
0.38304054054054054 0.9973474801061007
0.3831756756756757 0.9973474801061007
0.3833783783783784 0.9973474801061007
0.38364864864864867 0.9973474801061007
0.3837162162162162 0.9973474801061007
0.38385135135135134 0.9973474801061007
0.3844594594594595 0.9973474801061007
0.3845945945945946 0.9973474801061007
0.38466216216216215 0.9973474801061007
0.3849324324324324 0.9973474801061007
0.3852027027027027 0.9973474801061007
0.3869594594594595 0.9973474801061007
0.38722972972972974 0.9973474801061007
0.3875 0.9973474801061007
0.3877027027027027 0.9973474801061007
0.3877702702702703 0.9973474801061007
0.3879054054054054 0.9973474801061007
0.38844594594594595 0.9973474801061007
0.3887162162162162 0.9973474801061007
0.3891891891891892 0.9973474801061007
0.38932432432432434 0.9973474801061007
0.389527027027027 0.9973474801061007
0.38966216216216215 0.9973474801061007
0.38972972972972975 0.9973474801061007
0.3903378378378378 0.9973474801061007
0.39141891891891895 0.9973474801061007
0.3916216216216216 0.9973474801061007
0.3919594594594595 0.9973474801061007
0.3920945945945946 0.9973474801061007
0.3924324324324324 0.9973474801061007
0.3927702702702703 0.9973474801061007
0.3929054054054054 0.9973474801061007
0.3936486486486486 0.9973474801061007
0.3972972972972973 0.9973474801061007
0.3978378378378378 0.9973474801061007
0.39797297297297296 0.9973474801061007
0.39837837837837836 0.9973474801061007
0.3985135135135135 0.9973474801061007
0.3998648648648649 0.9973474801061007
0.40006756756756756 0.9973474801061007
0.40074324324324323 0.9973474801061007
0.40087837837837836 0.9973474801061007
0.4012162162162162 0.9973474801061007
0.4012162162162162 0.9982316534040672
0.4018918918918919 0.9982316534040672
0.40195945945945943 0.9982316534040672
0.40216216216216216 0.9982316534040672
0.4022972972972973 0.9982316534040672
0.40243243243243243 0.9982316534040672
0.4027702702702703 0.9982316534040672
0.40297297297297296 0.9982316534040672
0.4031081081081081 0.9982316534040672
0.4035810810810811 0.9982316534040672
0.4035810810810811 0.9991158267020336
0.40405405405405403 0.9991158267020336
0.40418918918918917 0.9991158267020336
0.40547297297297297 0.9991158267020336
0.4056081081081081 0.9991158267020336
0.4060810810810811 0.9991158267020336
0.40621621621621623 0.9991158267020336
0.4075 0.9991158267020336
0.40763513513513516 0.9991158267020336
0.40844594594594597 0.9991158267020336
0.40864864864864864 0.9991158267020336
0.40871621621621623 0.9991158267020336
0.40885135135135137 0.9991158267020336
0.40966216216216217 0.9991158267020336
0.4097972972972973 0.9991158267020336
0.40986486486486484 0.9991158267020336
0.4106081081081081 0.9991158267020336
0.41155405405405404 0.9991158267020336
0.4116891891891892 0.9991158267020336
0.41283783783783784 0.9991158267020336
0.4131081081081081 0.9991158267020336
0.41324324324324324 0.9991158267020336
0.4133783783783784 0.9991158267020336
0.41385135135135137 0.9991158267020336
0.41445945945945944 0.9991158267020336
0.41527027027027025 0.9991158267020336
0.4154054054054054 0.9991158267020336
0.415472972972973 0.9991158267020336
0.4156081081081081 0.9991158267020336
0.41574324324324324 0.9991158267020336
0.41594594594594597 0.9991158267020336
0.41614864864864864 0.9991158267020336
0.4162837837837838 0.9991158267020336
0.4170945945945946 0.9991158267020336
0.41736486486486485 0.9991158267020336
0.41783783783783784 0.9991158267020336
0.4180405405405405 0.9991158267020336
0.4183108108108108 0.9991158267020336
0.4185135135135135 0.9991158267020336
0.41871621621621624 0.9991158267020336
0.4188513513513514 0.9991158267020336
0.41912162162162164 0.9991158267020336
0.4193918918918919 0.9991158267020336
0.42 0.9991158267020336
0.42027027027027025 0.9991158267020336
0.4216891891891892 0.9991158267020336
0.4218243243243243 0.9991158267020336
0.4222297297297297 0.9991158267020336
0.42236486486486485 0.9991158267020336
0.4230405405405405 0.9991158267020336
0.4235135135135135 0.9991158267020336
0.42358108108108106 0.9991158267020336
0.4239189189189189 0.9991158267020336
0.4243918918918919 0.9991158267020336
0.42452702702702705 0.9991158267020336
0.4252027027027027 0.9991158267020336
0.4254054054054054 0.9991158267020336
0.42567567567567566 0.9991158267020336
0.4260135135135135 0.9991158267020336
0.4264189189189189 0.9991158267020336
0.4267567567567568 0.9991158267020336
0.42695945945945946 0.9991158267020336
0.4272972972972973 0.9991158267020336
0.4276351351351351 0.9991158267020336
0.4283783783783784 0.9991158267020336
0.4285135135135135 0.9991158267020336
0.42864864864864866 0.9991158267020336
0.4287837837837838 0.9991158267020336
0.4289189189189189 0.9991158267020336
0.42905405405405406 0.9991158267020336
0.42952702702702705 0.9991158267020336
0.4296621621621622 0.9991158267020336
0.4297297297297297 0.9991158267020336
0.42986486486486486 0.9991158267020336
0.43067567567567566 0.9991158267020336
0.4308108108108108 0.9991158267020336
0.43155405405405406 0.9991158267020336
0.43175675675675673 0.9991158267020336
0.43189189189189187 0.9991158267020336
0.432027027027027 0.9991158267020336
0.4321621621621622 0.9991158267020336
0.4333783783783784 0.9991158267020336
0.4335135135135135 0.9991158267020336
0.43385135135135133 0.9991158267020336
0.43398648648648647 0.9991158267020336
0.43567567567567567 0.9991158267020336
0.43641891891891893 0.9991158267020336
0.437027027027027 0.9991158267020336
0.43722972972972973 0.9991158267020336
0.4374324324324324 0.9991158267020336
0.43763513513513513 0.9991158267020336
0.43864864864864866 0.9991158267020336
0.4387837837837838 0.9991158267020336
0.43932432432432433 0.9991158267020336
0.4397972972972973 0.9991158267020336
0.44013513513513514 0.9991158267020336
0.44027027027027027 0.9991158267020336
0.4404054054054054 0.9991158267020336
0.44060810810810813 0.9991158267020336
0.44067567567567567 0.9991158267020336
0.4412837837837838 0.9991158267020336
0.44216216216216214 0.9991158267020336
0.4422972972972973 0.9991158267020336
0.44310810810810813 0.9991158267020336
0.44324324324324327 0.9991158267020336
0.4437837837837838 0.9991158267020336
0.44391891891891894 0.9991158267020336
0.4445945945945946 0.9991158267020336
0.44472972972972974 0.9991158267020336
0.4447972972972973 0.9991158267020336
0.4449324324324324 0.9991158267020336
0.44506756756756755 0.9991158267020336
0.4452027027027027 0.9991158267020336
0.44635135135135134 0.9991158267020336
0.4464864864864865 0.9991158267020336
0.4470945945945946 0.9991158267020336
0.44722972972972974 0.9991158267020336
0.4477027027027027 0.9991158267020336
0.4478378378378378 0.9991158267020336
0.4483783783783784 0.9991158267020336
0.44851351351351354 0.9991158267020336
0.4489864864864865 0.9991158267020336
0.4493918918918919 0.9991158267020336
0.4502027027027027 0.9991158267020336
0.4504054054054054 0.9991158267020336
0.4512162162162162 0.9991158267020336
0.4516891891891892 0.9991158267020336
0.45304054054054055 0.9991158267020336
0.4531756756756757 0.9991158267020336
0.4537162162162162 0.9991158267020336
0.4539864864864865 0.9991158267020336
0.4540540540540541 0.9991158267020336
0.45432432432432435 0.9991158267020336
0.4552027027027027 0.9991158267020336
0.4553378378378378 0.9991158267020336
0.4557432432432432 0.9991158267020336
0.45587837837837836 0.9991158267020336
0.4560810810810811 0.9991158267020336
0.45628378378378376 0.9991158267020336
0.4564189189189189 0.9991158267020336
0.4565540540540541 0.9991158267020336
0.4566216216216216 0.9991158267020336
0.4568918918918919 0.9991158267020336
0.45844594594594595 0.9991158267020336
0.4585810810810811 0.9991158267020336
0.4589864864864865 0.9991158267020336
0.4591216216216216 0.9991158267020336
0.45932432432432435 0.9991158267020336
0.4593918918918919 0.9991158267020336
0.459527027027027 0.9991158267020336
0.4595945945945946 0.9991158267020336
0.46 0.9991158267020336
0.46006756756756756 0.9991158267020336
0.46054054054054056 0.9991158267020336
0.4606756756756757 0.9991158267020336
0.46087837837837836 0.9991158267020336
0.4610135135135135 0.9991158267020336
0.46128378378378376 0.9991158267020336
0.4627027027027027 0.9991158267020336
0.46283783783783783 0.9991158267020336
0.4635135135135135 0.9991158267020336
0.46452702702702703 0.9991158267020336
0.46466216216216216 0.9991158267020336
0.4647972972972973 0.9991158267020336
0.4652702702702703 0.9991158267020336
0.4654054054054054 0.9991158267020336
0.4660810810810811 0.9991158267020336
0.46621621621621623 0.9991158267020336
0.4675 0.9991158267020336
0.47047297297297297 0.9991158267020336
0.4706081081081081 0.9991158267020336
0.47087837837837837 0.9991158267020336
0.4710135135135135 0.9991158267020336
0.47128378378378377 0.9991158267020336
0.4714189189189189 0.9991158267020336
0.4722972972972973 0.9991158267020336
0.47243243243243244 0.9991158267020336
0.47283783783783784 0.9991158267020336
0.47297297297297297 0.9991158267020336
0.4731756756756757 0.9991158267020336
0.47331081081081083 0.9991158267020336
0.47445945945945944 0.9991158267020336
0.47574324324324324 0.9991158267020336
0.4764189189189189 0.9991158267020336
0.47662162162162164 0.9991158267020336
0.4768243243243243 0.9991158267020336
0.47695945945945944 0.9991158267020336
0.47864864864864864 0.9991158267020336
0.4789189189189189 0.9991158267020336
0.47905405405405405 0.9991158267020336
0.4791891891891892 0.9991158267020336
0.47945945945945945 0.9991158267020336
0.47986486486486485 0.9991158267020336
0.4800675675675676 0.9991158267020336
0.4804054054054054 0.9991158267020336
0.48283783783783785 0.9991158267020336
0.4831081081081081 0.9991158267020336
0.4833783783783784 0.9991158267020336
0.4837837837837838 0.9991158267020336
0.4841891891891892 0.9991158267020336
0.4859459459459459 0.9991158267020336
0.48655405405405405 0.9991158267020336
0.4868243243243243 0.9991158267020336
0.48695945945945945 0.9991158267020336
0.4875 0.9991158267020336
0.48783783783783785 0.9991158267020336
0.4881081081081081 0.9991158267020336
0.48824324324324325 0.9991158267020336
0.4883108108108108 0.9991158267020336
0.4893918918918919 0.9991158267020336
0.4904054054054054 0.9991158267020336
0.4905405405405405 0.9991158267020336
0.4908783783783784 0.9991158267020336
0.49108108108108106 0.9991158267020336
0.4935135135135135 0.9991158267020336
0.49364864864864866 0.9991158267020336
0.49385135135135133 0.9991158267020336
0.49398648648648646 0.9991158267020336
0.49554054054054053 0.9991158267020336
0.4958108108108108 0.9991158267020336
0.4958783783783784 0.9991158267020336
0.4960135135135135 0.9991158267020336
0.49682432432432433 0.9991158267020336
0.4970945945945946 0.9991158267020336
0.4972972972972973 0.9991158267020336
0.49743243243243246 0.9991158267020336
0.4979054054054054 0.9991158267020336
0.49804054054054053 0.9991158267020336
0.49824324324324326 0.9991158267020336
0.49851351351351353 0.9991158267020336
0.49891891891891893 0.9991158267020336
0.49905405405405406 0.9991158267020336
0.49932432432432433 0.9991158267020336
0.49945945945945946 0.9991158267020336
0.5 0.9991158267020336
0.5001351351351352 0.9991158267020336
0.500945945945946 0.9991158267020336
0.5012162162162163 0.9991158267020336
0.5018918918918919 0.9991158267020336
0.5021621621621621 0.9991158267020336
0.5024324324324324 0.9991158267020336
0.5029729729729729 0.9991158267020336
0.5031756756756757 0.9991158267020336
0.5033108108108109 0.9991158267020336
0.5035810810810811 0.9991158267020336
0.5056756756756757 0.9991158267020336
0.5058108108108108 0.9991158267020336
0.5062162162162163 0.9991158267020336
0.5068243243243243 0.9991158267020336
0.5068918918918919 0.9991158267020336
0.5070270270270271 0.9991158267020336
0.5074324324324324 0.9991158267020336
0.5075675675675676 0.9991158267020336
0.5076351351351351 0.9991158267020336
0.5077702702702702 0.9991158267020336
0.5093918918918919 0.9991158267020336
0.5096621621621622 0.9991158267020336
0.5102702702702703 0.9991158267020336
0.5104054054054054 0.9991158267020336
0.5106081081081081 0.9991158267020336
0.5111486486486486 0.9991158267020336
0.5114864864864865 0.9991158267020336
0.5116216216216216 0.9991158267020336
0.5118918918918919 0.9991158267020336
0.5122972972972973 0.9991158267020336
0.5125675675675676 0.9991158267020336
0.5129054054054054 0.9991158267020336
0.5135135135135135 0.9991158267020336
0.5136486486486487 0.9991158267020336
0.5143918918918919 0.9991158267020336
0.5146621621621622 0.9991158267020336
0.5154054054054054 0.9991158267020336
0.515472972972973 0.9991158267020336
0.5156081081081081 0.9991158267020336
0.5160810810810811 0.9991158267020336
0.5162162162162162 0.9991158267020336
0.5172972972972973 0.9991158267020336
0.5175 0.9991158267020336
0.5180405405405405 0.9991158267020336
0.5187162162162162 0.9991158267020336
0.5187837837837838 0.9991158267020336
0.518918918918919 0.9991158267020336
0.5192567567567568 0.9991158267020336
0.5193918918918919 0.9991158267020336
0.5194594594594595 0.9991158267020336
0.5195945945945946 0.9991158267020336
0.5207432432432433 0.9991158267020336
0.5208783783783784 0.9991158267020336
0.5212837837837838 0.9991158267020336
0.5333108108108108 0.9991158267020336
0.5344594594594595 0.9991158267020336
0.5347297297297298 0.9991158267020336
0.5358108108108108 0.9991158267020336
0.5360810810810811 0.9991158267020336
0.5361486486486486 0.9991158267020336
0.5362837837837838 0.9991158267020336
0.5372297297297297 0.9991158267020336
0.5373648648648649 0.9991158267020336
0.5392567567567568 0.9991158267020336
0.5393918918918919 0.9991158267020336
0.5395945945945946 0.9991158267020336
0.5397297297297298 0.9991158267020336
0.5406756756756756 0.9991158267020336
0.5408108108108108 0.9991158267020336
0.5409459459459459 0.9991158267020336
0.5412162162162162 0.9991158267020336
0.5412162162162162 1.0
0.5416891891891892 1.0
0.542027027027027 1.0
0.5431081081081081 1.0
0.5436486486486487 1.0
0.5437162162162162 1.0
0.5438513513513513 1.0
0.5442567567567568 1.0
0.5448648648648649 1.0
0.545 1.0
0.5453378378378378 1.0
0.5454729729729729 1.0
0.5457432432432432 1.0
0.5458783783783784 1.0
0.5464189189189189 1.0
0.5467567567567567 1.0
0.5468918918918919 1.0
0.5472297297297297 1.0
0.5478378378378378 1.0
0.5485810810810811 1.0
0.5505405405405406 1.0
0.5510135135135135 1.0
0.5518243243243244 1.0
0.5519594594594595 1.0
0.552027027027027 1.0
0.5522297297297297 1.0
0.5522972972972973 1.0
0.5524324324324325 1.0
0.5527702702702703 1.0
0.5530405405405405 1.0
0.5536486486486486 1.0
0.5537837837837838 1.0
0.5543918918918919 1.0
0.5546621621621621 1.0
0.5547297297297298 1.0
0.5549324324324324 1.0
0.555 1.0
0.5551351351351351 1.0
0.5553378378378379 1.0
0.5554729729729729 1.0
0.5558783783783784 1.0
0.5562837837837837 1.0
0.5571621621621622 1.0
0.5572972972972973 1.0
0.5574324324324325 1.0
0.5575675675675675 1.0
0.5577027027027027 1.0
0.5578378378378378 1.0
0.5581081081081081 1.0
0.5583783783783783 1.0
0.5585135135135135 1.0
0.5587162162162163 1.0
0.5594594594594594 1.0
0.5647972972972973 1.0
0.5656756756756757 1.0
0.5658108108108109 1.0
0.5661486486486487 1.0
0.566554054054054 1.0
0.5666216216216217 1.0
0.5667567567567567 1.0
0.5671621621621622 1.0
0.5672972972972973 1.0
0.5676351351351351 1.0
0.5679054054054054 1.0
0.5683108108108108 1.0
0.5685810810810811 1.0
0.5687837837837838 1.0
0.5689189189189189 1.0
0.5691216216216216 1.0
0.5693243243243243 1.0
0.5693918918918919 1.0
0.5695270270270271 1.0
0.5696621621621621 1.0
0.5697972972972973 1.0
0.5705405405405405 1.0
0.5706756756756757 1.0
0.5712162162162162 1.0
0.572972972972973 1.0
0.5737837837837838 1.0
0.5739189189189189 1.0
0.5744594594594594 1.0
0.5745945945945946 1.0
0.5761486486486487 1.0
0.5764189189189189 1.0
0.5777702702702703 1.0
0.5779054054054054 1.0
0.5781081081081081 1.0
0.5785810810810811 1.0
0.5794594594594594 1.0
0.5795945945945946 1.0
0.5812837837837838 1.0
0.5814864864864865 1.0
0.5818918918918919 1.0
0.582027027027027 1.0
0.5823648648648648 1.0
0.5825 1.0
0.5827702702702703 1.0
0.5829054054054054 1.0
0.5837162162162162 1.0
0.5838513513513514 1.0
0.5847297297297297 1.0
0.5851351351351352 1.0
0.5858783783783784 1.0
0.586081081081081 1.0
0.586418918918919 1.0
0.586554054054054 1.0
0.5869594594594595 1.0
0.5873648648648648 1.0
0.5877027027027028 1.0
0.5885135135135136 1.0
0.59 1.0
0.5901351351351352 1.0
0.591081081081081 1.0
0.5912162162162162 1.0
0.5941216216216216 1.0
0.5945945945945946 1.0
0.5951351351351352 1.0
0.5956081081081082 1.0
0.5958108108108108 1.0
0.596081081081081 1.0
0.5961486486486487 1.0
0.5962837837837838 1.0
0.596554054054054 1.0
0.5997297297297297 1.0
0.5998648648648649 1.0
0.6 1.0
0.6008108108108108 1.0
0.601081081081081 1.0
0.6012162162162162 1.0
0.6012837837837838 1.0
0.601418918918919 1.0
0.6014864864864865 1.0
0.6019594594594595 1.0
0.6020945945945946 1.0
0.6024324324324324 1.0
0.6026351351351351 1.0
0.6028378378378378 1.0
0.6033108108108108 1.0
0.6034459459459459 1.0
0.6035135135135136 1.0
0.6036486486486486 1.0
0.6037162162162162 1.0
0.6039189189189189 1.0
0.6043243243243244 1.0
0.6044594594594594 1.0
0.6045945945945946 1.0
0.6048648648648649 1.0
0.6054054054054054 1.0
0.6055405405405405 1.0
0.6058108108108108 1.0
0.605945945945946 1.0
0.606418918918919 1.0
0.6150675675675675 1.0
0.6151351351351352 1.0
0.6152702702702703 1.0
0.6153378378378378 1.0
0.6155405405405405 1.0
0.6156756756756757 1.0
0.6158108108108108 1.0
0.617027027027027 1.0
0.6174324324324324 1.0
0.6184459459459459 1.0
0.6186486486486487 1.0
0.62 1.0
0.6201351351351352 1.0
0.6206081081081081 1.0
0.6208108108108108 1.0
0.6218918918918919 1.0
0.6222972972972973 1.0
0.6225675675675676 1.0
0.6227702702702703 1.0
0.6229054054054054 1.0
0.6233108108108109 1.0
0.625 1.0
0.625472972972973 1.0
0.6270270270270271 1.0
0.6271621621621621 1.0
0.6275 1.0
0.6276351351351351 1.0
0.6277702702702703 1.0
0.6279054054054054 1.0
0.6281081081081081 1.0
0.6284459459459459 1.0
0.629054054054054 1.0
0.6291891891891892 1.0
0.629527027027027 1.0
0.6296621621621622 1.0
0.63 1.0
0.6302027027027027 1.0
0.6303378378378378 1.0
0.6306081081081081 1.0
0.6307432432432433 1.0
0.6325675675675676 1.0
0.6327027027027027 1.0
0.6348648648648648 1.0
0.6350675675675675 1.0
0.6353378378378378 1.0
0.6356081081081081 1.0
0.6374324324324324 1.0
0.637972972972973 1.0
0.639527027027027 1.0
0.6397297297297297 1.0
0.6401351351351351 1.0
0.6402702702702703 1.0
0.6408108108108108 1.0
0.6410810810810811 1.0
0.6412162162162162 1.0
0.6414189189189189 1.0
0.6415540540540541 1.0
0.6416891891891892 1.0
0.6422972972972973 1.0
0.6424324324324324 1.0
0.6426351351351351 1.0
0.6428378378378379 1.0
0.6430405405405405 1.0
0.6431756756756757 1.0
0.6435135135135135 1.0
0.6439864864864865 1.0
0.644054054054054 1.0
0.6441891891891892 1.0
0.6443243243243243 1.0
0.6452027027027027 1.0
0.6459459459459459 1.0
0.6460810810810811 1.0
0.6467567567567568 1.0
0.6468918918918919 1.0
0.649054054054054 1.0
0.6494594594594595 1.0
0.6496621621621622 1.0
0.6497972972972973 1.0
0.6505405405405406 1.0
0.6508108108108108 1.0
0.6511486486486486 1.0
0.6514864864864864 1.0
0.6522297297297297 1.0
0.6523648648648649 1.0
0.6531081081081082 1.0
0.6533108108108108 1.0
0.6545945945945946 1.0
0.6548648648648648 1.0
0.6552702702702703 1.0
0.655472972972973 1.0
0.6556081081081081 1.0
0.6557432432432433 1.0
0.6562162162162162 1.0
0.6563513513513514 1.0
0.6566216216216216 1.0
0.6567567567567567 1.0
0.6573648648648649 1.0
0.658581081081081 1.0
0.6588513513513513 1.0
0.6598648648648648 1.0
0.66 1.0
0.6607432432432433 1.0
0.6620945945945946 1.0
0.6644594594594595 1.0
0.6652702702702703 1.0
0.6664189189189189 1.0
0.6668243243243244 1.0
0.6672297297297297 1.0
0.6677027027027027 1.0
0.6679054054054054 1.0
0.6682432432432432 1.0
0.6687837837837838 1.0
0.6688513513513513 1.0
0.6691891891891892 1.0
0.6693243243243243 1.0
0.6694594594594595 1.0
0.6695945945945946 1.0
0.6697972972972973 1.0
0.67 1.0
0.6706756756756757 1.0
0.6709459459459459 1.0
0.6710810810810811 1.0
0.6712837837837838 1.0
0.6714189189189189 1.0
0.6715540540540541 1.0
0.6737837837837838 1.0
0.673918918918919 1.0
0.6755405405405406 1.0
0.6757432432432432 1.0
0.6759459459459459 1.0
0.6760810810810811 1.0
0.676554054054054 1.0
0.6768918918918919 1.0
0.6772972972972973 1.0
0.6775 1.0
0.6776351351351352 1.0
0.6778378378378378 1.0
0.6781081081081081 1.0
0.6782432432432433 1.0
0.6786486486486486 1.0
0.6788513513513513 1.0
0.6790540540540541 1.0
0.6802027027027027 1.0
0.6803378378378379 1.0
0.6806756756756757 1.0
0.6808108108108109 1.0
0.6809459459459459 1.0
0.6811486486486487 1.0
0.6812162162162162 1.0
0.6814189189189189 1.0
0.681554054054054 1.0
0.6816891891891892 1.0
0.6819594594594595 1.0
0.6820945945945946 1.0
0.6822297297297297 1.0
0.6823648648648649 1.0
0.6825675675675675 1.0
0.6841891891891891 1.0
0.6843243243243243 1.0
0.6849324324324324 1.0
0.6859459459459459 1.0
0.6863513513513514 1.0
0.6864864864864865 1.0
0.6868918918918919 1.0
0.6895945945945946 1.0
0.6906081081081081 1.0
0.6907432432432432 1.0
0.6914864864864865 1.0
0.6916216216216217 1.0
0.6924324324324325 1.0
0.6925675675675675 1.0
0.6927702702702703 1.0
0.6930405405405405 1.0
0.6945270270270271 1.0
0.6946621621621621 1.0
0.6950675675675676 1.0
0.6952027027027027 1.0
0.6960135135135135 1.0
0.6962162162162162 1.0
0.6966216216216217 1.0
0.6967567567567567 1.0
0.6974324324324325 1.0
0.6977027027027027 1.0
0.697972972972973 1.0
0.6981081081081081 1.0
0.6983783783783784 1.0
0.6987837837837838 1.0
0.6997972972972973 1.0
0.7 1.0
0.7017567567567567 1.0
0.7020945945945946 1.0
0.7037162162162162 1.0
0.7039864864864865 1.0
0.7044594594594594 1.0
0.7045945945945946 1.0
0.7058783783783784 1.0
0.706081081081081 1.0
0.7062162162162162 1.0
0.7074324324324325 1.0
0.7076351351351351 1.0
0.7077027027027027 1.0
0.7081756756756756 1.0
0.7091891891891892 1.0
0.7093918918918919 1.0
0.7096621621621622 1.0
0.71 1.0
0.7104054054054054 1.0
0.7105405405405405 1.0
0.711418918918919 1.0
0.711554054054054 1.0
0.7128378378378378 1.0
0.7131081081081081 1.0
0.7138513513513514 1.0
0.7139864864864864 1.0
0.7140540540540541 1.0
0.7156081081081082 1.0
0.7157432432432432 1.0
0.7158783783783784 1.0
0.7162837837837838 1.0
0.7167567567567568 1.0
0.7170945945945946 1.0
0.7172297297297298 1.0
0.7177702702702703 1.0
0.717972972972973 1.0
0.7193918918918919 1.0
0.7195945945945946 1.0
0.7199324324324324 1.0
0.7200675675675675 1.0
0.7229054054054054 1.0
0.7230405405405406 1.0
0.7247972972972972 1.0
0.7251351351351352 1.0
0.7256756756756757 1.0
0.726554054054054 1.0
0.7266216216216216 1.0
0.7267567567567568 1.0
0.7279054054054054 1.0
0.7281756756756756 1.0
0.7283108108108108 1.0
0.7285135135135136 1.0
0.7293243243243244 1.0
0.7294594594594594 1.0
0.7295945945945946 1.0
0.7298648648648649 1.0
0.7302702702702702 1.0
0.731418918918919 1.0
0.731554054054054 1.0
0.7316891891891892 1.0
0.7325 1.0
0.7331081081081081 1.0
0.7332432432432432 1.0
0.7333783783783784 1.0
0.7334459459459459 1.0
0.7338513513513514 1.0
0.7347972972972973 1.0
0.7352027027027027 1.0
0.7354054054054054 1.0
0.7355405405405405 1.0
0.7358108108108108 1.0
0.7364864864864865 1.0
0.7368243243243243 1.0
0.7370945945945946 1.0
0.7371621621621621 1.0
0.7377027027027027 1.0
0.7378378378378379 1.0
0.7384459459459459 1.0
0.7385810810810811 1.0
0.7388513513513514 1.0
0.7389864864864865 1.0
0.7391891891891892 1.0
0.739527027027027 1.0
0.7405405405405405 1.0
0.7407432432432433 1.0
0.7417567567567568 1.0
0.7420945945945946 1.0
0.7431081081081081 1.0
0.7433108108108109 1.0
0.7437162162162162 1.0
0.7438513513513514 1.0
0.7441891891891892 1.0
0.7443243243243243 1.0
0.7447972972972973 1.0
0.7451351351351352 1.0
0.7454054054054055 1.0
0.7455405405405405 1.0
0.7457432432432433 1.0
0.7460810810810811 1.0
0.7469594594594594 1.0
0.7471621621621621 1.0
0.7483783783783784 1.0
0.7485135135135135 1.0
0.749527027027027 1.0
0.7497972972972973 1.0
0.7501351351351352 1.0
0.7512837837837838 1.0
0.7514864864864865 1.0
0.7516216216216216 1.0
0.7528378378378379 1.0
0.7529729729729729 1.0
0.7531081081081081 1.0
0.7533108108108109 1.0
0.7535135135135135 1.0
0.7539864864864865 1.0
0.7545945945945945 1.0
0.7550675675675675 1.0
0.7551351351351351 1.0
0.755472972972973 1.0
0.7556081081081081 1.0
0.7557432432432433 1.0
0.7561486486486486 1.0
0.7571621621621621 1.0
0.7572297297297297 1.0
0.7573648648648649 1.0
0.7577702702702702 1.0
0.7579054054054054 1.0
0.7585135135135135 1.0
0.7587162162162162 1.0
0.7588513513513514 1.0
0.7594594594594595 1.0
0.7595945945945946 1.0
0.7606756756756756 1.0
0.760945945945946 1.0
0.7611486486486486 1.0
0.7612837837837838 1.0
0.7614864864864865 1.0
0.7622297297297297 1.0
0.7625 1.0
0.7628378378378379 1.0
0.7630405405405405 1.0
0.763445945945946 1.0
0.7636486486486487 1.0
0.7644594594594595 1.0
0.7647972972972973 1.0
0.765 1.0
0.7651351351351351 1.0
0.7653378378378378 1.0
0.7655405405405405 1.0
0.7660810810810811 1.0
0.7661486486486486 1.0
0.7664189189189189 1.0
0.7667567567567568 1.0
0.7668918918918919 1.0
0.7672972972972973 1.0
0.7674324324324324 1.0
0.7681081081081081 1.0
0.7682432432432432 1.0
0.768581081081081 1.0
0.7699324324324325 1.0
0.7700675675675676 1.0
0.7712162162162162 1.0
0.7714864864864864 1.0
0.7715540540540541 1.0
0.7716891891891892 1.0
0.7718243243243244 1.0
0.7719594594594594 1.0
0.7720945945945946 1.0
0.7723648648648649 1.0
0.7725 1.0
0.7727702702702702 1.0
0.7729054054054054 1.0
0.7732432432432432 1.0
0.773918918918919 1.0
0.7741216216216216 1.0
0.7743243243243243 1.0
0.7755405405405406 1.0
0.7760135135135136 1.0
0.7764189189189189 1.0
0.7765540540540541 1.0
0.7766891891891892 1.0
0.7769594594594594 1.0
0.7772297297297297 1.0
0.7777027027027027 1.0
0.7778378378378379 1.0
0.7791891891891892 1.0
0.7793243243243243 1.0
0.7793918918918918 1.0
0.779527027027027 1.0
0.7797972972972973 1.0
0.7799324324324325 1.0
0.78 1.0
0.7818918918918919 1.0
0.782027027027027 1.0
0.7825675675675675 1.0
0.7826351351351352 1.0
0.782972972972973 1.0
0.7831081081081082 1.0
0.7833108108108108 1.0
0.783445945945946 1.0
0.7859459459459459 1.0
0.7860810810810811 1.0
0.7864189189189189 1.0
0.7868918918918919 1.0
0.7875675675675675 1.0
0.7877702702702702 1.0
0.7883108108108108 1.0
0.7891891891891892 1.0
0.7893243243243243 1.0
0.789527027027027 1.0
0.7908108108108108 1.0
0.7912837837837838 1.0
0.7918243243243244 1.0
0.7920945945945946 1.0
0.7925 1.0
0.7926351351351352 1.0
0.7927702702702702 1.0
0.7931081081081081 1.0
0.7937837837837838 1.0
0.794527027027027 1.0
0.7962837837837838 1.0
0.7978378378378378 1.0
0.797972972972973 1.0
0.7980405405405405 1.0
0.8006081081081081 1.0
0.8012162162162162 1.0
0.8013513513513514 1.0
0.8017567567567567 1.0
0.8019594594594595 1.0
0.8030405405405405 1.0
0.8058783783783784 1.0
0.8060135135135135 1.0
0.8062162162162162 1.0
0.8063513513513514 1.0
0.8081756756756757 1.0
0.8083108108108108 1.0
0.8089864864864865 1.0
0.8091216216216216 1.0
0.8092567567567568 1.0
0.8097297297297297 1.0
0.8097972972972973 1.0
0.8099324324324324 1.0
0.8104054054054054 1.0
0.8107432432432432 1.0
0.8108783783783784 1.0
0.8116891891891892 1.0
0.8117567567567567 1.0
0.8118918918918919 1.0
0.8128378378378378 1.0
0.812972972972973 1.0
0.8131756756756757 1.0
0.8133108108108108 1.0
0.8133783783783783 1.0
0.8135810810810811 1.0
0.8145945945945946 1.0
0.8147297297297297 1.0
0.815 1.0
0.8151351351351351 1.0
0.8156081081081081 1.0
0.8162162162162162 1.0
0.8166216216216217 1.0
0.8172972972972973 1.0
0.8174324324324325 1.0
0.8178378378378378 1.0
0.8181081081081081 1.0
0.8181756756756757 1.0
0.8183783783783783 1.0
0.8186486486486486 1.0
0.8188513513513513 1.0
0.8195945945945946 1.0
0.8201351351351351 1.0
0.8212837837837837 1.0
0.8214189189189189 1.0
0.8224324324324325 1.0
0.8231756756756756 1.0
0.8233108108108108 1.0
0.823445945945946 1.0
0.8235810810810811 1.0
0.8237162162162163 1.0
0.8239864864864865 1.0
0.826554054054054 1.0
0.8267567567567567 1.0
0.8275675675675676 1.0
0.8277027027027027 1.0
0.8281756756756756 1.0
0.8283108108108108 1.0
0.8283783783783784 1.0
0.8285810810810811 1.0
0.8290540540540541 1.0
0.8291891891891892 1.0
0.8297297297297297 1.0
0.8304054054054054 1.0
0.8305405405405405 1.0
0.8317567567567568 1.0
0.8325 1.0
0.8329054054054054 1.0
0.8332432432432433 1.0
0.8456756756756757 1.0
0.8464864864864865 1.0
0.8466216216216216 1.0
0.8468918918918918 1.0
0.847027027027027 1.0
0.8472972972972973 1.0
0.8473648648648648 1.0
0.8475675675675676 1.0
0.8478378378378378 1.0
0.847972972972973 1.0
0.8483108108108108 1.0
0.8485135135135136 1.0
0.8487162162162162 1.0
0.8491216216216216 1.0
0.8491891891891892 1.0
0.849527027027027 1.0
0.8497972972972972 1.0
0.8499324324324324 1.0
0.8501351351351352 1.0
0.8502702702702702 1.0
0.8503378378378378 1.0
0.8506081081081082 1.0
0.850945945945946 1.0
0.851081081081081 1.0
0.8511486486486487 1.0
0.8512837837837838 1.0
0.8513513513513513 1.0
0.8514864864864865 1.0
0.8521621621621621 1.0
0.8526351351351351 1.0
0.8529729729729729 1.0
0.8531081081081081 1.0
0.8535135135135136 1.0
0.8536486486486486 1.0
0.8537837837837838 1.0
0.8597972972972973 1.0
0.8608783783783783 1.0
0.8610135135135135 1.0
0.8611486486486486 1.0
0.8612837837837838 1.0
0.8616891891891892 1.0
0.8618243243243243 1.0
0.8628378378378379 1.0
0.8648648648648649 1.0
0.8655405405405405 1.0
0.8660135135135135 1.0
0.8662837837837838 1.0
0.8664189189189189 1.0
0.8666216216216216 1.0
0.8667567567567568 1.0
0.8668918918918919 1.0
0.867027027027027 1.0
0.8672297297297298 1.0
0.8675675675675676 1.0
0.8679054054054054 1.0
0.8686486486486487 1.0
0.8691891891891892 1.0
0.8693918918918919 1.0
0.8700675675675675 1.0
0.8702027027027027 1.0
0.8729054054054054 1.0
0.8732432432432432 1.0
0.8734459459459459 1.0
0.8738513513513514 1.0
0.874054054054054 1.0
0.8741216216216217 1.0
0.8743918918918919 1.0
0.8744594594594595 1.0
0.8752027027027027 1.0
0.8756081081081081 1.0
0.875945945945946 1.0
0.8763513513513513 1.0
0.8764864864864865 1.0
0.8765540540540541 1.0
0.8768243243243243 1.0
0.8783108108108109 1.0
0.8784459459459459 1.0
0.8786486486486487 1.0
0.8787837837837837 1.0
0.8791891891891892 1.0
0.8793918918918919 1.0
0.879527027027027 1.0
0.8807432432432433 1.0
0.880945945945946 1.0
0.8814864864864865 1.0
0.8816891891891891 1.0
0.8820270270270271 1.0
0.8835810810810811 1.0
0.884527027027027 1.0
0.8846621621621622 1.0
0.8854054054054054 1.0
0.8855405405405405 1.0
0.8860810810810811 1.0
0.8862162162162163 1.0
0.8866891891891892 1.0
0.8868918918918919 1.0
0.8871621621621621 1.0
0.8872972972972973 1.0
0.8881081081081081 1.0
0.8883108108108108 1.0
0.888445945945946 1.0
0.8888513513513514 1.0
0.889054054054054 1.0
0.8891891891891892 1.0
0.89 1.0
0.893581081081081 1.0
0.8937162162162162 1.0
0.8941216216216217 1.0
0.8942567567567568 1.0
0.894527027027027 1.0
0.8947972972972973 1.0
0.8956756756756756 1.0
0.9022972972972974 1.0
0.9033108108108108 1.0
0.903445945945946 1.0
0.903581081081081 1.0
0.904054054054054 1.0
0.9048648648648648 1.0
0.9056081081081081 1.0
0.9060135135135136 1.0
0.9065540540540541 1.0
0.9066891891891892 1.0
0.9067567567567567 1.0
0.907027027027027 1.0
0.9086486486486487 1.0
0.9088513513513513 1.0
0.908918918918919 1.0
0.9091216216216216 1.0
0.9102027027027026 1.0
0.9103378378378378 1.0
0.9107432432432433 1.0
0.9108783783783784 1.0
0.9116216216216216 1.0
0.9122297297297297 1.0
0.9123648648648649 1.0
0.9125 1.0
0.9127702702702702 1.0
0.9131081081081082 1.0
0.9132432432432432 1.0
0.9136486486486487 1.0
0.9148648648648648 1.0
0.915 1.0
0.9152702702702703 1.0
0.9155405405405406 1.0
0.9156081081081081 1.0
0.9168243243243244 1.0
0.9177702702702702 1.0
0.9179054054054054 1.0
0.918581081081081 1.0
0.9192567567567568 1.0
0.919527027027027 1.0
0.9204729729729729 1.0
0.9219594594594595 1.0
0.9220945945945946 1.0
0.9228378378378378 1.0
0.9232432432432433 1.0
0.9233108108108108 1.0
0.923445945945946 1.0
0.9239864864864865 1.0
0.9241216216216216 1.0
0.9242567567567568 1.0
0.9243918918918919 1.0
0.9245945945945946 1.0
0.925 1.0
0.9256081081081081 1.0
0.9264189189189189 1.0
0.9266891891891892 1.0
0.9274324324324325 1.0
0.9278378378378378 1.0
0.927972972972973 1.0
0.9281081081081081 1.0
0.9282432432432433 1.0
0.928445945945946 1.0
0.9288513513513513 1.0
0.9289864864864865 1.0
0.9297972972972973 1.0
0.9302027027027027 1.0
0.9306081081081081 1.0
0.9306756756756757 1.0
0.9308108108108109 1.0
0.9314189189189189 1.0
0.931554054054054 1.0
0.9320945945945946 1.0
0.9326351351351352 1.0
0.9333783783783783 1.0
0.9338513513513513 1.0
0.9340540540540541 1.0
0.9343918918918919 1.0
0.9345945945945946 1.0
0.9351351351351351 1.0
0.9356081081081081 1.0
0.9357432432432432 1.0
0.9358783783783784 1.0
0.9364189189189189 1.0
0.9366891891891892 1.0
0.9368243243243243 1.0
0.9370945945945945 1.0
0.9380405405405405 1.0
0.9381756756756757 1.0
0.9385135135135135 1.0
0.9387162162162163 1.0
0.9389864864864865 1.0
0.9395945945945946 1.0
0.9397297297297297 1.0
0.9398648648648649 1.0
0.9401351351351351 1.0
0.9402702702702703 1.0
0.9405405405405406 1.0
0.9406756756756757 1.0
0.9412162162162162 1.0
0.9413513513513514 1.0
0.941554054054054 1.0
0.9418243243243243 1.0
0.9432432432432433 1.0
0.9433108108108108 1.0
0.9435810810810811 1.0
0.9437162162162163 1.0
0.9442567567567568 1.0
0.9443918918918919 1.0
0.9450675675675676 1.0
0.9452027027027027 1.0
0.9453378378378379 1.0
0.945472972972973 1.0
0.9464189189189189 1.0
0.9468918918918919 1.0
0.9474324324324325 1.0
0.9476351351351351 1.0
0.947972972972973 1.0
0.9481081081081081 1.0
0.9486486486486486 1.0
0.9487837837837838 1.0
0.9489189189189189 1.0
0.9492567567567568 1.0
0.9493243243243243 1.0
0.9494594594594594 1.0
0.9498648648648649 1.0
0.95 1.0
0.9512162162162162 1.0
0.9513513513513514 1.0
0.9520945945945946 1.0
0.9525 1.0
0.9525675675675676 1.0
0.9527702702702703 1.0
0.9535810810810811 1.0
0.9538513513513514 1.0
0.9540540540540541 1.0
0.9542567567567568 1.0
0.9543918918918919 1.0
0.9556081081081081 1.0
0.9557432432432432 1.0
0.9564864864864865 1.0
0.9575675675675676 1.0
0.9587837837837838 1.0
0.9589864864864864 1.0
0.9591891891891892 1.0
0.9596621621621622 1.0
0.9599324324324324 1.0
0.9606081081081081 1.0
0.9606756756756757 1.0
0.9608108108108108 1.0
0.961418918918919 1.0
0.9618243243243243 1.0
0.9620945945945946 1.0
0.9622972972972973 1.0
0.9624324324324325 1.0
0.9641891891891892 1.0
0.9644594594594594 1.0
0.9660135135135135 1.0
0.966554054054054 1.0
0.9668918918918918 1.0
0.9670945945945946 1.0
0.9675 1.0
0.9677027027027028 1.0
0.9678378378378378 1.0
0.967972972972973 1.0
0.9683108108108108 1.0
0.9685135135135136 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.97 1.0
0.9701351351351352 1.0
0.9704054054054054 1.0
0.9706756756756757 1.0
0.971418918918919 1.0
0.971554054054054 1.0
0.9720945945945946 1.0
0.9727702702702703 1.0
0.9729054054054054 1.0
0.9733783783783784 1.0
0.9736486486486486 1.0
0.9752027027027027 1.0
0.975472972972973 1.0
0.9758783783783784 1.0
0.976081081081081 1.0
0.9773648648648648 1.0
0.9775675675675676 1.0
0.9781756756756756 1.0
0.9783108108108108 1.0
0.9784459459459459 1.0
0.9785810810810811 1.0
0.9789864864864865 1.0
0.9794594594594594 1.0
0.9799324324324324 1.0
0.9806756756756757 1.0
0.9808783783783783 1.0
0.9810135135135135 1.0
0.9819594594594595 1.0
0.9820945945945946 1.0
0.9823648648648649 1.0
0.9827702702702703 1.0
0.9831081081081081 1.0
0.9832432432432432 1.0
0.9839189189189189 1.0
0.9841891891891892 1.0
0.9854054054054054 1.0
0.9856081081081081 1.0
0.9868243243243243 1.0
0.9869594594594595 1.0
0.9900675675675675 1.0
0.9902027027027027 1.0
0.990945945945946 1.0
0.9910810810810811 1.0
0.9912837837837838 1.0
0.9914189189189189 1.0
0.9951351351351352 1.0
0.9952702702702703 1.0
0.9953378378378378 1.0
0.995472972972973 1.0
0.995945945945946 1.0
0.9962162162162163 1.0
0.9986486486486487 1.0
0.9988513513513514 1.0
0.9993243243243243 1.0
0.9995945945945945 1.0
0.9997297297297297 1.0
1.0 1.0


==> rocs/mb_dnn_mb_pgd.txt <==
0.0 0.0
0.0 0.3925729442970822
0.0 0.4155614500442087
0.0 0.4288240495137047
0.0 0.45446507515473034
0.0 0.47126436781609193
0.0 0.47214854111405835
0.0 0.4969053934571176
0.0 0.5004420866489832
0.0 0.5057471264367817
0.0 0.5075154730327144
0.0 0.5119363395225465
0.0 0.5145888594164456
0.0 0.5216622458001768
0.0 0.5260831122900088
0.0 0.5287356321839081
0.0 0.5305039787798409
0.0 0.5322723253757736
0.0 0.5411140583554377
0.0 0.5446507515473032
0.0 0.5455349248452697
0.0 0.5473032714412025
0.0 0.5508399646330681
0.0 0.5517241379310345
0.0 0.5552608311229
0.0 0.5570291777188329
0.0 0.5587975243147657
0.0 0.5596816976127321
0.0 0.5623342175066313
0.0 0.5667550839964633
0.0 0.5685234305923961
0.0 0.5702917771883289
0.0 0.5729442970822282
0.0 0.5747126436781609
0.0 0.5755968169761273
0.0 0.5782493368700266
0.0 0.5809018567639257
0.0 0.583554376657825
0.0 0.5853227232537578
0.0 0.5870910698496905
0.0 0.5879752431476569
0.0 0.5915119363395226
0.0 0.5932802829354553
0.0 0.5985853227232537
0.0 0.6021220159151194
0.0 0.6030061892130858
0.0 0.6118479221927497
0.0 0.6162687886825818
0.0 0.6268788682581786
0.0 0.627763041556145
6.756756756756757e-05 0.627763041556145
6.756756756756757e-05 0.6339522546419099
6.756756756756757e-05 0.6348364279398763
6.756756756756757e-05 0.6401414677276747
6.756756756756757e-05 0.6445623342175066
6.756756756756757e-05 0.6463306808134395
6.756756756756757e-05 0.649867374005305
6.756756756756757e-05 0.6516357206012379
6.756756756756757e-05 0.6578249336870027
6.756756756756757e-05 0.6595932802829354
6.756756756756757e-05 0.6604774535809018
6.756756756756757e-05 0.6622458001768347
6.756756756756757e-05 0.6631299734748011
6.756756756756757e-05 0.6648983200707339
6.756756756756757e-05 0.6710875331564987
6.756756756756757e-05 0.6755083996463307
6.756756756756757e-05 0.6799292661361627
6.756756756756757e-05 0.6816976127320955
6.756756756756757e-05 0.6843501326259946
6.756756756756757e-05 0.6861184792219275
6.756756756756757e-05 0.6896551724137931
6.756756756756757e-05 0.6984969053934571
6.756756756756757e-05 0.7020335985853228
6.756756756756757e-05 0.7029177718832891
6.756756756756757e-05 0.7276746242263483
6.756756756756757e-05 0.7294429708222812
6.756756756756757e-05 0.731211317418214
6.756756756756757e-05 0.7418213969938108
6.756756756756757e-05 0.7453580901856764
6.756756756756757e-05 0.7462422634836428
6.756756756756757e-05 0.7480106100795756
6.756756756756757e-05 0.748894783377542
6.756756756756757e-05 0.7515473032714411
6.756756756756757e-05 0.753315649867374
6.756756756756757e-05 0.7550839964633068
6.756756756756757e-05 0.7639257294429708
6.756756756756757e-05 0.7656940760389036
6.756756756756757e-05 0.76657824933687
6.756756756756757e-05 0.7692307692307693
6.756756756756757e-05 0.7701149425287356
6.756756756756757e-05 0.7718832891246684
6.756756756756757e-05 0.7763041556145004
6.756756756756757e-05 0.7789566755083996
6.756756756756757e-05 0.7798408488063661
6.756756756756757e-05 0.7824933687002652
6.756756756756757e-05 0.7833775419982316
6.756756756756757e-05 0.7851458885941645
6.756756756756757e-05 0.7860300618921309
6.756756756756757e-05 0.7895667550839964
6.756756756756757e-05 0.7913351016799293
6.756756756756757e-05 0.8010610079575596
6.756756756756757e-05 0.8028293545534925
6.756756756756757e-05 0.8045977011494253
6.756756756756757e-05 0.8063660477453581
6.756756756756757e-05 0.8134394341290893
6.756756756756757e-05 0.8160919540229885
6.756756756756757e-05 0.8178603006189213
6.756756756756757e-05 0.8196286472148541
6.756756756756757e-05 0.8213969938107869
6.756756756756757e-05 0.8311229000884174
6.756756756756757e-05 0.8337754199823165
6.756756756756757e-05 0.8417329796640142
6.756756756756757e-05 0.8443854995579133
6.756756756756757e-05 0.8470380194518126
6.756756756756757e-05 0.8488063660477454
6.756756756756757e-05 0.8496905393457118
6.756756756756757e-05 0.8514588859416445
6.756756756756757e-05 0.8585322723253758
6.756756756756757e-05 0.861184792219275
6.756756756756757e-05 0.8629531388152077
6.756756756756757e-05 0.8647214854111406
6.756756756756757e-05 0.8664898320070734
6.756756756756757e-05 0.8682581786030061
6.756756756756757e-05 0.8726790450928382
6.756756756756757e-05 0.874447391688771
6.756756756756757e-05 0.8770999115826702
6.756756756756757e-05 0.8815207780725022
6.756756756756757e-05 0.883289124668435
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
0.00013513513513513514 0.8930150309460654
0.00013513513513513514 0.8938992042440318
0.0002027027027027027 0.8938992042440318
0.0002027027027027027 0.8956675508399646
0.0002027027027027027 0.896551724137931
0.0002702702702702703 0.896551724137931
0.0002702702702702703 0.9027409372236959
0.0002702702702702703 0.9045092838196287
0.0002702702702702703 0.9071618037135278
0.0004054054054054054 0.9071618037135278
0.0004054054054054054 0.9106984969053935
0.00047297297297297297 0.9106984969053935
0.00047297297297297297 0.9124668435013262
0.00047297297297297297 0.9142351900972591
0.00047297297297297297 0.9195402298850575
0.0005405405405405405 0.9195402298850575
0.0005405405405405405 0.9257294429708223
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9301503094606542
0.0006081081081081081 0.9301503094606542
0.0006081081081081081 0.9354553492484527
0.0006756756756756757 0.9354553492484527
0.0006756756756756757 0.9381078691423519
0.0008783783783783784 0.9381078691423519
0.0008783783783783784 0.9398762157382847
0.0009459459459459459 0.9398762157382847
0.0009459459459459459 0.9460654288240495
0.0010135135135135136 0.9460654288240495
0.0010135135135135136 0.946949602122016
0.001081081081081081 0.946949602122016
0.001081081081081081 0.9478337754199824
0.0012162162162162162 0.9478337754199824
0.0012162162162162162 0.9496021220159151
0.0012837837837837837 0.9496021220159151
0.0012837837837837837 0.9513704686118479
0.001418918918918919 0.9513704686118479
0.001418918918918919 0.9522546419098143
0.001554054054054054 0.9522546419098143
0.0017567567567567568 0.9522546419098143
0.0019594594594594594 0.9522546419098143
0.0019594594594594594 0.9531388152077808
0.0024324324324324323 0.9531388152077808
0.0024324324324324323 0.9540229885057471
0.0025675675675675674 0.9540229885057471
0.0025675675675675674 0.9549071618037135
0.00277027027027027 0.9549071618037135
0.00277027027027027 0.9566755083996463
0.0029054054054054052 0.9566755083996463
0.0029054054054054052 0.9575596816976127
0.003243243243243243 0.9575596816976127
0.003243243243243243 0.9584438549955792
0.003445945945945946 0.9584438549955792
0.003445945945945946 0.9602122015915119
0.003581081081081081 0.9602122015915119
0.003581081081081081 0.9610963748894783
0.0036486486486486487 0.9610963748894783
0.0036486486486486487 0.9619805481874447
0.004121621621621622 0.9619805481874447
0.004121621621621622 0.9628647214854111
0.005067567567567568 0.9628647214854111
0.005067567567567568 0.964633068081344
0.005135135135135135 0.9655172413793104
0.0052027027027027025 0.9655172413793104
0.0052027027027027025 0.9672855879752431
0.005472972972972973 0.9672855879752431
0.005472972972972973 0.9681697612732095
0.0057432432432432436 0.9681697612732095
0.005945945945945946 0.9681697612732095
0.006148648648648648 0.9681697612732095
0.006148648648648648 0.969053934571176
0.0063513513513513515 0.969053934571176
0.0063513513513513515 0.9699381078691424
0.006891891891891892 0.9699381078691424
0.006891891891891892 0.9708222811671088
0.007094594594594595 0.9708222811671088
0.007094594594594595 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008513513513513513 0.9717064544650752
0.008716216216216216 0.9717064544650752
0.008716216216216216 0.9725906277630415
0.009189189189189189 0.9725906277630415
0.009189189189189189 0.9734748010610079
0.010202702702702703 0.9734748010610079
0.010337837837837838 0.9734748010610079
0.011554054054054054 0.9734748010610079
0.01168918918918919 0.9734748010610079
0.011756756756756756 0.9734748010610079
0.011756756756756756 0.9743589743589743
0.013040540540540541 0.9743589743589743
0.013175675675675676 0.9743589743589743
0.013918918918918919 0.9743589743589743
0.013918918918918919 0.9752431476569408
0.014797297297297297 0.9752431476569408
0.014932432432432433 0.9752431476569408
0.015067567567567568 0.9752431476569408
0.015202702702702704 0.9752431476569408
0.015405405405405406 0.9752431476569408
0.015810810810810812 0.9752431476569408
0.015945945945945946 0.9752431476569408
0.016283783783783784 0.9752431476569408
0.016756756756756756 0.9752431476569408
0.017635135135135135 0.9752431476569408
0.017635135135135135 0.9761273209549072
0.017972972972972973 0.9761273209549072
0.017972972972972973 0.9770114942528736
0.019324324324324325 0.9770114942528736
0.01945945945945946 0.9770114942528736
0.019594594594594596 0.9770114942528736
0.01972972972972973 0.9770114942528736
0.0202027027027027 0.9770114942528736
0.02033783783783784 0.9770114942528736
0.02060810810810811 0.9770114942528736
0.020945945945945947 0.9770114942528736
0.021486486486486486 0.9770114942528736
0.021621621621621623 0.9770114942528736
0.021756756756756757 0.9770114942528736
0.021756756756756757 0.97789566755084
0.02189189189189189 0.97789566755084
0.02195945945945946 0.97789566755084
0.02195945945945946 0.9787798408488063
0.022094594594594594 0.9787798408488063
0.02418918918918919 0.9787798408488063
0.024324324324324326 0.9787798408488063
0.025 0.9787798408488063
0.025 0.9796640141467727
0.025472972972972973 0.9796640141467727
0.025608108108108107 0.9796640141467727
0.026216216216216216 0.9796640141467727
0.026351351351351353 0.9796640141467727
0.027432432432432433 0.9796640141467727
0.027432432432432433 0.9805481874447391
0.027635135135135134 0.9805481874447391
0.027905405405405405 0.9805481874447391
0.028040540540540542 0.9805481874447391
0.028243243243243243 0.9805481874447391
0.02858108108108108 0.9805481874447391
0.02885135135135135 0.9805481874447391
0.028986486486486485 0.9805481874447391
0.029391891891891894 0.9805481874447391
0.029527027027027027 0.9805481874447391
0.031216216216216217 0.9805481874447391
0.031486486486486484 0.9805481874447391
0.03175675675675676 0.9805481874447391
0.03189189189189189 0.9805481874447391
0.0322972972972973 0.9805481874447391
0.0322972972972973 0.9814323607427056
0.03256756756756757 0.9814323607427056
0.0327027027027027 0.9814323607427056
0.0329054054054054 0.9814323607427056
0.03337837837837838 0.9814323607427056
0.03351351351351351 0.9814323607427056
0.03418918918918919 0.9814323607427056
0.03418918918918919 0.982316534040672
0.035202702702702704 0.982316534040672
0.035405405405405405 0.982316534040672
0.03668918918918919 0.982316534040672
0.03695945945945946 0.982316534040672
0.03702702702702703 0.982316534040672
0.037162162162162164 0.982316534040672
0.03743243243243243 0.982316534040672
0.037567567567567565 0.982316534040672
0.037972972972972974 0.982316534040672
0.03810810810810811 0.982316534040672
0.038378378378378375 0.982316534040672
0.04060810810810811 0.982316534040672
0.04060810810810811 0.9832007073386384
0.04081081081081081 0.9832007073386384
0.040945945945945944 0.9832007073386384
0.041283783783783785 0.9832007073386384
0.04222972972972973 0.9832007073386384
0.04236486486486486 0.9832007073386384
0.04256756756756757 0.9832007073386384
0.04277027027027027 0.9832007073386384
0.04351351351351351 0.9832007073386384
0.04364864864864865 0.9832007073386384
0.04472972972972973 0.9832007073386384
0.044864864864864865 0.9832007073386384
0.04493243243243243 0.9832007073386384
0.045067567567567565 0.9832007073386384
0.04560810810810811 0.9832007073386384
0.04574324324324324 0.9832007073386384
0.04587837837837838 0.9832007073386384
0.046013513513513515 0.9832007073386384
0.046216216216216216 0.9832007073386384
0.046216216216216216 0.9840848806366048
0.046824324324324325 0.9840848806366048
0.04716216216216216 0.9840848806366048
0.04722972972972973 0.9840848806366048
0.04736486486486487 0.9840848806366048
0.047432432432432434 0.9840848806366048
0.04777027027027027 0.9840848806366048
0.04810810810810811 0.9840848806366048
0.04837837837837838 0.9840848806366048
0.048783783783783785 0.9840848806366048
0.05493243243243243 0.9849690539345711
0.055472972972972975 0.9849690539345711
0.05581081081081081 0.9849690539345711
0.05581081081081081 0.9858532272325375
0.05587837837837838 0.9858532272325375
0.05601351351351351 0.9858532272325375
0.05722972972972973 0.9858532272325375
0.05736486486486486 0.9858532272325375
0.05736486486486486 0.986737400530504
0.057635135135135136 0.986737400530504
0.05810810810810811 0.986737400530504
0.059256756756756755 0.986737400530504
0.05952702702702703 0.986737400530504
0.05966216216216216 0.986737400530504
0.0597972972972973 0.986737400530504
0.06060810810810811 0.986737400530504
0.06108108108108108 0.986737400530504
0.061216216216216215 0.986737400530504
0.061418918918918916 0.986737400530504
0.06168918918918919 0.986737400530504
0.061824324324324324 0.986737400530504
0.06189189189189189 0.986737400530504
0.062027027027027025 0.986737400530504
0.06209459459459459 0.986737400530504
0.06222972972972973 0.986737400530504
0.06256756756756757 0.986737400530504
0.0629054054054054 0.986737400530504
0.06304054054054054 0.986737400530504
0.06337837837837838 0.986737400530504
0.06412162162162162 0.986737400530504
0.06425675675675675 0.986737400530504
0.065 0.986737400530504
0.06513513513513514 0.986737400530504
0.0654054054054054 0.986737400530504
0.0654054054054054 0.9876215738284704
0.06641891891891892 0.9876215738284704
0.06675675675675675 0.9876215738284704
0.06695945945945946 0.9876215738284704
0.06695945945945946 0.9893899204244032
0.06783783783783784 0.9893899204244032
0.06783783783783784 0.9902740937223696
0.06878378378378379 0.9902740937223696
0.06918918918918919 0.9902740937223696
0.06925675675675676 0.9902740937223696
0.06939189189189189 0.9902740937223696
0.07013513513513514 0.9902740937223696
0.07060810810810811 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07162162162162163 0.9902740937223696
0.07337837837837838 0.9902740937223696
0.07371621621621621 0.9902740937223696
0.07385135135135135 0.9902740937223696
0.07398648648648648 0.9902740937223696
0.0747972972972973 0.9902740937223696
0.07493243243243243 0.9902740937223696
0.07608108108108108 0.9902740937223696
0.07621621621621621 0.9902740937223696
0.07641891891891892 0.9902740937223696
0.07722972972972973 0.9902740937223696
0.07736486486486487 0.9902740937223696
0.0777027027027027 0.9902740937223696
0.07885135135135135 0.9902740937223696
0.07939189189189189 0.9902740937223696
0.0795945945945946 0.9902740937223696
0.07972972972972973 0.9902740937223696
0.07993243243243243 0.9902740937223696
0.08006756756756757 0.9902740937223696
0.0802027027027027 0.9902740937223696
0.08027027027027027 0.9902740937223696
0.0804054054054054 0.9902740937223696
0.08067567567567567 0.9902740937223696
0.0808108108108108 0.9902740937223696
0.08189189189189189 0.9902740937223696
0.08222972972972974 0.9902740937223696
0.0827027027027027 0.9902740937223696
0.08283783783783784 0.9902740937223696
0.08344594594594594 0.9902740937223696
0.08385135135135136 0.9902740937223696
0.08412162162162162 0.9902740937223696
0.08425675675675676 0.9902740937223696
0.085 0.9902740937223696
0.085 0.9911582670203359
0.08506756756756757 0.9911582670203359
0.0852027027027027 0.9911582670203359
0.08560810810810811 0.9911582670203359
0.08587837837837838 0.9911582670203359
0.08601351351351351 0.9911582670203359
0.08621621621621621 0.9911582670203359
0.08648648648648649 0.9911582670203359
0.08851351351351351 0.9911582670203359
0.08871621621621621 0.9911582670203359
0.08878378378378378 0.9911582670203359
0.08905405405405406 0.9911582670203359
0.09060810810810811 0.9911582670203359
0.09108108108108108 0.9911582670203359
0.09135135135135135 0.9911582670203359
0.09195945945945946 0.9911582670203359
0.09222972972972973 0.9911582670203359
0.0925 0.9911582670203359
0.09263513513513513 0.9911582670203359
0.09364864864864865 0.9911582670203359
0.09385135135135135 0.9911582670203359
0.09391891891891892 0.9911582670203359
0.09391891891891892 0.9929266136162688
0.09574324324324324 0.9929266136162688
0.09587837837837838 0.9929266136162688
0.09601351351351352 0.9929266136162688
0.09655405405405405 0.9929266136162688
0.09668918918918919 0.9929266136162688
0.09682432432432432 0.9929266136162688
0.09722972972972974 0.9929266136162688
0.09736486486486487 0.9929266136162688
0.09878378378378379 0.9929266136162688
0.09905405405405406 0.9929266136162688
0.09945945945945946 0.9929266136162688
0.09959459459459459 0.9929266136162688
0.10054054054054054 0.9929266136162688
0.10067567567567567 0.9929266136162688
0.10081081081081081 0.9929266136162688
0.10101351351351351 0.9929266136162688
0.10135135135135136 0.9929266136162688
0.10175675675675676 0.9929266136162688
0.10182432432432433 0.9929266136162688
0.10195945945945946 0.9929266136162688
0.10216216216216216 0.9929266136162688
0.1022972972972973 0.9929266136162688
0.10283783783783784 0.9929266136162688
0.10297297297297298 0.9929266136162688
0.10344594594594594 0.9929266136162688
0.10364864864864864 0.9929266136162688
0.10587837837837838 0.9929266136162688
0.10608108108108108 0.9929266136162688
0.10628378378378378 0.9929266136162688
0.10662162162162162 0.9929266136162688
0.10716216216216216 0.9929266136162688
0.1072972972972973 0.9929266136162688
0.1075 0.9929266136162688
0.10763513513513513 0.9929266136162688
0.10851351351351352 0.9929266136162688
0.10912162162162162 0.9929266136162688
0.10925675675675675 0.9929266136162688
0.10932432432432432 0.9929266136162688
0.10945945945945947 0.9929266136162688
0.10986486486486487 0.9929266136162688
0.11027027027027027 0.9929266136162688
0.1104054054054054 0.9929266136162688
0.11155405405405405 0.9938107869142352
0.11162162162162162 0.9938107869142352
0.11175675675675675 0.9938107869142352
0.11236486486486487 0.9938107869142352
0.1125 0.9938107869142352
0.1127027027027027 0.9938107869142352
0.11283783783783784 0.9938107869142352
0.11371621621621622 0.9938107869142352
0.11391891891891892 0.9938107869142352
0.11466216216216216 0.9938107869142352
0.11513513513513514 0.9938107869142352
0.11527027027027027 0.9938107869142352
0.11574324324324324 0.9938107869142352
0.11587837837837837 0.9938107869142352
0.11695945945945946 0.9938107869142352
0.11716216216216216 0.9938107869142352
0.11810810810810811 0.9938107869142352
0.11824324324324324 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11912162162162163 0.9938107869142352
0.12060810810810811 0.9938107869142352
0.12162162162162163 0.9938107869142352
0.12216216216216216 0.9938107869142352
0.12263513513513513 0.9938107869142352
0.12283783783783783 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12351351351351351 0.9938107869142352
0.12378378378378378 0.9938107869142352
0.12405405405405405 0.9938107869142352
0.1245945945945946 0.9938107869142352
0.125 0.9938107869142352
0.12513513513513513 0.9938107869142352
0.12655405405405407 0.9938107869142352
0.1266891891891892 0.9938107869142352
0.12804054054054054 0.9938107869142352
0.12817567567567567 0.9938107869142352
0.1285135135135135 0.9938107869142352
0.12945945945945947 0.9938107869142352
0.1295945945945946 0.9938107869142352
0.1304054054054054 0.9938107869142352
0.13114864864864864 0.9938107869142352
0.13128378378378378 0.9938107869142352
0.13155405405405404 0.9938107869142352
0.13168918918918918 0.9938107869142352
0.13202702702702704 0.9938107869142352
0.13216216216216217 0.9938107869142352
0.13222972972972974 0.9938107869142352
0.13236486486486487 0.9938107869142352
0.13398648648648648 0.9938107869142352
0.1343243243243243 0.9938107869142352
0.13445945945945945 0.9938107869142352
0.1347972972972973 0.9938107869142352
0.13493243243243244 0.9938107869142352
0.13513513513513514 0.9938107869142352
0.13527027027027028 0.9938107869142352
0.13547297297297298 0.9938107869142352
0.1358108108108108 0.9938107869142352
0.1364189189189189 0.9938107869142352
0.13722972972972974 0.9938107869142352
0.1375 0.9938107869142352
0.1377027027027027 0.9938107869142352
0.13783783783783785 0.9938107869142352
0.1381081081081081 0.9938107869142352
0.13824324324324325 0.9938107869142352
0.13871621621621621 0.9938107869142352
0.13885135135135135 0.9938107869142352
0.13925675675675675 0.9938107869142352
0.13939189189189188 0.9938107869142352
0.13952702702702702 0.9938107869142352
0.13986486486486485 0.9938107869142352
0.14027027027027028 0.9938107869142352
0.14047297297297298 0.9938107869142352
0.14067567567567568 0.9938107869142352
0.14081081081081082 0.9938107869142352
0.14087837837837838 0.9938107869142352
0.14243243243243242 0.9938107869142352
0.14290540540540542 0.9938107869142352
0.14304054054054055 0.9938107869142352
0.1437837837837838 0.9938107869142352
0.14391891891891892 0.9938107869142352
0.14412162162162162 0.9938107869142352
0.1443918918918919 0.9938107869142352
0.14506756756756756 0.9938107869142352
0.14574324324324325 0.9938107869142352
0.14601351351351352 0.9938107869142352
0.14635135135135136 0.9938107869142352
0.1464864864864865 0.9938107869142352
0.14655405405405406 0.9938107869142352
0.14695945945945946 0.9938107869142352
0.14831081081081082 0.9938107869142352
0.14864864864864866 0.9938107869142352
0.1487837837837838 0.9938107869142352
0.14932432432432433 0.9938107869142352
0.14952702702702703 0.9938107869142352
0.15027027027027026 0.9938107869142352
0.1633108108108108 0.9938107869142352
0.16364864864864864 0.9938107869142352
0.16378378378378378 0.9938107869142352
0.16425675675675674 0.9938107869142352
0.16445945945945947 0.9938107869142352
0.16466216216216217 0.9938107869142352
0.16574324324324324 0.9938107869142352
0.16648648648648648 0.9938107869142352
0.16763513513513514 0.9938107869142352
0.16777027027027028 0.9938107869142352
0.16783783783783784 0.9938107869142352
0.16844594594594595 0.9938107869142352
0.16885135135135135 0.9938107869142352
0.16898648648648648 0.9938107869142352
0.16905405405405405 0.9938107869142352
0.16918918918918918 0.9938107869142352
0.16966216216216215 0.9938107869142352
0.16979729729729728 0.9938107869142352
0.17013513513513515 0.9938107869142352
0.17047297297297298 0.9938107869142352
0.17054054054054055 0.9938107869142352
0.17067567567567568 0.9938107869142352
0.17081081081081081 0.9938107869142352
0.17128378378378378 0.9938107869142352
0.17195945945945945 0.9938107869142352
0.17229729729729729 0.9938107869142352
0.1725 0.9938107869142352
0.17263513513513515 0.9938107869142352
0.17283783783783785 0.9938107869142352
0.17310810810810812 0.9938107869142352
0.17331081081081082 0.9938107869142352
0.17358108108108108 0.9938107869142352
0.17472972972972972 0.9938107869142352
0.17506756756756756 0.9938107869142352
0.1752027027027027 0.9938107869142352
0.17560810810810812 0.9938107869142352
0.1775 0.9938107869142352
0.17763513513513512 0.9938107869142352
0.1777027027027027 0.9938107869142352
0.17783783783783783 0.9938107869142352
0.17797297297297296 0.9938107869142352
0.17810810810810812 0.9938107869142352
0.17844594594594596 0.9938107869142352
0.1785810810810811 0.9938107869142352
0.17871621621621622 0.9938107869142352
0.17891891891891892 0.9938107869142352
0.17952702702702703 0.9938107869142352
0.18013513513513513 0.9938107869142352
0.1808783783783784 0.9938107869142352
0.1810810810810811 0.9938107869142352
0.18121621621621622 0.9938107869142352
0.18135135135135136 0.9938107869142352
0.1816891891891892 0.9938107869142352
0.1818918918918919 0.9938107869142352
0.1825 0.9938107869142352
0.18317567567567566 0.9938107869142352
0.1835810810810811 0.9938107869142352
0.18371621621621623 0.9938107869142352
0.1837837837837838 0.9938107869142352
0.1839864864864865 0.9938107869142352
0.18412162162162163 0.9938107869142352
0.18425675675675676 0.9938107869142352
0.18466216216216216 0.9938107869142352
0.18493243243243243 0.9938107869142352
0.1856081081081081 0.9938107869142352
0.18587837837837837 0.9938107869142352
0.18614864864864866 0.9938107869142352
0.1862837837837838 0.9938107869142352
0.1883108108108108 0.9938107869142352
0.18844594594594594 0.9938107869142352
0.18858108108108107 0.9938107869142352
0.18878378378378377 0.9938107869142352
0.18966216216216217 0.9938107869142352
0.1897972972972973 0.9938107869142352
0.19054054054054054 0.9938107869142352
0.1908108108108108 0.9938107869142352
0.1916891891891892 0.9938107869142352
0.19182432432432434 0.9938107869142352
0.1925 0.9938107869142352
0.19277027027027027 0.9938107869142352
0.19324324324324324 0.9938107869142352
0.19337837837837837 0.9938107869142352
0.19358108108108107 0.9938107869142352
0.1937162162162162 0.9938107869142352
0.19452702702702704 0.9938107869142352
0.19472972972972974 0.9938107869142352
0.19486486486486487 0.9938107869142352
0.19506756756756757 0.9938107869142352
0.1952027027027027 0.9938107869142352
0.19527027027027027 0.9938107869142352
0.19574324324324324 0.9938107869142352
0.19608108108108108 0.9938107869142352
0.19689189189189188 0.9938107869142352
0.1979054054054054 0.9938107869142352
0.19804054054054054 0.9938107869142352
0.1981081081081081 0.9938107869142352
0.19824324324324324 0.9938107869142352
0.19918918918918918 0.9938107869142352
0.19966216216216215 0.9938107869142352
0.20027027027027028 0.9938107869142352
0.20047297297297298 0.9938107869142352
0.2008108108108108 0.9938107869142352
0.20094594594594595 0.9938107869142352
0.20108108108108108 0.9938107869142352
0.20148648648648648 0.9938107869142352
0.20263513513513515 0.9938107869142352
0.20297297297297298 0.9938107869142352
0.20337837837837838 0.9938107869142352
0.20493243243243242 0.9938107869142352
0.20547297297297298 0.9938107869142352
0.20581081081081082 0.9938107869142352
0.2066891891891892 0.9938107869142352
0.20695945945945945 0.9938107869142352
0.20702702702702702 0.9938107869142352
0.20716216216216216 0.9938107869142352
0.20756756756756756 0.9938107869142352
0.20783783783783782 0.9938107869142352
0.20797297297297299 0.9938107869142352
0.2083783783783784 0.9938107869142352
0.20905405405405406 0.9938107869142352
0.20952702702702702 0.9938107869142352
0.20966216216216216 0.9938107869142352
0.20993243243243243 0.9938107869142352
0.21006756756756756 0.9938107869142352
0.2104054054054054 0.9938107869142352
0.2106756756756757 0.9938107869142352
0.2108783783783784 0.9938107869142352
0.2110810810810811 0.9938107869142352
0.21155405405405406 0.9938107869142352
0.2116891891891892 0.9938107869142352
0.21195945945945946 0.9938107869142352
0.21216216216216216 0.9938107869142352
0.21297297297297296 0.9938107869142352
0.2131081081081081 0.9938107869142352
0.21317567567567566 0.9938107869142352
0.21344594594594596 0.9938107869142352
0.2135810810810811 0.9938107869142352
0.21371621621621623 0.9938107869142352
0.2137837837837838 0.9938107869142352
0.2139864864864865 0.9938107869142352
0.21432432432432433 0.9938107869142352
0.21466216216216216 0.9938107869142352
0.21486486486486486 0.9938107869142352
0.215 0.9938107869142352
0.21614864864864866 0.9938107869142352
0.2162837837837838 0.9938107869142352
0.21635135135135136 0.9938107869142352
0.21722972972972973 0.9938107869142352
0.21736486486486487 0.9938107869142352
0.21912162162162163 0.9938107869142352
0.21952702702702703 0.9938107869142352
0.21972972972972973 0.9938107869142352
0.21993243243243243 0.9938107869142352
0.22013513513513513 0.9938107869142352
0.22108108108108107 0.9938107869142352
0.22128378378378377 0.9938107869142352
0.2218918918918919 0.9938107869142352
0.22195945945945947 0.9938107869142352
0.22216216216216217 0.9938107869142352
0.22243243243243244 0.9938107869142352
0.22256756756756757 0.9938107869142352
0.22277027027027027 0.9938107869142352
0.22432432432432434 0.9938107869142352
0.22445945945945947 0.9938107869142352
0.225 0.9938107869142352
0.22513513513513514 0.9938107869142352
0.22695945945945947 0.9938107869142352
0.22898648648648648 0.9938107869142352
0.2297972972972973 0.9938107869142352
0.22993243243243244 0.9938107869142352
0.22993243243243244 0.9946949602122016
0.23006756756756758 0.9946949602122016
0.2304054054054054 0.9946949602122016
0.23189189189189188 0.9946949602122016
0.23425675675675675 0.9946949602122016
0.23432432432432432 0.9946949602122016
0.23479729729729729 0.9946949602122016
0.23540540540540542 0.9946949602122016
0.23614864864864865 0.9946949602122016
0.23641891891891892 0.9946949602122016
0.23662162162162162 0.9946949602122016
0.2368918918918919 0.9946949602122016
0.23702702702702702 0.9946949602122016
0.23831081081081082 0.9946949602122016
0.23851351351351352 0.9946949602122016
0.23885135135135135 0.9946949602122016
0.2404054054054054 0.9946949602122016
0.24060810810810812 0.9946949602122016
0.2408783783783784 0.9946949602122016
0.2410810810810811 0.9946949602122016
0.24121621621621622 0.9946949602122016
0.24135135135135136 0.9946949602122016
0.24162162162162162 0.9946949602122016
0.24182432432432432 0.9946949602122016
0.24263513513513513 0.9946949602122016
0.24763513513513513 0.9946949602122016
0.24777027027027027 0.9946949602122016
0.2479054054054054 0.9946949602122016
0.24858108108108107 0.9946949602122016
0.24891891891891893 0.9946949602122016
0.2489864864864865 0.9946949602122016
0.24912162162162163 0.9946949602122016
0.2497972972972973 0.9946949602122016
0.25148648648648647 0.9946949602122016
0.25236486486486487 0.9946949602122016
0.2525 0.9946949602122016
0.252972972972973 0.9946949602122016
0.25324324324324327 0.9946949602122016
0.2535810810810811 0.9946949602122016
0.25385135135135134 0.9946949602122016
0.2541891891891892 0.9946949602122016
0.254527027027027 0.9946949602122016
0.25466216216216214 0.9946949602122016
0.25574324324324327 0.9946949602122016
0.25601351351351354 0.9946949602122016
0.25635135135135134 0.9946949602122016
0.2568918918918919 0.9946949602122016
0.25885135135135134 0.9946949602122016
0.2591216216216216 0.9946949602122016
0.25932432432432434 0.9946949602122016
0.2598648648648649 0.9946949602122016
0.2614864864864865 0.9946949602122016
0.2615540540540541 0.9946949602122016
0.26175675675675675 0.9946949602122016
0.26182432432432434 0.9946949602122016
0.26182432432432434 0.995579133510168
0.26222972972972974 0.995579133510168
0.2624324324324324 0.995579133510168
0.26256756756756755 0.995579133510168
0.2627027027027027 0.995579133510168
0.2631081081081081 0.995579133510168
0.2632432432432432 0.995579133510168
0.2635135135135135 0.995579133510168
0.2636486486486487 0.995579133510168
0.2641216216216216 0.995579133510168
0.28533783783783784 0.995579133510168
0.28554054054054057 0.995579133510168
0.2856756756756757 0.995579133510168
0.2862837837837838 0.995579133510168
0.2864864864864865 0.995579133510168
0.28675675675675677 0.995579133510168
0.28695945945945944 0.995579133510168
0.2872972972972973 0.995579133510168
0.2875 0.995579133510168
0.29081081081081084 0.995579133510168
0.29094594594594597 0.995579133510168
0.29695945945945945 0.995579133510168
0.2972972972972973 0.995579133510168
0.29743243243243245 0.995579133510168
0.2979054054054054 0.995579133510168
0.2980405405405405 0.995579133510168
0.2981081081081081 0.995579133510168
0.2983108108108108 0.995579133510168
0.29858108108108106 0.995579133510168
0.2987837837837838 0.995579133510168
0.3 0.995579133510168
0.3002027027027027 0.995579133510168
0.30027027027027026 0.995579133510168
0.3005405405405405 0.995579133510168
0.3008783783783784 0.995579133510168
0.3016216216216216 0.995579133510168
0.3016891891891892 0.995579133510168
0.3018918918918919 0.995579133510168
0.30195945945945946 0.995579133510168
0.3022972972972973 0.995579133510168
0.3027027027027027 0.995579133510168
0.3029054054054054 0.995579133510168
0.30324324324324325 0.995579133510168
0.3033783783783784 0.995579133510168
0.3035135135135135 0.995579133510168
0.3037162162162162 0.995579133510168
0.30425675675675673 0.995579133510168
0.3045945945945946 0.995579133510168
0.30493243243243245 0.995579133510168
0.3050675675675676 0.995579133510168
0.3052027027027027 0.995579133510168
0.3054054054054054 0.995579133510168
0.30614864864864866 0.995579133510168
0.3062837837837838 0.995579133510168
0.3066891891891892 0.995579133510168
0.30689189189189187 0.995579133510168
0.3071621621621622 0.995579133510168
0.30763513513513513 0.995579133510168
0.3091891891891892 0.995579133510168
0.30932432432432433 0.995579133510168
0.30993243243243246 0.995579133510168
0.31054054054054053 0.995579133510168
0.31114864864864866 0.995579133510168
0.31141891891891893 0.995579133510168
0.31236486486486487 0.995579133510168
0.312972972972973 0.995579133510168
0.31324324324324326 0.995579133510168
0.31344594594594594 0.995579133510168
0.31385135135135134 0.995579133510168
0.3141216216216216 0.995579133510168
0.3145945945945946 0.995579133510168
0.31506756756756754 0.995579133510168
0.3152027027027027 0.995579133510168
0.31533783783783786 0.995579133510168
0.3158783783783784 0.995579133510168
0.31601351351351353 0.995579133510168
0.3168918918918919 0.995579133510168
0.3174324324324324 0.995579133510168
0.31763513513513514 0.995579133510168
0.33087837837837836 0.995579133510168
0.33094594594594595 0.995579133510168
0.33182432432432435 0.995579133510168
0.3318918918918919 0.995579133510168
0.3320945945945946 0.995579133510168
0.3327027027027027 0.995579133510168
0.3328378378378378 0.995579133510168
0.33304054054054055 0.995579133510168
0.3345945945945946 0.995579133510168
0.33506756756756756 0.995579133510168
0.3352027027027027 0.995579133510168
0.33668918918918916 0.995579133510168
0.3368243243243243 0.995579133510168
0.337027027027027 0.995579133510168
0.33716216216216216 0.995579133510168
0.33783783783783783 0.995579133510168
0.33797297297297296 0.995579133510168
0.3381081081081081 0.995579133510168
0.3391216216216216 0.995579133510168
0.33966216216216216 0.995579133510168
0.34006756756756756 0.995579133510168
0.3402027027027027 0.995579133510168
0.3404054054054054 0.995579133510168
0.34054054054054056 0.995579133510168
0.3408108108108108 0.995579133510168
0.3410135135135135 0.995579133510168
0.3410810810810811 0.995579133510168
0.34168918918918917 0.995579133510168
0.3418918918918919 0.995579133510168
0.34243243243243243 0.995579133510168
0.34256756756756757 0.995579133510168
0.34263513513513516 0.995579133510168
0.34283783783783783 0.995579133510168
0.34378378378378377 0.995579133510168
0.3439189189189189 0.995579133510168
0.34418918918918917 0.995579133510168
0.34459459459459457 0.995579133510168
0.3447972972972973 0.995579133510168
0.34493243243243243 0.995579133510168
0.34587837837837837 0.995579133510168
0.3460810810810811 0.995579133510168
0.34628378378378377 0.995579133510168
0.3468918918918919 0.995579133510168
0.34716216216216217 0.995579133510168
0.34743243243243244 0.995579133510168
0.3475 0.995579133510168
0.3476351351351351 0.995579133510168
0.3481081081081081 0.995579133510168
0.34824324324324324 0.995579133510168
0.34864864864864864 0.995579133510168
0.34925675675675677 0.995579133510168
0.34952702702702704 0.995579133510168
0.3504054054054054 0.995579133510168
0.3505405405405405 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.35155405405405404 0.995579133510168
0.3516891891891892 0.995579133510168
0.35202702702702704 0.995579133510168
0.3521621621621622 0.995579133510168
0.35243243243243244 0.995579133510168
0.3525675675675676 0.995579133510168
0.35331081081081084 0.995579133510168
0.35344594594594597 0.995579133510168
0.35364864864864864 0.995579133510168
0.3537837837837838 0.995579133510168
0.3538513513513514 0.995579133510168
0.3539864864864865 0.995579133510168
0.35405405405405405 0.995579133510168
0.35405405405405405 0.9964633068081344
0.3541891891891892 0.9964633068081344
0.3543243243243243 0.9964633068081344
0.3547972972972973 0.9964633068081344
0.355 0.9964633068081344
0.35567567567567565 0.9964633068081344
0.3558108108108108 0.9964633068081344
0.3564189189189189 0.9964633068081344
0.35655405405405405 0.9964633068081344
0.3568918918918919 0.9964633068081344
0.35702702702702704 0.9964633068081344
0.3570945945945946 0.9964633068081344
0.3572972972972973 0.9964633068081344
0.35777027027027025 0.9964633068081344
0.3580405405405405 0.9964633068081344
0.3589189189189189 0.9964633068081344
0.36067567567567566 0.9964633068081344
0.3614864864864865 0.9964633068081344
0.36162162162162165 0.9964633068081344
0.36317567567567566 0.9964633068081344
0.3633108108108108 0.9964633068081344
0.36364864864864865 0.9964633068081344
0.3637837837837838 0.9964633068081344
0.3641216216216216 0.9964633068081344
0.3642567567567568 0.9964633068081344
0.3643918918918919 0.9964633068081344
0.36743243243243245 0.9964633068081344
0.3676351351351351 0.9964633068081344
0.36777027027027026 0.9964633068081344
0.36783783783783786 0.9964633068081344
0.367972972972973 0.9964633068081344
0.36817567567567566 0.9964633068081344
0.3683108108108108 0.9964633068081344
0.36885135135135133 0.9964633068081344
0.36898648648648646 0.9964633068081344
0.36986486486486486 0.9964633068081344
0.37 0.9964633068081344
0.370472972972973 0.9964633068081344
0.3712162162162162 0.9964633068081344
0.3714189189189189 0.9964633068081344
0.3716891891891892 0.9964633068081344
0.3725675675675676 0.9964633068081344
0.37358108108108107 0.9964633068081344
0.3737162162162162 0.9964633068081344
0.37432432432432433 0.9964633068081344
0.37574324324324326 0.9964633068081344
0.37635135135135134 0.9964633068081344
0.37641891891891893 0.9964633068081344
0.377027027027027 0.9964633068081344
0.37722972972972973 0.9964633068081344
0.37736486486486487 0.9964633068081344
0.3775 0.9964633068081344
0.37777027027027027 0.9964633068081344
0.37817567567567567 0.9964633068081344
0.3785810810810811 0.9964633068081344
0.3789864864864865 0.9964633068081344
0.3804054054054054 0.9964633068081344
0.38054054054054054 0.9964633068081344
0.3816216216216216 0.9964633068081344
0.38175675675675674 0.9964633068081344
0.38216216216216214 0.9964633068081344
0.3822972972972973 0.9964633068081344
0.38263513513513514 0.9964633068081344
0.3843918918918919 0.9964633068081344
0.38472972972972974 0.9964633068081344
0.385 0.9964633068081344
0.3862162162162162 0.9964633068081344
0.3864864864864865 0.9964633068081344
0.3870945945945946 0.9964633068081344
0.3873648648648649 0.9964633068081344
0.38756756756756755 0.9964633068081344
0.3941891891891892 0.9964633068081344
0.39547297297297296 0.9964633068081344
0.3956756756756757 0.9964633068081344
0.39587837837837836 0.9964633068081344
0.3960135135135135 0.9964633068081344
0.3962162162162162 0.9964633068081344
0.3968918918918919 0.9964633068081344
0.3969594594594595 0.9964633068081344
0.3970945945945946 0.9964633068081344
0.3975 0.9964633068081344
0.40864864864864864 0.9964633068081344
0.41 0.9964633068081344
0.4101351351351351 0.9964633068081344
0.41074324324324324 0.9964633068081344
0.41081081081081083 0.9964633068081344
0.4112837837837838 0.9964633068081344
0.4114189189189189 0.9964633068081344
0.41243243243243244 0.9964633068081344
0.4127027027027027 0.9964633068081344
0.41277027027027025 0.9964633068081344
0.412972972972973 0.9964633068081344
0.4131081081081081 0.9964633068081344
0.4133783783783784 0.9964633068081344
0.4135135135135135 0.9964633068081344
0.41371621621621624 0.9964633068081344
0.41385135135135137 0.9964633068081344
0.41412162162162164 0.9964633068081344
0.415 0.9964633068081344
0.4152027027027027 0.9964633068081344
0.41621621621621624 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.4172297297297297 0.9964633068081344
0.41736486486486485 0.9964633068081344
0.41777027027027025 0.9964633068081344
0.4180405405405405 0.9964633068081344
0.4189864864864865 0.9964633068081344
0.4193243243243243 0.9964633068081344
0.4197297297297297 0.9964633068081344
0.4208108108108108 0.9964633068081344
0.4210135135135135 0.9964633068081344
0.4220945945945946 0.9964633068081344
0.4222297297297297 0.9964633068081344
0.4222972972972973 0.9964633068081344
0.42243243243243245 0.9964633068081344
0.4238513513513513 0.9964633068081344
0.42405405405405405 0.9964633068081344
0.4241891891891892 0.9964633068081344
0.4247297297297297 0.9964633068081344
0.42493243243243245 0.9964633068081344
0.4250675675675676 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.42885135135135133 0.9964633068081344
0.42898648648648646 0.9964633068081344
0.4302027027027027 0.9964633068081344
0.43033783783783786 0.9964633068081344
0.43283783783783786 0.9964633068081344
0.432972972972973 0.9964633068081344
0.43385135135135133 0.9964633068081344
0.43425675675675673 0.9964633068081344
0.4358108108108108 0.9964633068081344
0.43635135135135134 0.9964633068081344
0.43641891891891893 0.9964633068081344
0.4366216216216216 0.9964633068081344
0.4379054054054054 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.43932432432432433 0.9964633068081344
0.43945945945945947 0.9964633068081344
0.43966216216216214 0.9964633068081344
0.44 0.9964633068081344
0.4402027027027027 0.9964633068081344
0.44074324324324327 0.9964633068081344
0.4408783783783784 0.9964633068081344
0.44094594594594594 0.9964633068081344
0.4410810810810811 0.9964633068081344
0.4414864864864865 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.4424324324324324 0.9964633068081344
0.44256756756756754 0.9964633068081344
0.442972972972973 0.9964633068081344
0.4431756756756757 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44513513513513514 0.9964633068081344
0.4452702702702703 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44574324324324327 0.9964633068081344
0.4458108108108108 0.9964633068081344
0.44601351351351354 0.9964633068081344
0.4460810810810811 0.9964633068081344
0.4462162162162162 0.9964633068081344
0.44682432432432434 0.9964633068081344
0.447027027027027 0.9964633068081344
0.44716216216216215 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4481756756756757 0.9964633068081344
0.4483783783783784 0.9964633068081344
0.44844594594594595 0.9964633068081344
0.4487162162162162 0.9964633068081344
0.4491216216216216 0.9964633068081344
0.44932432432432434 0.9964633068081344
0.449527027027027 0.9964633068081344
0.44966216216216215 0.9964633068081344
0.4502702702702703 0.9964633068081344
0.4506081081081081 0.9964633068081344
0.45087837837837835 0.9964633068081344
0.45182432432432434 0.9964633068081344
0.4519594594594595 0.9964633068081344
0.45337837837837835 0.9964633068081344
0.4535135135135135 0.9964633068081344
0.45472972972972975 0.9964633068081344
0.4548648648648649 0.9964633068081344
0.4554054054054054 0.9964633068081344
0.4558108108108108 0.9964633068081344
0.4560810810810811 0.9964633068081344
0.4562162162162162 0.9964633068081344
0.4566891891891892 0.9964633068081344
0.45682432432432435 0.9964633068081344
0.4569594594594595 0.9964633068081344
0.4570945945945946 0.9964633068081344
0.45722972972972975 0.9964633068081344
0.46087837837837836 0.9964633068081344
0.46155405405405403 0.9964633068081344
0.46168918918918916 0.9964633068081344
0.46344594594594596 0.9964633068081344
0.4635810810810811 0.9964633068081344
0.4639189189189189 0.9964633068081344
0.46405405405405403 0.9964633068081344
0.46418918918918917 0.9964633068081344
0.46466216216216216 0.9964633068081344
0.4664864864864865 0.9964633068081344
0.46662162162162163 0.9964633068081344
0.4681756756756757 0.9964633068081344
0.47006756756756757 0.9964633068081344
0.47033783783783784 0.9964633068081344
0.4710810810810811 0.9964633068081344
0.47135135135135137 0.9964633068081344
0.4714864864864865 0.9964633068081344
0.4716891891891892 0.9964633068081344
0.4722297297297297 0.9964633068081344
0.4725 0.9964633068081344
0.47297297297297297 0.9964633068081344
0.4731081081081081 0.9964633068081344
0.47405405405405404 0.9964633068081344
0.4747297297297297 0.9964633068081344
0.4747972972972973 0.9964633068081344
0.4752027027027027 0.9964633068081344
0.47533783783783784 0.9964633068081344
0.4758783783783784 0.9964633068081344
0.4760135135135135 0.9964633068081344
0.4768243243243243 0.9964633068081344
0.47702702702702704 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47831081081081084 0.9964633068081344
0.4793918918918919 0.9964633068081344
0.4797297297297297 0.9964633068081344
0.4801351351351351 0.9964633068081344
0.48027027027027025 0.9964633068081344
0.4806081081081081 0.9964633068081344
0.4810810810810811 0.9964633068081344
0.4825 0.9964633068081344
0.4827027027027027 0.9964633068081344
0.48324324324324325 0.9964633068081344
0.4839864864864865 0.9964633068081344
0.4845945945945946 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48567567567567566 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.48662162162162165 0.9973474801061007
0.4867567567567568 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875675675675676 0.9973474801061007
0.4877027027027027 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4879054054054054 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.4891891891891892 0.9973474801061007
0.4893243243243243 0.9973474801061007
0.4910135135135135 0.9973474801061007
0.4912162162162162 0.9973474801061007
0.49236486486486486 0.9973474801061007
0.4925 0.9973474801061007
0.49317567567567566 0.9973474801061007
0.49439189189189187 0.9973474801061007
0.495 0.9973474801061007
0.49513513513513513 0.9973474801061007
0.49533783783783786 0.9973474801061007
0.4962162162162162 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.4966891891891892 0.9973474801061007
0.49736486486486486 0.9973474801061007
0.49763513513513513 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5007432432432433 0.9973474801061007
0.500945945945946 0.9973474801061007
0.5022972972972973 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027027027027027 0.9982316534040672
0.5029054054054054 0.9982316534040672
0.5030405405405406 0.9982316534040672
0.5033108108108109 0.9982316534040672
0.5041216216216217 0.9982316534040672
0.5042567567567567 0.9982316534040672
0.5043918918918919 0.9982316534040672
0.5046621621621622 0.9982316534040672
0.5047972972972973 0.9982316534040672
0.505 0.9982316534040672
0.5058108108108108 0.9982316534040672
0.5062837837837838 0.9982316534040672
0.5064864864864865 0.9982316534040672
0.507972972972973 0.9982316534040672
0.5081081081081081 0.9982316534040672
0.5091891891891892 0.9982316534040672
0.5099324324324325 0.9982316534040672
0.5104054054054054 0.9982316534040672
0.5106756756756756 0.9982316534040672
0.5111486486486486 0.9982316534040672
0.5112837837837838 0.9982316534040672
0.5115540540540541 0.9982316534040672
0.5121621621621621 0.9982316534040672
0.5129054054054054 0.9982316534040672
0.5133108108108108 0.9982316534040672
0.513445945945946 0.9982316534040672
0.5139864864864865 0.9982316534040672
0.5144594594594595 0.9982316534040672
0.5148648648648648 0.9982316534040672
0.515 0.9982316534040672
0.5165540540540541 0.9982316534040672
0.5166891891891892 0.9982316534040672
0.5170945945945946 0.9982316534040672
0.5172297297297297 0.9982316534040672
0.5179054054054054 0.9982316534040672
0.519054054054054 0.9982316534040672
0.5195945945945946 0.9982316534040672
0.5198648648648648 0.9982316534040672
0.5200675675675676 0.9982316534040672
0.5201351351351351 0.9982316534040672
0.5203378378378378 0.9982316534040672
0.5204054054054054 0.9982316534040672
0.5205405405405406 0.9982316534040672
0.5206081081081081 0.9982316534040672
0.5207432432432433 0.9982316534040672
0.5210810810810811 0.9982316534040672
0.5213513513513514 0.9982316534040672
0.5216216216216216 0.9982316534040672
0.5219594594594594 0.9982316534040672
0.5226351351351352 0.9982316534040672
0.5227702702702702 0.9982316534040672
0.523581081081081 0.9982316534040672
0.5237162162162162 0.9982316534040672
0.5239864864864865 0.9982316534040672
0.5251351351351351 0.9982316534040672
0.5253378378378378 0.9982316534040672
0.5255405405405406 0.9982316534040672
0.5256756756756756 0.9982316534040672
0.5264189189189189 0.9982316534040672
0.5265540540540541 0.9982316534040672
0.5283783783783784 0.9982316534040672
0.5285135135135135 0.9982316534040672
0.5291216216216216 0.9982316534040672
0.5294594594594595 0.9982316534040672
0.5327702702702702 0.9982316534040672
0.5332432432432432 0.9982316534040672
0.5351351351351351 0.9982316534040672
0.5354054054054054 0.9982316534040672
0.5355405405405406 0.9982316534040672
0.5360810810810811 0.9982316534040672
0.5370945945945946 0.9982316534040672
0.5371621621621622 0.9982316534040672
0.5374324324324324 0.9982316534040672
0.5375 0.9982316534040672
0.5376351351351352 0.9982316534040672
0.5382432432432432 0.9982316534040672
0.538581081081081 0.9982316534040672
0.5388513513513513 0.9982316534040672
0.539527027027027 0.9982316534040672
0.5395945945945946 0.9982316534040672
0.5397297297297298 0.9982316534040672
0.5399324324324324 0.9982316534040672
0.5401351351351351 0.9982316534040672
0.5404054054054054 0.9982316534040672
0.5405405405405406 0.9982316534040672
0.5406081081081081 0.9982316534040672
0.5407432432432432 0.9982316534040672
0.5412162162162162 0.9982316534040672
0.5414864864864865 0.9982316534040672
0.5420945945945946 0.9982316534040672
0.5422297297297297 0.9982316534040672
0.5441216216216216 0.9982316534040672
0.5442567567567568 0.9982316534040672
0.5446621621621621 0.9982316534040672
0.5448648648648649 0.9982316534040672
0.5460135135135135 0.9982316534040672
0.5461486486486486 0.9982316534040672
0.5462837837837838 0.9982316534040672
0.5464189189189189 0.9982316534040672
0.5465540540540541 0.9982316534040672
0.5466891891891892 0.9982316534040672
0.5477702702702703 0.9982316534040672
0.5480405405405405 0.9982316534040672
0.5485135135135135 0.9982316534040672
0.548918918918919 0.9982316534040672
0.5491216216216216 0.9982316534040672
0.5492567567567568 0.9982316534040672
0.5495945945945946 0.9982316534040672
0.55 0.9982316534040672
0.5503378378378379 0.9982316534040672
0.5504729729729729 0.9982316534040672
0.5507432432432432 0.9982316534040672
0.5508783783783784 0.9982316534040672
0.551554054054054 0.9982316534040672
0.5516216216216216 0.9982316534040672
0.5519594594594595 0.9982316534040672
0.552027027027027 0.9982316534040672
0.552027027027027 0.9991158267020336
0.5525675675675675 0.9991158267020336
0.5527027027027027 0.9991158267020336
0.5528378378378378 0.9991158267020336
0.5531081081081081 0.9991158267020336
0.5533783783783783 0.9991158267020336
0.5535135135135135 0.9991158267020336
0.5539189189189189 0.9991158267020336
0.5540540540540541 0.9991158267020336
0.5542567567567568 0.9991158267020336
0.5543918918918919 0.9991158267020336
0.554527027027027 0.9991158267020336
0.5547972972972973 0.9991158267020336
0.5549324324324324 0.9991158267020336
0.5552027027027027 0.9991158267020336
0.5556081081081081 0.9991158267020336
0.5560810810810811 0.9991158267020336
0.5561486486486487 0.9991158267020336
0.5564189189189189 0.9991158267020336
0.5569594594594595 0.9991158267020336
0.5570945945945946 0.9991158267020336
0.5571621621621622 0.9991158267020336
0.5575675675675675 0.9991158267020336
0.5578378378378378 0.9991158267020336
0.557972972972973 0.9991158267020336
0.5580405405405405 0.9991158267020336
0.5582432432432433 0.9991158267020336
0.558445945945946 0.9991158267020336
0.5589864864864865 0.9991158267020336
0.5602702702702703 0.9991158267020336
0.5604054054054054 0.9991158267020336
0.5604729729729729 0.9991158267020336
0.5608783783783784 0.9991158267020336
0.5612162162162162 0.9991158267020336
0.5612837837837837 0.9991158267020336
0.5614189189189189 0.9991158267020336
0.5617567567567567 0.9991158267020336
0.5618918918918919 0.9991158267020336
0.5624324324324325 0.9991158267020336
0.5626351351351352 0.9991158267020336
0.5627702702702703 0.9991158267020336
0.5629054054054055 0.9991158267020336
0.5639864864864865 0.9991158267020336
0.5641216216216216 0.9991158267020336
0.5642567567567568 0.9991158267020336
0.5643918918918919 0.9991158267020336
0.5650675675675676 0.9991158267020336
0.5652027027027027 0.9991158267020336
0.5658783783783784 0.9991158267020336
0.5660135135135135 0.9991158267020336
0.5671621621621622 0.9991158267020336
0.5674324324324325 0.9991158267020336
0.5677027027027027 0.9991158267020336
0.5679054054054054 0.9991158267020336
0.567972972972973 0.9991158267020336
0.5681081081081081 0.9991158267020336
0.5683783783783783 0.9991158267020336
0.5685810810810811 0.9991158267020336
0.5686486486486486 0.9991158267020336
0.5688513513513513 0.9991158267020336
0.5693243243243243 0.9991158267020336
0.5694594594594594 0.9991158267020336
0.5697972972972973 0.9991158267020336
0.5699324324324324 0.9991158267020336
0.57 0.9991158267020336
0.5702702702702702 0.9991158267020336
0.5707432432432432 0.9991158267020336
0.5712837837837837 0.9991158267020336
0.571554054054054 0.9991158267020336
0.5716891891891892 0.9991158267020336
0.5719594594594595 0.9991158267020336
0.5722297297297297 0.9991158267020336
0.5723648648648648 0.9991158267020336
0.5725 0.9991158267020336
0.5727702702702703 0.9991158267020336
0.5737162162162163 0.9991158267020336
0.5738513513513513 0.9991158267020336
0.5745270270270271 0.9991158267020336
0.5746621621621621 0.9991158267020336
0.5751351351351351 0.9991158267020336
0.5752027027027027 0.9991158267020336
0.5753378378378379 0.9991158267020336
0.5756756756756757 0.9991158267020336
0.575945945945946 0.9991158267020336
0.5781756756756756 0.9991158267020336
0.5783108108108108 0.9991158267020336
0.5791216216216216 0.9991158267020336
0.5793243243243243 0.9991158267020336
0.5800675675675676 0.9991158267020336
0.5803378378378379 0.9991158267020336
0.5923648648648648 0.9991158267020336
0.5925 0.9991158267020336
0.5926351351351351 0.9991158267020336
0.5929054054054054 0.9991158267020336
0.5931081081081081 0.9991158267020336
0.5931756756756756 0.9991158267020336
0.5937162162162162 0.9991158267020336
0.5942567567567567 0.9991158267020336
0.594527027027027 0.9991158267020336
0.5945945945945946 0.9991158267020336
0.5947297297297297 0.9991158267020336
0.5949324324324324 0.9991158267020336
0.5952027027027027 0.9991158267020336
0.596418918918919 0.9991158267020336
0.597027027027027 0.9991158267020336
0.5971621621621621 0.9991158267020336
0.5978378378378378 0.9991158267020336
0.5981756756756756 0.9991158267020336
0.5983783783783784 0.9991158267020336
0.5985135135135136 0.9991158267020336
0.5991216216216216 0.9991158267020336
0.5994594594594594 0.9991158267020336
0.5997297297297297 0.9991158267020336
0.6016216216216216 0.9991158267020336
0.6017567567567568 0.9991158267020336
0.6019594594594595 0.9991158267020336
0.6024324324324324 0.9991158267020336
0.6025675675675676 0.9991158267020336
0.6028378378378378 0.9991158267020336
0.6031756756756756 0.9991158267020336
0.6033783783783784 0.9991158267020336
0.6035135135135136 0.9991158267020336
0.6036486486486486 0.9991158267020336
0.6037837837837838 0.9991158267020336
0.6043918918918919 0.9991158267020336
0.604527027027027 0.9991158267020336
0.6045945945945946 0.9991158267020336
0.6047297297297297 0.9991158267020336
0.6052027027027027 0.9991158267020336
0.6053378378378378 0.9991158267020336
0.6075675675675676 0.9991158267020336
0.6077027027027027 0.9991158267020336
0.6080405405405406 0.9991158267020336
0.6082432432432432 0.9991158267020336
0.6083108108108108 0.9991158267020336
0.6085135135135135 0.9991158267020336
0.6085810810810811 0.9991158267020336
0.6091891891891892 0.9991158267020336
0.6100675675675675 0.9991158267020336
0.6104054054054054 0.9991158267020336
0.6105405405405405 0.9991158267020336
0.6106081081081081 0.9991158267020336
0.6107432432432433 0.9991158267020336
0.6108108108108108 0.9991158267020336
0.611554054054054 0.9991158267020336
0.6116891891891892 0.9991158267020336
0.6119594594594595 0.9991158267020336
0.6125675675675676 0.9991158267020336
0.6131081081081081 0.9991158267020336
0.6133108108108108 0.9991158267020336
0.6137837837837837 0.9991158267020336
0.614054054054054 0.9991158267020336
0.6154054054054054 0.9991158267020336
0.6164189189189189 0.9991158267020336
0.6166891891891891 0.9991158267020336
0.6168243243243243 0.9991158267020336
0.6168918918918919 0.9991158267020336
0.6172297297297298 0.9991158267020336
0.6173648648648649 0.9991158267020336
0.6178378378378379 0.9991158267020336
0.6183108108108109 0.9991158267020336
0.6191891891891892 0.9991158267020336
0.6193243243243243 0.9991158267020336
0.6202027027027027 0.9991158267020336
0.6204054054054055 0.9991158267020336
0.6206756756756757 0.9991158267020336
0.6208108108108108 0.9991158267020336
0.6210135135135135 0.9991158267020336
0.6214189189189189 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6218918918918919 0.9991158267020336
0.6223648648648649 0.9991158267020336
0.6225 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6237837837837837 0.9991158267020336
0.6239864864864865 0.9991158267020336
0.624527027027027 0.9991158267020336
0.6247297297297297 0.9991158267020336
0.6248648648648648 0.9991158267020336
0.6257432432432433 0.9991158267020336
0.6258783783783783 0.9991158267020336
0.6264189189189189 0.9991158267020336
0.6265540540540541 0.9991158267020336
0.6269594594594594 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6357432432432433 0.9991158267020336
0.6362162162162163 0.9991158267020336
0.6365540540540541 0.9991158267020336
0.6366891891891892 0.9991158267020336
0.6374324324324324 0.9991158267020336
0.6376351351351351 0.9991158267020336
0.637972972972973 0.9991158267020336
0.6381081081081081 0.9991158267020336
0.639054054054054 0.9991158267020336
0.6397297297297297 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6402027027027027 0.9991158267020336
0.6418243243243243 0.9991158267020336
0.6419594594594594 0.9991158267020336
0.6420945945945946 0.9991158267020336
0.6422297297297297 0.9991158267020336
0.6428378378378379 0.9991158267020336
0.6430405405405405 0.9991158267020336
0.6432432432432432 0.9991158267020336
0.6433783783783784 0.9991158267020336
0.644054054054054 0.9991158267020336
0.6441891891891892 0.9991158267020336
0.644527027027027 0.9991158267020336
0.6446621621621622 0.9991158267020336
0.6449324324324325 0.9991158267020336
0.6456081081081081 0.9991158267020336
0.6461486486486486 0.9991158267020336
0.6463513513513514 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6476351351351352 0.9991158267020336
0.6479054054054054 0.9991158267020336
0.6481756756756757 0.9991158267020336
0.6483108108108108 0.9991158267020336
0.648445945945946 0.9991158267020336
0.6495945945945946 0.9991158267020336
0.6500675675675676 0.9991158267020336
0.6504054054054054 0.9991158267020336
0.6511486486486486 0.9991158267020336
0.6514189189189189 0.9991158267020336
0.6516891891891892 0.9991158267020336
0.6518918918918919 0.9991158267020336
0.6523648648648649 0.9991158267020336
0.6528378378378379 0.9991158267020336
0.6547297297297298 0.9991158267020336
0.655472972972973 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6556756756756756 0.9991158267020336
0.6557432432432433 0.9991158267020336
0.6559459459459459 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6574324324324324 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.658918918918919 0.9991158267020336
0.6589864864864865 0.9991158267020336
0.6591216216216216 0.9991158267020336
0.6595945945945946 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.66 0.9991158267020336
0.6602027027027026 0.9991158267020336
0.6612837837837838 0.9991158267020336
0.6625675675675675 0.9991158267020336
0.663445945945946 0.9991158267020336
0.663581081081081 0.9991158267020336
0.6647297297297298 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6653378378378378 0.9991158267020336
0.6656081081081081 0.9991158267020336
0.6657432432432432 0.9991158267020336
0.6659459459459459 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6667567567567567 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6681081081081081 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6685135135135135 0.9991158267020336
0.668918918918919 0.9991158267020336
0.6692567567567568 0.9991158267020336
0.669527027027027 0.9991158267020336
0.6704054054054054 0.9991158267020336
0.6705405405405406 0.9991158267020336
0.6706081081081081 0.9991158267020336
0.6708108108108108 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6716216216216216 0.9991158267020336
0.6718918918918919 0.9991158267020336
0.6722972972972973 0.9991158267020336
0.6725675675675675 0.9991158267020336
0.6743243243243243 0.9991158267020336
0.6757432432432432 0.9991158267020336
0.6758783783783784 0.9991158267020336
0.6767567567567567 0.9991158267020336
0.6769594594594595 0.9991158267020336
0.6772297297297297 0.9991158267020336
0.6777702702702703 0.9991158267020336
0.6779054054054054 0.9991158267020336
0.6781756756756757 0.9991158267020336
0.6783108108108108 0.9991158267020336
0.678445945945946 0.9991158267020336
0.6785810810810811 0.9991158267020336
0.6787837837837838 0.9991158267020336
0.6793918918918919 0.9991158267020336
0.6795945945945946 0.9991158267020336
0.6800675675675676 0.9991158267020336
0.6802027027027027 0.9991158267020336
0.6803378378378379 0.9991158267020336
0.6809459459459459 0.9991158267020336
0.6810810810810811 0.9991158267020336
0.6823648648648649 0.9991158267020336
0.682972972972973 0.9991158267020336
0.683445945945946 0.9991158267020336
0.6842567567567568 0.9991158267020336
0.6843243243243243 0.9991158267020336
0.6845270270270271 0.9991158267020336
0.6845945945945946 0.9991158267020336
0.6848648648648649 0.9991158267020336
0.6851351351351351 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858783783783784 0.9991158267020336
0.6868918918918919 0.9991158267020336
0.6872297297297297 0.9991158267020336
0.6885810810810811 0.9991158267020336
0.6893918918918919 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6902027027027027 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6912162162162162 0.9991158267020336
0.6914189189189189 0.9991158267020336
0.6918243243243243 0.9991158267020336
0.6919594594594595 0.9991158267020336
0.6923648648648648 0.9991158267020336
0.6932432432432433 0.9991158267020336
0.6952702702702702 0.9991158267020336
0.6954054054054054 0.9991158267020336
0.6956081081081081 0.9991158267020336
0.6973648648648648 0.9991158267020336
0.6974324324324325 0.9991158267020336
0.6975675675675675 0.9991158267020336
0.6987837837837838 0.9991158267020336
0.6989189189189189 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6996621621621621 0.9991158267020336
0.701554054054054 0.9991158267020336
0.702027027027027 0.9991158267020336
0.7024324324324325 0.9991158267020336
0.7037837837837838 0.9991158267020336
0.7039189189189189 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.7052702702702702 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7055405405405405 0.9991158267020336
0.7058108108108108 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7069594594594595 0.9991158267020336
0.707027027027027 0.9991158267020336
0.7071621621621622 0.9991158267020336
0.7075 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7081081081081081 0.9991158267020336
0.7083783783783784 0.9991158267020336
0.7085810810810811 0.9991158267020336
0.7094594594594594 0.9991158267020336
0.7099324324324324 0.9991158267020336
0.7101351351351352 0.9991158267020336
0.7168918918918918 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7177702702702703 0.9991158267020336
0.7180405405405406 0.9991158267020336
0.7181756756756756 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7190540540540541 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7193243243243244 0.9991158267020336
0.7201351351351352 0.9991158267020336
0.7203378378378379 0.9991158267020336
0.7207432432432432 0.9991158267020336
0.7208783783783784 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.722027027027027 0.9991158267020336
0.7221621621621621 0.9991158267020336
0.7229054054054054 0.9991158267020336
0.7235135135135136 0.9991158267020336
0.7246621621621622 0.9991158267020336
0.7247972972972972 0.9991158267020336
0.7248648648648649 0.9991158267020336
0.725 0.9991158267020336
0.7252027027027027 0.9991158267020336
0.7253378378378378 0.9991158267020336
0.725472972972973 0.9991158267020336
0.7261486486486487 0.9991158267020336
0.7263513513513513 0.9991158267020336
0.7266891891891892 0.9991158267020336
0.7269594594594595 0.9991158267020336
0.7272297297297298 0.9991158267020336
0.7272297297297298 1.0
0.7273648648648648 1.0
0.7279729729729729 1.0
0.7281081081081081 1.0
0.7288513513513514 1.0
0.7289864864864865 1.0
0.7291891891891892 1.0
0.7293243243243244 1.0
0.7294594594594594 1.0
0.7295945945945946 1.0
0.7296621621621622 1.0
0.7301351351351352 1.0
0.7322297297297298 1.0
0.7324324324324324 1.0
0.7325675675675676 1.0
0.7327027027027027 1.0
0.7336486486486486 1.0
0.7339189189189189 1.0
0.7344594594594595 1.0
0.7345945945945946 1.0
0.7349324324324324 1.0
0.7358108108108108 1.0
0.7361486486486486 1.0
0.7362837837837838 1.0
0.7364864864864865 1.0
0.7367567567567568 1.0
0.737027027027027 1.0
0.7371621621621621 1.0
0.7374324324324324 1.0
0.7385135135135135 1.0
0.7387837837837837 1.0
0.7391891891891892 1.0
0.7393243243243244 1.0
0.7396621621621622 1.0
0.7397972972972973 1.0
0.7419594594594595 1.0
0.7420945945945946 1.0
0.7427027027027027 1.0
0.7434459459459459 1.0
0.7437162162162162 1.0
0.7441891891891892 1.0
0.744527027027027 1.0
0.7448648648648649 1.0
0.7452027027027027 1.0
0.7453378378378378 1.0
0.7468243243243243 1.0
0.7469594594594594 1.0
0.7472972972972973 1.0
0.7474324324324324 1.0
0.7475 1.0
0.7477702702702703 1.0
0.7483108108108109 1.0
0.7485135135135135 1.0
0.749054054054054 1.0
0.7497297297297297 1.0
0.7500675675675675 1.0
0.7502027027027027 1.0
0.7503378378378378 1.0
0.750472972972973 1.0
0.7508108108108108 1.0
0.7510135135135135 1.0
0.7510810810810811 1.0
0.7512837837837838 1.0
0.7516891891891891 1.0
0.7518243243243243 1.0
0.7525 1.0
0.7535810810810811 1.0
0.7542567567567567 1.0
0.754527027027027 1.0
0.7556081081081081 1.0
0.7560135135135135 1.0
0.7568243243243243 1.0
0.7570945945945946 1.0
0.7571621621621621 1.0
0.7572972972972973 1.0
0.7582432432432432 1.0
0.7583783783783784 1.0
0.7585810810810811 1.0
0.7586486486486487 1.0
0.7589864864864865 1.0
0.759054054054054 1.0
0.7593243243243243 1.0
0.7600675675675675 1.0
0.7605405405405405 1.0
0.7606756756756756 1.0
0.7608108108108108 1.0
0.7610135135135135 1.0
0.7612837837837838 1.0
0.7614189189189189 1.0
0.7619594594594594 1.0
0.7622297297297297 1.0
0.7627702702702702 1.0
0.7630405405405405 1.0
0.7631081081081081 1.0
0.7632432432432432 1.0
0.7641891891891892 1.0
0.7662162162162162 1.0
0.7663513513513514 1.0
0.7667567567567568 1.0
0.7670270270270271 1.0
0.7678378378378379 1.0
0.7681081081081081 1.0
0.7707432432432433 1.0
0.7710135135135135 1.0
0.7711486486486486 1.0
0.7715540540540541 1.0
0.773445945945946 1.0
0.773581081081081 1.0
0.7737837837837838 1.0
0.773918918918919 1.0
0.774054054054054 1.0
0.7743243243243243 1.0
0.774527027027027 1.0
0.7746621621621622 1.0
0.7747972972972973 1.0
0.7756756756756756 1.0
0.7758783783783784 1.0
0.7759459459459459 1.0
0.7760810810810811 1.0
0.7764864864864864 1.0
0.7766216216216216 1.0
0.7766891891891892 1.0
0.7768918918918919 1.0
0.7775 1.0
0.7776351351351352 1.0
0.7778378378378379 1.0
0.777972972972973 1.0
0.7788513513513513 1.0
0.7789864864864865 1.0
0.7793918918918918 1.0
0.779527027027027 1.0
0.7803378378378378 1.0
0.780472972972973 1.0
0.7805405405405406 1.0
0.7809459459459459 1.0
0.7816891891891892 1.0
0.7818243243243244 1.0
0.7841216216216216 1.0
0.7842567567567568 1.0
0.7849324324324324 1.0
0.7850675675675676 1.0
0.7855405405405406 1.0
0.7858108108108108 1.0
0.7860810810810811 1.0
0.7863513513513514 1.0
0.7864864864864864 1.0
0.7866216216216216 1.0
0.7868918918918919 1.0
0.7872297297297297 1.0
0.7873648648648649 1.0
0.7883108108108108 1.0
0.788445945945946 1.0
0.79 1.0
0.7901351351351351 1.0
0.7906756756756756 1.0
0.7908783783783784 1.0
0.7909459459459459 1.0
0.7910810810810811 1.0
0.7915540540540541 1.0
0.7916891891891892 1.0
0.792027027027027 1.0
0.7922972972972973 1.0
0.7925675675675675 1.0
0.7927027027027027 1.0
0.7928378378378378 1.0
0.792972972972973 1.0
0.7933108108108108 1.0
0.793581081081081 1.0
0.7951351351351351 1.0
0.7953378378378378 1.0
0.7954054054054054 1.0
0.7956756756756757 1.0
0.7958108108108108 1.0
0.7960810810810811 1.0
0.7963513513513514 1.0
0.7966216216216216 1.0
0.7968243243243244 1.0
0.7969594594594595 1.0
0.7981081081081081 1.0
0.7983108108108108 1.0
0.7985810810810811 1.0
0.7987162162162162 1.0
0.7993918918918919 1.0
0.7999324324324324 1.0
0.8000675675675676 1.0
0.8005405405405406 1.0
0.8006756756756757 1.0
0.8010810810810811 1.0
0.8022972972972973 1.0
0.8027027027027027 1.0
0.8031756756756757 1.0
0.8033108108108108 1.0
0.8037162162162163 1.0
0.8039189189189189 1.0
0.8043243243243243 1.0
0.804527027027027 1.0
0.8045945945945946 1.0
0.8047297297297298 1.0
0.8052027027027027 1.0
0.8060135135135135 1.0
0.8062162162162162 1.0
0.8063513513513514 1.0
0.8066216216216217 1.0
0.8067567567567567 1.0
0.8068918918918919 1.0
0.807027027027027 1.0
0.8075675675675675 1.0
0.8083783783783783 1.0
0.8092567567567568 1.0
0.8093918918918919 1.0
0.8107432432432432 1.0
0.8108783783783784 1.0
0.8112837837837837 1.0
0.8116216216216217 1.0
0.8118243243243243 1.0
0.8123648648648648 1.0
0.8125675675675675 1.0
0.8127702702702703 1.0
0.8130405405405405 1.0
0.8137837837837838 1.0
0.8139864864864865 1.0
0.8145270270270271 1.0
0.8148648648648649 1.0
0.8155405405405406 1.0
0.8164864864864865 1.0
0.8166216216216217 1.0
0.817027027027027 1.0
0.8175675675675675 1.0
0.8177027027027027 1.0
0.8179054054054054 1.0
0.8180405405405405 1.0
0.8188513513513513 1.0
0.8190540540540541 1.0
0.8205405405405405 1.0
0.8206756756756757 1.0
0.8216216216216217 1.0
0.8217567567567567 1.0
0.8218243243243243 1.0
0.8219594594594595 1.0
0.822027027027027 1.0
0.8273648648648648 1.0
0.8275675675675676 1.0
0.8277027027027027 1.0
0.8284459459459459 1.0
0.8285810810810811 1.0
0.8286486486486486 1.0
0.8287837837837838 1.0
0.830472972972973 1.0
0.8306081081081081 1.0
0.8308783783783784 1.0
0.831081081081081 1.0
0.8322972972972973 1.0
0.8358783783783784 1.0
0.8368243243243243 1.0
0.8372297297297298 1.0
0.8374324324324325 1.0
0.8375675675675676 1.0
0.8383108108108108 1.0
0.8384459459459459 1.0
0.8385135135135136 1.0
0.8387837837837838 1.0
0.8388513513513514 1.0
0.8396621621621622 1.0
0.8402027027027027 1.0
0.8403378378378379 1.0
0.8407432432432432 1.0
0.8422972972972973 1.0
0.8430405405405406 1.0
0.8431756756756756 1.0
0.8432432432432433 1.0
0.8433783783783784 1.0
0.8439864864864864 1.0
0.8441891891891892 1.0
0.8447972972972972 1.0
0.8449324324324324 1.0
0.8456756756756757 1.0
0.846081081081081 1.0
0.8473648648648648 1.0
0.8500675675675675 1.0
0.8518243243243243 1.0
0.8519594594594595 1.0
0.8522972972972973 1.0
0.8525 1.0
0.8543243243243244 1.0
0.8544594594594594 1.0
0.8547972972972973 1.0
0.8549324324324324 1.0
0.8558783783783783 1.0
0.8562837837837838 1.0
0.8563513513513513 1.0
0.8567567567567568 1.0
0.8584459459459459 1.0
0.8588513513513514 1.0
0.8595945945945946 1.0
0.8597297297297297 1.0
0.8604054054054054 1.0
0.8606081081081081 1.0
0.8626351351351351 1.0
0.8627702702702703 1.0
0.8629054054054054 1.0
0.8631081081081081 1.0
0.8634459459459459 1.0
0.8644594594594595 1.0
0.8645945945945946 1.0
0.8656081081081081 1.0
0.8684459459459459 1.0
0.8692567567567567 1.0
0.8693918918918919 1.0
0.8695945945945946 1.0
0.8697972972972973 1.0
0.8707432432432433 1.0
0.8708783783783783 1.0
0.870945945945946 1.0
0.8710810810810811 1.0
0.8722297297297297 1.0
0.8727027027027027 1.0
0.8729054054054054 1.0
0.8733108108108109 1.0
0.875 1.0
0.8754054054054055 1.0
0.8756081081081081 1.0
0.8764864864864865 1.0
0.8766216216216216 1.0
0.8772297297297297 1.0
0.8774324324324324 1.0
0.8779729729729729 1.0
0.8781756756756757 1.0
0.8787837837837837 1.0
0.8789189189189189 1.0
0.8793918918918919 1.0
0.879527027027027 1.0
0.8797297297297297 1.0
0.8798648648648648 1.0
0.8800675675675675 1.0
0.8802702702702703 1.0
0.8806756756756757 1.0
0.8808108108108108 1.0
0.8810135135135135 1.0
0.8816216216216216 1.0
0.8820270270270271 1.0
0.8822972972972973 1.0
0.8824324324324324 1.0
0.8828378378378379 1.0
0.884054054054054 1.0
0.8844594594594595 1.0
0.8846621621621622 1.0
0.8847297297297297 1.0
0.8849324324324325 1.0
0.8856081081081081 1.0
0.8858108108108108 1.0
0.8860135135135135 1.0
0.8861486486486486 1.0
0.8863513513513513 1.0
0.8864864864864865 1.0
0.8866891891891892 1.0
0.8870270270270271 1.0
0.8871621621621621 1.0
0.8880405405405405 1.0
0.900472972972973 1.0
0.9015540540540541 1.0
0.9018918918918919 1.0
0.9027702702702702 1.0
0.9030405405405405 1.0
0.9035135135135135 1.0
0.9036486486486487 1.0
0.9037162162162162 1.0
0.9041891891891892 1.0
0.9056756756756756 1.0
0.9058108108108108 1.0
0.9061486486486486 1.0
0.9065540540540541 1.0
0.9075 1.0
0.9076351351351352 1.0
0.9081756756756757 1.0
0.9083108108108108 1.0
0.9086486486486487 1.0
0.908918918918919 1.0
0.9091216216216216 1.0
0.9092567567567568 1.0
0.9097297297297298 1.0
0.9098648648648648 1.0
0.9105405405405406 1.0
0.9106756756756756 1.0
0.9114189189189189 1.0
0.9118918918918919 1.0
0.9123648648648649 1.0
0.913445945945946 1.0
0.9137162162162162 1.0
0.9142567567567568 1.0
0.914527027027027 1.0
0.9147297297297298 1.0
0.9148648648648648 1.0
0.915 1.0
0.9154729729729729 1.0
0.9156081081081081 1.0
0.9156756756756756 1.0
0.9159459459459459 1.0
0.9160810810810811 1.0
0.9163513513513514 1.0
0.9164864864864865 1.0
0.9177027027027027 1.0
0.9178378378378378 1.0
0.9185135135135135 1.0
0.9188513513513513 1.0
0.9193918918918919 1.0
0.9196621621621621 1.0
0.9197972972972973 1.0
0.9199324324324324 1.0
0.9202702702702703 1.0
0.9204054054054054 1.0
0.9209459459459459 1.0
0.9212837837837838 1.0
0.9214864864864865 1.0
0.9219594594594595 1.0
0.9229054054054054 1.0
0.9235135135135135 1.0
0.9239864864864865 1.0
0.9241216216216216 1.0
0.9243243243243243 1.0
0.9244594594594595 1.0
0.9250675675675676 1.0
0.9254729729729729 1.0
0.9261486486486487 1.0
0.9264189189189189 1.0
0.9266216216216216 1.0
0.9268243243243244 1.0
0.9268918918918919 1.0
0.9272297297297297 1.0
0.9276351351351352 1.0
0.9277702702702703 1.0
0.9278378378378378 1.0
0.927972972972973 1.0
0.9299324324324324 1.0
0.9302702702702703 1.0
0.9307432432432432 1.0
0.9308783783783784 1.0
0.9322972972972973 1.0
0.9326351351351352 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9354729729729729 1.0
0.9360135135135135 1.0
0.9383108108108108 1.0
0.9386486486486486 1.0
0.9409459459459459 1.0
0.9411486486486487 1.0
0.9418243243243243 1.0
0.942027027027027 1.0
0.9441216216216216 1.0
0.9443918918918919 1.0
0.9444594594594594 1.0
0.9445945945945946 1.0
0.9453378378378379 1.0
0.9457432432432432 1.0
0.9460810810810811 1.0
0.9462837837837837 1.0
0.9464864864864865 1.0
0.9474324324324325 1.0
0.9483108108108108 1.0
0.9485810810810811 1.0
0.9492567567567568 1.0
0.9493918918918919 1.0
0.9502702702702702 1.0
0.950472972972973 1.0
0.950945945945946 1.0
0.951081081081081 1.0
0.9511486486486487 1.0
0.9512837837837838 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9516216216216217 1.0
0.9518243243243243 1.0
0.9524324324324325 1.0
0.9525675675675676 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541216216216216 1.0
0.9542567567567568 1.0
0.9548648648648649 1.0
0.9553378378378379 1.0
0.955472972972973 1.0
0.9558783783783784 1.0
0.9560135135135135 1.0
0.9564864864864865 1.0
0.9566216216216217 1.0
0.9573648648648648 1.0
0.9575 1.0
0.9577027027027027 1.0
0.9585135135135135 1.0
0.9586486486486486 1.0
0.9587837837837838 1.0
0.9593243243243244 1.0
0.9594594594594594 1.0
0.9603378378378379 1.0
0.9617567567567568 1.0
0.9624324324324325 1.0
0.9625675675675676 1.0
0.9638513513513514 1.0
0.9640540540540541 1.0
0.9647972972972974 1.0
0.9649324324324324 1.0
0.9655405405405405 1.0
0.9656756756756757 1.0
0.9657432432432432 1.0
0.9658783783783784 1.0
0.966418918918919 1.0
0.9666216216216216 1.0
0.967027027027027 1.0
0.9672297297297298 1.0
0.9673648648648648 1.0
0.9677027027027028 1.0
0.9679054054054054 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9714864864864865 1.0
0.9716216216216216 1.0
0.9717567567567568 1.0
0.9722972972972973 1.0
0.9732432432432433 1.0
0.9733783783783784 1.0
0.9741891891891892 1.0
0.9743243243243244 1.0
0.9743918918918919 1.0
0.9745945945945946 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.975472972972973 1.0
0.9756081081081082 1.0
0.9762837837837838 1.0
0.976418918918919 1.0
0.9768918918918919 1.0
0.977027027027027 1.0
0.9780405405405406 1.0
0.9781756756756756 1.0
0.9784459459459459 1.0
0.9785810810810811 1.0
0.9791891891891892 1.0
0.9793243243243244 1.0
0.9797297297297297 1.0
0.9802702702702702 1.0
0.9804054054054054 1.0
0.9805405405405405 1.0
0.980945945945946 1.0
0.9814864864864865 1.0
0.9818243243243243 1.0
0.9819594594594595 1.0
0.982027027027027 1.0
0.9821621621621621 1.0
0.9826351351351351 1.0
0.9827702702702703 1.0
0.9831081081081081 1.0
0.9833783783783784 1.0
0.9839864864864865 1.0
0.9843918918918919 1.0
0.984527027027027 1.0
0.9869594594594595 1.0
0.9872972972972973 1.0
0.9877027027027027 1.0
0.9881081081081081 1.0
0.9883108108108108 1.0
0.9885135135135135 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989054054054054 1.0
0.9891891891891892 1.0
0.9892567567567567 1.0
0.9894594594594595 1.0
0.9895945945945946 1.0
0.9906756756756757 1.0
0.9910810810810811 1.0
0.9912837837837838 1.0
0.9915540540540541 1.0
0.9918243243243243 1.0
0.9926351351351351 1.0
0.9931081081081081 1.0
0.9932432432432432 1.0
0.9936486486486487 1.0
0.9944594594594595 1.0
0.9947972972972973 1.0
0.9952027027027027 1.0
0.9954054054054055 1.0
0.9956756756756757 1.0
0.9962162162162163 1.0
0.9964864864864865 1.0
0.9966216216216216 1.0
0.9970270270270271 1.0
0.9972972972972973 1.0
0.9979729729729729 1.0
0.9981081081081081 1.0
0.9981756756756757 1.0
0.9983108108108109 1.0
0.9991216216216217 1.0
0.9992567567567567 1.0
1.0 1.0


==> rocs/reports-droidchem-cg_clean_b_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6537030774433548 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/reports-droidchem-cg_clean_cg_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/reports-droidchem-cg_clean_p_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.008726003490401396
0.0 0.010471204188481676
0.0 0.02356020942408377
0.0 0.02530541012216405
0.0 0.02617801047120419
0.0 0.027923211169284468
0.0 0.029668411867364748
0.0 0.03315881326352531
0.0 0.037521815008726006
0.0 0.03926701570680628
0.0 0.0462478184991274
0.0 0.04799301919720768
0.0 0.049738219895287955
0.0 0.05235602094240838
0.0 0.053228621291448515
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.06195462478184991
0.0 0.06457242582897033
0.0 0.06980802792321117
0.0 0.07591623036649214
0.0 0.08115183246073299
0.0 0.08289703315881326
0.0 0.0881326352530541
0.0 0.08987783595113438
0.0 0.09336823734729494
0.0 0.09511343804537521
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.10383944153577661
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11954624781849912
0.0 0.1212914485165794
0.0 0.1300174520069808
0.0 0.13176265270506107
0.0 0.13699825479930192
0.0 0.13961605584642234
0.0 0.14223385689354276
0.0 0.14485165794066318
0.0 0.1474694589877836
0.0 0.15095986038394416
0.0 0.15270506108202445
0.0 0.15532286212914484
0.0 0.15881326352530542
0.0 0.16143106457242584
0.0 0.16579406631762653
0.0 0.16753926701570682
0.0 0.17015706806282724
0.0 0.1719022687609075
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.17713787085514834
0.0 0.17888307155322863
0.0 0.18150087260034903
0.0 0.18586387434554974
0.0 0.19022687609075042
0.0 0.19109947643979058
0.0 0.19284467713787085
0.0 0.19895287958115182
0.0 0.20593368237347295
0.0 0.2111692844677138
0.0 0.21291448516579406
0.0 0.21378708551483422
0.0 0.2164048865619546
0.0 0.2181500872600349
0.0 0.2198952879581152
0.0 0.22164048865619546
0.0 0.22338568935427575
0.0 0.22425828970331588
0.0 0.23036649214659685
0.0 0.23472949389179756
0.0 0.23909249563699825
0.0 0.2469458987783595
0.0 0.25218150087260033
0.0 0.2582897033158813
0.0 0.2643979057591623
0.0 0.2670157068062827
0.0 0.268760907504363
0.0 0.2731239092495637
0.0 0.2975567190226876
0.0 0.29842931937172773
0.0 0.30017452006980805
0.0 0.30977312390924955
0.0 0.31151832460732987
0.0 0.32024432809773123
0.0 0.3237347294938918
0.0 0.3298429319371728
0.0 0.3368237347294939
0.0 0.3411867364746946
0.0 0.34293193717277487
0.0 0.349912739965096
0.0 0.3551483420593368
0.0 0.35602094240837695
0.0 0.38917975567190227
0.0 0.39092495636998253
0.0 0.39179755671902267
0.0 0.3961605584642234
0.0 0.3987783595113438
0.0 0.40226876090750435
0.0 0.4031413612565445
0.0 0.4048865619546248
0.0 0.4144851657940663
0.0 0.42670157068062825
0.0 0.43106457242582896
0.0 0.43804537521815007
0.0 0.44153577661431065
0.0 0.44589877835951136
0.0 0.4476439790575916
0.0 0.4493891797556719
0.0 0.4511343804537522
0.0 0.4537521815008726
0.0 0.45898778359511344
0.0 0.46596858638743455
0.0 0.468586387434555
0.0 0.48342059336823734
0.0 0.48429319371727747
0.0 0.5008726003490401
0.0 0.5026178010471204
0.00013527223537368956 0.5026178010471204
0.00013527223537368956 0.5052356020942408
0.00013527223537368956 0.506108202443281
0.00013527223537368956 0.5095986038394416
0.00013527223537368956 0.5148342059336823
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5235602094240838
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5305410122164049
0.00020290835306053433 0.537521815008726
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.0002705444707473791 0.5418848167539267
0.0002705444707473791 0.543630017452007
0.0002705444707473791 0.5471204188481675
0.0002705444707473791 0.5488656195462478
0.0002705444707473791 0.5506108202443281
0.0002705444707473791 0.5575916230366492
0.0002705444707473791 0.5593368237347295
0.0002705444707473791 0.5645724258289704
0.0002705444707473791 0.568935427574171
0.0002705444707473791 0.5706806282722513
0.0002705444707473791 0.5732984293193717
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5828970331588132
0.0002705444707473791 0.5846422338568935
0.0002705444707473791 0.5924956369982548
0.0002705444707473791 0.6038394415357766
0.0002705444707473791 0.6055846422338569
0.0002705444707473791 0.606457242582897
0.0002705444707473791 0.6082024432809773
0.0002705444707473791 0.6108202443280978
0.0002705444707473791 0.6134380453752182
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6239092495636999
0.0002705444707473791 0.6256544502617801
0.0002705444707473791 0.6308900523560209
0.0002705444707473791 0.6335078534031413
0.0002705444707473791 0.6352530541012217
0.0002705444707473791 0.6387434554973822
0.0002705444707473791 0.6413612565445026
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6649214659685864
0.0002705444707473791 0.6727748691099477
0.0002705444707473791 0.6788830715532286
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6841186736474695
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.693717277486911
0.0002705444707473791 0.6954624781849913
0.0002705444707473791 0.6980802792321117
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7076788830715532
0.0002705444707473791 0.7085514834205934
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7242582897033158
0.0002705444707473791 0.7260034904013961
0.0002705444707473791 0.7268760907504364
0.0002705444707473791 0.7294938917975567
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7321116928446771
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7373472949389179
0.0002705444707473791 0.7399650959860384
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7478184991273996
0.0002705444707473791 0.7504363001745201
0.0002705444707473791 0.7530541012216405
0.0002705444707473791 0.7556719022687609
0.0002705444707473791 0.7574171029668412
0.0002705444707473791 0.7591623036649214
0.0002705444707473791 0.7609075043630017
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.8054101221640488
0.0002705444707473791 0.8089005235602095
0.0002705444707473791 0.8106457242582897
0.0002705444707473791 0.8132635253054101
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8202443280977313
0.0002705444707473791 0.8219895287958116
0.0002705444707473791 0.824607329842932
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8272251308900523
0.0002705444707473791 0.8324607329842932
0.0002705444707473791 0.8350785340314136
0.0002705444707473791 0.8403141361256544
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8525305410122164
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8551483420593369
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8577661431064573
0.0002705444707473791 0.8586387434554974
0.0002705444707473791 0.8603839441535777
0.0002705444707473791 0.8638743455497382
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8664921465968587
0.0002705444707473791 0.868237347294939
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8795811518324608
0.00033818058843422386 0.8795811518324608
0.00033818058843422386 0.8804537521815009
0.00033818058843422386 0.8830715532286213
0.00033818058843422386 0.8856893542757417
0.00033818058843422386 0.887434554973822
0.00033818058843422386 0.8996509598603839
0.00033818058843422386 0.9013961605584643
0.00033818058843422386 0.9031413612565445
0.00033818058843422386 0.9048865619546248
0.00033818058843422386 0.9075043630017452
0.00033818058843422386 0.9092495636998255
0.00033818058843422386 0.9101221640488656
0.00040581670612106866 0.9101221640488656
0.00040581670612106866 0.9109947643979057
0.0004734528238079134 0.9109947643979057
0.0004734528238079134 0.9118673647469459
0.0004734528238079134 0.9136125654450262
0.0004734528238079134 0.9171029668411868
0.0004734528238079134 0.9205933682373473
0.0004734528238079134 0.9223385689354275
0.0005410889414947582 0.9223385689354275
0.0005410889414947582 0.9240837696335078
0.0005410889414947582 0.924956369982548
0.0006087250591816029 0.924956369982548
0.0006087250591816029 0.9258289703315882
0.0006087250591816029 0.9275741710296684
0.0006087250591816029 0.9336823734729494
0.0007439972945552925 0.9336823734729494
0.0007439972945552925 0.93717277486911
0.0008792695299289821 0.93717277486911
0.0008792695299289821 0.9380453752181501
0.0009469056476158268 0.9380453752181501
0.0009469056476158268 0.9389179755671903
0.0010145417653026716 0.9389179755671903
0.0010145417653026716 0.9450261780104712
0.0011498140006763612 0.9450261780104712
0.0011498140006763612 0.9467713787085514
0.0012174501183632059 0.9467713787085514
0.0012174501183632059 0.9485165794066318
0.0012174501183632059 0.9493891797556719
0.0012850862360500508 0.9493891797556719
0.0012850862360500508 0.9502617801047121
0.0014203584714237404 0.9502617801047121
0.0016232668244842746 0.9502617801047121
0.0016232668244842746 0.9537521815008726
0.0016909029421711193 0.9537521815008726
0.0016909029421711193 0.9572425828970331
0.0017585390598579642 0.9572425828970331
0.0017585390598579642 0.9581151832460733
0.0018938112952316536 0.9581151832460733
0.0018938112952316536 0.9589877835951134
0.002029083530605343 0.9589877835951134
0.002029083530605343 0.9616055846422339
0.002164355765979033 0.9616055846422339
0.002164355765979033 0.9633507853403142
0.0022319918836658775 0.9633507853403142
0.0022319918836658775 0.9642233856893543
0.0023672641190395673 0.9642233856893543
0.0023672641190395673 0.9650959860383944
0.0025025363544132566 0.9650959860383944
0.0025025363544132566 0.9659685863874345
0.002705444707473791 0.9659685863874345
0.002705444707473791 0.9677137870855148
0.003314169766655394 0.9677137870855148
0.003314169766655394 0.9694589877835951
0.004463983767331755 0.9694589877835951
0.004463983767331755 0.9703315881326352
0.0048021643557659794 0.9703315881326352
0.004937436591139668 0.9703315881326352
0.005072708826513358 0.9703315881326352
0.005072708826513358 0.9712041884816754
0.006425431180250254 0.9712041884816754
0.006425431180250254 0.9720767888307156
0.0065607034156239434 0.9720767888307156
0.0065607034156239434 0.9729493891797557
0.006628339533310788 0.9729493891797557
0.006763611768684477 0.9729493891797557
0.006831247886371322 0.9729493891797557
0.006966520121745012 0.9729493891797557
0.0073723368278660805 0.9729493891797557
0.0073723368278660805 0.9738219895287958
0.007642881298613459 0.9738219895287958
0.007642881298613459 0.974694589877836
0.007845789651673993 0.974694589877836
0.007845789651673993 0.9755671902268761
0.008048698004734529 0.9755671902268761
0.008183970240108219 0.9755671902268761
0.008319242475481907 0.9755671902268761
0.008454514710855596 0.9755671902268761
0.008657423063916132 0.9755671902268761
0.009130875887724045 0.9755671902268761
0.00933378424078458 0.9755671902268761
0.009469056476158269 0.9755671902268761
0.011430503889076767 0.9755671902268761
0.012106865065945214 0.9755671902268761
0.012512681772066284 0.9755671902268761
0.012647954007439973 0.9755671902268761
0.012783226242813663 0.9755671902268761
0.012850862360500507 0.9755671902268761
0.013053770713561041 0.9755671902268761
0.013053770713561041 0.9764397905759162
0.01332431518430842 0.9764397905759162
0.01332431518430842 0.9781849912739965
0.013527223537368955 0.9781849912739965
0.0200879269529929 0.9781849912739965
0.020629015894487658 0.9781849912739965
0.021643557659790327 0.9781849912739965
0.02177882989516402 0.9781849912739965
0.02184646601285086 0.9781849912739965
0.022184646601285087 0.9781849912739965
0.022184646601285087 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.022319918836658775 0.9808027923211169
0.02292864389584038 0.9808027923211169
0.023063916131214068 0.9808027923211169
0.023063916131214068 0.981675392670157
0.02319918836658776 0.981675392670157
0.02319918836658776 0.9825479930191972
0.023875549543456207 0.9825479930191972
0.024010821778829895 0.9825479930191972
0.02434900236726412 0.9825479930191972
0.024484274602637808 0.9825479930191972
0.0252282718971931 0.9825479930191972
0.0252282718971931 0.9834205933682374
0.025431180250253635 0.9834205933682374
0.025431180250253635 0.9851657940663177
0.025566452485627326 0.9851657940663177
0.02576936083868786 0.9851657940663177
0.02576936083868786 0.9860383944153578
0.025972269191748394 0.9860383944153578
0.02603990530943524 0.9860383944153578
0.03253297260737234 0.9860383944153578
0.03287115319580656 0.9860383944153578
0.03287115319580656 0.9869109947643979
0.03293878931349341 0.9869109947643979
0.03314169766655394 0.9869109947643979
0.03347987825498817 0.9869109947643979
0.0336827866080487 0.9869109947643979
0.033885694961109235 0.9869109947643979
0.03402096719648292 0.9869109947643979
0.03408860331416977 0.9869109947643979
0.034359147784917145 0.9869109947643979
0.03456205613797768 0.9869109947643979
0.03469732837335137 0.9869109947643979
0.034967872844098746 0.9869109947643979
0.034967872844098746 0.987783595113438
0.035035508961785596 0.987783595113438
0.03530605343253297 0.987783595113438
0.035576597903280355 0.987783595113438
0.03571187013865404 0.987783595113438
0.03740277308082516 0.987783595113438
0.03767331755157254 0.987783595113438
0.03794386202231992 0.987783595113438
0.03807913425769361 0.987783595113438
0.03807913425769361 0.9886561954624782
0.038282042610754144 0.9886561954624782
0.03868785931687521 0.9886561954624782
0.038890767669935745 0.9886561954624782
0.03909367602299628 0.9886561954624782
0.03922894825836997 0.9886561954624782
0.03977003719986473 0.9886561954624782
0.03977003719986473 0.9895287958115183
0.039972945552925264 0.9895287958115183
0.04024349002367264 0.9895287958115183
0.04085221508285424 0.9895287958115183
0.041055123435914775 0.9895287958115183
0.04254311802502536 0.9895287958115183
0.04254311802502536 0.9904013961605584
0.042813662495772745 0.9904013961605584
0.04308420696652012 0.9904013961605584
0.04349002367264119 0.9904013961605584
0.04369293202570172 0.9904013961605584
0.04491038214406493 0.9904013961605584
0.04504565437943862 0.9904013961605584
0.04606019614474129 0.9904013961605584
0.04626310449780183 0.9904013961605584
0.046804193439296586 0.9904013961605584
0.04687182955698343 0.9904013961605584
0.04687182955698343 0.9912739965095986
0.04693946567467027 0.9912739965095986
0.04693946567467027 0.9930191972076788
0.04775109908691241 0.9930191972076788
0.04842746026378086 0.9930191972076788
0.048495096381467706 0.9930191972076788
0.049036185322962465 0.9930191972076788
0.04917145755833615 0.9930191972076788
0.04944200202908353 0.9930191972076788
0.04944200202908353 0.993891797556719
0.04978018261751775 0.993891797556719
0.04998309097057829 0.993891797556719
0.05086236050050727 0.993891797556719
0.05194453838349679 0.993891797556719
0.053364896854920525 0.993891797556719
0.05350016909029422 0.993891797556719
0.054514710855596886 0.993891797556719
0.05464998309097058 0.993891797556719
0.05471761920865742 0.993891797556719
0.05485289144403111 0.993891797556719
0.05492052756171796 0.993891797556719
0.05539398038552587 0.993891797556719
0.05546161650321271 0.993891797556719
0.05566452485627325 0.993891797556719
0.05579979709164694 0.993891797556719
0.05593506932702063 0.993891797556719
0.0569496110923233 0.993891797556719
0.05749070003381806 0.993891797556719
0.05762597226919175 0.993891797556719
0.057828880622252284 0.993891797556719
0.058302333446060194 0.993891797556719
0.05850524179912073 0.993891797556719
0.05884342238755495 0.993891797556719
0.058978694622928644 0.993891797556719
0.059113966858302336 0.993891797556719
0.05931687521136287 0.993891797556719
0.059452147446736554 0.993891797556719
0.059993236388231314 0.993891797556719
0.06019614474129185 0.993891797556719
0.06094014203584714 0.993891797556719
0.06107541427122083 0.993891797556719
0.06215759215421035 0.993891797556719
0.062292864389584035 0.993891797556719
0.062360500507270884 0.993891797556719
0.06296922556645249 0.993891797556719
0.06384849509638146 0.993891797556719
0.06452485627324991 0.993891797556719
0.06472776462631046 0.993891797556719
0.06493067297937098 0.993891797556719
0.06533648968549205 0.993891797556719
0.06553939803855259 0.993891797556719
0.0660128508623605 0.993891797556719
0.06641866756848157 0.993891797556719
0.06695975650997633 0.993891797556719
0.06716266486303686 0.993891797556719
0.06743320933378424 0.993891797556719
0.06838011498140006 0.993891797556719
0.06865065945214745 0.993891797556719
0.06892120392289483 0.993891797556719
0.06946229286438958 0.993891797556719
0.06966520121745012 0.993891797556719
0.06980047345282381 0.993891797556719
0.07000338180588435 0.993891797556719
0.07007101792357119 0.993891797556719
0.07081501521812648 0.993891797556719
0.07108555968887385 0.993891797556719
0.07142374027730808 0.993891797556719
0.07169428474805546 0.993891797556719
0.07304700710179236 0.993891797556719
0.07318227933716605 0.993891797556719
0.07358809604328712 0.993891797556719
0.07392627663172134 0.993891797556719
0.07426445722015557 0.993891797556719
0.07494081839702402 0.993891797556719
0.07527899898545823 0.993891797556719
0.07541427122083193 0.993891797556719
0.07575245180926615 0.993891797556719
0.07588772404463984 0.993891797556719
0.0762935407507609 0.993891797556719
0.07642881298613459 0.993891797556719
0.07676699357456881 0.993891797556719
0.07690226580994251 0.993891797556719
0.07730808251606358 0.993891797556719
0.07757862698681095 0.993891797556719
0.07798444369293203 0.993891797556719
0.07811971592830572 0.993891797556719
0.0789989854582347 0.993891797556719
0.07913425769360839 0.993891797556719
0.0794724382820426 0.993891797556719
0.0796077105174163 0.993891797556719
0.07994589110585053 0.993891797556719
0.08001352722353737 0.993891797556719
0.0802164355765979 0.993891797556719
0.08062225228271898 0.993891797556719
0.0808251606357795 0.993891797556719
0.08102806898884005 0.993891797556719
0.08129861345958742 0.993891797556719
0.08143388569496111 0.993891797556719
0.08738586405140344 0.993891797556719
0.08752113628677714 0.993891797556719
0.08860331416976666 0.993891797556719
0.08894149475820087 0.993891797556719
0.09002367264119039 0.993891797556719
0.09036185322962462 0.993891797556719
0.090632397700372 0.993891797556719
0.09076766993574568 0.993891797556719
0.09097057828880623 0.993891797556719
0.09110585052417991 0.993891797556719
0.09124112275955361 0.993891797556719
0.09137639499492729 0.993891797556719
0.09157930334798782 0.993891797556719
0.09205275617179574 0.993891797556719
0.09286438958403788 0.993891797556719
0.09367602299628001 0.993891797556719
0.0939465674670274 0.993891797556719
0.09428474805546162 0.993891797556719
0.09442002029083531 0.993891797556719
0.09509638146770376 0.993891797556719
0.09536692593845113 0.993891797556719
0.09543456205613798 0.993891797556719
0.09556983429151167 0.993891797556719
0.09793709841055123 0.993891797556719
0.09922218464660129 0.993891797556719
0.09962800135272236 0.993891797556719
0.09976327358809604 0.993891797556719
0.10016909029421711 0.993891797556719
0.10084545147108556 0.993891797556719
0.10104835982414609 0.993891797556719
0.10131890429489347 0.993891797556719
0.10145417653026716 0.993891797556719
0.1016570848833277 0.993891797556719
0.10199526547176192 0.993891797556719
0.10206290158944877 0.993891797556719
0.10267162664863037 0.993891797556719
0.10294217111937774 0.993891797556719
0.10307744335475144 0.993891797556719
0.10348326006087251 0.993891797556719
0.1036185322962462 0.993891797556719
0.10375380453161988 0.993891797556719
0.10524179912073046 0.993891797556719
0.105444707473791 0.993891797556719
0.10571525194453839 0.993891797556719
0.10585052417991207 0.993891797556719
0.10632397700371998 0.993891797556719
0.10666215759215421 0.993891797556719
0.10733851876902266 0.993891797556719
0.10747379100439634 0.993891797556719
0.1081501521812648 0.993891797556719
0.10889414947582009 0.993891797556719
0.10957051065268854 0.993891797556719
0.10984105512343592 0.993891797556719
0.11004396347649645 0.993891797556719
0.11416976665539398 0.993891797556719
0.11504903618532296 0.993891797556719
0.1152519445383835 0.993891797556719
0.11545485289144403 0.993891797556719
0.11559012512681772 0.993891797556719
0.11734866418667568 0.993891797556719
0.11748393642204938 0.993891797556719
0.11775448089279675 0.993891797556719
0.11795738924585729 0.993891797556719
0.11809266148123097 0.993891797556719
0.11809266148123097 0.9947643979057592
0.11822793371660467 0.9947643979057592
0.1185661143050389 0.9947643979057592
0.11863375042272574 0.9947643979057592
0.1196482921880284 0.9947643979057592
0.12059519783564424 0.9947643979057592
0.12073047007101792 0.9947643979057592
0.12106865065945215 0.9947643979057592
0.14602637808589786 0.9947643979057592
0.14778491714575584 0.9947643979057592
0.1501521812647954 0.9947643979057592
0.15042272573554277 0.9947643979057592
0.15055799797091646 0.9947643979057592
0.15096381467703754 0.9947643979057592
0.1512343591477849 0.9947643979057592
0.15211362867771389 0.9947643979057592
0.16537030774433548 0.9947643979057592
0.16550557997970916 0.9947643979057592
0.16564085221508285 0.9947643979057592
0.1658437605681434 0.9947643979057592
0.16597903280351708 0.9947643979057592
0.16652012174501182 0.9947643979057592
0.169496110923233 0.9947643979057592
0.17105174163003042 0.9947643979057592
0.17118701386540414 0.9947643979057592
0.1718633750422726 0.9947643979057592
0.17199864727764627 0.9947643979057592
0.17233682786608048 0.9947643979057592
0.17247210010145417 0.9947643979057592
0.17287791680757525 0.9947643979057592
0.17308082516063578 0.9947643979057592
0.17335136963138315 0.9947643979057592
0.17409536692593844 0.9947643979057592
0.17423063916131215 0.9947643979057592
0.17497463645586744 0.9947643979057592
0.17531281704430166 0.9947643979057592
0.17551572539736218 0.9947643979057592
0.17571863375042274 0.9947643979057592
0.17659790328035171 0.9947643979057592
0.17680081163341224 0.9947643979057592
0.17686844775109908 0.9947643979057592
0.1770713561041596 0.9947643979057592
0.177341900574907 0.9947643979057592
0.17754480892796753 0.9947643979057592
0.17768008116334122 0.9947643979057592
0.1784240784578965 0.9947643979057592
0.1785593506932702 0.9947643979057592
0.1788298951640176 0.9947643979057592
0.17903280351707812 0.9947643979057592
0.1791680757524518 0.9947643979057592
0.17937098410551233 0.9947643979057592
0.1794386202231992 0.9947643979057592
0.17970916469394657 0.9947643979057592
0.17997970916469394 0.9947643979057592
0.18011498140006763 0.9947643979057592
0.18018261751775447 0.9947643979057592
0.18031788975312818 0.9947643979057592
0.1806560703415624 0.9947643979057592
0.1833615150490362 0.9947643979057592
0.18356442340209672 0.9947643979057592
0.18471423740277307 0.9947643979057592
0.18491714575583362 0.9947643979057592
0.18552587081501523 0.9947643979057592
0.1857964152857626 0.9947643979057592
0.18586405140344944 0.9947643979057592
0.18626986810957052 0.9947643979057592
0.18674332093337842 0.9947643979057592
0.1868785931687521 0.9947643979057592
0.18694622928643895 0.9947643979057592
0.1871491376394995 0.9947643979057592
0.1872844098748732 0.9947643979057592
0.18741968211024687 0.9947643979057592
0.18782549881636795 0.9947643979057592
0.18796077105174164 0.9947643979057592
0.18850185999323638 0.9947643979057592
0.18870476834629693 0.9947643979057592
0.18877240446398377 0.9947643979057592
0.1889753128170443 0.9947643979057592
0.18904294893473114 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.1897193101115996 0.9947643979057592
0.18985458234697328 0.9947643979057592
0.19046330740615489 0.9947643979057592
0.1906662157592154 0.9947643979057592
0.19086912411227597 0.9947643979057592
0.1910720324653365 0.9947643979057592
0.19174839364220495 0.9947643979057592
0.19188366587757863 0.9947643979057592
0.1931687521136287 0.9947643979057592
0.19391274940818398 0.9947643979057592
0.19465674670273928 0.9947643979057592
0.19479201893811296 0.9947643979057592
0.195197835644234 0.9947643979057592
0.1953331078796077 0.9947643979057592
0.19567128846804194 0.9947643979057592
0.19614474129184986 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.19871491376394995 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.19959418329387893 0.9947643979057592
0.19979709164693946 0.9947643979057592
0.20020290835306054 0.9947643979057592
0.20040581670612106 0.9947643979057592
0.200879269529929 0.9947643979057592
0.20155563070679744 0.9947643979057592
0.20175853905985797 0.9947643979057592
0.2019614474129185 0.9947643979057592
0.20243490023672642 0.9947643979057592
0.20378762259046332 0.9947643979057592
0.20419343929658437 0.9947643979057592
0.20446398376733174 0.9947643979057592
0.2045316198850186 0.9947643979057592
0.2046668921203923 0.9947643979057592
0.20473452823807914 0.9947643979057592
0.20473452823807914 0.9965095986038395
0.20507270882651335 0.9965095986038395
0.20520798106188703 0.9965095986038395
0.20534325329726075 0.9965095986038395
0.20547852553263443 0.9965095986038395
0.20581670612106864 0.9965095986038395
0.20622252282718972 0.9965095986038395
0.2063577950625634 0.9965095986038395
0.2067636117686845 0.9965095986038395
0.20689888400405818 0.9965095986038395
0.2072370645924924 0.9965095986038395
0.2081839702401082 0.9965095986038395
0.20865742306391613 0.9965095986038395
0.20879269529928982 0.9965095986038395
0.2096719648292188 0.9965095986038395
0.21244504565437944 0.9965095986038395
0.2127155901251268 0.9965095986038395
0.21339195130199526 0.9965095986038395
0.21379776800811634 0.9965095986038395
0.21400067636117687 0.9965095986038395
0.21427122083192424 0.9965095986038395
0.21440649306729795 0.9965095986038395
0.2144741291849848 0.9965095986038395
0.21535339871491377 0.9965095986038395
0.2154210348326006 0.9965095986038395
0.21562394318566114 0.9965095986038395
0.21569157930334798 0.9965095986038395
0.21589448765640853 0.9965095986038395
0.2167737571863375 0.9965095986038395
0.21697666553939804 0.9965095986038395
0.21812647954007439 0.9965095986038395
0.21839702401082178 0.9965095986038395
0.21927629354075076 0.9965095986038395
0.21941156577612445 0.9965095986038395
0.22035847142374027 0.9965095986038395
0.22056137977680082 0.9965095986038395
0.22056137977680082 0.9973821989528796
0.22062901589448766 0.9973821989528796
0.22096719648292187 0.9973821989528796
0.22150828542441664 0.9973821989528796
0.22164355765979032 0.9973821989528796
0.221778829895164 0.9973821989528796
0.2219141021305377 0.9973821989528796
0.22198173824822456 0.9973821989528796
0.22211701048359825 0.9973821989528796
0.2221846466012851 0.9973821989528796
0.2225228271897193 0.9973821989528796
0.22306391613121407 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22482245519107202 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22509299966181942 0.9973821989528796
0.22590463307406156 0.9973821989528796
0.22610754142712208 0.9973821989528796
0.22624281366249577 0.9973821989528796
0.2264457220155563 0.9973821989528796
0.22658099425093 0.9973821989528796
0.22698681095705106 0.9973821989528796
0.22725735542779846 0.9973821989528796
0.22752789989854583 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.2277984443692932 0.9973821989528796
0.22847480554616165 0.9973821989528796
0.22861007778153533 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.2294893473114643 0.9973821989528796
0.22962461954683802 0.9973821989528796
0.2297598917822117 0.9973821989528796
0.23003043625295908 0.9973821989528796
0.23016570848833276 0.9973821989528796
0.23090970578288805 0.9973821989528796
0.2315860669597565 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23280351707811972 0.9973821989528796
0.23300642543118025 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.23341224213730133 0.9973821989528796
0.233547514372675 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23435914778491715 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.23557659790328034 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23665877578626987 0.9973821989528796
0.2378762259046331 0.9973821989528796
0.23862022319918838 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.23943185661143052 0.9973821989528796
0.2395671288468042 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.24044639837673318 0.9973821989528796
0.24051403449442002 0.9973821989528796
0.2406493067297937 0.9973821989528796
0.2407845789651674 0.9973821989528796
0.2409198512005411 0.9973821989528796
0.24112275955360163 0.9973821989528796
0.241393304024349 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24159621237740952 0.9973821989528796
0.2420020290835306 0.9973821989528796
0.2421373013189043 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24301657084883327 0.9973821989528796
0.24355765979032803 0.9973821989528796
0.24369293202570172 0.9973821989528796
0.2438282042610754 0.9973821989528796
0.24403111261413596 0.9973821989528796
0.2451809266148123 0.9973821989528796
0.245316198850186 0.9973821989528796
0.24565437943862023 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24619546838011497 0.9973821989528796
0.24734528238079134 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2489685492052756 0.9973821989528796
0.24930672979370985 0.9973821989528796
0.24944200202908354 0.9973821989528796
0.24950963814677038 0.9973821989528796
0.24964491038214406 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2509299966181941 0.9973821989528796
0.2510652688535678 0.9973821989528796
0.2512005410889415 0.9973821989528796
0.2513358133243152 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.25174163003043626 0.9973821989528796
0.2518092661481231 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25235035508961784 0.9973821989528796
0.2524856273249915 0.9973821989528796
0.2529590801487995 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2541765302671627 0.9973821989528796
0.2543118025025364 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.2547852553263443 0.9982547993019197
0.2548528914440311 0.9982547993019197
0.25505579979709164 0.9982547993019197
0.2571525194453838 0.9982547993019197
0.2573554277984444 0.9982547993019197
0.2574907000338181 0.9982547993019197
0.25809942509299966 0.9982547993019197
0.25823469732837334 0.9982547993019197
0.26046668921203925 0.9982547993019197
0.261007778153534 0.9982547993019197
0.26114305038890767 0.9982547993019197
0.2612106865065945 0.9982547993019197
0.26141359485965504 0.9982547993019197
0.2620223199188367 0.9982547993019197
0.2623605005072709 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.26276631721339194 0.9982547993019197
0.26310449780182615 0.9982547993019197
0.26323977003719984 0.9982547993019197
0.26364558674332095 0.9982547993019197
0.26378085897869463 0.9982547993019197
0.2646601285086236 0.9982547993019197
0.2647954007439973 0.9982547993019197
0.2652012174501184 0.9982547993019197
0.26547176192086575 0.9982547993019197
0.26594521474467364 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.2666215759215421 0.9982547993019197
0.26932702062901587 0.9982547993019197
0.2694622928643896 0.9982547993019197
0.26986810957051066 0.9982547993019197
0.2699357456881975 0.9982547993019197
0.2700710179235712 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2714237402773081 0.9982547993019197
0.27149137639499493 0.9982547993019197
0.2716266486303686 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2739939127494082 0.9982547993019197
0.2742644572201556 0.9982547993019197
0.27453500169090295 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2754142712208319 0.9982547993019197
0.27554954345620564 0.9982547993019197
0.27575245180926616 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.27649644910382143 0.9982547993019197
0.2769699019276294 0.9982547993019197
0.2771728102806899 0.9982547993019197
0.27737571863375043 0.9982547993019197
0.2775109908691241 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.2786608048698005 0.9982547993019197
0.2787960771051742 0.9982547993019197
0.27906662157592155 0.9982547993019197
0.2793371660466689 0.9982547993019197
0.2794724382820426 0.9982547993019197
0.27954007439972944 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27974298275278997 0.9982547993019197
0.2800135272235374 0.9982547993019197
0.2802164355765979 0.9982547993019197
0.28041934392965845 0.9982547993019197
0.2806898884004058 0.9982547993019197
0.28136624957727424 0.9982547993019197
0.281501521812648 0.9982547993019197
0.28211024687182956 0.9982547993019197
0.2821778829895164 0.9982547993019197
0.2823131552248901 0.9982547993019197
0.28258369969563746 0.9982547993019197
0.28312478863713225 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2840040581670612 0.9982547993019197
0.28427460263780857 0.9982547993019197
0.2844775109908691 0.9982547993019197
0.284545147108556 0.9982547993019197
0.2873182279337166 0.9982547993019197
0.287588772404464 0.9982547993019197
0.2877240446398377 0.9982547993019197
0.2878593168752114 0.9982547993019197
0.28799458911058506 0.9982547993019197
0.28812986134595875 0.9982547993019197
0.29083530605343255 0.9982547993019197
0.2911058505241799 0.9982547993019197
0.2913763949949273 0.9982547993019197
0.291511667230301 0.9982547993019197
0.29178221170104834 0.9982547993019197
0.2918498478187352 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.2922556645248563 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.29266148123097735 0.9982547993019197
0.2934054785255326 0.9982547993019197
0.29360838687859314 0.9982547993019197
0.29367602299628004 0.9982547993019197
0.29387893134934057 0.9982547993019197
0.29414947582008794 0.9982547993019197
0.29462292864389583 0.9982547993019197
0.2960432871153196 0.9982547993019197
0.29617855935069326 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.29685492052756174 0.9982547993019197
0.2969225566452486 0.9982547993019197
0.2973960094690565 0.9982547993019197
0.2979370984105512 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.30003381805884344 0.9982547993019197
0.3005749070003382 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.3007778153533987 0.9982547993019197
0.3011159959418329 0.9982547993019197
0.30118363205951976 0.9982547993019197
0.3013189042948935 0.9982547993019197
0.3014541765302672 0.9982547993019197
0.30185999323638824 0.9982547993019197
0.3019276293540751 0.9982547993019197
0.3021305377071356 0.9982547993019197
0.3026039905309435 0.9982547993019197
0.3028745350016909 0.9982547993019197
0.3036185322962462 0.9982547993019197
0.3037538045316199 0.9982547993019197
0.3044978018261752 0.9982547993019197
0.3046330740615489 0.9982547993019197
0.30490361853229625 0.9982547993019197
0.30537707135610415 0.9982547993019197
0.3059857964152858 0.9982547993019197
0.3061887047683463 0.9982547993019197
0.3071356104159621 0.9982547993019197
0.3072708826513358 0.9982547993019197
0.30909705782888064 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.31004396347649643 0.9982547993019197
0.31044978018261754 0.9982547993019197
0.311531958065607 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.3130199526547176 0.9982547993019197
0.31322286100777813 0.9982547993019197
0.3136963138315861 0.9982547993019197
0.31383158606695977 0.9982547993019197
0.31410213053770714 0.9982547993019197
0.3142374027730808 0.9982547993019197
0.31444031112614135 0.9982547993019197
0.3157253973621914 0.9982547993019197
0.3158606695975651 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.31775448089279673 0.9982547993019197
0.318092661481231 0.9982547993019197
0.31836320595197837 0.9982547993019197
0.31849847818735205 0.9982547993019197
0.3187690226580994 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3195806560703416 0.9982547993019197
0.31971592830571527 0.9982547993019197
0.32167737571863375 0.9982547993019197
0.3220831924247548 0.9982547993019197
0.32269191748393644 0.9982547993019197
0.3228271897193101 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.323300642543118 0.9982547993019197
0.32350355089617855 0.9982547993019197
0.3237064592492391 0.9982547993019197
0.3239093676022996 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.32472100101454177 0.9982547993019197
0.32546499830909703 0.9982547993019197
0.32560027054447077 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.3260060872505918 0.9982547993019197
0.3261413594859655 0.9982547993019197
0.32634426783902604 0.9982547993019197
0.3264119039567129 0.9982547993019197
0.32654717619208656 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3271559012512682 0.9982547993019197
0.3278322624281366 0.9982547993019197
0.32817044301657083 0.9982547993019197
0.3283057152519445 0.9982547993019197
0.32871153195806563 0.9982547993019197
0.328982076428813 0.9982547993019197
0.32925262089956037 0.9982547993019197
0.32999661819411563 0.9982547993019197
0.33013189042948937 0.9982547993019197
0.33026716266486306 0.9982547993019197
0.3308082516063578 0.9982547993019197
0.3309435238417315 0.9982547993019197
0.33121406831247885 0.9982547993019197
0.33155224890091306 0.9982547993019197
0.3321609739600947 0.9982547993019197
0.3322962461954684 0.9982547993019197
0.33270206290158943 0.9982547993019197
0.3328373351369631 0.9982547993019197
0.33331078796077107 0.9982547993019197
0.33344606019614476 0.9982547993019197
0.33378424078457897 0.9982547993019197
0.33391951301995265 0.9982547993019197
0.3341224213730132 0.9982547993019197
0.33439296584376055 0.9982547993019197
0.334663510314508 0.9982547993019197
0.33479878254988166 0.9982547993019197
0.33493405478525534 0.9982547993019197
0.33527223537368955 0.9982547993019197
0.33540750760906324 0.9982547993019197
0.33588096043287113 0.9982547993019197
0.3362191410213054 0.9982547993019197
0.33642204937436593 0.9982547993019197
0.337707135610416 0.9982547993019197
0.33797768008116336 0.9982547993019197
0.33905985796415283 0.9982547993019197
0.339871491376395 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.34014203584714237 0.9982547993019197
0.3402096719648292 0.9982547993019197
0.34041258031788973 0.9982547993019197
0.3415623943185661 0.9982547993019197
0.34176530267162664 0.9982547993019197
0.3427798444369293 0.9982547993019197
0.3430503889076767 0.9982547993019197
0.34359147784917143 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3440649306729794 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34629692255664524 0.9982547993019197
0.3464321947920189 0.9982547993019197
0.3467027392627663 0.9982547993019197
0.3469056476158269 0.9982547993019197
0.34704091985120056 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.3487994589110585 0.9982547993019197
0.3489347311464322 0.9982547993019197
0.3495434562056138 0.9982547993019197
0.34988163679404805 0.9982547993019197
0.3502874535001691 0.9982547993019197
0.35055799797091647 0.9982547993019197
0.35082854244166384 0.9982547993019197
0.3509638146770375 0.9982547993019197
0.3510990869124112 0.9982547993019197
0.3512343591477849 0.9982547993019197
0.3523165370307744 0.9982547993019197
0.3524518092661481 0.9982547993019197
0.35265471761920864 0.9982547993019197
0.3542779844436929 0.9982547993019197
0.35441325667906665 0.9982547993019197
0.3546161650321272 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35508961785593507 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.3563070679742983 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.3575245180926615 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.3581332431518431 0.9982547993019197
0.3583361515049036 0.9982547993019197
0.37078119715928304 0.9982547993019197
0.3709164693946567 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37186337504227257 0.9982547993019197
0.3722015556307068 0.9982547993019197
0.37247210010145415 0.9982547993019197
0.3730808251606358 0.9982547993019197
0.37321609739600947 0.9982547993019197
0.3735542779844437 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740277308082516 0.9982547993019197
0.37436591139668585 0.9982547993019197
0.37450118363205953 0.9982547993019197
0.3745688197497464 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37558336151504906 0.9982547993019197
0.37585390598579643 0.9982547993019197
0.3759891782211701 0.9982547993019197
0.37619208657423064 0.9982547993019197
0.37754480892796755 0.9982547993019197
0.37835644234020965 0.9982547993019197
0.3786946229286439 0.9982547993019197
0.3789651673993913 0.9982547993019197
0.37923571187013866 0.9982547993019197
0.37957389245857287 0.9982547993019197
0.3797768008116334 0.9982547993019197
0.38085897869462293 0.9982547993019197
0.38119715928305714 0.9982547993019197
0.3814677037538045 0.9982547993019197
0.3826175177544809 0.9982547993019197
0.38329387893134936 0.9982547993019197
0.3838349678728441 0.9982547993019197
0.38403787622590463 0.9982547993019197
0.384308420696652 0.9982547993019197
0.3844436929320257 0.9982547993019197
0.38626986810957054 0.9982547993019197
0.38708150152181264 0.9982547993019197
0.38843422387554954 0.9982547993019197
0.38856949611092323 0.9982547993019197
0.3887047683462969 0.9982547993019197
0.3888400405816706 0.9982547993019197
0.390395671288468 0.9982547993019197
0.39059857964152855 0.9982547993019197
0.39073385187690224 0.9982547993019197
0.390869124112276 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.3912073047007102 0.9982547993019197
0.3914102130537707 0.9982547993019197
0.3918836658775786 0.9982547993019197
0.392154210348326 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.39235711870138656 0.9982547993019197
0.39398038552587084 0.9982547993019197
0.39431856611430505 0.9982547993019197
0.39465674670273926 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.3954007439972946 0.9982547993019197
0.39553601623266826 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.3984443692932026 0.9982547993019197
0.39851200541088944 0.9982547993019197
0.39871491376394996 0.9982547993019197
0.399120730470071 0.9982547993019197
0.3992560027054447 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.40087926952992897 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40128508623605 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.4014879945891106 0.9982547993019197
0.4024349002367264 0.9982547993019197
0.4025701724721001 0.9982547993019197
0.40324653364896856 0.9982547993019197
0.4046668921203923 0.9991273996509599
0.40507270882651336 0.9991273996509599
0.40520798106188705 0.9991273996509599
0.40588434223875547 0.9991273996509599
0.4060196144741292 0.9991273996509599
0.40608725059181605 0.9991273996509599
0.40622252282718974 0.9991273996509599
0.40825160635779506 0.9991273996509599
0.40852215082854243 0.9991273996509599
0.40858978694622927 0.9991273996509599
0.4089279675346635 0.9991273996509599
0.4094690564761583 0.9991273996509599
0.41021305377071354 0.9991273996509599
0.41075414271220834 0.9991273996509599
0.4119715928305715 0.9991273996509599
0.41210686506594524 0.9991273996509599
0.4123774095366926 0.9991273996509599
0.41258031788975313 0.9991273996509599
0.413527223537369 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41393304024349004 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.4158268515387217 0.9991273996509599
0.41630030436252957 0.9991273996509599
0.416570848833277 0.9991273996509599
0.4210348326006087 0.9991273996509599
0.42184646601285086 0.9991273996509599
0.42198173824822455 0.9991273996509599
0.42468718295569835 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.42617517754480894 0.9991273996509599
0.42637808589786946 0.9991273996509599
0.4269191748393642 0.9991273996509599
0.4270544470747379 0.9991273996509599
0.42725735542779847 0.9991273996509599
0.427460263780859 0.9991273996509599
0.4275955360162327 0.9991273996509599
0.4277984443692932 0.9991273996509599
0.4279337166046669 0.9991273996509599
0.4281366249577274 0.9991273996509599
0.4286100777815353 0.9991273996509599
0.42874535001690905 0.9991273996509599
0.4289482583699696 0.9991273996509599
0.42908353060534327 0.9991273996509599
0.4291511667230301 0.9991273996509599
0.4294893473114643 0.9991273996509599
0.4307744335475144 0.9991273996509599
0.4311126141359486 0.9991273996509599
0.4312478863713223 0.9991273996509599
0.43138315860669596 0.9991273996509599
0.43205951978356444 0.9991273996509599
0.4323300642543118 0.9991273996509599
0.4326006087250592 0.9991273996509599
0.43287115319580655 0.9991273996509599
0.4330740615488671 0.9991273996509599
0.43320933378424076 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.43435914778491713 0.9991273996509599
0.4344944200202908 0.9991273996509599
0.43476496449103824 0.9991273996509599
0.43496787284409877 0.9991273996509599
0.4357795062563409 0.9991273996509599
0.43679404802164357 0.9991273996509599
0.43692932025701725 0.9991273996509599
0.4421373013189043 0.9991273996509599
0.44234020967196486 0.9991273996509599
0.44281366249577275 0.9991273996509599
0.44315184308420696 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.4440987487318228 0.9991273996509599
0.44477510990869124 0.9991273996509599
0.4449103821440649 0.9991273996509599
0.44612783226242814 0.9991273996509599
0.4465336489685492 0.9991273996509599
0.4466689212039229 0.9991273996509599
0.44680419343929656 0.9991273996509599
0.44768346296922557 0.9991273996509599
0.4480216435576598 0.9991273996509599
0.44849509638146773 0.9991273996509599
0.44883327696990194 0.9991273996509599
0.44903618532296247 0.9991273996509599
0.44917145755833615 0.9991273996509599
0.4494420020290835 0.9991273996509599
0.4495772742644572 0.9991273996509599
0.44978018261751773 0.9991273996509599
0.4499830909705783 0.9991273996509599
0.451403449442002 0.9991273996509599
0.4516063577950626 0.9991273996509599
0.4518092661481231 0.9991273996509599
0.4519445383834968 0.9991273996509599
0.452282718971931 0.9991273996509599
0.4524179912073047 0.9991273996509599
0.45505579979709165 0.9991273996509599
0.4555968887385864 0.9991273996509599
0.4564761582685154 0.9991273996509599
0.4566114305038891 0.9991273996509599
0.4568143388569496 0.9991273996509599
0.4569496110923233 0.9991273996509599
0.4572877916807575 0.9991273996509599
0.4578288806222523 0.9991273996509599
0.460128508623605 0.9991273996509599
0.460128508623605 1.0
0.4604666892120392 1.0
0.46073723368278663 1.0
0.46094014203584716 1.0
0.46141359485965505 1.0
0.46154886709502874 1.0
0.46202231991883663 1.0
0.4622252282718972 1.0
0.4625634088603314 1.0
0.46276631721339195 1.0
0.46290158944876564 1.0
0.4630368616841393 1.0
0.4633074061548867 1.0
0.4634426783902604 1.0
0.46493067297937096 1.0
0.46513358133243154 1.0
0.46628339533310786 1.0
0.46655393980385523 1.0
0.46662157592154213 1.0
0.4667568481569158 1.0
0.4670273926276632 1.0
0.46716266486303687 1.0
0.4677037538045316 1.0
0.4680419343929658 1.0
0.46831247886371324 1.0
0.46844775109908693 1.0
0.46912411227595535 1.0
0.46925938451132904 1.0
0.47135610415962126 1.0
0.47169428474805547 1.0
0.4721001014541765 1.0
0.4722353736895502 1.0
0.4748055461616503 1.0
0.474940818397024 1.0
0.4752113628677714 1.0
0.4755495434562056 1.0
0.47622590463307407 1.0
0.4764288129861346 1.0
0.4765640852215083 1.0
0.47669935745688197 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47751099086912413 1.0
0.4781197159283057 1.0
0.47866080486980045 1.0
0.47906662157592156 1.0
0.47954007439972945 1.0
0.47967534663510314 1.0
0.48041934392965846 1.0
0.48055461616503214 1.0
0.48258369969563747 1.0
0.48271897193101115 1.0
0.48339533310787963 1.0
0.4835306053432533 1.0
0.48468041934392964 1.0
0.48495096381467706 1.0
0.4850185999323639 1.0
0.48522150828542443 1.0
0.48542441663848496 1.0
0.48555968887385864 1.0
0.48576259722691917 1.0
0.48623605005072706 1.0
0.48758877240446397 1.0
0.4880622252282719 1.0
0.48961785593506935 1.0
0.48975312817044303 1.0
0.4908353060534325 1.0
0.4910382144064931 1.0
0.49110585052417993 1.0
0.4912411227595536 1.0
0.4921880284071694 1.0
0.4923233006425431 1.0
0.4925262089956037 1.0
0.4925938451132905 1.0
0.4927291173486642 1.0
0.49347311464321947 1.0
0.49360838687859315 1.0
0.49401420358471426 1.0
0.49414947582008795 1.0
0.49448765640852216 1.0
0.49482583699695637 1.0
0.49543456205613795 1.0
0.4968549205275617 1.0
0.49699019276293543 1.0
0.49780182617517754 1.0
0.4979370984105512 1.0
0.4980723706459249 1.0
0.4982076428812986 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.49935745688197497 1.0
0.49949272911734865 1.0
0.5005072708826513 1.0
0.500642543118025 1.0
0.5009807237064593 1.0
0.501115995941833 1.0
0.5012512681772067 1.0
0.5014541765302671 1.0
0.5019276293540751 1.0
0.5020629015894488 1.0
0.5031450794724383 1.0
0.5034156239431856 1.0
0.5035508961785593 1.0
0.5037538045316199 1.0
0.5039567128846805 1.0
0.5043625295908015 1.0
0.5057828880622253 1.0
0.5060534325329726 1.0
0.5061210686506594 1.0
0.5062563408860331 1.0
0.5063916131214068 1.0
0.5065268853567805 1.0
0.5077443354751437 1.0
0.5085559688873859 1.0
0.5086912411227595 1.0
0.5096381467703753 1.0
0.509773419005749 1.0
0.5101792357118702 1.0
0.5103145079472439 1.0
0.5114643219479202 1.0
0.5116672303009807 1.0
0.5119377747717281 1.0
0.5121406831247887 1.0
0.5122759553601623 1.0
0.512411227595536 1.0
0.5128170443016571 1.0
0.5129523165370308 1.0
0.5130199526547177 1.0
0.5132228610077781 1.0
0.513290497125465 1.0
0.5134934054785255 1.0
0.5136286777138992 1.0
0.5137639499492729 1.0
0.5140344944200202 1.0
0.5143726750084545 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153872167737572 1.0
0.5155224890091309 1.0
0.5161312140683125 1.0
0.5162664863036862 1.0
0.5166723030098073 1.0
0.516807575245181 1.0
0.5176192086574231 1.0
0.5177544808927967 1.0
0.5178897531281704 1.0
0.5180250253635441 1.0
0.5191748393642205 1.0
0.5193101115995942 1.0
0.5195806560703415 1.0
0.5197159283057152 1.0
0.52025701724721 1.0
0.5204599256002705 1.0
0.5205275617179574 1.0
0.5206628339533311 1.0
0.5216773757186337 1.0
0.5218126479540074 1.0
0.5221508285424417 1.0
0.5222861007778153 1.0
0.5224890091308759 1.0
0.5226242813662496 1.0
0.522894825836997 1.0
0.5230300980723707 1.0
0.5245857287791681 1.0
0.5247210010145418 1.0
0.5251268177206628 1.0
0.5252620899560365 1.0
0.5258031788975313 1.0
0.5260060872505918 1.0
0.5264795400743997 1.0
0.5267500845451472 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5280351707811971 1.0
0.5283733513696314 1.0
0.528576259722692 1.0
0.5287115319580656 1.0
0.5289144403111261 1.0
0.5291849847818735 1.0
0.5292526208995604 1.0
0.5295908014879946 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5316875211362868 1.0
0.5318904294893473 1.0
0.5322286100777815 1.0
0.532431518430842 1.0
0.5325667906662157 1.0
0.53290497125465 1.0
0.5330402434900237 1.0
0.5333784240784579 1.0
0.5336489685492053 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5345282380791343 1.0
0.534663510314508 1.0
0.5352045992560027 1.0
0.5353398714913764 1.0
0.5358133243151844 1.0
0.5360838687859317 1.0
0.5362191410213054 1.0
0.5368955021981738 1.0
0.5370307744335475 1.0
0.5376394994927292 1.0
0.5378424078457896 1.0
0.5380453161988502 1.0
0.5381805884342239 1.0
0.5386540412580317 1.0
0.5389245857287792 1.0
0.5391951301995266 1.0
0.5393304024349003 1.0
0.5413594859655055 1.0
0.5414947582008792 1.0
0.5425092999661819 1.0
0.5427798444369293 1.0
0.5428474805546162 1.0
0.5429827527899899 1.0
0.5431856611430503 1.0
0.5438620223199189 1.0
0.5439972945552926 1.0
0.5450118363205952 1.0
0.546432194792019 1.0
0.5469732837335137 1.0
0.5472438282042611 1.0
0.5492052756171796 1.0
0.5496110923233006 1.0
0.5506256340886033 1.0
0.5508285424416638 1.0
0.5509638146770376 1.0
0.5510990869124113 1.0
0.5513019952654717 1.0
0.5515049036185323 1.0
0.5517754480892797 1.0
0.5521136286777139 1.0
0.5522489009130875 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5531281704430165 1.0
0.5535339871491376 1.0
0.5536016232668245 1.0
0.5539398038552588 1.0
0.5540750760906324 1.0
0.5545485289144403 1.0
0.554683801149814 1.0
0.5548867095028746 1.0
0.5552248900913087 1.0
0.5556307067974299 1.0
0.5558336151504903 1.0
0.5559012512681772 1.0
0.5560365235035509 1.0
0.5562394318566114 1.0
0.5567128846804194 1.0
0.5572539736219141 1.0
0.5574568819749747 1.0
0.5585390598579641 1.0
0.5688197497463645 1.0
0.5689550219817382 1.0
0.569090294217112 1.0
0.5714575583361515 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5718633750422726 1.0
0.5724044639837673 1.0
0.5724721001014542 1.0
0.5729455529252621 1.0
0.5732160973960094 1.0
0.5734866418667568 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5753128170443017 1.0
0.5804531619885018 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5809942509299966 1.0
0.5811295231653703 1.0
0.5814677037538045 1.0
0.5822117010483598 1.0
0.5832938789313493 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.584308420696652 1.0
0.5846466012850863 1.0
0.5852553263442678 1.0
0.5853905985796415 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.5881636794048022 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5897869462292864 1.0
0.5900574907000338 1.0
0.592154210348326 1.0
0.5922894825836997 1.0
0.5926952992898208 1.0
0.5928982076428813 1.0
0.5932363882313155 1.0
0.5935745688197498 1.0
0.5939803855258708 1.0
0.5941156577612445 1.0
0.5946567467027393 1.0
0.594792018938113 1.0
0.5952654717619209 1.0
0.5954007439972946 1.0
0.5955360162326683 1.0
0.595671288468042 1.0
0.5960094690564761 1.0
0.5961447412918498 1.0
0.5962123774095367 1.0
0.5964152857625973 1.0
0.5968211024687183 1.0
0.5977003719986472 1.0
0.5985120054108894 1.0
0.5988501859993236 1.0
0.5992560027054447 1.0
0.5994589110585052 1.0
0.6 1.0
0.6001352722353737 1.0
0.6003381805884342 1.0
0.6004734528238079 1.0
0.6006763611768684 1.0
0.6008116334122421 1.0
0.6010821778829896 1.0
0.60128508623605 1.0
0.6016232668244843 1.0
0.601758539059858 1.0
0.6018261751775448 1.0
0.6022996280013527 1.0
0.6035847142374028 1.0
0.6038552587081502 1.0
0.6046668921203923 1.0
0.6048698004734528 1.0
0.6050050727088265 1.0
0.6057490700033819 1.0
0.6060196144741292 1.0
0.606087250591816 1.0
0.6062901589448766 1.0
0.6068988840040581 1.0
0.6070341562394319 1.0
0.6077105174163003 1.0
0.6081839702401082 1.0
0.6086574230639161 1.0
0.6087926952992898 1.0
0.6088603314169767 1.0
0.6091985120054109 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6114981400067636 1.0
0.6116334122421373 1.0
0.6124450456543794 1.0
0.61264795400744 1.0
0.6127832262428137 1.0
0.6129184984781874 1.0
0.6146770375380454 1.0
0.614812309773419 1.0
0.6154210348326006 1.0
0.6155563070679743 1.0
0.6172472100101454 1.0
0.617450118363206 1.0
0.6188028407169428 1.0
0.6189381129523165 1.0
0.6195468380114981 1.0
0.6200879269529929 1.0
0.6202231991883665 1.0
0.6205613797768008 1.0
0.6206966520121745 1.0
0.6212377409536692 1.0
0.6214406493067298 1.0
0.6219141021305377 1.0
0.6227257355427799 1.0
0.6228610077781536 1.0
0.6231315522489009 1.0
0.6233344606019614 1.0
0.6234697328373351 1.0
0.6238755495434563 1.0
0.6240108217788299 1.0
0.6243490023672641 1.0
0.6245519107203247 1.0
0.6251606357795062 1.0
0.6254988163679405 1.0
0.6259046330740615 1.0
0.6261075414271221 1.0
0.6262428136624958 1.0
0.6264457220155563 1.0
0.6267839026039905 1.0
0.6269191748393642 1.0
0.62786608048698 1.0
0.629624619546838 1.0
0.6301657084883328 1.0
0.6306391613121407 1.0
0.6310449780182618 1.0
0.6311802502536354 1.0
0.631383158606696 1.0
0.6315184308420697 1.0
0.6332093337842408 1.0
0.6334122421373013 1.0
0.6336827866080487 1.0
0.633953331078796 1.0
0.6351031450794724 1.0
0.6353736895502198 1.0
0.6355089617855935 1.0
0.6357795062563408 1.0
0.6359147784917146 1.0
0.6362529590801488 1.0
0.6363882313155225 1.0
0.6374027730808252 1.0
0.6375380453161988 1.0
0.6380114981400068 1.0
0.6382144064930673 1.0
0.6388231315522489 1.0
0.6389584037876226 1.0
0.6390260399053095 1.0
0.63922894825837 1.0
0.640108217788299 1.0
0.6407845789651674 1.0
0.6408522150828543 1.0
0.640987487318228 1.0
0.6411903956712884 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6418667568481569 1.0
0.6420020290835307 1.0
0.6422049374365911 1.0
0.6423402096719648 1.0
0.6433547514372675 1.0
0.6434900236726412 1.0
0.6440311126141359 1.0
0.6442340209671965 1.0
0.644436929320257 1.0
0.6445722015556307 1.0
0.6447074737910043 1.0
0.6449103821440649 1.0
0.6455867433209334 1.0
0.6463307406154887 1.0
0.6467365573216097 1.0
0.6482921880284072 1.0
0.6484950963814677 1.0
0.6493743659113966 1.0
0.6498478187352046 1.0
0.6499830909705783 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.6510652688535679 1.0
0.6522150828542441 1.0
0.6523503550896178 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6532296246195468 1.0
0.6537030774433548 1.0
0.654041258031789 1.0
0.6541088941494758 1.0
0.6543118025025364 1.0
0.6549881636794048 1.0
0.6551234359147785 1.0
0.6554616165032127 1.0
0.6555292526208996 1.0
0.6561379776800812 1.0
0.6562732499154549 1.0
0.6564761582685154 1.0
0.6565437943862023 1.0
0.6566790666215759 1.0
0.6572201555630707 1.0
0.657490700033818 1.0
0.6576259722691917 1.0
0.6577612445045654 1.0
0.6578965167399391 1.0
0.6580317889753128 1.0
0.6583023334460602 1.0
0.6587757862698681 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6601961447412918 1.0
0.6603314169766655 1.0
0.6604666892120392 1.0
0.6609401420358472 1.0
0.6610754142712209 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6626986810957051 1.0
0.6629015894487656 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6639161312140683 1.0
0.6641190395671288 1.0
0.6641866756848157 1.0
0.6644572201555631 1.0
0.6645248562732499 1.0
0.6646601285086237 1.0
0.6648630368616841 1.0
0.6650659452147447 1.0
0.6652012174501184 1.0
0.6653364896854921 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6661481230977342 1.0
0.6662833953331079 1.0
0.6685153872167737 1.0
0.669259384511329 1.0
0.6710179235711871 1.0
0.6711531958065607 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6734528238079134 1.0
0.6737233682786608 1.0
0.6737910043963476 1.0
0.6739262766317213 1.0
0.6739939127494082 1.0
0.6748731822793371 1.0
0.6754819073385188 1.0
0.675820087926953 1.0
0.6764964491038215 1.0
0.6773080825160636 1.0
0.6773757186337505 1.0
0.6785255326344268 1.0
0.6785931687521136 1.0
0.6913763949949273 1.0
0.691511667230301 1.0
0.6922556645248563 1.0
0.6927967534663511 1.0
0.6929320257017247 1.0
0.6929996618194115 1.0
0.6932025701724721 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6940142035847142 1.0
0.6941494758200879 1.0
0.6953669259384512 1.0
0.6961109232330064 1.0
0.6976665539398038 1.0
0.6978018261751775 1.0
0.6982076428812987 1.0
0.6983429151166723 1.0
0.698478187352046 1.0
0.6986134595874197 1.0
0.6988840040581671 1.0
0.7065268853567805 1.0
0.7066621575921542 1.0
0.708082516063578 1.0
0.7088941494758201 1.0
0.7091646939465674 1.0
0.7092999661819411 1.0
0.7099763273588096 1.0
0.710246871829557 1.0
0.7110585052417991 1.0
0.7112614135948596 1.0
0.7117348664186676 1.0
0.7120054108894149 1.0
0.7122083192424755 1.0
0.7130199526547176 1.0
0.7138992221846466 1.0
0.7144403111261414 1.0
0.7148461278322624 1.0
0.715049036185323 1.0
0.7164693946567467 1.0
0.7166046668921204 1.0
0.7172810280689889 1.0
0.7175515725397362 1.0
0.7177544808927968 1.0
0.7178897531281705 1.0
0.7187690226580994 1.0
0.7191072032465337 1.0
0.7201217450118363 1.0
0.7203922894825837 1.0
0.7205275617179574 1.0
0.7205951978356442 1.0
0.7207304700710179 1.0
0.7207981061887048 1.0
0.721136286777139 1.0
0.7216097396009469 1.0
0.7222184646601285 1.0
0.7222861007778153 1.0
0.7226242813662496 1.0
0.7226919174839365 1.0
0.7231653703077443 1.0
0.7240446398376733 1.0
0.724179912073047 1.0
0.724585728779168 1.0
0.7247210010145417 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.7256002705444707 1.0
0.7257355427798444 1.0
0.7258708150152181 1.0
0.7270882651335814 1.0
0.7276969901927629 1.0
0.7277646263104498 1.0
0.7283733513696313 1.0
0.7286438958403788 1.0
0.7345282380791343 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352722353736896 1.0
0.7354075076090633 1.0
0.7366925938451133 1.0
0.7368955021981738 1.0
0.7370307744335475 1.0
0.7371660466689212 1.0
0.7373013189042948 1.0
0.7374365911396685 1.0
0.7376394994927291 1.0
0.7383834967872844 1.0
0.7385864051403449 1.0
0.7393980385525871 1.0
0.7398038552587082 1.0
0.7401420358471423 1.0
0.7403449442002029 1.0
0.7404802164355766 1.0
0.7408860331416977 1.0
0.7410213053770713 1.0
0.7410889414947582 1.0
0.7412242137301319 1.0
0.7414947582008793 1.0
0.7418329387893134 1.0
0.7421034832600609 1.0
0.7433885694961109 1.0
0.7435238417314846 1.0
0.7435914778491715 1.0
0.7442678390260399 1.0
0.7446060196144741 1.0
0.7449442002029083 1.0
0.7464321947920189 1.0
0.7471085559688874 1.0
0.747311464321948 1.0
0.7476496449103821 1.0
0.7491376394994927 1.0
0.7518430842069665 1.0
0.7531281704430166 1.0
0.7532634426783903 1.0
0.7543456205613798 1.0
0.7544808927967535 1.0
0.7553601623266825 1.0
0.7554954345620561 1.0
0.7560365235035509 1.0
0.7561717957389246 1.0
0.7566452485627325 1.0
0.7569157930334799 1.0
0.7575921542103483 1.0
0.758133243151843 1.0
0.7583361515049036 1.0
0.7597565099763274 1.0
0.7600946905647615 1.0
0.7601623266824484 1.0
0.7614474129184985 1.0
0.761650321271559 1.0
0.7620561379776801 1.0
0.7622590463307406 1.0
0.7624619546838012 1.0
0.7625972269191749 1.0
0.7628001352722353 1.0
0.7633412242137302 1.0
0.7636794048021643 1.0
0.7637470409198512 1.0
0.7638823131552249 1.0
0.7640852215082854 1.0
0.7643557659790328 1.0
0.7645586743320933 1.0
0.7652350355089618 1.0
0.7653703077443355 1.0
0.7655055799797091 1.0
0.7660466689212039 1.0
0.7661819411565776 1.0
0.7663172133919514 1.0
0.7688197497463646 1.0
0.769022658099425 1.0
0.7692255664524856 1.0
0.7693608386878593 1.0
0.7694284748055462 1.0
0.7698342915116673 1.0
0.7701724721001014 1.0
0.7703077443354751 1.0
0.7719310111599594 1.0
0.7724044639837674 1.0
0.7726750084545148 1.0
0.7733513696313832 1.0
0.7735542779844437 1.0
0.7736895502198173 1.0
0.7738924585728779 1.0
0.7740277308082516 1.0
0.7750422725735543 1.0
0.7752451809266148 1.0
0.7753804531619884 1.0
0.7756509976327359 1.0
0.7767331755157254 1.0
0.7768684477510991 1.0
0.7776124450456544 1.0
0.7779506256340886 1.0
0.7788975312817045 1.0
0.7791004396347649 1.0
0.7793709841055123 1.0
0.7796415285762597 1.0
0.7807237064592493 1.0
0.7811971592830571 1.0
0.7815353398714914 1.0
0.7818735204599256 1.0
0.7820087926952993 1.0
0.7822793371660467 1.0
0.7824822455191072 1.0
0.7834967872844099 1.0
0.7837673317551572 1.0
0.7838349678728441 1.0
0.7839702401082178 1.0
0.7847142374027731 1.0
0.7849847818735205 1.0
0.7870138654041258 1.0
0.7871491376394995 1.0
0.7887724044639838 1.0
0.7889076766993575 1.0
0.7893811295231654 1.0
0.7897869462292865 1.0
0.7899898545823469 1.0
0.7901251268177206 1.0
0.7907338518769023 1.0
0.7909367602299628 1.0
0.7913425769360839 1.0
0.791680757524518 1.0
0.7920865742306391 1.0
0.7922218464660129 1.0
0.792627663172134 1.0
0.7927629354075076 1.0
0.7933040243490024 1.0
0.7940480216435577 1.0
0.7941156577612445 1.0
0.7943185661143051 1.0
0.7947243828204261 1.0
0.7951301995265472 1.0
0.7952654717619209 1.0
0.7955360162326682 1.0
0.7956712884680419 1.0
0.7958741968211025 1.0
0.7961447412918499 1.0
0.7967534663510315 1.0
0.7968887385864052 1.0
0.7979709164693947 1.0
0.7981061887047683 1.0
0.8007439972945553 1.0
0.8010821778829895 1.0
0.8022319918836659 1.0
0.8024349002367264 1.0
0.802637808589787 1.0
0.8029759891782212 1.0
0.8031112614135949 1.0
0.8047345282380791 1.0
0.8051403449442002 1.0
0.8056137977680081 1.0
0.8057490700033818 1.0
0.8066283395333108 1.0
0.8067636117686845 1.0
0.8068988840040582 1.0
0.8070341562394319 1.0
0.8072370645924923 1.0
0.8077105174163003 1.0
0.8080486980047346 1.0
0.8083192424754819 1.0
0.8089956036523503 1.0
0.8091985120054109 1.0
0.8107541427122084 1.0
0.8116334122421373 1.0
0.8122421373013189 1.0
0.8126479540074399 1.0
0.8129184984781873 1.0
0.8129861345958742 1.0
0.8131214068312479 1.0
0.8131890429489347 1.0
0.813527223537369 1.0
0.81393304024349 1.0
0.8145417653026716 1.0
0.8146094014203584 1.0
0.814812309773419 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8160297598917822 1.0
0.8162326682448428 1.0
0.816570848833277 1.0
0.8167061210686507 1.0
0.8169766655393981 1.0
0.8171795738924585 1.0
0.8176530267162665 1.0
0.8177882989516402 1.0
0.817855935069327 1.0
0.8180588434223875 1.0
0.8181264795400744 1.0
0.8182617517754481 1.0
0.8184646601285086 1.0
0.8185999323638823 1.0
0.8205613797768008 1.0
0.8208319242475481 1.0
0.8210348326006087 1.0
0.8212377409536693 1.0
0.8222522827189719 1.0
0.8227257355427798 1.0
0.8244842746026378 1.0
0.8253635441325667 1.0
0.8259046330740616 1.0
0.8260399053094353 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8267162664863037 1.0
0.8268515387216774 1.0
0.8273249915454853 1.0
0.8337504227257355 1.0
0.8341562394318566 1.0
0.8357795062563409 1.0
0.8362529590801488 1.0
0.8363882313155225 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8372675008454514 1.0
0.8374027730808251 1.0
0.8375380453161988 1.0
0.8376733175515726 1.0
0.83794386202232 1.0
0.8386202231991884 1.0
0.8403111261413595 1.0
0.8408522150828542 1.0
0.8411903956712885 1.0
0.8413256679066622 1.0
0.8420020290835306 1.0
0.8421373013189043 1.0
0.8422049374365912 1.0
0.8436929320257017 1.0
0.8439634764964491 1.0
0.8440987487318228 1.0
0.8456543794386202 1.0
0.8457896516739939 1.0
0.8463983767331755 1.0
0.8465336489685492 1.0
0.8468041934392966 1.0
0.8469394656746703 1.0
0.8471423740277308 1.0
0.8478187352045993 1.0
0.8484950963814677 1.0
0.8487656408522151 1.0
0.8489685492052756 1.0
0.8491714575583361 1.0
0.8512681772066283 1.0
0.8514034494420021 1.0
0.8516063577950626 1.0
0.8516739939127494 1.0
0.8520121745011836 1.0
0.8520798106188705 1.0
0.8522150828542442 1.0
0.8527561717957389 1.0
0.8528914440311126 1.0
0.8532296246195469 1.0
0.853567805207981 1.0
0.8536354413256679 1.0
0.854041258031789 1.0
0.8543794386202233 1.0
0.8545147108555969 1.0
0.8547852553263443 1.0
0.854920527561718 1.0
0.8553939803855258 1.0
0.8556645248562732 1.0
0.8562732499154548 1.0
0.8564085221508285 1.0
0.8576936083868786 1.0
0.8578288806222523 1.0
0.8593845113290497 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.8614812309773419 1.0
0.8616841393304024 1.0
0.8628339533310788 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8632397700371999 1.0
0.8635779506256341 1.0
0.8637132228610078 1.0
0.8637808589786946 1.0
0.8639161312140683 1.0
0.8641190395671289 1.0
0.8642543118025026 1.0
0.8643219479201893 1.0
0.8645248562732499 1.0
0.8650659452147447 1.0
0.8652012174501184 1.0
0.8655393980385526 1.0
0.8660804869800474 1.0
0.8664863036861684 1.0
0.8672979370984105 1.0
0.8674332093337842 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8678390260399053 1.0
0.8679742982752789 1.0
0.8695299289820765 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870612106865066 1.0
0.8708826513358133 1.0
0.8712884680419344 1.0
0.871491376394995 1.0
0.8720324653364897 1.0
0.8721677375718634 1.0
0.8727088265133581 1.0
0.8729117348664187 1.0
0.8738586405140345 1.0
0.8739939127494082 1.0
0.8741291849847819 1.0
0.8742644572201556 1.0
0.8756848156915793 1.0
0.875820087926953 1.0
0.8765640852215083 1.0
0.876699357456882 1.0
0.877578626986811 1.0
0.8779168075752452 1.0
0.8780520798106188 1.0
0.8794048021643558 1.0
0.8796077105174163 1.0
0.87974298275279 1.0
0.8800811633412242 1.0
0.8802164355765979 1.0
0.8809604328711532 1.0
0.8810957051065269 1.0
0.8818397024010822 1.0
0.8819749746364559 1.0
0.8825160635779506 1.0
0.8826513358133243 1.0
0.8827189719310111 1.0
0.8828542441663848 1.0
0.883260060872506 1.0
0.8835982414609401 1.0
0.8838687859316875 1.0
0.8840040581670612 1.0
0.8849509638146771 1.0
0.8850862360500508 1.0
0.8852215082854245 1.0
0.8853567805207981 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8879269529928983 1.0
0.8881298613459587 1.0
0.8896854920527562 1.0
0.8898207642881298 1.0
0.8900236726411904 1.0
0.8902942171119378 1.0
0.8909705782888062 1.0
0.8911058505241799 1.0
0.892796753466351 1.0
0.8929996618194116 1.0
0.893270206290159 1.0
0.9056476158268515 1.0
0.9057828880622252 1.0
0.905918160297599 1.0
0.9084206966520122 1.0
0.9086912411227596 1.0
0.9087588772404463 1.0
0.9091646939465675 1.0
0.9103821440649307 1.0
0.9105174163003044 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9111937774771728 1.0
0.9113966858302334 1.0
0.9116672303009807 1.0
0.9118025025363544 1.0
0.9121406831247887 1.0
0.9123435914778492 1.0
0.9126817720662834 1.0
0.9128170443016571 1.0
0.9132228610077782 1.0
0.9134934054785255 1.0
0.9143726750084545 1.0
0.9147784917145756 1.0
0.9152519445383835 1.0
0.9153872167737572 1.0
0.9160635779506257 1.0
0.9162664863036861 1.0
0.9178897531281704 1.0
0.9181602975989178 1.0
0.9182955698342915 1.0
0.9193101115995942 1.0
0.9195806560703416 1.0
0.9216097396009469 1.0
0.9258708150152182 1.0
0.9281704430165708 1.0
0.9283057152519445 1.0
0.9288468041934393 1.0
0.9290497125464998 1.0
0.9296584376056815 1.0
0.9299289820764288 1.0
0.9301995265471762 1.0
0.9303347987825499 1.0
0.9306729793709841 1.0
0.9308758877240446 1.0
0.9313493405478526 1.0
0.9316198850185999 1.0
0.9318904294893473 1.0
0.932025701724721 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9328373351369631 1.0
0.9329726073723368 1.0
0.9337166046668921 1.0
0.9340547852553264 1.0
0.9341224213730132 1.0
0.9343253297260737 1.0
0.9344606019614474 1.0
0.9347311464321948 1.0
0.9349340547852554 1.0
0.9350693270206291 1.0
0.9352722353736895 1.0
0.9354075076090632 1.0
0.9366249577274265 1.0
0.9367602299628002 1.0
0.9393304024349003 1.0
0.9395333107879608 1.0
0.9397362191410213 1.0
0.939871491376395 1.0
0.9405478525532635 1.0
0.9408183970240108 1.0
0.9409536692593845 1.0
0.9410889414947582 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9425769360838688 1.0
0.9427122083192425 1.0
0.9430503889076767 1.0
0.943320933378424 1.0
0.9435914778491714 1.0
0.9438620223199189 1.0
0.9439972945552926 1.0
0.9451471085559688 1.0
0.9452823807913425 1.0
0.9461616503212715 1.0
0.9462969225566452 1.0
0.9485289144403112 1.0
0.9486641866756849 1.0
0.9488670950287453 1.0
0.949002367264119 1.0
0.9491376394994927 1.0
0.9492729117348664 1.0
0.9494081839702401 1.0
0.9498140006763611 1.0
0.9504227257355428 1.0
0.9505579979709164 1.0
0.9523841731484612 1.0
0.9525194453838349 1.0
0.9528576259722692 1.0
0.9529928982076429 1.0
0.9531281704430166 1.0
0.9532634426783902 1.0
0.9536016232668245 1.0
0.9537368955021982 1.0
0.9538721677375719 1.0
0.9541427122083193 1.0
0.9549543456205614 1.0
0.955089617855935 1.0
0.9552925262089956 1.0
0.9556983429151167 1.0
0.9581332431518431 1.0
0.9583361515049036 1.0
0.958606695975651 1.0
0.959012512681772 1.0
0.9594183293878932 1.0
0.9595536016232669 1.0
0.9609739600946906 1.0
0.9613121406831248 1.0
0.9613797768008117 1.0
0.9621914102130538 1.0
0.962529590801488 1.0
0.9626648630368617 1.0
0.9628677713899222 1.0
0.9630030436252959 1.0
0.9648968549205276 1.0
0.9656408522150829 1.0
0.9662495772742644 1.0
0.9665877578626987 1.0
0.966925938451133 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9689550219817382 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9702401082177883 1.0
0.970375380453162 1.0
0.9705106526885356 1.0
0.970781197159283 1.0
0.9709164693946567 1.0
0.9722691917483937 1.0
0.9726073723368278 1.0
0.9728102806898884 1.0
0.9730808251606358 1.0
0.9733513696313831 1.0
0.97341900574907 1.0
0.9735542779844437 1.0
0.9738248224551911 1.0
0.9753804531619885 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9763273588096043 1.0
0.976462631044978 1.0
0.9766655393980386 1.0
0.976868447751099 1.0
0.977341900574907 1.0
0.9774771728102807 1.0
0.9776800811633413 1.0
0.9780858978694623 1.0
0.9781535339871491 1.0
0.9784240784578965 1.0
0.9786946229286438 1.0
0.979100439634765 1.0
0.9803178897531282 1.0
0.9804531619885019 1.0
0.9805884342238755 1.0
0.9807237064592492 1.0
0.9818735204599256 1.0
0.9820087926952993 1.0
0.9822117010483599 1.0
0.9823469732837335 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9832938789313493 1.0
0.9836320595197836 1.0
0.9844436929320257 1.0
0.9847142374027731 1.0
0.9848495096381468 1.0
0.9849847818735205 1.0
0.9853905985796415 1.0
0.9855258708150152 1.0
0.9858640514034495 1.0
0.9864727764626311 1.0
0.9880960432871153 1.0
0.988231315522489 1.0
0.989516401758539 1.0
0.9897869462292864 1.0
0.9917483936422049 1.0
0.9918836658775786 1.0
0.9923571187013865 1.0
0.9924923909367602 1.0
0.994792018938113 1.0
0.9949949272911734 1.0
0.9960094690564761 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9969563747040919 1.0
0.9975650997632736 1.0
0.9977680081163341 1.0
0.9983767331755157 1.0
0.9985120054108895 1.0
1.0 1.0


==> rocs/reports-droidchem-cg_clean_snp_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0034904013961605585
0.0 0.005235602094240838
0.0 0.010471204188481676
0.0 0.012216404886561954
0.0 0.016579406631762654
0.0 0.01832460732984293
0.0 0.029668411867364748
0.0 0.03315881326352531
0.0 0.034904013961605584
0.0 0.03664921465968586
0.0 0.041884816753926704
0.0 0.04537521815008726
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.0549738219895288
0.0 0.05846422338568935
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06806282722513089
0.0 0.0924956369982548
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.1099476439790576
0.0 0.112565445026178
0.0 0.1143106457242583
0.0 0.1212914485165794
0.0 0.1273996509598604
0.0 0.13176265270506107
0.0 0.1343804537521815
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.14921465968586387
0.0 0.15706806282722513
0.0 0.15881326352530542
0.0 0.16230366492146597
0.0 0.1649214659685864
0.0 0.16753926701570682
0.0 0.17102966841186737
0.0 0.1736474694589878
0.0 0.1762652705061082
0.0 0.1806282722513089
0.0 0.21291448516579406
0.0 0.225130890052356
0.0 0.2268760907504363
0.0 0.2286212914485166
0.0 0.23211169284467714
0.0 0.2356020942408377
0.0 0.23647469458987783
0.0 0.23821989528795812
0.0 0.24083769633507854
0.0 0.24171029668411867
0.0 0.2443280977312391
0.0 0.24956369982547993
0.0 0.25218150087260033
0.0 0.25392670157068065
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.26090750436300175
0.0 0.2670157068062827
0.0 0.268760907504363
0.0 0.27137870855148344
0.0 0.2757417102966841
0.0 0.28272251308900526
0.0 0.2870855148342059
0.0 0.28883071553228623
0.0 0.29930191972076786
0.0 0.3010471204188482
0.0 0.3036649214659686
0.0 0.3054101221640489
0.0 0.31326352530541013
0.0 0.3158813263525305
0.0 0.32024432809773123
0.0 0.3254799301919721
0.0 0.32722513089005234
0.0 0.3298429319371728
0.0 0.34293193717277487
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.35340314136125656
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36300174520069806
0.0 0.36736474694589877
0.0 0.36910994764397903
0.0 0.3717277486910995
0.0 0.37347294938917974
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38394415357766143
0.0 0.3856893542757417
0.0 0.39092495636998253
6.763611768684478e-05 0.39092495636998253
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4040139616055846
6.763611768684478e-05 0.40924956369982546
6.763611768684478e-05 0.4109947643979058
6.763611768684478e-05 0.41535776614310643
6.763611768684478e-05 0.418848167539267
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
6.763611768684478e-05 0.4319371727748691
6.763611768684478e-05 0.43717277486910994
6.763611768684478e-05 0.4424083769633508
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4607329842931937
6.763611768684478e-05 0.462478184991274
6.763611768684478e-05 0.4668411867364747
6.763611768684478e-05 0.468586387434555
6.763611768684478e-05 0.47469458987783597
6.763611768684478e-05 0.47731239092495636
6.763611768684478e-05 0.4816753926701571
6.763611768684478e-05 0.4825479930191972
6.763611768684478e-05 0.5069808027923212
6.763611768684478e-05 0.5095986038394416
6.763611768684478e-05 0.5244328097731239
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5287958115183246
6.763611768684478e-05 0.5453752181500873
6.763611768684478e-05 0.5471204188481675
6.763611768684478e-05 0.5479930191972077
6.763611768684478e-05 0.5523560209424084
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.5602094240837696
6.763611768684478e-05 0.5680628272251309
6.763611768684478e-05 0.5715532286212914
6.763611768684478e-05 0.5741710296684118
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5837696335078534
6.763611768684478e-05 0.5846422338568935
6.763611768684478e-05 0.587260034904014
6.763611768684478e-05 0.5968586387434555
6.763611768684478e-05 0.6003490401396161
6.763611768684478e-05 0.6020942408376964
6.763611768684478e-05 0.6055846422338569
6.763611768684478e-05 0.6099476439790575
6.763611768684478e-05 0.6134380453752182
6.763611768684478e-05 0.6169284467713787
6.763611768684478e-05 0.6282722513089005
6.763611768684478e-05 0.6300174520069808
6.763611768684478e-05 0.6343804537521816
6.763611768684478e-05 0.6448516579406631
6.763611768684478e-05 0.6483420593368238
6.763611768684478e-05 0.6509598603839442
6.763611768684478e-05 0.6535776614310645
6.763611768684478e-05 0.6588132635253054
6.763611768684478e-05 0.6614310645724258
6.763611768684478e-05 0.6631762652705061
0.00013527223537368956 0.6631762652705061
0.00013527223537368956 0.6657940663176265
0.00013527223537368956 0.6727748691099477
0.00013527223537368956 0.6797556719022687
0.00013527223537368956 0.6841186736474695
0.00013527223537368956 0.6893542757417103
0.00013527223537368956 0.6902268760907504
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.693717277486911
0.00013527223537368956 0.6954624781849913
0.00013527223537368956 0.7006980802792321
0.00013527223537368956 0.7015706806282722
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.7137870855148342
0.00013527223537368956 0.7164048865619547
0.00013527223537368956 0.7216404886561955
0.00013527223537368956 0.7294938917975567
0.00013527223537368956 0.7303664921465969
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7399650959860384
0.00013527223537368956 0.7417102966841187
0.00013527223537368956 0.7486910994764397
0.00013527223537368956 0.7521815008726004
0.00013527223537368956 0.7539267015706806
0.00013527223537368956 0.7582897033158813
0.00013527223537368956 0.7591623036649214
0.00013527223537368956 0.7609075043630017
0.00013527223537368956 0.7635253054101222
0.00013527223537368956 0.7853403141361257
0.00013527223537368956 0.8054101221640488
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8141361256544503
0.00013527223537368956 0.8158813263525305
0.00013527223537368956 0.819371727748691
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.824607329842932
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8289703315881326
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8350785340314136
0.00013527223537368956 0.837696335078534
0.00013527223537368956 0.8394415357766143
0.00013527223537368956 0.8411867364746946
0.00013527223537368956 0.8438045375218151
0.00013527223537368956 0.8464223385689355
0.00013527223537368956 0.849912739965096
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8612565445026178
0.00013527223537368956 0.8621291448516579
0.00013527223537368956 0.868237347294939
0.00013527223537368956 0.8726003490401396
0.00013527223537368956 0.8804537521815009
0.00013527223537368956 0.8821989528795812
0.00013527223537368956 0.8865619546247818
0.00013527223537368956 0.8970331588132635
0.00020290835306053433 0.8970331588132635
0.00020290835306053433 0.8979057591623036
0.0002705444707473791 0.8979057591623036
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9066317626527051
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.00040581670612106866 0.9101221640488656
0.00040581670612106866 0.9144851657940664
0.00040581670612106866 0.9162303664921466
0.00040581670612106866 0.9179755671902269
0.0005410889414947582 0.9179755671902269
0.0005410889414947582 0.918848167539267
0.0005410889414947582 0.9205933682373473
0.0005410889414947582 0.9240837696335078
0.0005410889414947582 0.924956369982548
0.0006087250591816029 0.924956369982548
0.0006087250591816029 0.9267015706806283
0.0006763611768684477 0.9267015706806283
0.0006763611768684477 0.9328097731239092
0.0007439972945552925 0.9328097731239092
0.0007439972945552925 0.9336823734729494
0.0007439972945552925 0.9354275741710296
0.0007439972945552925 0.93717277486911
0.0008116334122421373 0.93717277486911
0.0008116334122421373 0.9389179755671903
0.0008792695299289821 0.9389179755671903
0.0008792695299289821 0.9397905759162304
0.0009469056476158268 0.9397905759162304
0.0009469056476158268 0.9406631762652705
0.0010145417653026716 0.9406631762652705
0.0010145417653026716 0.9432809773123909
0.0011498140006763612 0.9432809773123909
0.0011498140006763612 0.9450261780104712
0.0011498140006763612 0.9458987783595113
0.0012174501183632059 0.9458987783595113
0.0012174501183632059 0.9476439790575916
0.0012850862360500508 0.9476439790575916
0.0012850862360500508 0.9485165794066318
0.0013527223537368955 0.9485165794066318
0.0013527223537368955 0.9502617801047121
0.001487994589110585 0.9502617801047121
0.001487994589110585 0.956369982547993
0.0016909029421711193 0.956369982547993
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0022319918836658775 0.9598603839441536
0.0022319918836658775 0.9607329842931938
0.0022319918836658775 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.0024349002367264117 0.9633507853403142
0.0024349002367264117 0.9642233856893543
0.00297598917822117 0.9642233856893543
0.00297598917822117 0.9650959860383944
0.0035170781197159284 0.9650959860383944
0.0035170781197159284 0.9659685863874345
0.0039228948258369966 0.9659685863874345
0.0039228948258369966 0.9668411867364747
0.0039905309435238415 0.9668411867364747
0.0039905309435238415 0.9677137870855148
0.004261075414271221 0.9677137870855148
0.004261075414271221 0.9685863874345549
0.004463983767331755 0.9685863874345549
0.00466689212039229 0.9685863874345549
0.00466689212039229 0.9694589877835951
0.0048021643557659794 0.9694589877835951
0.0048021643557659794 0.9703315881326352
0.006019614474129185 0.9703315881326352
0.006019614474129185 0.9712041884816754
0.006628339533310788 0.9712041884816754
0.006628339533310788 0.9729493891797557
0.006695975650997632 0.9729493891797557
0.006695975650997632 0.9738219895287958
0.006831247886371322 0.9738219895287958
0.006898884004058167 0.9738219895287958
0.006898884004058167 0.974694589877836
0.007034156239431857 0.974694589877836
0.007034156239431857 0.9764397905759162
0.007845789651673993 0.9764397905759162
0.007845789651673993 0.9773123909249564
0.008657423063916132 0.9773123909249564
0.008657423063916132 0.9781849912739965
0.009469056476158269 0.9781849912739965
0.009604328711531959 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011362867771389923 0.9781849912739965
0.011701048359824147 0.9781849912739965
0.011836320595197836 0.9781849912739965
0.01190395671288468 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01230977341900575 0.9781849912739965
0.012580317889753128 0.9781849912739965
0.012783226242813663 0.9781849912739965
0.012918498478187351 0.9781849912739965
0.013053770713561041 0.9781849912739965
0.013797768008116334 0.9781849912739965
0.014068312478863714 0.9781849912739965
0.014271220831924248 0.9781849912739965
0.014541765302671627 0.9781849912739965
0.014812309773419005 0.9781849912739965
0.014947582008792695 0.9781849912739965
0.015150490361853229 0.9781849912739965
0.015421034832600608 0.9781849912739965
0.015962123774095366 0.9781849912739965
0.015962123774095366 0.9790575916230366
0.016232668244842745 0.9790575916230366
0.016367940480216437 0.9790575916230366
0.016773757186337505 0.9790575916230366
0.01684139330402435 0.9790575916230366
0.01697666553939804 0.9790575916230366
0.017788298951640177 0.9790575916230366
0.017923571187013865 0.9790575916230366
0.01866756848156916 0.9790575916230366
0.01866756848156916 0.9799301919720768
0.018802840716942847 0.9799301919720768
0.01954683801149814 0.9799301919720768
0.01968211024687183 0.9799301919720768
0.019952654717619207 0.9799301919720768
0.0200879269529929 0.9799301919720768
0.020155563070679745 0.9799301919720768
0.020290835306053433 0.9799301919720768
0.020629015894487658 0.9799301919720768
0.020629015894487658 0.9808027923211169
0.020899560365235034 0.9808027923211169
0.020899560365235034 0.981675392670157
0.021373013189042948 0.981675392670157
0.02150828542441664 0.981675392670157
0.021981738248224553 0.981675392670157
0.02211701048359824 0.981675392670157
0.023605005072708827 0.981675392670157
0.025566452485627326 0.981675392670157
0.02590463307406155 0.981675392670157
0.02603990530943524 0.981675392670157
0.03293878931349341 0.981675392670157
0.03341224213730132 0.981675392670157
0.0336827866080487 0.981675392670157
0.03530605343253297 0.981675392670157
0.035508961785593506 0.981675392670157
0.03577950625634089 0.981675392670157
0.03577950625634089 0.9825479930191972
0.036658775786269866 0.9825479930191972
0.03733513696313832 0.9825479930191972
0.03760568143388569 0.9825479930191972
0.03814677037538045 0.9825479930191972
0.03848495096381468 0.9825479930191972
0.03862022319918837 0.9825479930191972
0.038755495434562054 0.9825479930191972
0.038890767669935745 0.9825479930191972
0.03895840378762259 0.9825479930191972
0.03895840378762259 0.9842931937172775
0.03902603990530944 0.9842931937172775
0.03916131214068312 0.9842931937172775
0.03929658437605681 0.9842931937172775
0.03963476496449104 0.9842931937172775
0.039905309435238415 0.9842931937172775
0.039905309435238415 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.04146094014203585 0.9851657940663177
0.041663848495096384 0.9851657940663177
0.04206966520121745 0.9851657940663177
0.04234020967196483 0.9851657940663177
0.04308420696652012 0.9851657940663177
0.04315184308420696 0.9851657940663177
0.043354751437267504 0.9851657940663177
0.04463983767331755 0.9851657940663177
0.04477510990869124 0.9851657940663177
0.04524856273249916 0.9851657940663177
0.04538383496787284 0.9851657940663177
0.04606019614474129 0.9851657940663177
0.04639837673317552 0.9851657940663177
0.04673655732160974 0.9851657940663177
0.04687182955698343 0.9851657940663177
0.048359824146094015 0.9851657940663177
0.048359824146094015 0.9869109947643979
0.04863036861684139 0.9869109947643979
0.04863036861684139 0.987783595113438
0.04869800473452824 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.05011836320595198 0.987783595113438
0.05025363544132567 0.987783595113438
0.05038890767669936 0.987783595113438
0.05072708826513358 0.987783595113438
0.05113290497125465 0.987783595113438
0.05140344944200203 0.987783595113438
0.0518092661481231 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.052282718971931014 0.9886561954624782
0.052823807913425766 0.9886561954624782
0.05302671626648631 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05546161650321271 0.9886561954624782
0.05600270544470747 0.9886561954624782
0.056137977680081164 0.9886561954624782
0.05708488332769699 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05776124450456544 0.9886561954624782
0.058437605681433885 0.9886561954624782
0.05864051403449442 0.9886561954624782
0.059113966858302336 0.9886561954624782
0.05918160297598918 0.9886561954624782
0.05931687521136287 0.9886561954624782
0.059519783564423404 0.9886561954624782
0.059655055799797095 0.9886561954624782
0.0602637808589787 0.9886561954624782
0.06141359485965506 0.9886561954624782
0.0614812309773419 0.9886561954624782
0.061684139330402434 0.9886561954624782
0.06242813662495773 0.9886561954624782
0.06290158944876564 0.9886561954624782
0.0634426783902604 0.9886561954624782
0.06384849509638146 0.9886561954624782
0.06398376733175516 0.9886561954624782
0.06418667568481569 0.9886561954624782
0.06432194792018939 0.9886561954624782
0.06438958403787623 0.9886561954624782
0.06459249239093676 0.9886561954624782
0.0646601285086236 0.9886561954624782
0.06553939803855259 0.9886561954624782
0.06574230639161312 0.9886561954624782
0.06702739262766318 0.9886561954624782
0.06743320933378424 0.9886561954624782
0.06783902603990531 0.9886561954624782
0.06838011498140006 0.9886561954624782
0.06898884004058167 0.9886561954624782
0.0693270206290159 0.9886561954624782
0.0693270206290159 0.9904013961605584
0.06939465674670274 0.9904013961605584
0.07034156239431856 0.9904013961605584
0.07047683462969226 0.9904013961605584
0.07095028745350017 0.9904013961605584
0.07155901251268178 0.9904013961605584
0.0717619208657423 0.9904013961605584
0.07304700710179236 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07352045992560027 0.9904013961605584
0.07358809604328712 0.9904013961605584
0.0737233682786608 0.9904013961605584
0.07419682110246872 0.9904013961605584
0.07480554616165032 0.9904013961605584
0.07521136286777139 0.9904013961605584
0.07534663510314508 0.9904013961605584
0.07541427122083193 0.9904013961605584
0.07561717957389245 0.9904013961605584
0.075820087926953 0.9904013961605584
0.07669935745688197 0.9904013961605584
0.07751099086912411 0.9904013961605584
0.0776462631044978 0.9904013961605584
0.07784917145755833 0.9904013961605584
0.07798444369293203 0.9904013961605584
0.07798444369293203 0.9912739965095986
0.07811971592830572 0.9912739965095986
0.07832262428136624 0.9912739965095986
0.0789989854582347 0.9912739965095986
0.07920189381129523 0.9912739965095986
0.07940480216435576 0.9912739965095986
0.08589786946229286 0.9912739965095986
0.08603314169766656 0.9912739965095986
0.08616841393304024 0.9912739965095986
0.08637132228610078 0.9912739965095986
0.08637132228610078 0.9921465968586387
0.08650659452147447 0.9921465968586387
0.08657423063916131 0.9921465968586387
0.08670950287453501 0.9921465968586387
0.08677713899222185 0.9921465968586387
0.08704768346296922 0.9921465968586387
0.08725059181602976 0.9921465968586387
0.08725059181602976 0.9930191972076788
0.0874535001690903 0.9930191972076788
0.08765640852215083 0.9930191972076788
0.08846804193439296 0.9930191972076788
0.08880622252282719 0.9930191972076788
0.08887385864051403 0.9930191972076788
0.08921203922894826 0.9930191972076788
0.09049712546499832 0.9930191972076788
0.09130875887724045 0.9930191972076788
0.09178221170104836 0.9930191972076788
0.09191748393642205 0.9930191972076788
0.09225566452485627 0.9930191972076788
0.09266148123097734 0.9930191972076788
0.09333784240784579 0.9930191972076788
0.09354075076090633 0.9930191972076788
0.09367602299628001 0.9930191972076788
0.0938112952316537 0.9930191972076788
0.09401420358471424 0.9930191972076788
0.09414947582008792 0.9930191972076788
0.09442002029083531 0.9930191972076788
0.09678728440987487 0.9930191972076788
0.0971254649983091 0.9930191972076788
0.09739600946905648 0.9930191972076788
0.09766655393980385 0.9930191972076788
0.09780182617517755 0.9930191972076788
0.09827527899898546 0.9930191972076788
0.09841055123435914 0.9930191972076788
0.09928982076428813 0.9930191972076788
0.11234359147784917 0.9930191972076788
0.11288468041934394 0.9930191972076788
0.11301995265471762 0.9930191972076788
0.11349340547852553 0.9930191972076788
0.11362867771389923 0.9930191972076788
0.11369631383158607 0.9930191972076788
0.11410213053770714 0.9930191972076788
0.11477849171457559 0.9930191972076788
0.11504903618532296 0.9930191972076788
0.11504903618532296 0.993891797556719
0.11518430842069666 0.993891797556719
0.11579303347987825 0.993891797556719
0.11592830571525195 0.993891797556719
0.11599594183293879 0.993891797556719
0.11619885018599932 0.993891797556719
0.11660466689212039 0.993891797556719
0.11694284748055461 0.993891797556719
0.11788975312817045 0.993891797556719
0.11809266148123097 0.993891797556719
0.11816029759891782 0.993891797556719
0.11917483936422049 0.993891797556719
0.11958065607034156 0.993891797556719
0.12005410889414947 0.993891797556719
0.12059519783564424 0.993891797556719
0.12073047007101792 0.993891797556719
0.12133919513019953 0.993891797556719
0.12160973960094691 0.993891797556719
0.12167737571863375 0.993891797556719
0.1463645586743321 0.993891797556719
0.1474467365573216 0.993891797556719
0.1475820087926953 0.993891797556719
0.147717281028069 0.993891797556719
0.1484612783226243 0.993891797556719
0.14852891444031113 0.993891797556719
0.14866418667568482 0.993891797556719
0.1487994589110585 0.993891797556719
0.1489347311464322 0.993891797556719
0.14913763949949274 0.993891797556719
0.14961109232330064 0.993891797556719
0.15049036185322962 0.993891797556719
0.15069327020629017 0.993891797556719
0.15082854244166385 0.993891797556719
0.15109908691241122 0.993891797556719
0.1512343591477849 0.993891797556719
0.15211362867771389 0.993891797556719
0.1522489009130876 0.993891797556719
0.15623943185661143 0.993891797556719
0.1565099763273588 0.993891797556719
0.1566452485627325 0.993891797556719
0.1572539736219141 0.993891797556719
0.1599594183293879 0.993891797556719
0.16097396009469056 0.993891797556719
0.16110923233006424 0.993891797556719
0.1613121406831248 0.993891797556719
0.16144741291849848 0.993891797556719
0.16158268515387217 0.993891797556719
0.1620561379776801 0.993891797556719
0.16225904633074062 0.993891797556719
0.16266486303686167 0.993891797556719
0.16280013527223539 0.993891797556719
0.1630030436252959 0.993891797556719
0.1631383158606696 0.993891797556719
0.16367940480216436 0.993891797556719
0.16381467703753805 0.993891797556719
0.16442340209671966 0.993891797556719
0.1648292188028407 0.993891797556719
0.1657084883327697 0.993891797556719
0.1658437605681434 0.993891797556719
0.16672303009807238 0.993891797556719
0.16746702739262767 0.993891797556719
0.1680081163341224 0.993891797556719
0.16821102468718296 0.993891797556719
0.16821102468718296 0.9947643979057592
0.16868447751099086 0.9947643979057592
0.16888738586405141 0.9947643979057592
0.1696313831586067 0.9947643979057592
0.16990192762935408 0.9947643979057592
0.17003719986472776 0.9947643979057592
0.17017247210010145 0.9947643979057592
0.1702401082177883 0.9947643979057592
0.17321609739600946 0.9947643979057592
0.17341900574907002 0.9947643979057592
0.17375718633750423 0.9947643979057592
0.17436591139668584 0.9947643979057592
0.1746364558674332 0.9947643979057592
0.17470409198512005 0.9947643979057592
0.17544808927967534 0.9947643979057592
0.17592154210348326 0.9947643979057592
0.17605681433885695 0.9947643979057592
0.17659790328035171 0.9947643979057592
0.1767331755157254 0.9947643979057592
0.17693608386878593 0.9947643979057592
0.1774771728102807 0.9947643979057592
0.17862698681095704 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.17950625634088604 0.9947643979057592
0.1797768008116334 0.9947643979057592
0.17997970916469394 0.9947643979057592
0.18025025363544134 0.9947643979057592
0.18031788975312818 0.9947643979057592
0.18302333446060196 0.9947643979057592
0.1830909705782888 0.9947643979057592
0.18342915116672304 0.9947643979057592
0.18363205951978356 0.9947643979057592
0.18397024010821778 0.9947643979057592
0.18451132904971254 0.9947643979057592
0.18464660128508623 0.9947643979057592
0.18498478187352047 0.9947643979057592
0.18525532634426783 0.9947643979057592
0.18559350693270207 0.9947643979057592
0.18572877916807576 0.9947643979057592
0.18606695975650997 0.9947643979057592
0.18626986810957052 0.9947643979057592
0.18633750422725737 0.9947643979057592
0.18660804869800474 0.9947643979057592
0.18674332093337842 0.9947643979057592
0.18694622928643895 0.9947643979057592
0.1872844098748732 0.9947643979057592
0.18796077105174164 0.9947643979057592
0.18944876564085222 0.9947643979057592
0.19100439634764965 0.9947643979057592
0.19113966858302334 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.192154210348326 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19817382482245519 0.9947643979057592
0.19830909705782887 0.9947643979057592
0.19871491376394995 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.19972945552925261 0.9947643979057592
0.20250253635441326 0.9947643979057592
0.20344944200202908 0.9947643979057592
0.20358471423740276 0.9947643979057592
0.20399053094352385 0.9947643979057592
0.20419343929658437 0.9947643979057592
0.20446398376733174 0.9947643979057592
0.20459925600270545 0.9947643979057592
0.2054108894149476 0.9947643979057592
0.20554616165032127 0.9947643979057592
0.20622252282718972 0.9947643979057592
0.2063577950625634 0.9947643979057592
0.20662833953331078 0.9947643979057592
0.20662833953331078 0.9956369982547993
0.2067636117686845 0.9956369982547993
0.20689888400405818 0.9956369982547993
0.20716942847480554 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.2090632397700372 0.9965095986038395
0.2091985120054109 0.9965095986038395
0.21001014541765303 0.9965095986038395
0.21014541765302672 0.9965095986038395
0.21034832600608724 0.9965095986038395
0.21048359824146093 0.9965095986038395
0.21068650659452148 0.9965095986038395
0.21082177882989517 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.21115995941832938 0.9965095986038395
0.21143050388907678 0.9965095986038395
0.2116334122421373 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21197159283057151 0.9965095986038395
0.21210686506594523 0.9965095986038395
0.21244504565437944 0.9965095986038395
0.21251268177206628 0.9965095986038395
0.21264795400743997 0.9965095986038395
0.21325667906662157 0.9965095986038395
0.21339195130199526 0.9965095986038395
0.21393304024349002 0.9965095986038395
0.2140683124788637 0.9965095986038395
0.2142035847142374 0.9965095986038395
0.21433885694961108 0.9965095986038395
0.21535339871491377 0.9965095986038395
0.21548867095028745 0.9965095986038395
0.2155563070679743 0.9965095986038395
0.21569157930334798 0.9965095986038395
0.21623266824484275 0.9965095986038395
0.21636794048021643 0.9965095986038395
0.21731484612783225 0.9965095986038395
0.2175177544808928 0.9965095986038395
0.21832938789313494 0.9965095986038395
0.21846466012850863 0.9965095986038395
0.21893811295231655 0.9965095986038395
0.21907338518769023 0.9965095986038395
0.21941156577612445 0.9965095986038395
0.21974974636455868 0.9965095986038395
0.21981738248224553 0.9965095986038395
0.2199526547176192 0.9965095986038395
0.22089956036523503 0.9965095986038395
0.22103483260060872 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.2220493743659114 0.9965095986038395
0.222658099425093 0.9965095986038395
0.22306391613121407 0.9965095986038395
0.2231315522489009 0.9965095986038395
0.2232668244842746 0.9965095986038395
0.22346973283733515 0.9965095986038395
0.22367264119039568 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.22543118025025363 0.9965095986038395
0.22563408860331416 0.9965095986038395
0.2263104497801826 0.9965095986038395
0.22658099425093 0.9965095986038395
0.22664863036861685 0.9965095986038395
0.22678390260399053 0.9965095986038395
0.2270544470747379 0.9965095986038395
0.22739262766317214 0.9965095986038395
0.22793371660466688 0.9965095986038395
0.22813662495772744 0.9965095986038395
0.22833953331078796 0.9965095986038395
0.22847480554616165 0.9965095986038395
0.22861007778153533 0.9965095986038395
0.22888062225228273 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23003043625295908 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23077443354751437 0.9965095986038395
0.23165370307744335 0.9965095986038395
0.23246533648968548 0.9965095986038395
0.23327696990192762 0.9965095986038395
0.23341224213730133 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23422387554954346 0.9965095986038395
0.23598241460940142 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23659113966858303 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.23767331755157253 0.9965095986038395
0.23780858978694622 0.9965095986038395
0.23868785931687522 0.9965095986038395
0.23909367602299628 0.9965095986038395
0.23916131214068312 0.9965095986038395
0.23943185661143052 0.9965095986038395
0.23949949272911736 0.9965095986038395
0.23977003719986473 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24051403449442002 0.9965095986038395
0.24071694284748055 0.9965095986038395
0.2407845789651674 0.9965095986038395
0.24098748731822794 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.24294893473114643 0.9965095986038395
0.2430842069665201 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.2434900236726412 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.2447074737910044 0.9965095986038395
0.245316198850186 0.9965095986038395
0.2454514710855597 0.9965095986038395
0.24551910720324654 0.9965095986038395
0.24565437943862023 0.9965095986038395
0.24572201555630707 0.9965095986038395
0.24585728779168076 0.9965095986038395
0.24619546838011497 0.9965095986038395
0.24633074061548868 0.9965095986038395
0.24646601285086236 0.9965095986038395
0.24660128508623605 0.9965095986038395
0.24721001014541766 0.9965095986038395
0.24741291849847818 0.9965095986038395
0.2480216435576598 0.9965095986038395
0.24822455191072032 0.9965095986038395
0.248359824146094 0.9965095986038395
0.24849509638146772 0.9965095986038395
0.24903618532296246 0.9965095986038395
0.24923909367602298 0.9965095986038395
0.25052417991207304 0.9965095986038395
0.25072708826513357 0.9965095986038395
0.25126817720662836 0.9965095986038395
0.25207981061887047 0.9965095986038395
0.2528238079134258 0.9965095986038395
0.2529590801487995 0.9965095986038395
0.2532972607372337 0.9965095986038395
0.25343253297260737 0.9965095986038395
0.2538383496787284 0.9965095986038395
0.2541088941494758 0.9965095986038395
0.2541765302671627 0.9965095986038395
0.2543118025025364 0.9965095986038395
0.2543794386202232 0.9965095986038395
0.2545147108555969 0.9965095986038395
0.25458234697328375 0.9965095986038395
0.2548528914440311 0.9965095986038395
0.25492052756171796 0.9965095986038395
0.2554616165032127 0.9965095986038395
0.256205613797768 0.9965095986038395
0.2564761582685154 0.9965095986038395
0.25708488332769697 0.9965095986038395
0.2575583361515049 0.9965095986038395
0.25776124450456545 0.9965095986038395
0.25789651673993913 0.9965095986038395
0.258843422387555 0.9965095986038395
0.2590463307406155 0.9965095986038395
0.260128508623605 0.9965095986038395
0.2605343253297261 0.9965095986038395
0.2606695975650998 0.9965095986038395
0.26080486980047346 0.9965095986038395
0.26094014203584714 0.9965095986038395
0.26195468380114983 0.9965095986038395
0.2620899560365235 0.9965095986038395
0.2624957727426446 0.9965095986038395
0.2626986810957051 0.9965095986038395
0.2635779506256341 0.9965095986038395
0.2646601285086236 0.9965095986038395
0.26513358133243153 0.9965095986038395
0.2660804869800473 0.9965095986038395
0.26628339533310785 0.9965095986038395
0.2664186675684816 0.9965095986038395
0.2666215759215421 0.9965095986038395
0.26750084545147107 0.9965095986038395
0.2682448427460264 0.9965095986038395
0.26831247886371323 0.9965095986038395
0.2684477510990869 0.9965095986038395
0.26932702062901587 0.9965095986038395
0.26952992898207645 0.9965095986038395
0.269732837335137 0.9965095986038395
0.2699357456881975 0.9965095986038395
0.2702062901589449 0.9965095986038395
0.2704091985120054 0.9965095986038395
0.2705444707473791 0.9965095986038395
0.27067974298275277 0.9965095986038395
0.2710855596888739 0.9965095986038395
0.27149137639499493 0.9965095986038395
0.27169428474805546 0.9965095986038395
0.27196482921880283 0.9965095986038395
0.27216773757186336 0.9965095986038395
0.27230300980723704 0.9965095986038395
0.2724382820426108 0.9965095986038395
0.2737233682786608 0.9965095986038395
0.2739939127494082 0.9965095986038395
0.2747379100439635 0.9965095986038395
0.27487318227933716 0.9965095986038395
0.2754142712208319 0.9965095986038395
0.27554954345620564 0.9965095986038395
0.27588772404463985 0.9965095986038395
0.27602299628001353 0.9965095986038395
0.27622590463307406 0.9965095986038395
0.27636117686844774 0.9965095986038395
0.27649644910382143 0.9965095986038395
0.27669935745688196 0.9965095986038395
0.2770375380453162 0.9965095986038395
0.27710517416300307 0.9965095986038395
0.27724044639837675 0.9965095986038395
0.2774433547514373 0.9965095986038395
0.2776462631044978 0.9965095986038395
0.2777815353398715 0.9965095986038395
0.2779168075752452 0.9965095986038395
0.2786608048698005 0.9965095986038395
0.2787960771051742 0.9965095986038395
0.2789989854582347 0.9965095986038395
0.2791342576936084 0.9965095986038395
0.2793371660466689 0.9965095986038395
0.27967534663510313 0.9965095986038395
0.2800135272235374 0.9965095986038395
0.28055461616503213 0.9965095986038395
0.2806898884004058 0.9965095986038395
0.28089279675346635 0.9965095986038395
0.28102806898884003 0.9965095986038395
0.2814338856949611 0.9965095986038395
0.2815691579303348 0.9965095986038395
0.28163679404802167 0.9965095986038395
0.2823131552248901 0.9965095986038395
0.28238079134257693 0.9965095986038395
0.28271897193101114 0.9965095986038395
0.2828542441663848 0.9965095986038395
0.2830571525194454 0.9965095986038395
0.2835306053432533 0.9965095986038395
0.2840040581670612 0.9965095986038395
0.28420696652012173 0.9965095986038395
0.28427460263780857 0.9965095986038395
0.284545147108556 0.9965095986038395
0.28508623605005073 0.9965095986038395
0.2852215082854244 0.9965095986038395
0.2856949611092323 0.9965095986038395
0.285830233344606 0.9965095986038395
0.28664186675684816 0.9965095986038395
0.28738586405140343 0.9965095986038395
0.2875211362867771 0.9965095986038395
0.2877240446398377 0.9965095986038395
0.2880622252282719 0.9965095986038395
0.2886709502874535 0.9965095986038395
0.28894149475820086 0.9965095986038395
0.2890767669935746 0.9965095986038395
0.2894149475820088 0.9965095986038395
0.28995603652350355 0.9965095986038395
0.2900236726411904 0.9965095986038395
0.2901589448765641 0.9965095986038395
0.2907676699357457 0.9965095986038395
0.2912411227595536 0.9965095986038395
0.2913763949949273 0.9965095986038395
0.291511667230301 0.9965095986038395
0.2918498478187352 0.9965095986038395
0.29279675346635103 0.9965095986038395
0.2930672979370984 0.9965095986038395
0.2933378424078458 0.9965095986038395
0.29347311464321946 0.9965095986038395
0.29360838687859314 0.9965095986038395
0.2938112952316537 0.9965095986038395
0.2939465674670274 0.9965095986038395
0.2951640175853906 0.9965095986038395
0.29523165370307747 0.9965095986038395
0.2955698342915117 0.9965095986038395
0.29584037876225905 0.9965095986038395
0.29597565099763273 0.9965095986038395
0.2965843760568143 0.9965095986038395
0.2969225566452486 0.9965095986038395
0.297598917822117 0.9965095986038395
0.29841055123435917 0.9965095986038395
0.29868109570510654 0.9965095986038395
0.2988163679404802 0.9965095986038395
0.2992221846466013 0.9965095986038395
0.29935745688197496 0.9965095986038395
0.2995603652350355 0.9965095986038395
0.30003381805884344 0.9965095986038395
0.3001014541765303 0.9965095986038395
0.30037199864727765 0.9965095986038395
0.3013189042948935 0.9965095986038395
0.3013189042948935 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.30273926276631724 0.9973821989528796
0.3028745350016909 0.9973821989528796
0.30294217111937777 0.9973821989528796
0.30307744335475145 0.9973821989528796
0.3033479878254988 0.9973821989528796
0.30402434900236724 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3053094352384173 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.3061887047683463 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.3073385187690227 0.9973821989528796
0.30747379100439637 0.9973821989528796
0.30896178559350695 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.3107203246533649 0.9973821989528796
0.31092323300642544 0.9973821989528796
0.3111937774771728 0.9973821989528796
0.31173486641866754 0.9973821989528796
0.3118025025363544 0.9973821989528796
0.3119377747717281 0.9973821989528796
0.31410213053770714 0.9973821989528796
0.31430503889076766 0.9973821989528796
0.31565776124450456 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3192424754819073 0.9982547993019197
0.3195806560703416 0.9982547993019197
0.31971592830571527 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.32025701724721 0.9982547993019197
0.3207304700710179 0.9982547993019197
0.32093337842407843 0.9982547993019197
0.321136286777139 0.9982547993019197
0.32133919513019954 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3219479201893811 0.9982547993019197
0.3220831924247548 0.9982547993019197
0.3224890091308759 0.9982547993019197
0.32269191748393644 0.9982547993019197
0.3228271897193101 0.9982547993019197
0.32316537030774434 0.9982547993019197
0.32336827866080486 0.9982547993019197
0.32350355089617855 0.9982547993019197
0.32363882313155223 0.9982547993019197
0.32424754819073387 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3249239093676023 0.9982547993019197
0.3276293540750761 0.9982547993019197
0.3306729793709841 0.9982547993019197
0.3308082516063578 0.9982547993019197
0.3309435238417315 0.9982547993019197
0.33256679066621575 0.9982547993019197
0.33270206290158943 0.9982547993019197
0.33304024349002365 0.9982547993019197
0.3338518769022658 0.9982547993019197
0.3341900574907 0.9982547993019197
0.3343253297260737 0.9982547993019197
0.3344606019614474 0.9982547993019197
0.3344606019614474 0.9991273996509599
0.335069327020629 0.9991273996509599
0.3354751437267501 0.9991273996509599
0.3360162326682448 0.9991273996509599
0.3362191410213054 0.9991273996509599
0.3363544132566791 0.9991273996509599
0.33763949949272914 0.9991273996509599
0.33797768008116336 0.9991273996509599
0.33858640514034494 0.9991273996509599
0.33878931349340546 0.9991273996509599
0.3510990869124112 0.9991273996509599
0.3515049036185323 0.9991273996509599
0.351640175853906 0.9991273996509599
0.35218126479540074 0.9991273996509599
0.3523165370307744 0.9991273996509599
0.3536692593845113 0.9991273996509599
0.353804531619885 0.9991273996509599
0.35441325667906665 0.9991273996509599
0.3566452485627325 0.9991273996509599
0.35691579303347987 0.9991273996509599
0.3578626986810957 0.9991273996509599
0.3579979709164694 0.9991273996509599
0.3583361515049036 0.9991273996509599
0.35853905985796414 0.9991273996509599
0.3591477849171458 0.9991273996509599
0.3595536016232668 0.9991273996509599
0.35989178221170104 0.9991273996509599
0.3601623266824484 0.9991273996509599
0.36043287115319583 0.9991273996509599
0.3607034156239432 0.9991273996509599
0.36097396009469057 0.9991273996509599
0.36110923233006426 0.9991273996509599
0.3619208657423064 0.9991273996509599
0.3620561379776801 0.9991273996509599
0.36212377409536695 0.9991273996509599
0.36293540750760905 0.9991273996509599
0.3633412242137301 0.9991273996509599
0.36361176868447753 0.9991273996509599
0.36442340209671964 0.9991273996509599
0.3650997632735881 0.9991273996509599
0.36516739939127496 0.9991273996509599
0.36530267162664865 0.9991273996509599
0.36611430503889075 0.9991273996509599
0.36611430503889075 1.0
0.36624957727426444 1.0
0.3663848495096381 1.0
0.36679066621575923 1.0
0.3669259384511329 1.0
0.36699357456881976 1.0
0.3672641190395671 1.0
0.36760229962800134 1.0
0.367737571863375 1.0
0.3699019276293541 1.0
0.3700371998647278 1.0
0.3714575583361515 1.0
0.3715928305715252 1.0
0.3717281028068989 1.0
0.3720662833953331 1.0
0.3724044639837673 1.0
0.3727426445722016 1.0
0.3728102806898884 1.0
0.3730808251606358 1.0
0.3732837335136963 1.0
0.37368955021981737 1.0
0.37396009469056474 1.0
0.374298275278999 1.0
0.3744335475143727 1.0
0.3749070003381806 1.0
0.37517754480892795 1.0
0.3753804531619885 1.0
0.37551572539736217 1.0
0.3759215421034833 1.0
0.37605681433885696 1.0
0.37740953669259386 1.0
0.37754480892796755 1.0
0.3777477172810281 1.0
0.37788298951640176 1.0
0.3791680757524518 1.0
0.3793033479878255 1.0
0.37937098410551234 1.0
0.37950625634088603 1.0
0.3801149814000676 1.0
0.3803178897531282 1.0
0.38038552587081503 1.0
0.3805207981061887 1.0
0.38085897869462293 1.0
0.3809942509299966 1.0
0.38106188704768346 1.0
0.38140006763611767 1.0
0.3818058843422388 1.0
0.38194115657761246 1.0
0.3823469732837335 1.0
0.3824822455191072 1.0
0.38275278998985457 1.0
0.38302333446060194 1.0
0.38356442340209673 1.0
0.3836996956374704 1.0
0.3838349678728441 1.0
0.38403787622590463 1.0
0.38424078457896516 1.0
0.38437605681433884 1.0
0.3855258708150152 1.0
0.3856611430503889 1.0
0.38593168752113627 1.0
0.38606695975650995 1.0
0.38755495434562054 1.0
0.3878931349340548 1.0
0.38863713222861007 1.0
0.38877240446398376 1.0
0.3891782211701048 1.0
0.3893811295231654 1.0
0.38978694622928645 1.0
0.39012512681772066 1.0
0.392154210348326 1.0
0.39235711870138656 1.0
0.39310111599594183 1.0
0.39330402434900236 1.0
0.3949272911734866 1.0
0.3950625634088603 1.0
0.395197835644234 1.0
0.3957389245857288 1.0
0.39600946905647616 1.0
0.39614474129184984 1.0
0.3975650997632736 1.0
0.39783564423402096 1.0
0.3980385525870815 1.0
0.39817382482245517 1.0
0.39837673317551575 1.0
0.4 1.0
0.4004734528238079 1.0
0.40067636117686845 1.0
0.4010821778829895 1.0
0.40142035847142377 1.0
0.40270544470747377 1.0
0.40290835306053435 1.0
0.4035847142374028 1.0
0.40371998647277646 1.0
0.40399053094352383 1.0
0.4041258031788975 1.0
0.40419343929658436 1.0
0.40432871153195804 1.0
0.4052756171795739 1.0
0.4054785255326344 1.0
0.40588434223875547 1.0
0.4060196144741292 1.0
0.40642543118025026 1.0
0.40656070341562395 1.0
0.40777815353398716 1.0
0.40791342576936085 1.0
0.40825160635779506 1.0
0.40838687859316875 1.0
0.41007778153533986 1.0
0.4102806898884004 1.0
0.41170104835982413 1.0
0.4118363205951978 1.0
0.4119715928305715 1.0
0.41210686506594524 1.0
0.41230977341900577 1.0
0.41258031788975313 1.0
0.4129861345958742 1.0
0.4131214068312479 1.0
0.4146770375380453 1.0
0.41494758200879267 1.0
0.4154210348326006 1.0
0.41562394318566115 1.0
0.415691579303348 1.0
0.4158268515387217 1.0
0.4161650321271559 1.0
0.41630030436252957 1.0
0.4169090294217112 1.0
0.4170443016570849 1.0
0.41731484612783226 1.0
0.41745011836320595 1.0
0.4177206628339533 1.0
0.417855935069327 1.0
0.42002029083530606 1.0
0.4202231991883666 1.0
0.42096719648292186 1.0
0.4217111937774772 1.0
0.42259046330740613 1.0
0.42272573554277987 1.0
0.4238755495434562 1.0
0.42401082177882987 1.0
0.4240784578965167 1.0
0.42421373013189045 1.0
0.4244842746026378 1.0
0.4246195468380115 1.0
0.42468718295569835 1.0
0.42482245519107203 1.0
0.4262428136624958 1.0
0.4264457220155563 1.0
0.427460263780859 1.0
0.42800135272235373 1.0
0.4281366249577274 1.0
0.4282718971931011 1.0
0.4284071694284748 1.0
0.4285424416638485 1.0
0.42874535001690905 1.0
0.42969225566452485 1.0
0.42982752789989853 1.0
0.4298951640175854 1.0
0.4300980723706459 1.0
0.430503889076767 1.0
0.43070679742982754 1.0
0.4308420696652012 1.0
0.4309773419005749 1.0
0.4323300642543118 1.0
0.43253297260737233 1.0
0.4334798782549882 1.0
0.43361515049036187 1.0
0.43456205613797766 1.0
0.43469732837335134 1.0
0.4365235035508962 1.0
0.4367264119039567 1.0
0.4382144064930673 1.0
0.438349678728441 1.0
0.4392965843760568 1.0
0.4394318566114305 1.0
0.4399053094352384 1.0
0.4400405816706121 1.0
0.4403787622590463 1.0
0.4406493067297937 1.0
0.44179912073047006 1.0
0.44193439296584375 1.0
0.44206966520121743 1.0
0.4422049374365911 1.0
0.44328711531958065 1.0
0.44342238755495433 1.0
0.4445722015556307 1.0
0.4448427460263781 1.0
0.44565437943862024 1.0
0.44585728779168077 1.0
0.44633074061548866 1.0
0.44660128508623603 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4471423740277308 1.0
0.4475481907338519 1.0
0.4476158268515387 1.0
0.4477510990869124 1.0
0.4489009130875888 1.0
0.44903618532296247 1.0
0.449239093676023 1.0
0.4499830909705783 1.0
0.45065945214744674 1.0
0.4520798106188705 1.0
0.4526208995603652 1.0
0.4527561717957389 1.0
0.45336489685492054 1.0
0.45417653026716265 1.0
0.4547852553263443 1.0
0.45492052756171797 1.0
0.4549881636794048 1.0
0.4551234359147785 1.0
0.455326344267839 1.0
0.4554616165032127 1.0
0.45566452485627323 1.0
0.4557997970916469 1.0
0.4560027054447075 1.0
0.4563408860331417 1.0
0.45640852215082856 1.0
0.4572877916807575 1.0
0.45755833615150493 1.0
0.45857287791680756 1.0
0.4596550557997971 1.0
0.45992560027054447 1.0
0.4635103145079472 1.0
0.46364558674332096 1.0
0.4637132228610078 1.0
0.4638484950963815 1.0
0.464051403449442 1.0
0.4641866756848157 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46560703415623944 1.0
0.4657423063916131 1.0
0.4664863036861684 1.0
0.466689212039229 1.0
0.46729793709841055 1.0
0.4675684815691579 1.0
0.4677037538045316 1.0
0.46790666215759213 1.0
0.4705444707473791 1.0
0.4707473791004396 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.47169428474805547 1.0
0.47182955698342915 1.0
0.4723706459249239 1.0
0.47304700710179237 1.0
0.474061548867095 1.0
0.4743997294555293 1.0
0.47548190733851875 1.0
0.47561717957389243 1.0
0.4762935407507609 1.0
0.4764288129861346 1.0
0.4777815353398715 1.0
0.4781197159283057 1.0
0.4785931687521136 1.0
0.4787284409874873 1.0
0.47886371322286103 1.0
0.4793371660466689 1.0
0.47974298275279 1.0
0.47987825498816367 1.0
0.48136624957727425 1.0
0.4815691579303348 1.0
0.4818397024010822 1.0
0.4821102468718296 1.0
0.4829218802840717 1.0
0.4831247886371322 1.0
0.4841393304024349 1.0
0.4842746026378086 1.0
0.4848156915793033 1.0
0.48495096381467706 1.0
0.48542441663848496 1.0
0.4856949611092323 1.0
0.48589786946229285 1.0
0.48725059181602975 1.0
0.48738586405140344 1.0
0.4874535001690903 1.0
0.48758877240446397 1.0
0.4876564085221508 1.0
0.4877916807575245 1.0
0.4881974974636456 1.0
0.48860331416976666 1.0
0.4886709502874535 1.0
0.488873858640514 1.0
0.48894149475820087 1.0
0.48907676699357455 1.0
0.48975312817044303 1.0
0.48995603652350356 1.0
0.49009130875887724 1.0
0.4928643895840379 1.0
0.4933378424078458 1.0
0.49347311464321947 1.0
0.4938112952316537 1.0
0.4939465674670274 1.0
0.49428474805546163 1.0
0.49448765640852216 1.0
0.49509638146770374 1.0
0.49529928982076427 1.0
0.49584037876225906 1.0
0.49597565099763274 1.0
0.49631383158606696 1.0
0.49644910382144064 1.0
0.4978694622928644 1.0
0.4983429151166723 1.0
0.4986134595874197 1.0
0.4987487318227934 1.0
0.4989516401758539 1.0
0.49935745688197497 1.0
0.4995603652350355 1.0
0.4998985458234697 1.0
0.5000338180588434 1.0
0.5003719986472777 1.0
0.5007778153533987 1.0
0.5009130875887724 1.0
0.501115995941833 1.0
0.5013865404125804 1.0
0.5017923571187014 1.0
0.5019276293540751 1.0
0.5021305377071356 1.0
0.5072708826513358 1.0
0.5090294217111938 1.0
0.5091646939465675 1.0
0.5117348664186676 1.0
0.5120730470071018 1.0
0.5123435914778491 1.0
0.5124788637132228 1.0
0.5126141359485965 1.0
0.5128846804193439 1.0
0.5130875887724045 1.0
0.5133581332431518 1.0
0.5137639499492729 1.0
0.5148461278322625 1.0
0.5151843084206966 1.0
0.5153195806560703 1.0
0.5155224890091309 1.0
0.516807575245181 1.0
0.5270882651335813 1.0
0.5271559012512682 1.0
0.5274264457220156 1.0
0.527629354075076 1.0
0.5278322624281366 1.0
0.528982076428813 1.0
0.5291173486641867 1.0
0.5291849847818735 1.0
0.5293202570172472 1.0
0.5296584376056814 1.0
0.5297937098410551 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5308758877240446 1.0
0.5311464321947921 1.0
0.5329726073723369 1.0
0.5332431518430842 1.0
0.5334460601961447 1.0
0.5335813324315184 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.535069327020629 1.0
0.5352722353736895 1.0
0.5354075076090632 1.0
0.5375718633750423 1.0
0.5377071356104159 1.0
0.5387893134934055 1.0
0.5390598579641529 1.0
0.5396009469056476 1.0
0.5398038552587081 1.0
0.5400067636117687 1.0
0.5401420358471424 1.0
0.5409536692593845 1.0
0.5410889414947582 1.0
0.5416300304362529 1.0
0.5417653026716267 1.0
0.5426445722015556 1.0
0.542915116672303 1.0
0.5430503889076767 1.0
0.5431180250253635 1.0
0.5432532972607372 1.0
0.5440649306729793 1.0
0.5443354751437267 1.0
0.5446060196144741 1.0
0.5447412918498478 1.0
0.5448765640852216 1.0
0.545079472438282 1.0
0.5456205613797768 1.0
0.5458234697328374 1.0
0.5458911058505241 1.0
0.5460263780858978 1.0
0.5460940142035847 1.0
0.5462969225566453 1.0
0.5470409198512005 1.0
0.5474467365573216 1.0
0.5477849171457558 1.0
0.5492052756171796 1.0
0.5499492729117349 1.0
0.5500845451471086 1.0
0.5521812647954008 1.0
0.5523841731484613 1.0
0.5533987149137639 1.0
0.5535339871491376 1.0
0.5538721677375719 1.0
0.5541427122083192 1.0
0.5556307067974299 1.0
0.555968887385864 1.0
0.5561717957389246 1.0
0.5563747040919851 1.0
0.5569157930334799 1.0
0.5571863375042273 1.0
0.5577950625634088 1.0
0.5582685153872168 1.0
0.5584037876225905 1.0
0.5588096043287115 1.0
0.5589448765640852 1.0
0.5591477849171458 1.0
0.5592830571525195 1.0
0.5596888738586405 1.0
0.5599594183293879 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5613797768008116 1.0
0.5615150490361853 1.0
0.5617179573892459 1.0
0.5619208657423064 1.0
0.5632735880960433 1.0
0.5636117686844775 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5649644910382144 1.0
0.5650997632735881 1.0
0.5652350355089618 1.0
0.5654379438620223 1.0
0.5657084883327697 1.0
0.5661819411565776 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.566858302333446 1.0
0.5671288468041934 1.0
0.567331755157254 1.0
0.5674670273926277 1.0
0.5675346635103146 1.0
0.5676699357456882 1.0
0.5684815691579304 1.0
0.5687521136286777 1.0
0.5688873858640514 1.0
0.5692932025701725 1.0
0.5694284748055461 1.0
0.5696313831586067 1.0
0.5703077443354752 1.0
0.5705782888062225 1.0
0.5706459249239094 1.0
0.5709841055123436 1.0
0.5711870138654042 1.0
0.5713222861007778 1.0
0.5713899222184646 1.0
0.5719986472776463 1.0
0.5722015556307068 1.0
0.5724721001014542 1.0
0.5728102806898884 1.0
0.573013189042949 1.0
0.5730808251606357 1.0
0.5732837335136963 1.0
0.57341900574907 1.0
0.5736895502198174 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5744335475143727 1.0
0.5747040919851201 1.0
0.5750422725735542 1.0
0.575177544808928 1.0
0.5752451809266148 1.0
0.5770037199864728 1.0
0.5775448089279676 1.0
0.5780858978694623 1.0
0.5783564423402097 1.0
0.5785593506932702 1.0
0.5788298951640176 1.0
0.579100439634765 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5805207981061887 1.0
0.5806560703415624 1.0
0.5808589786946229 1.0
0.5809942509299966 1.0
0.5820087926952993 1.0
0.5821440649306729 1.0
0.5823469732837335 1.0
0.5824822455191072 1.0
0.5839702401082177 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853905985796415 1.0
0.5862698681095705 1.0
0.5876902265809942 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5881636794048022 1.0
0.5882989516401759 1.0
0.5884342238755496 1.0
0.5885018599932363 1.0
0.5887047683462969 1.0
0.5888400405816706 1.0
0.5889753128170443 1.0
0.5890429489347312 1.0
0.5892458572877917 1.0
0.5902603990530944 1.0
0.5905309435238417 1.0
0.5907338518769023 1.0
0.5909367602299628 1.0
0.591274940818397 1.0
0.5914102130537707 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5920865742306392 1.0
0.5926952992898208 1.0
0.5928305715251945 1.0
0.5939803855258708 1.0
0.5941156577612445 1.0
0.5962123774095367 1.0
0.5963476496449104 1.0
0.5964829218802841 1.0
0.5970916469394657 1.0
0.5980385525870815 1.0
0.5983767331755158 1.0
0.5985796415285762 1.0
0.5987825498816368 1.0
0.5993236388231316 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.6000676361176869 1.0
0.6014203584714237 1.0
0.6016909029421711 1.0
0.601758539059858 1.0
0.6018938112952317 1.0
0.6022319918836658 1.0
0.6025701724721001 1.0
0.6039905309435238 1.0
0.6042610754142712 1.0
0.6043963476496449 1.0
0.6046668921203923 1.0
0.604802164355766 1.0
0.6068312478863713 1.0
0.6071017923571187 1.0
0.6071694284748056 1.0
0.6073047007101793 1.0
0.6075752451809266 1.0
0.6077105174163003 1.0
0.607845789651674 1.0
0.6079810618870477 1.0
0.6081839702401082 1.0
0.6083192424754819 1.0
0.6083868785931688 1.0
0.6085221508285424 1.0
0.6089956036523504 1.0
0.6092661481230978 1.0
0.6099425092999662 1.0
0.6101454176530268 1.0
0.6104835982414609 1.0
0.6110246871829557 1.0
0.6111599594183293 1.0
0.6114305038890767 1.0
0.6117010483598242 1.0
0.6118363205951979 1.0
0.6119039567128847 1.0
0.6120392289482584 1.0
0.6124450456543794 1.0
0.6125803178897531 1.0
0.6133919513019953 1.0
0.6138654041258031 1.0
0.6142035847142374 1.0
0.6149475820087927 1.0
0.6154210348326006 1.0
0.6155563070679743 1.0
0.6169090294217112 1.0
0.6172472100101454 1.0
0.6175177544808927 1.0
0.6176530267162665 1.0
0.6181264795400744 1.0
0.6184646601285086 1.0
0.6188028407169428 1.0
0.6189381129523165 1.0
0.6194792018938113 1.0
0.6198173824822455 1.0
0.6199526547176192 1.0
0.6204261075414271 1.0
0.6216435576597903 1.0
0.621778829895164 1.0
0.622658099425093 1.0
0.6228610077781536 1.0
0.6229962800135272 1.0
0.6238079134257694 1.0
0.623943185661143 1.0
0.6248900913087588 1.0
0.6250253635441325 1.0
0.6251606357795062 1.0
0.6255664524856274 1.0
0.625701724721001 1.0
0.6259722691917484 1.0
0.6271897193101116 1.0
0.6279337166046669 1.0
0.629218802840717 1.0
0.6294893473114643 1.0
0.629624619546838 1.0
0.6302333446060197 1.0
0.6306391613121407 1.0
0.6307067974298275 1.0
0.638349678728441 1.0
0.6385525870815015 1.0
0.638755495434562 1.0
0.6388231315522489 1.0
0.6390260399053095 1.0
0.6392965843760569 1.0
0.6420020290835307 1.0
0.642272573554278 1.0
0.6432194792018938 1.0
0.6434900236726412 1.0
0.6440987487318228 1.0
0.6443692932025702 1.0
0.6445722015556307 1.0
0.6447074737910043 1.0
0.644842746026378 1.0
0.6449780182617518 1.0
0.6455867433209334 1.0
0.645722015556307 1.0
0.6460601961447413 1.0
0.6463307406154887 1.0
0.6477510990869124 1.0
0.6486303686168414 1.0
0.6489009130875888 1.0
0.6497801826175178 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6503889076766993 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6512005410889415 1.0
0.6516739939127494 1.0
0.6518092661481231 1.0
0.6520121745011837 1.0
0.6520798106188704 1.0
0.6522150828542441 1.0
0.6528914440311127 1.0
0.6530267162664863 1.0
0.6658775786269868 1.0
0.6659452147446736 1.0
0.6663510314507948 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6674332093337842 1.0
0.6676361176868447 1.0
0.6682448427460264 1.0
0.6689212039228948 1.0
0.6690564761582685 1.0
0.6691241122759554 1.0
0.6694622928643896 1.0
0.6700033818058844 1.0
0.670138654041258 1.0
0.6703415623943185 1.0
0.6705444707473791 1.0
0.6708826513358134 1.0
0.6710855596888738 1.0
0.6711531958065607 1.0
0.6724382820426108 1.0
0.6729793709841055 1.0
0.6731146432194792 1.0
0.6733175515725397 1.0
0.6738586405140345 1.0
0.6739939127494082 1.0
0.6747379100439634 1.0
0.6750084545147108 1.0
0.6750760906323977 1.0
0.6752789989854583 1.0
0.675820087926953 1.0
0.6759553601623267 1.0
0.6762259046330741 1.0
0.6763611768684478 1.0
0.6775786269868109 1.0
0.6777138992221846 1.0
0.6777815353398715 1.0
0.677984443692932 1.0
0.6782549881636794 1.0
0.6783902603990531 1.0
0.6785931687521136 1.0
0.6787960771051742 1.0
0.6789313493405479 1.0
0.6792018938112953 1.0
0.6793371660466689 1.0
0.6804193439296584 1.0
0.6808927967534664 1.0
0.68102806898884 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6818397024010822 1.0
0.6821102468718295 1.0
0.6822455191072032 1.0
0.6835306053432533 1.0
0.6846804193439296 1.0
0.6850862360500507 1.0
0.686303686168414 1.0
0.6865065945214744 1.0
0.6874535001690903 1.0
0.6877916807575245 1.0
0.6881298613459588 1.0
0.6882651335813325 1.0
0.6885356780520798 1.0
0.6888062225228272 1.0
0.6890767669935746 1.0
0.6896178559350693 1.0
0.6898884004058167 1.0
0.6900913087588773 1.0
0.6902265809942509 1.0
0.690632397700372 1.0
0.6908353060534326 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6913087588772404 1.0
0.6927291173486642 1.0
0.6928643895840378 1.0
0.6931349340547852 1.0
0.6936083868785932 1.0
0.6940142035847142 1.0
0.6943523841731485 1.0
0.6950287453500169 1.0
0.695434562056138 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.6961785593506933 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6997632735880961 1.0
0.6999661819411566 1.0
0.7001690902942171 1.0
0.7005072708826513 1.0
0.7018599932363883 1.0
0.7019952654717619 1.0
0.7027392627663173 1.0
0.7029421711193777 1.0
0.703280351707812 1.0
0.7040243490023672 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.705444707473791 1.0
0.7055799797091646 1.0
0.7061887047683463 1.0
0.7065268853567805 1.0
0.7068650659452147 1.0
0.7070003381805884 1.0
0.7074737910043963 1.0
0.7076766993574569 1.0
0.7086236050050727 1.0
0.7087588772404464 1.0
0.7092323300642543 1.0
0.709367602299628 1.0
0.7100439634764965 1.0
0.7103145079472438 1.0
0.7106526885356781 1.0
0.7112614135948596 1.0
0.7117348664186676 1.0
0.7122083192424755 1.0
0.7130875887724044 1.0
0.7134257693608387 1.0
0.7138315860669597 1.0
0.7145079472438282 1.0
0.715049036185323 1.0
0.7151843084206967 1.0
0.7152519445383835 1.0
0.7154548528914441 1.0
0.7166046668921204 1.0
0.7191072032465337 1.0
0.7193101115995942 1.0
0.7194453838349679 1.0
0.719851200541089 1.0
0.7200541088941494 1.0
0.7205275617179574 1.0
0.7207304700710179 1.0
0.7217450118363206 1.0
0.7218802840716942 1.0
0.7224890091308759 1.0
0.7226242813662496 1.0
0.7230977341900575 1.0
0.723300642543118 1.0
0.7234359147784917 1.0
0.7235711870138654 1.0
0.7239093676022996 1.0
0.7297937098410551 1.0
0.7299289820764289 1.0
0.7300642543118026 1.0
0.7308082516063578 1.0
0.7310111599594183 1.0
0.7318227933716605 1.0
0.732025701724721 1.0
0.7322962461954684 1.0
0.7324991545485289 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7333784240784579 1.0
0.7337842407845789 1.0
0.7340547852553263 1.0
0.7341224213730132 1.0
0.7342576936083869 1.0
0.7344606019614475 1.0
0.7347987825498816 1.0
0.7376394994927291 1.0
0.7379776800811634 1.0
0.7387893134934055 1.0
0.7395333107879608 1.0
0.7399391274940819 1.0
0.7405478525532635 1.0
0.7413594859655056 1.0
0.7414947582008793 1.0
0.7416976665539398 1.0
0.7419682110246871 1.0
0.7421034832600609 1.0
0.7422387554954346 1.0
0.7423063916131214 1.0
0.7424416638484951 1.0
0.7428474805546161 1.0
0.7429827527899898 1.0
0.7435238417314846 1.0
0.7436591139668584 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7446060196144741 1.0
0.7448089279675346 1.0
0.7448765640852215 1.0
0.7452823807913426 1.0
0.7462292864389584 1.0
0.74683801149814 1.0
0.748190733851877 1.0
0.7483260060872506 1.0
0.748596550557998 1.0
0.7490700033818058 1.0
0.7492052756171795 1.0
0.7500169090294218 1.0
0.7501521812647954 1.0
0.7506256340886033 1.0
0.7508961785593506 1.0
0.7518430842069665 1.0
0.7519783564423402 1.0
0.752045992560027 1.0
0.7521812647954007 1.0
0.7522489009130876 1.0
0.7527899898545823 1.0
0.7531958065607034 1.0
0.7533310787960771 1.0
0.7540750760906324 1.0
0.7542103483260061 1.0
0.7548190733851877 1.0
0.7549543456205614 1.0
0.7551572539736219 1.0
0.7552925262089956 1.0
0.7557659790328035 1.0
0.7559012512681772 1.0
0.7579303347987826 1.0
0.758133243151843 1.0
0.7587419682110247 1.0
0.7588772404463984 1.0
0.7592830571525194 1.0
0.75948596550558 1.0
0.7596212377409537 1.0
0.7599594183293878 1.0
0.7618532296246195 1.0
0.7619885018599932 1.0
0.7621237740953669 1.0
0.7623266824484275 1.0
0.7630030436252959 1.0
0.7631383158606696 1.0
0.7636794048021643 1.0
0.763814677037538 1.0
0.7644234020967197 1.0
0.7647615826851538 1.0
0.7660466689212039 1.0
0.7661819411565776 1.0
0.7663172133919514 1.0
0.7665201217450118 1.0
0.7669935745688198 1.0
0.7674670273926276 1.0
0.7681433885694962 1.0
0.7682786608048698 1.0
0.7693608386878593 1.0
0.769496110923233 1.0
0.7701048359824146 1.0
0.770375380453162 1.0
0.7705782888062225 1.0
0.7707135610415962 1.0
0.7713222861007778 1.0
0.7715928305715252 1.0
0.7726073723368279 1.0
0.7733513696313832 1.0
0.7737571863375042 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7748393642204937 1.0
0.7749746364558674 1.0
0.7762597226919175 1.0
0.7775448089279675 1.0
0.7783564423402096 1.0
0.7793033479878255 1.0
0.7794386202231992 1.0
0.7795738924585729 1.0
0.7797768008116334 1.0
0.7800473452823808 1.0
0.7801826175177545 1.0
0.7802502536354413 1.0
0.780385525870815 1.0
0.7814677037538045 1.0
0.782144064930673 1.0
0.7822793371660467 1.0
0.7824146094014204 1.0
0.7826175177544809 1.0
0.7828880622252282 1.0
0.7843760568143389 1.0
0.7845113290497125 1.0
0.7846466012850862 1.0
0.7847818735204599 1.0
0.7857964152857626 1.0
0.78606695975651 1.0
0.787825498816368 1.0
0.7881636794048021 1.0
0.7885694961109232 1.0
0.7887047683462969 1.0
0.7899898545823469 1.0
0.7901251268177206 1.0
0.790869124112276 1.0
0.7910043963476496 1.0
0.7914102130537707 1.0
0.791748393642205 1.0
0.7924923909367603 1.0
0.792627663172134 1.0
0.7928982076428813 1.0
0.793033479878255 1.0
0.7933716604666892 1.0
0.7937774771728103 1.0
0.7949272911734866 1.0
0.7951978356442341 1.0
0.7956712884680419 1.0
0.7958065607034156 1.0
0.7963476496449103 1.0
0.7968211024687183 1.0
0.7972945552925262 1.0
0.7974298275278999 1.0
0.7981738248224551 1.0
0.7985796415285763 1.0
0.7989178221170105 1.0
0.7990530943523841 1.0
0.7992560027054447 1.0
0.7994589110585052 1.0
0.7998647277646264 1.0
0.8000676361176868 1.0
0.8013527223537369 1.0
0.8014879945891106 1.0
0.8022996280013527 1.0
0.8029083530605343 1.0
0.803043625295908 1.0
0.8033818058843423 1.0
0.8037199864727764 1.0
0.8037876225904633 1.0
0.8042610754142713 1.0
0.8047345282380791 1.0
0.8048698004734528 1.0
0.8056137977680081 1.0
0.8058843422387555 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8081163341224213 1.0
0.8083192424754819 1.0
0.8084545147108556 1.0
0.8085897869462293 1.0
0.8088603314169767 1.0
0.8089956036523503 1.0
0.8096719648292188 1.0
0.8099425092999661 1.0
0.8106188704768347 1.0
0.8110246871829557 1.0
0.8115657761244505 1.0
0.8118363205951978 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8132566790666216 1.0
0.8134595874196822 1.0
0.8135948596550558 1.0
0.8138654041258032 1.0
0.8147446736557321 1.0
0.816570848833277 1.0
0.8229962800135272 1.0
0.8230639161312141 1.0
0.8231991883665878 1.0
0.823943185661143 1.0
0.8242813662495773 1.0
0.8254311802502536 1.0
0.8255664524856273 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.8261075414271221 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8267839026039905 1.0
0.8269868109570511 1.0
0.8271220831924248 1.0
0.8273926276631721 1.0
0.8280689888400405 1.0
0.8286777138992222 1.0
0.8288129861345959 1.0
0.8311802502536354 1.0
0.8313155224890091 1.0
0.8318566114305039 1.0
0.8319918836658776 1.0
0.8320595197835644 1.0
0.8323300642543118 1.0
0.832668244842746 1.0
0.8330064254311802 1.0
0.8334798782549881 1.0
0.8337504227257355 1.0
0.8339533310787961 1.0
0.8346296922556645 1.0
0.8351031450794725 1.0
0.8354413256679066 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.8365235035508962 1.0
0.8366587757862699 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8376056814338857 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8382820426107541 1.0
0.8393642204937437 1.0
0.8397024010821779 1.0
0.8398376733175515 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8405816706121069 1.0
0.8407169428474806 1.0
0.841393304024349 1.0
0.8415962123774096 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432194792018938 1.0
0.8433547514372675 1.0
0.8450456543794386 1.0
0.8451809266148123 1.0
0.8452485627324992 1.0
0.8456543794386202 1.0
0.8459249239093676 1.0
0.8460601961447413 1.0
0.846195468380115 1.0
0.8463307406154886 1.0
0.8464660128508623 1.0
0.847954007439973 1.0
0.849239093676023 1.0
0.8493743659113967 1.0
0.8508623605005072 1.0
0.8509976327358809 1.0
0.8510652688535678 1.0
0.8512005410889415 1.0
0.8518092661481231 1.0
0.8519445383834968 1.0
0.8524179912073047 1.0
0.8525532634426783 1.0
0.8528914440311126 1.0
0.8532972607372337 1.0
0.8535001690902942 1.0
0.8551234359147785 1.0
0.8553939803855258 1.0
0.8555292526208995 1.0
0.8557321609739601 1.0
0.8560027054447075 1.0
0.8561379776800812 1.0
0.8562732499154548 1.0
0.8564761582685154 1.0
0.857084883327697 1.0
0.8572877916807575 1.0
0.857964152857626 1.0
0.8584376056814339 1.0
0.8585052417991207 1.0
0.8586405140344944 1.0
0.8587081501521813 1.0
0.858843422387555 1.0
0.8608048698004734 1.0
0.8610754142712208 1.0
0.8612106865065945 1.0
0.8629015894487656 1.0
0.865336489685492 1.0
0.8655393980385526 1.0
0.8675684815691579 1.0
0.8679066621575922 1.0
0.8680419343929658 1.0
0.8681772066283395 1.0
0.8683124788637132 1.0
0.8685153872167738 1.0
0.8687182955698343 1.0
0.868853567805208 1.0
0.869732837335137 1.0
0.8698681095705106 1.0
0.8710855596888739 1.0
0.8712208319242476 1.0
0.8723030098072371 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8731146432194792 1.0
0.8735204599256002 1.0
0.8737233682786608 1.0
0.8742644572201556 1.0
0.8743997294555292 1.0
0.8750760906323977 1.0
0.8752113628677713 1.0
0.8760906323977004 1.0
0.876225904633074 1.0
0.8765640852215083 1.0
0.8767669935745688 1.0
0.8768346296922557 1.0
0.8770375380453161 1.0
0.8777138992221847 1.0
0.8780520798106188 1.0
0.8781873520459925 1.0
0.8785255326344268 1.0
0.8786608048698005 1.0
0.8787284409874874 1.0
0.8793371660466689 1.0
0.8804193439296585 1.0
0.8805546161650322 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.8815691579303347 1.0
0.8817720662833953 1.0
0.8833953331078797 1.0
0.8835306053432533 1.0
0.883665877578627 1.0
0.8841393304024349 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8849509638146771 1.0
0.8852891444031112 1.0
0.8860331416976666 1.0
0.886709502874535 1.0
0.8892796753466351 1.0
0.8894149475820088 1.0
0.889753128170443 1.0
0.8899560365235035 1.0
0.8903618532296246 1.0
0.8923233006425432 1.0
0.8924585728779169 1.0
0.8925938451132905 1.0
0.8927291173486642 1.0
0.8929320257017247 1.0
0.8933378424078458 1.0
0.8934731146432194 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8942847480554617 1.0
0.8946905647615827 1.0
0.8948258369969564 1.0
0.8949611092323301 1.0
0.8957051065268854 1.0
0.8958403787622591 1.0
0.8964491038214406 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8971254649983091 1.0
0.8973283733513696 1.0
0.8978694622928644 1.0
0.898004734528238 1.0
0.8982752789989854 1.0
0.8984105512343592 1.0
0.8992898207642881 1.0
0.8994250929996618 1.0
0.8994927291173487 1.0
0.9001690902942171 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9020629015894488 1.0
0.9021981738248225 1.0
0.9027392627663172 1.0
0.9028745350016909 1.0
0.903280351707812 1.0
0.9034156239431856 1.0
0.904159621237741 1.0
0.9042948934731146 1.0
0.9052417991207304 1.0
0.9176192086574231 1.0
0.9195130199526547 1.0
0.9196482921880285 1.0
0.9199864727764626 1.0
0.9201217450118363 1.0
0.9205275617179574 1.0
0.9207981061887047 1.0
0.9219479201893811 1.0
0.9220831924247548 1.0
0.9221508285424417 1.0
0.9223537368955022 1.0
0.922894825836997 1.0
0.9231653703077444 1.0
0.9251268177206629 1.0
0.9253297260737233 1.0
0.925464998309097 1.0
0.9256679066621576 1.0
0.9264119039567129 1.0
0.9270882651335813 1.0
0.9273588096043287 1.0
0.9274940818397024 1.0
0.927696990192763 1.0
0.9293202570172472 1.0
0.9295908014879946 1.0
0.9338518769022658 1.0
0.9352045992560027 1.0
0.9353398714913764 1.0
0.9391274940818397 1.0
0.939465674670274 1.0
0.9406831247886371 1.0
0.9408183970240108 1.0
0.9408860331416977 1.0
0.9410889414947582 1.0
0.9419005749070003 1.0
0.9423740277308083 1.0
0.9426445722015556 1.0
0.9427122083192425 1.0
0.9428474805546162 1.0
0.9435238417314846 1.0
0.9436591139668583 1.0
0.9437267500845451 1.0
0.9438620223199189 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.94426783902604 1.0
0.9458234697328374 1.0
0.9460263780858978 1.0
0.9462292864389584 1.0
0.9470409198512005 1.0
0.9471761920865742 1.0
0.9474467365573216 1.0
0.9476496449103822 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.94812309773419 1.0
0.9482583699695637 1.0
0.9506256340886033 1.0
0.950760906323977 1.0
0.9513696313831586 1.0
0.9515049036185323 1.0
0.951640175853906 1.0
0.9520459925600271 1.0
0.952925262089956 1.0
0.9530605343253298 1.0
0.9533310787960771 1.0
0.9537368955021982 1.0
0.9540750760906324 1.0
0.9543456205613797 1.0
0.9547514372675009 1.0
0.9549543456205614 1.0
0.9553601623266824 1.0
0.9554954345620561 1.0
0.956442340209672 1.0
0.9565776124450457 1.0
0.9567128846804194 1.0
0.9569834291511667 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579979709164694 1.0
0.9582685153872168 1.0
0.958606695975651 1.0
0.9587419682110246 1.0
0.9589448765640852 1.0
0.9591477849171458 1.0
0.9596212377409536 1.0
0.959891782211701 1.0
0.9605681433885696 1.0
0.9607034156239432 1.0
0.9630706797429828 1.0
0.9632059519783565 1.0
0.9633412242137301 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9650997632735882 1.0
0.9658437605681434 1.0
0.9661819411565776 1.0
0.9665877578626987 1.0
0.9675346635103145 1.0
0.9684815691579304 1.0
0.9686168413933041 1.0
0.9705782888062225 1.0
0.970781197159283 1.0
0.971254649983091 1.0
0.9715251944538383 1.0
0.9722015556307068 1.0
0.9723368278660804 1.0
0.972539736219141 1.0
0.9732160973960094 1.0
0.9735542779844437 1.0
0.9737571863375042 1.0
0.9740277308082516 1.0
0.9742306391613121 1.0
0.974298275278999 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9748393642204938 1.0
0.9751099086912411 1.0
0.9755157253973622 1.0
0.9757186337504227 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9761244504565438 1.0
0.9762597226919175 1.0
0.9763949949272912 1.0
0.9765979032803517 1.0
0.9767331755157254 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9771389922218464 1.0
0.9772742644572202 1.0
0.9780182617517754 1.0
0.9786269868109571 1.0
0.9787622590463307 1.0
0.9799120730470071 1.0
0.9800473452823808 1.0
0.9803178897531282 1.0
0.9804531619885019 1.0
0.9805884342238755 1.0
0.9808589786946229 1.0
0.9809266148123098 1.0
0.9811971592830572 1.0
0.982144064930673 1.0
0.9822793371660467 1.0
0.9832262428136624 1.0
0.9833615150490362 1.0
0.9840378762259047 1.0
0.9841731484612783 1.0
0.9842407845789651 1.0
0.9843760568143388 1.0
0.988231315522489 1.0
0.9883665877578627 1.0
0.9884342238755496 1.0
0.98863713222861 1.0
0.9887724044639837 1.0
0.9889076766993574 1.0
0.9891782211701048 1.0
0.9893134934054785 1.0
0.9905309435238417 1.0
0.9906662157592154 1.0
0.9912073047007102 1.0
0.9914102130537708 1.0
0.9915454852891444 1.0
0.9917483936422049 1.0
0.9918836658775786 1.0
0.9923571187013865 1.0
0.9924923909367602 1.0
0.9937098410551234 1.0
0.9939803855258709 1.0
0.9950625634088603 1.0
0.9954683801149814 1.0
0.9958741968211025 1.0
0.9960094690564761 1.0
0.9963476496449104 1.0
0.9965505579979709 1.0
1.0 1.0


==> rocs/reports-manifest_arb-cg_clean_b_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6537030774433548 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/reports-manifest_arb-cg_clean_cg_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/reports-manifest_arb-cg_clean_p_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.004363001745200698
0.0 0.006980802792321117
0.0 0.008726003490401396
0.0 0.02356020942408377
0.0 0.027050610820244327
0.0 0.03228621291448516
0.0 0.034031413612565446
0.0 0.037521815008726006
0.0 0.04886561954624782
0.0 0.05235602094240838
0.0 0.053228621291448515
0.0 0.0549738219895288
0.0 0.06282722513089005
0.0 0.06806282722513089
0.0 0.06980802792321117
0.0 0.07591623036649214
0.0 0.07853403141361257
0.0 0.08027923211169284
0.0 0.08464223385689354
0.0 0.08638743455497382
0.0 0.08900523560209424
0.0 0.09075043630017451
0.0 0.09860383944153578
0.0 0.10034904013961606
0.0 0.10471204188481675
0.0 0.10645724258289703
0.0 0.10732984293193717
0.0 0.1099476439790576
0.0 0.11169284467713787
0.0 0.11343804537521815
0.0 0.11867364746945899
0.0 0.12216404886561955
0.0 0.13089005235602094
0.0 0.13263525305410123
0.0 0.13612565445026178
0.0 0.13787085514834205
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.1518324607329843
0.0 0.15357766143106458
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16230366492146597
0.0 0.16404886561954624
0.0 0.1649214659685864
0.0 0.16753926701570682
0.0 0.16928446771378708
0.0 0.1719022687609075
0.0 0.17452006980802792
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.19109947643979058
0.0 0.19546247818499127
0.0 0.2024432809773124
0.0 0.20593368237347295
0.0 0.21378708551483422
0.0 0.2198952879581152
0.0 0.22251308900523561
0.0 0.2268760907504363
0.0 0.2286212914485166
0.0 0.23036649214659685
0.0 0.23647469458987783
0.0 0.23821989528795812
0.0 0.2425828970331588
0.0 0.24607329842931938
0.0 0.24956369982547993
0.0 0.25654450261780104
0.0 0.2582897033158813
0.0 0.27486910994764396
0.0 0.2766143106457243
0.0 0.2792321116928447
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.2870855148342059
0.0 0.28883071553228623
0.0 0.30977312390924955
0.0 0.31151832460732987
0.0 0.31675392670157065
0.0 0.31762652705061084
0.0 0.3507853403141361
0.0 0.3647469458987784
0.0 0.3717277486910995
0.0 0.3726003490401396
0.0 0.37521815008726006
0.0 0.3760907504363002
0.0 0.37783595113438045
0.0 0.38481675392670156
0.0 0.3900523560209424
0.0 0.39267015706806285
0.0 0.4048865619546248
0.0 0.40575916230366493
0.0 0.40924956369982546
0.0 0.41273996509598604
0.0 0.43717277486910994
0.0 0.4406631762652705
0.0 0.4424083769633508
0.0 0.44502617801047123
0.0 0.44851657940663175
0.0 0.4493891797556719
0.0 0.4537521815008726
0.0 0.45549738219895286
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.456369982547993
6.763611768684478e-05 0.46335078534031415
6.763611768684478e-05 0.47294938917975565
6.763611768684478e-05 0.4755671902268761
6.763611768684478e-05 0.49214659685863876
6.763611768684478e-05 0.493891797556719
6.763611768684478e-05 0.49825479930191974
6.763611768684478e-05 0.49912739965095987
6.763611768684478e-05 0.5139616055846422
6.763611768684478e-05 0.5191972076788831
6.763611768684478e-05 0.5209424083769634
6.763611768684478e-05 0.5235602094240838
6.763611768684478e-05 0.5331588132635253
6.763611768684478e-05 0.5349040139616056
0.00020290835306053433 0.5349040139616056
0.00020290835306053433 0.5366492146596858
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5471204188481675
0.0002705444707473791 0.5471204188481675
0.0002705444707473791 0.5497382198952879
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5575916230366492
0.0002705444707473791 0.5593368237347295
0.0002705444707473791 0.5645724258289704
0.0002705444707473791 0.5663176265270506
0.0002705444707473791 0.5671902268760908
0.0002705444707473791 0.5698080279232112
0.0002705444707473791 0.5732984293193717
0.0002705444707473791 0.5951134380453752
0.0002705444707473791 0.5959860383944153
0.0002705444707473791 0.5977312390924956
0.0002705444707473791 0.6012216404886562
0.0002705444707473791 0.6029668411867365
0.0002705444707473791 0.6108202443280978
0.0002705444707473791 0.6116928446771379
0.0002705444707473791 0.6151832460732984
0.0002705444707473791 0.6160558464223386
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6204188481675392
0.0002705444707473791 0.6221640488656196
0.0002705444707473791 0.6291448516579407
0.0002705444707473791 0.6300174520069808
0.0002705444707473791 0.6422338568935427
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6465968586387435
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.650087260034904
0.0002705444707473791 0.6561954624781849
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6657940663176265
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6762652705061082
0.0002705444707473791 0.6780104712041884
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6893542757417103
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6945898778359512
0.0002705444707473791 0.7024432809773123
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7068062827225131
0.0002705444707473791 0.7085514834205934
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.7137870855148342
0.0002705444707473791 0.7155322862129145
0.0002705444707473791 0.7190226876090751
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7242582897033158
0.0002705444707473791 0.7277486910994765
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7321116928446771
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7364746945898778
0.0002705444707473791 0.7399650959860384
0.0002705444707473791 0.7643979057591623
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7879581151832461
0.0002705444707473791 0.7897033158813264
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.794066317626527
0.0002705444707473791 0.7984293193717278
0.0002705444707473791 0.800174520069808
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8071553228621291
0.0002705444707473791 0.8097731239092496
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8158813263525305
0.0002705444707473791 0.8176265270506108
0.0002705444707473791 0.8184991273996509
0.0002705444707473791 0.8202443280977313
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8254799301919721
0.0002705444707473791 0.8272251308900523
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.8333333333333334
0.0002705444707473791 0.8385689354275742
0.0002705444707473791 0.8403141361256544
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8472949389179756
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8525305410122164
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.8595113438045375
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8787085514834206
0.00033818058843422386 0.8787085514834206
0.00033818058843422386 0.8917975567190227
0.00033818058843422386 0.893542757417103
0.00033818058843422386 0.8944153577661431
0.00033818058843422386 0.8970331588132635
0.00033818058843422386 0.8987783595113438
0.00033818058843422386 0.900523560209424
0.00033818058843422386 0.9040139616055847
0.00033818058843422386 0.9057591623036649
0.00033818058843422386 0.9066317626527051
0.00033818058843422386 0.9083769633507853
0.00033818058843422386 0.9092495636998255
0.00033818058843422386 0.9109947643979057
0.00040581670612106866 0.9109947643979057
0.00040581670612106866 0.9136125654450262
0.0005410889414947582 0.9136125654450262
0.0005410889414947582 0.9153577661431065
0.0005410889414947582 0.9162303664921466
0.0005410889414947582 0.9179755671902269
0.0005410889414947582 0.918848167539267
0.0005410889414947582 0.9223385689354275
0.0005410889414947582 0.9293193717277487
0.0006763611768684477 0.9293193717277487
0.0006763611768684477 0.931064572425829
0.0006763611768684477 0.9328097731239092
0.0007439972945552925 0.9328097731239092
0.0007439972945552925 0.9345549738219895
0.0008116334122421373 0.9345549738219895
0.0008116334122421373 0.9363001745200699
0.0008792695299289821 0.9363001745200699
0.0008792695299289821 0.9380453752181501
0.0009469056476158268 0.9380453752181501
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9450261780104712
0.0011498140006763612 0.9450261780104712
0.0011498140006763612 0.9458987783595113
0.0012850862360500508 0.9458987783595113
0.0012850862360500508 0.9493891797556719
0.0015556307067974297 0.9493891797556719
0.0015556307067974297 0.9502617801047121
0.0016909029421711193 0.9502617801047121
0.0016909029421711193 0.956369982547993
0.001826175177544809 0.956369982547993
0.001826175177544809 0.9581151832460733
0.0018938112952316536 0.9581151832460733
0.0018938112952316536 0.9589877835951134
0.0023672641190395673 0.9589877835951134
0.0023672641190395673 0.9607329842931938
0.0025025363544132566 0.9607329842931938
0.0025025363544132566 0.962478184991274
0.003314169766655394 0.962478184991274
0.003314169766655394 0.9642233856893543
0.0034494420020290835 0.9642233856893543
0.0034494420020290835 0.9650959860383944
0.003584714237402773 0.9650959860383944
0.003584714237402773 0.9659685863874345
0.003652350355089618 0.9659685863874345
0.003652350355089618 0.9668411867364747
0.004193439296584376 0.9668411867364747
0.004193439296584376 0.9677137870855148
0.00439634764964491 0.9677137870855148
0.004463983767331755 0.9677137870855148
0.004463983767331755 0.9685863874345549
0.005005072708826513 0.9685863874345549
0.005005072708826513 0.9694589877835951
0.005207981061887048 0.9694589877835951
0.005343253297260737 0.9694589877835951
0.0056814338856949614 0.9694589877835951
0.0056814338856949614 0.9703315881326352
0.0057490700033818055 0.9703315881326352
0.0057490700033818055 0.9712041884816754
0.00608725059181603 0.9712041884816754
0.00608725059181603 0.974694589877836
0.006222522827189719 0.974694589877836
0.006222522827189719 0.9755671902268761
0.006290158944876564 0.9755671902268761
0.006290158944876564 0.9764397905759162
0.0064930672979370985 0.9764397905759162
0.0064930672979370985 0.9773123909249564
0.007101792357118702 0.9773123909249564
0.007237064592492391 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.007710517416300304 0.9773123909249564
0.007710517416300304 0.9781849912739965
0.008386878593168752 0.9781849912739965
0.008522150828542442 0.9781849912739965
0.00892796753466351 0.9781849912739965
0.00919851200541089 0.9781849912739965
0.009401420358471423 0.9781849912739965
0.009671964829218803 0.9781849912739965
0.009739600946905647 0.9781849912739965
0.009874873182279337 0.9781849912739965
0.010010145417653027 0.9781849912739965
0.010280689888400406 0.9781849912739965
0.01034832600608725 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011498140006763611 0.9781849912739965
0.0116334122421373 0.9781849912739965
0.0135948596550558 0.9781849912739965
0.013662495772742644 0.9781849912739965
0.013797768008116334 0.9781849912739965
0.014541765302671627 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014812309773419005 0.9781849912739965
0.014879945891105851 0.9781849912739965
0.01501521812647954 0.9781849912739965
0.015218126479540075 0.9781849912739965
0.015488670950287454 0.9781849912739965
0.015488670950287454 0.9790575916230366
0.016097396009469057 0.9790575916230366
0.016097396009469057 0.9799301919720768
0.016773757186337505 0.9799301919720768
0.016773757186337505 0.9808027923211169
0.017314846127832264 0.9808027923211169
0.017450118363205952 0.9808027923211169
0.01758539059857964 0.9808027923211169
0.01758539059857964 0.981675392670157
0.017923571187013865 0.981675392670157
0.017923571187013865 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018532296246195467 0.9834205933682374
0.018599932363882313 0.9834205933682374
0.025160635779506255 0.9834205933682374
0.0252282718971931 0.9834205933682374
0.02536354413256679 0.9834205933682374
0.027257355427798443 0.9834205933682374
0.027392627663172135 0.9834205933682374
0.027933716604666894 0.9834205933682374
0.028068988840040582 0.9834205933682374
0.028271897193101116 0.9834205933682374
0.02847480554616165 0.9834205933682374
0.02861007778153534 0.9834205933682374
0.02888062225228272 0.9834205933682374
0.029218802840716943 0.9834205933682374
0.029218802840716943 0.9851657940663177
0.02962461954683801 0.9851657940663177
0.02989516401758539 0.9851657940663177
0.030098072370645924 0.9851657940663177
0.030300980723706458 0.9851657940663177
0.030842069665201217 0.9851657940663177
0.030842069665201217 0.9860383944153578
0.03138315860669597 0.9860383944153578
0.03158606695975651 0.9860383944153578
0.032127155901251266 0.9860383944153578
0.032127155901251266 0.9869109947643979
0.03226242813662496 0.9869109947643979
0.03260060872505918 0.9869109947643979
0.032803517078119716 0.9869109947643979
0.032803517078119716 0.987783595113438
0.033344606019614476 0.987783595113438
0.03354751437267501 0.987783595113438
0.03422387554954345 0.987783595113438
0.034359147784917145 0.987783595113438
0.03462969225566453 0.987783595113438
0.03476496449103821 0.987783595113438
0.03523841731484613 0.987783595113438
0.035576597903280355 0.987783595113438
0.03645586743320933 0.987783595113438
0.0368616841393304 0.987783595113438
0.043354751437267504 0.987783595113438
0.043354751437267504 0.9886561954624782
0.043963476496449105 0.9886561954624782
0.04409874873182279 0.9886561954624782
0.04463983767331755 0.9886561954624782
0.04463983767331755 0.9895287958115183
0.04477510990869124 0.9895287958115183
0.044978018261751775 0.9895287958115183
0.045586743320933376 0.9895287958115183
0.04572201555630707 0.9895287958115183
0.046668921203922895 0.9895287958115183
0.04700710179235712 0.9895287958115183
0.04775109908691241 0.9895287958115183
0.04795400743997295 0.9895287958115183
0.04869800473452824 0.9895287958115183
0.048968549205275616 0.9895287958115183
0.04917145755833615 0.9895287958115183
0.04930672979370984 0.9895287958115183
0.0504565437943862 0.9895287958115183
0.050659452147446736 0.9895287958115183
0.05072708826513358 0.9895287958115183
0.05086236050050727 0.9895287958115183
0.051673993912749405 0.9895287958115183
0.052350355089617856 0.9895287958115183
0.05309435238417315 0.9895287958115183
0.05377071356104159 0.9895287958115183
0.054041258031788976 0.9895287958115183
0.05492052756171796 0.9895287958115183
0.05519107203246534 0.9895287958115183
0.05532634426783903 0.9895287958115183
0.05552925262089956 0.9895287958115183
0.055732160973960096 0.9895287958115183
0.05593506932702063 0.9895287958115183
0.056273249915454855 0.9895287958115183
0.05640852215082854 0.9895287958115183
0.05722015556307068 0.9895287958115183
0.05735542779844437 0.9895287958115183
0.05918160297598918 0.9895287958115183
0.05972269191748394 0.9895287958115183
0.06053432532972607 0.9895287958115183
0.060669597565099764 0.9895287958115183
0.0608725059181603 0.9895287958115183
0.061684139330402434 0.9895287958115183
0.06175177544808928 0.9895287958115183
0.06188704768346297 0.9895287958115183
0.06242813662495773 0.9895287958115183
0.06351031450794724 0.9895287958115183
0.06371322286100778 0.9895287958115183
0.06411903956712885 0.9895287958115183
0.07007101792357119 0.9895287958115183
0.07074737910043963 0.9895287958115183
0.07088265133581333 0.9895287958115183
0.07115319580656071 0.9895287958115183
0.0712884680419344 0.9895287958115183
0.07142374027730808 0.9895287958115183
0.07155901251268178 0.9895287958115183
0.07210010145417653 0.9895287958115183
0.0725059181602976 0.9895287958115183
0.0731146432194792 0.9895287958115183
0.07338518769022657 0.9895287958115183
0.07358809604328712 0.9895287958115183
0.07399391274940818 0.9895287958115183
0.07433209333784241 0.9895287958115183
0.07494081839702402 0.9895287958115183
0.07514372675008454 0.9895287958115183
0.07541427122083193 0.9895287958115183
0.07554954345620561 0.9895287958115183
0.07622590463307406 0.9895287958115183
0.07636117686844775 0.9895287958115183
0.07656408522150829 0.9895287958115183
0.07710517416300304 0.9895287958115183
0.07737571863375042 0.9895287958115183
0.07757862698681095 0.9895287958115183
0.0776462631044978 0.9895287958115183
0.07778153533987149 0.9895287958115183
0.0789989854582347 0.9895287958115183
0.0789989854582347 0.9912739965095986
0.07913425769360839 0.9912739965095986
0.0794724382820426 0.9912739965095986
0.07954007439972946 0.9912739965095986
0.07967534663510314 0.9912739965095986
0.08001352722353737 0.9912739965095986
0.08048698004734528 0.9912739965095986
0.08102806898884005 0.9912739965095986
0.08116334122421373 0.9912739965095986
0.08251606357795063 0.9912739965095986
0.08251606357795063 0.9921465968586387
0.08298951640175854 0.9921465968586387
0.08312478863713223 0.9921465968586387
0.08346296922556645 0.9921465968586387
0.08373351369631384 0.9921465968586387
0.08434223875549543 0.9921465968586387
0.08461278322624281 0.9921465968586387
0.08468041934392966 0.9921465968586387
0.0848833276969902 0.9921465968586387
0.08528914440311126 0.9921465968586387
0.08562732499154549 0.9921465968586387
0.08589786946229286 0.9921465968586387
0.0861007778153534 0.9921465968586387
0.08704768346296922 0.9921465968586387
0.08718295569834292 0.9921465968586387
0.08738586405140344 0.9921465968586387
0.08758877240446399 0.9921465968586387
0.0880622252282719 0.9921465968586387
0.08826513358133244 0.9921465968586387
0.0886709502874535 0.9921465968586387
0.08887385864051403 0.9921465968586387
0.08948258369969564 0.9921465968586387
0.09015894487656409 0.9921465968586387
0.090632397700372 0.9921465968586387
0.09076766993574568 0.9921465968586387
0.09083530605343253 0.9921465968586387
0.09110585052417991 0.9921465968586387
0.09144403111261414 0.9921465968586387
0.09239093676022997 0.9921465968586387
0.0930672979370984 0.9921465968586387
0.09313493405478526 0.9921465968586387
0.09333784240784579 0.9921465968586387
0.09367602299628001 0.9921465968586387
0.09408183970240108 0.9921465968586387
0.09442002029083531 0.9921465968586387
0.09455529252620899 0.9921465968586387
0.09462292864389583 0.9921465968586387
0.09482583699695638 0.9921465968586387
0.0950287453500169 0.9921465968586387
0.0951640175853906 0.9921465968586387
0.09536692593845113 0.9921465968586387
0.09550219817382483 0.9921465968586387
0.09671964829218803 0.9921465968586387
0.09685492052756171 0.9921465968586387
0.09719310111599594 0.9921465968586387
0.097598917822117 0.9921465968586387
0.09800473452823807 0.9921465968586387
0.09949272911734866 0.9921465968586387
0.10077781535339872 0.9921465968586387
0.10125126817720663 0.9921465968586387
0.10206290158944877 0.9921465968586387
0.10219817382482245 0.9921465968586387
0.10233344606019615 0.9921465968586387
0.1028745350016909 0.9921465968586387
0.10334798782549881 0.9921465968586387
0.10368616841393304 0.9921465968586387
0.10382144064930673 0.9921465968586387
0.10402434900236726 0.9921465968586387
0.10639161312140683 0.9921465968586387
0.10733851876902266 0.9921465968586387
0.10754142712208319 0.9921465968586387
0.10787960771051741 0.9921465968586387
0.1086236050050727 0.9921465968586387
0.11031450794724383 0.9921465968586387
0.11051741630030436 0.9921465968586387
0.11078796077105174 0.9921465968586387
0.11112614135948597 0.9921465968586387
0.11119377747717281 0.9921465968586387
0.1113290497125465 0.9921465968586387
0.11241122759553601 0.9921465968586387
0.11241122759553601 0.9930191972076788
0.11274940818397024 0.9930191972076788
0.11288468041934394 0.9930191972076788
0.11308758877240446 0.9930191972076788
0.11376394994927291 0.9930191972076788
0.11410213053770714 0.9930191972076788
0.11667230300980724 0.9930191972076788
0.11687521136286777 0.9930191972076788
0.11734866418667568 0.9930191972076788
0.11748393642204938 0.9930191972076788
0.11849847818735204 0.9930191972076788
0.11863375042272574 0.9930191972076788
0.11903956712884681 0.9930191972076788
0.12018938112952317 0.9930191972076788
0.1203922894825837 0.9930191972076788
0.1205275617179574 0.9930191972076788
0.12106865065945215 0.9930191972076788
0.12127155901251269 0.9930191972076788
0.12181264795400744 0.9930191972076788
0.12201555630706798 0.9930191972076788
0.1223537368955022 0.9930191972076788
0.12242137301318905 0.9930191972076788
0.12255664524856273 0.9930191972076788
0.12336827866080487 0.9930191972076788
0.12350355089617857 0.9930191972076788
0.12370645924923909 0.9930191972076788
0.12384173148461278 0.9930191972076788
0.1249239093676023 0.9930191972076788
0.12532972607372336 0.9930191972076788
0.1253973621914102 0.9930191972076788
0.1255326344267839 0.9930191972076788
0.12668244842746026 0.9930191972076788
0.12681772066283395 0.9930191972076788
0.12695299289820763 0.9930191972076788
0.12742644572201556 0.9930191972076788
0.12756171795738924 0.9930191972076788
0.12769699019276293 0.9930191972076788
0.1288468041934393 0.9930191972076788
0.12925262089956036 0.9930191972076788
0.1293202570172472 0.9930191972076788
0.12952316537030775 0.9930191972076788
0.12986134595874196 0.9930191972076788
0.12999661819411565 0.9930191972076788
0.1309435238417315 0.9930191972076788
0.13114643219479202 0.9930191972076788
0.1327696990192763 0.9930191972076788
0.14602637808589786 0.9930191972076788
0.1711193777477173 0.9930191972076788
0.17510990869124113 0.9930191972076788
0.17592154210348326 0.9930191972076788
0.17632735880960432 0.9930191972076788
0.17646263104497803 0.9930191972076788
0.1774771728102807 0.9930191972076788
0.17862698681095704 0.9930191972076788
0.17896516739939128 0.9930191972076788
0.17910043963476496 0.9930191972076788
0.17970916469394657 0.9930191972076788
0.17984443692932026 0.9930191972076788
0.18011498140006763 0.9930191972076788
0.18072370645924923 0.9930191972076788
0.18079134257693608 0.9930191972076788
0.18092661481230976 0.9930191972076788
0.18133243151843084 0.9930191972076788
0.18153533987149137 0.9930191972076788
0.1816029759891782 0.9930191972076788
0.18248224551910722 0.9930191972076788
0.18329387893134935 0.9930191972076788
0.18349678728440988 0.9930191972076788
0.18356442340209672 0.9930191972076788
0.1838349678728441 0.9930191972076788
0.18397024010821778 0.9930191972076788
0.18667568481569158 0.9930191972076788
0.19113966858302334 0.9930191972076788
0.19127494081839702 0.9930191972076788
0.19249239093676024 0.9930191972076788
0.19262766317213392 0.9930191972076788
0.1927629354075076 0.9930191972076788
0.1928982076428813 0.9930191972076788
0.1931687521136287 0.9930191972076788
0.19391274940818398 0.9930191972076788
0.19404802164355767 0.9930191972076788
0.1949949272911735 0.9930191972076788
0.195197835644234 0.9930191972076788
0.19553601623266825 0.9930191972076788
0.19567128846804194 0.9930191972076788
0.19573892458572878 0.9930191972076788
0.19587419682110246 0.9930191972076788
0.19648292188028407 0.9930191972076788
0.19661819411565776 0.9930191972076788
0.19722691917483937 0.9930191972076788
0.19736219141021305 0.9930191972076788
0.19797091646939466 0.9930191972076788
0.19817382482245519 0.9930191972076788
0.199120730470071 0.9930191972076788
0.19925600270544472 0.9930191972076788
0.1993912749408184 0.9930191972076788
0.19959418329387893 0.9930191972076788
0.1998647277646263 0.9930191972076788
0.2 0.9930191972076788
0.20020290835306054 0.9930191972076788
0.20033818058843422 0.9930191972076788
0.200879269529929 0.9930191972076788
0.20101454176530267 0.9930191972076788
0.20142035847142373 0.9930191972076788
0.20142035847142373 0.993891797556719
0.20155563070679744 0.993891797556719
0.2018261751775448 0.993891797556719
0.20236726411903957 0.993891797556719
0.20250253635441326 0.993891797556719
0.2031788975312817 0.993891797556719
0.20486980047345282 0.993891797556719
0.2051403449442002 0.993891797556719
0.20791342576936084 0.993891797556719
0.20811633412242136 0.993891797556719
0.20838687859316876 0.993891797556719
0.20872505918160297 0.993891797556719
0.20913087588772405 0.993891797556719
0.20926614812309774 0.993891797556719
0.20946905647615827 0.993891797556719
0.2095366925938451 0.993891797556719
0.2096719648292188 0.993891797556719
0.2102806898884004 0.993891797556719
0.2104159621237741 0.993891797556719
0.21190395671288467 0.993891797556719
0.21210686506594523 0.993891797556719
0.21258031788975312 0.993891797556719
0.21258031788975312 0.9956369982547993
0.21285086236050052 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.2140683124788637 0.9956369982547993
0.2142035847142374 0.9956369982547993
0.21487994589110584 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21623266824484275 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.21650321271559012 0.9956369982547993
0.2167737571863375 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21704430165708488 0.9956369982547993
0.2175177544808928 0.9956369982547993
0.21778829895164017 0.9956369982547993
0.21887047683462968 0.9956369982547993
0.21907338518769023 0.9956369982547993
0.21968211024687184 0.9956369982547993
0.21988501859993237 0.9956369982547993
0.22035847142374027 0.9956369982547993
0.22096719648292187 0.9956369982547993
0.22117010483598243 0.9956369982547993
0.22157592154210348 0.9956369982547993
0.22171119377747717 0.9956369982547993
0.22184646601285085 0.9956369982547993
0.22198173824822456 0.9956369982547993
0.22211701048359825 0.9956369982547993
0.22225228271897193 0.9956369982547993
0.22238755495434562 0.9956369982547993
0.22259046330740614 0.9956369982547993
0.22319918836658775 0.9956369982547993
0.22333446060196144 0.9956369982547993
0.22414609401420357 0.9956369982547993
0.2252282718971931 0.9956369982547993
0.22543118025025363 0.9956369982547993
0.225701724721001 0.9956369982547993
0.2259722691917484 0.9956369982547993
0.2263104497801826 0.9956369982547993
0.2264457220155563 0.9956369982547993
0.2271897193101116 0.9956369982547993
0.22746026378085898 0.9956369982547993
0.22759553601623267 0.9956369982547993
0.2277984443692932 0.9956369982547993
0.22786608048698004 0.9956369982547993
0.2280689888400406 0.9956369982547993
0.22820426107541428 0.9956369982547993
0.22833953331078796 0.9956369982547993
0.22935407507609062 0.9956369982547993
0.2294893473114643 0.9956369982547993
0.22969225566452486 0.9956369982547993
0.2298951640175854 0.9956369982547993
0.23016570848833276 0.9956369982547993
0.23043625295908016 0.9956369982547993
0.23077443354751437 0.9956369982547993
0.23090970578288805 0.9956369982547993
0.23104497801826177 0.9956369982547993
0.23118025025363545 0.9956369982547993
0.23226242813662495 0.9956369982547993
0.23253297260737232 0.9956369982547993
0.23300642543118025 0.9956369982547993
0.23320933378424077 0.9956369982547993
0.23347987825498817 0.9956369982547993
0.23361515049036186 0.9956369982547993
0.2336827866080487 0.9956369982547993
0.23381805884342238 0.9956369982547993
0.23395333107879607 0.9956369982547993
0.23462969225566452 0.9956369982547993
0.23490023672641192 0.9956369982547993
0.2350355089617856 0.9956369982547993
0.23510314507947244 0.9956369982547993
0.2353736895502198 0.9956369982547993
0.2356442340209672 0.9956369982547993
0.23584714237402774 0.9956369982547993
0.23618532296246195 0.9956369982547993
0.23618532296246195 0.9965095986038395
0.2362529590801488 0.9965095986038395
0.2363882313155225 0.9965095986038395
0.23719986472776464 0.9965095986038395
0.23733513696313832 0.9965095986038395
0.23807913425769361 0.9965095986038395
0.2382144064930673 0.9965095986038395
0.23862022319918838 0.9965095986038395
0.23875549543456207 0.9965095986038395
0.23909367602299628 0.9965095986038395
0.23922894825836996 0.9965095986038395
0.23943185661143052 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.23977003719986473 0.9965095986038395
0.23997294555292525 0.9965095986038395
0.24051403449442002 0.9965095986038395
0.24328711531958067 0.9965095986038395
0.24551910720324654 0.9965095986038395
0.2455867433209334 0.9965095986038395
0.24572201555630707 0.9965095986038395
0.24707473791004397 0.9965095986038395
0.24721001014541766 0.9965095986038395
0.24748055461616503 0.9965095986038395
0.2476158268515387 0.9965095986038395
0.24842746026378085 0.9965095986038395
0.2491038214406493 0.9965095986038395
0.2493743659113967 0.9965095986038395
0.24950963814677038 0.9965095986038395
0.2497125464998309 0.9965095986038395
0.250118363205952 0.9965095986038395
0.25099763273588094 0.9965095986038395
0.2510652688535678 0.9965095986038395
0.2512005410889415 0.9965095986038395
0.2513358133243152 0.9965095986038395
0.2514710855596889 0.9965095986038395
0.25187690226580994 0.9965095986038395
0.25201217450118363 0.9965095986038395
0.252282718971931 0.9965095986038395
0.2524179912073047 0.9965095986038395
0.25289144403111263 0.9965095986038395
0.25316198850186 0.9965095986038395
0.2532972607372337 0.9965095986038395
0.2535001690902942 0.9965095986038395
0.25444707473791006 0.9965095986038395
0.2551910720324653 0.9965095986038395
0.2554616165032127 0.9965095986038395
0.2556645248562732 0.9965095986038395
0.2563408860331417 0.9965095986038395
0.2564761582685154 0.9965095986038395
0.2572201555630707 0.9965095986038395
0.2581670612106865 0.9965095986038395
0.25897869462292866 0.9965095986038395
0.25911396685830235 0.9965095986038395
0.2593845113290497 0.9965095986038395
0.25958741968211024 0.9965095986038395
0.2597226919174839 0.9965095986038395
0.25992560027054445 0.9965095986038395
0.2601961447412918 0.9965095986038395
0.26046668921203925 0.9965095986038395
0.26127832262428136 0.9965095986038395
0.26398376733175516 0.9965095986038395
0.26411903956712884 0.9965095986038395
0.26560703415623943 0.9965095986038395
0.2657423063916131 0.9965095986038395
0.2658775786269868 0.9965095986038395
0.2660128508623605 0.9965095986038395
0.2660804869800473 0.9965095986038395
0.2667568481569158 0.9965095986038395
0.2668921203922895 0.9965095986038395
0.2672303009807237 0.9965095986038395
0.26750084545147107 0.9965095986038395
0.26763611768684475 0.9965095986038395
0.2677037538045316 0.9965095986038395
0.2681095705106527 0.9965095986038395
0.2682448427460264 0.9965095986038395
0.2690564761582685 0.9965095986038395
0.26932702062901587 0.9965095986038395
0.26939465674670277 0.9965095986038395
0.26952992898207645 0.9965095986038395
0.2698004734528238 0.9965095986038395
0.27000338180588435 0.9965095986038395
0.2700710179235712 0.9965095986038395
0.27034156239431856 0.9965095986038395
0.27067974298275277 0.9965095986038395
0.27081501521812645 0.9965095986038395
0.27101792357118704 0.9965095986038395
0.2722353736895502 0.9965095986038395
0.272776462631045 0.9965095986038395
0.2729117348664187 0.9965095986038395
0.27304700710179236 0.9965095986038395
0.27331755157253973 0.9965095986038395
0.2734528238079134 0.9965095986038395
0.2735880960432871 0.9965095986038395
0.2743320933378424 0.9965095986038395
0.27453500169090295 0.9965095986038395
0.2748055461616503 0.9965095986038395
0.274940818397024 0.9965095986038395
0.2751437267500845 0.9965095986038395
0.2752789989854582 0.9965095986038395
0.27575245180926616 0.9965095986038395
0.2759553601623267 0.9965095986038395
0.2766317213391951 0.9965095986038395
0.2769022658099425 0.9965095986038395
0.2770375380453162 0.9965095986038395
0.2776462631044978 0.9965095986038395
0.2783226242813662 0.9965095986038395
0.2785255326344268 0.9965095986038395
0.2786608048698005 0.9965095986038395
0.27893134934054786 0.9965095986038395
0.2792695299289821 0.9965095986038395
0.2793371660466689 0.9965095986038395
0.27954007439972944 0.9965095986038395
0.28008116334122424 0.9965095986038395
0.2801487994589111 0.9965095986038395
0.28028407169428476 0.9965095986038395
0.2803517078119716 0.9965095986038395
0.2804869800473453 0.9965095986038395
0.28102806898884003 0.9965095986038395
0.2811633412242137 0.9965095986038395
0.2819749746364559 0.9965095986038395
0.2821778829895164 0.9965095986038395
0.28346296922556646 0.9965095986038395
0.28359824146094015 0.9965095986038395
0.2838687859316875 0.9965095986038395
0.2840040581670612 0.9965095986038395
0.2848833276969902 0.9965095986038395
0.2851538721677376 0.9965095986038395
0.2856273249915455 0.9965095986038395
0.285830233344606 0.9965095986038395
0.2859655055799797 0.9965095986038395
0.2862360500507271 0.9965095986038395
0.2865065945214745 0.9965095986038395
0.2869800473452824 0.9965095986038395
0.28711531958065606 0.9965095986038395
0.28725059181602974 0.9965095986038395
0.28765640852215085 0.9965095986038395
0.2881974974636456 0.9965095986038395
0.28873858640514033 0.9965095986038395
0.2890767669935746 0.9965095986038395
0.2892120392289483 0.9965095986038395
0.2894149475820088 0.9965095986038395
0.2900236726411904 0.9965095986038395
0.2902265809942509 0.9965095986038395
0.2904971254649983 0.9965095986038395
0.290632397700372 0.9965095986038395
0.2907676699357457 0.9965095986038395
0.29097057828880624 0.9965095986038395
0.2912411227595536 0.9965095986038395
0.2912411227595536 0.9973821989528796
0.2921203922894826 0.9973821989528796
0.2922556645248563 0.9973821989528796
0.2924585728779168 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.29266148123097735 0.9973821989528796
0.2928643895840379 0.9973821989528796
0.2938112952316537 0.9973821989528796
0.2939465674670274 0.9973821989528796
0.2944200202908353 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29523165370307747 0.9973821989528796
0.29550219817382484 0.9973821989528796
0.29631383158606694 0.9973821989528796
0.29651673993912747 0.9973821989528796
0.29665201217450116 0.9973821989528796
0.2972607372336828 0.9973821989528796
0.2973960094690565 0.9973821989528796
0.2979370984105512 0.9973821989528796
0.29868109570510654 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29901927629354075 0.9973821989528796
0.2992221846466013 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.30125126817720665 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.30158944876564087 0.9973821989528796
0.3017923571187014 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.30206290158944876 0.9973821989528796
0.30321271559012514 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3036185322962462 0.9973821989528796
0.3038214406493067 0.9973821989528796
0.30402434900236724 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.3044978018261752 0.9973821989528796
0.30476834629692257 0.9973821989528796
0.30571525194453836 0.9973821989528796
0.30591816029759894 0.9973821989528796
0.3061887047683463 0.9973821989528796
0.30632397700372 0.9973821989528796
0.3064592492390937 0.9973821989528796
0.3066621575921542 0.9973821989528796
0.3067974298275279 0.9973821989528796
0.3069327020629016 0.9973821989528796
0.3072708826513358 0.9973821989528796
0.3074061548867095 0.9973821989528796
0.30855596888738585 0.9973821989528796
0.30869124112275953 0.9973821989528796
0.3097057828880622 0.9973821989528796
0.3098410551234359 0.9973821989528796
0.31065268853567807 0.9973821989528796
0.31078796077105175 0.9973821989528796
0.3113290497125465 0.9973821989528796
0.31159959418329386 0.9973821989528796
0.31200541088941497 0.9973821989528796
0.31227595536016234 0.9973821989528796
0.3131552248900913 0.9973821989528796
0.3135610415962124 0.9973821989528796
0.3140344944200203 0.9973821989528796
0.314169766655394 0.9973821989528796
0.31444031112614135 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.3161988501859993 0.9973821989528796
0.3166046668921204 0.9973821989528796
0.31680757524518094 0.9973821989528796
0.3170781197159283 0.9973821989528796
0.317213391951302 0.9973821989528796
0.3174163003043625 0.9973821989528796
0.3175515725397362 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.31816029759891784 0.9973821989528796
0.31863375042272574 0.9973821989528796
0.31883665877578626 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.3190395671288468 0.9973821989528796
0.31931011159959416 0.9973821989528796
0.3194453838349679 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31985120054108895 0.9973821989528796
0.3199188366587758 0.9973821989528796
0.3200541088941495 0.9973821989528796
0.32167737571863375 0.9973821989528796
0.3239093676022996 0.9973821989528796
0.32404463983767334 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.32553263442678393 0.9973821989528796
0.325938451132905 0.9973821989528796
0.32607372336827867 0.9973821989528796
0.32634426783902604 0.9973821989528796
0.32668244842746025 0.9973821989528796
0.3270206290158945 0.9973821989528796
0.3271559012512682 0.9973821989528796
0.3272911734866419 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32789989854582346 0.9973821989528796
0.3282380791342577 0.9973821989528796
0.3284409874873182 0.9973821989528796
0.3286438958403788 0.9973821989528796
0.32877916807575247 0.9973821989528796
0.328982076428813 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33087588772404464 0.9973821989528796
0.33107879607710516 0.9973821989528796
0.33155224890091306 0.9973821989528796
0.3316875211362868 0.9973821989528796
0.3318227933716605 0.9973821989528796
0.3323638823131552 0.9973821989528796
0.3326344267839026 0.9973821989528796
0.3343253297260737 0.9973821989528796
0.3345958741968211 0.9973821989528796
0.33513696313831587 0.9973821989528796
0.33527223537368955 0.9973821989528796
0.3355427798444369 0.9973821989528796
0.3358133243151843 0.9973821989528796
0.33628677713899224 0.9973821989528796
0.3365573216097396 0.9973821989528796
0.3375042272573554 0.9973821989528796
0.3375042272573554 0.9982547993019197
0.33845113290497125 0.9982547993019197
0.33878931349340546 0.9982547993019197
0.3393980385525871 0.9982547993019197
0.33966858302333447 0.9982547993019197
0.3397362191410213 0.9982547993019197
0.339871491376395 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34095366925938453 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3425769360838688 0.9982547993019197
0.3427122083192425 0.9982547993019197
0.342915116672303 0.9982547993019197
0.3430503889076767 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3436591139668583 0.9982547993019197
0.343794386202232 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.3447412918498478 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.3458911058505242 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.34629692255664524 0.9982547993019197
0.34798782549881635 0.9982547993019197
0.34812309773419003 0.9982547993019197
0.3481907338518769 0.9982547993019197
0.3483260060872506 0.9982547993019197
0.34886709502874536 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.35001690902942173 0.9982547993019197
0.3501521812647954 0.9982547993019197
0.35055799797091647 0.9982547993019197
0.350760906323977 0.9982547993019197
0.35265471761920864 0.9982547993019197
0.3527899898545823 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3669259384511329 0.9982547993019197
0.36881974974636456 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.3693608386878593 0.9982547993019197
0.36969901927629356 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3707135610415962 0.9982547993019197
0.371254649983091 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.3717281028068989 0.9982547993019197
0.37186337504227257 0.9982547993019197
0.3722015556307068 0.9982547993019197
0.3724044639837673 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37558336151504906 0.9982547993019197
0.3759891782211701 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3768008116334122 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.37754480892796755 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.37849171457558334 0.9982547993019197
0.3786946229286439 0.9982547993019197
0.3788298951640176 0.9982547993019197
0.3789651673993913 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.3796415285762597 0.9982547993019197
0.3801149814000676 0.9982547993019197
0.3805207981061887 0.9982547993019197
0.38072370645924924 0.9982547993019197
0.38119715928305714 0.9982547993019197
0.381264795400744 0.9982547993019197
0.3814677037538045 0.9982547993019197
0.3829556983429151 0.9982547993019197
0.3830909705782888 0.9982547993019197
0.3839702401082178 0.9982547993019197
0.3846466012850862 0.9982547993019197
0.3865404125803179 0.9982547993019197
0.3866756848156916 0.9982547993019197
0.3870138654041258 0.9982547993019197
0.3871491376394995 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38735204599256 0.9982547993019197
0.38829895164017586 0.9982547993019197
0.38911058505241797 0.9982547993019197
0.38944876564085223 0.9982547993019197
0.38965167399391276 0.9982547993019197
0.390395671288468 0.9982547993019197
0.39073385187690224 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.3925600270544471 0.9982547993019197
0.39283057152519446 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.393912749408184 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39431856611430505 0.9982547993019197
0.39465674670273926 0.9982547993019197
0.3950625634088603 0.9982547993019197
0.39533310787960774 0.9982547993019197
0.39614474129184984 0.9982547993019197
0.39628001352722353 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.3977680081163341 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.3986472776462631 0.9982547993019197
0.3990530943523842 0.9982547993019197
0.39945891105850523 0.9982547993019197
0.3995941832938789 0.9982547993019197
0.40033818058843423 0.9982547993019197
0.40054108894149476 0.9982547993019197
0.4012174501183632 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40155563070679745 0.9982547993019197
0.40202908353060535 0.9982547993019197
0.4022996280013527 0.9982547993019197
0.4034494420020291 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40459925600270547 0.9982547993019197
0.4049374365911397 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.4054108894149476 0.9982547993019197
0.40554616165032126 0.9982547993019197
0.4062901589448766 0.9982547993019197
0.40642543118025026 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4066283395333108 0.9982547993019197
0.4071017923571187 0.9982547993019197
0.40743997294555295 0.9982547993019197
0.4075076090632398 0.9982547993019197
0.4079810618870477 0.9982547993019197
0.40858978694622927 0.9982547993019197
0.4095366925938451 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.4103483260060872 0.9982547993019197
0.41048359824146097 0.9982547993019197
0.41156577612445044 0.9982547993019197
0.4118363205951978 0.9982547993019197
0.4123774095366926 0.9982547993019197
0.4125126817720663 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4133243151843084 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41440649306729793 0.9982547993019197
0.4146770375380453 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.4158268515387217 0.9982547993019197
0.41663848495096384 0.9982547993019197
0.4167737571863375 0.9982547993019197
0.4175177544808928 0.9982547993019197
0.4177206628339533 0.9982547993019197
0.417855935069327 0.9982547993019197
0.4180588434223876 0.9982547993019197
0.41832938789313495 0.9982547993019197
0.41914102130537706 0.9982547993019197
0.41927629354075074 0.9982547993019197
0.42015556307067975 0.9982547993019197
0.42029083530605343 0.9982547993019197
0.4203584714237403 0.9982547993019197
0.4208319242475482 0.9982547993019197
0.4210348326006087 0.9982547993019197
0.4220493743659114 0.9982547993019197
0.4223875549543456 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.4231315522489009 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42367264119039566 0.9982547993019197
0.42380791342576934 0.9982547993019197
0.4238755495434562 0.9982547993019197
0.42401082177882987 0.9982547993019197
0.42421373013189045 0.9982547993019197
0.42434900236726414 0.9982547993019197
0.42455191072032467 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4250929996618194 0.9982547993019197
0.4252282718971931 0.9982547993019197
0.4253635441325668 0.9982547993019197
0.42563408860331414 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42590463307406157 0.9982547993019197
0.4271897193101116 0.9982547993019197
0.4273249915454853 0.9982547993019197
0.42773080825160636 0.9982547993019197
0.42800135272235373 0.9982547993019197
0.4285424416638485 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.42935407507609064 0.9982547993019197
0.4294217111937775 0.9982547993019197
0.42955698342915116 0.9982547993019197
0.42982752789989853 0.9982547993019197
0.430503889076767 0.9982547993019197
0.43070679742982754 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.43205951978356444 0.9982547993019197
0.43408860331416976 0.9982547993019197
0.4342915116672303 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4344944200202908 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.4348326006087251 0.9991273996509599
0.4357795062563409 0.9991273996509599
0.43591477849171456 0.9991273996509599
0.4361176868447751 0.9991273996509599
0.43632059519783567 0.9991273996509599
0.4363882313155225 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.43740277308082515 0.9991273996509599
0.43753804531619883 0.9991273996509599
0.4376733175515725 0.9991273996509599
0.43780858978694626 0.9991273996509599
0.43841731484612784 0.9991273996509599
0.4385525870815015 0.9991273996509599
0.43963476496449105 0.9991273996509599
0.4398376733175516 0.9991273996509599
0.44112275955360164 0.9991273996509599
0.44146094014203585 0.9991273996509599
0.44193439296584375 0.9991273996509599
0.44403111261413597 0.9991273996509599
0.4442340209671965 0.9991273996509599
0.44565437943862024 0.9991273996509599
0.4459249239093676 0.9991273996509599
0.44633074061548866 0.9991273996509599
0.4465336489685492 0.9991273996509599
0.4466689212039229 0.9991273996509599
0.4468718295569834 0.9991273996509599
0.44849509638146773 0.9991273996509599
0.4487656408522151 0.9991273996509599
0.4489685492052756 0.9991273996509599
0.449239093676023 0.9991273996509599
0.4493743659113967 0.9991273996509599
0.44964491038214405 0.9991273996509599
0.450118363205952 0.9991273996509599
0.45052417991207305 0.9991273996509599
0.4505918160297599 0.9991273996509599
0.4507947243828204 0.9991273996509599
0.45322962461954686 0.9991273996509599
0.45336489685492054 0.9991273996509599
0.4535001690902942 0.9991273996509599
0.4542441663848495 0.9991273996509599
0.4551234359147785 0.9991273996509599
0.45674670273926277 0.9991273996509599
0.45688197497463645 0.9991273996509599
0.45755833615150493 0.9991273996509599
0.4576936083868786 0.9991273996509599
0.4585052417991207 0.9991273996509599
0.4586405140344944 0.9991273996509599
0.4587757862698681 0.9991273996509599
0.4589786946229286 0.9991273996509599
0.4590463307406155 0.9991273996509599
0.4593168752113629 0.9991273996509599
0.4593845113290497 0.9991273996509599
0.4595197835644234 0.9991273996509599
0.45958741968211025 0.9991273996509599
0.45972269191748394 0.9991273996509599
0.4602637808589787 0.9991273996509599
0.4608725059181603 0.9991273996509599
0.4614812309773419 0.9991273996509599
0.4616165032127156 0.9991273996509599
0.4618194115657761 0.9991273996509599
0.4622252282718972 0.9991273996509599
0.4630368616841393 0.9991273996509599
0.463172133919513 0.9991273996509599
0.46364558674332096 0.9991273996509599
0.46391613121406833 0.9991273996509599
0.4643895840378762 0.9991273996509599
0.4648630368616841 0.9991273996509599
0.46547176192086576 0.9991273996509599
0.46560703415623944 0.9991273996509599
0.4661481230977342 0.9991273996509599
0.4663510314507947 0.9991273996509599
0.46831247886371324 0.9991273996509599
0.46912411227595535 0.9991273996509599
0.46959756509976325 0.9991273996509599
0.4699357456881975 0.9991273996509599
0.47000338180588436 0.9991273996509599
0.47034156239431857 0.9991273996509599
0.4704091985120054 0.9991273996509599
0.4705444707473791 0.9991273996509599
0.4708826513358133 0.9991273996509599
0.471017923571187 0.9991273996509599
0.47149137639499494 0.9991273996509599
0.4731146432194792 0.9991273996509599
0.47379100439634764 0.9991273996509599
0.4739262766317213 0.9991273996509599
0.4747379100439635 0.9991273996509599
0.47500845451471085 0.9991273996509599
0.47534663510314507 0.9991273996509599
0.47548190733851875 0.9991273996509599
0.47622590463307407 0.9991273996509599
0.4764288129861346 0.9991273996509599
0.47649644910382144 0.9991273996509599
0.4766317213391951 0.9991273996509599
0.4773080825160636 0.9991273996509599
0.4774433547514373 0.9991273996509599
0.47805207981061887 0.9991273996509599
0.4782549881636794 0.9991273996509599
0.47906662157592156 0.9991273996509599
0.47920189381129524 0.9991273996509599
0.47940480216435577 0.9991273996509599
0.47954007439972945 0.9991273996509599
0.48014879945891104 0.9991273996509599
0.48150152181264794 0.9991273996509599
0.4818397024010822 0.9991273996509599
0.4819749746364559 0.9991273996509599
0.4824484274602638 0.9991273996509599
0.4829895164017585 0.9991273996509599
0.48393642204937437 0.9991273996509599
0.48420696652012174 0.9991273996509599
0.4847480554616165 0.9991273996509599
0.48495096381467706 0.9991273996509599
0.4850185999323639 0.9991273996509599
0.48522150828542443 0.9991273996509599
0.48603314169766654 0.9991273996509599
0.4861684139330402 0.9991273996509599
0.4870476834629692 0.9991273996509599
0.48725059181602975 0.9991273996509599
0.4875211362867771 0.9991273996509599
0.4876564085221508 0.9991273996509599
0.4879945891105851 0.9991273996509599
0.4881974974636456 0.9991273996509599
0.48846804193439297 0.9991273996509599
0.4886709502874535 0.9991273996509599
0.48894149475820087 0.9991273996509599
0.4891444031112614 0.9991273996509599
0.4892796753466351 0.9991273996509599
0.49056476158268514 0.9991273996509599
0.49076766993574567 0.9991273996509599
0.49110585052417993 0.9991273996509599
0.4912411227595536 0.9991273996509599
0.49225566452485625 0.9991273996509599
0.49266148123097736 0.9991273996509599
0.4930672979370984 0.9991273996509599
0.4932025701724721 0.9991273996509599
0.49374365911396684 0.9991273996509599
0.4938789313493405 0.9991273996509599
0.4953669259384511 0.9991273996509599
0.5030098072370646 0.9991273996509599
0.515928305715252 0.9991273996509599
0.5177544808927967 0.9991273996509599
0.5178897531281704 0.9991273996509599
0.5183632059519784 0.9991273996509599
0.5184984781873521 0.9991273996509599
0.5187013865404125 0.9991273996509599
0.5188366587757862 0.9991273996509599
0.5189042948934731 0.9991273996509599
0.5190395671288468 0.9991273996509599
0.5193101115995942 0.9991273996509599
0.5194453838349679 0.9991273996509599
0.5206628339533311 0.9991273996509599
0.521136286777139 0.9991273996509599
0.5212039228948259 0.9991273996509599
0.5213391951301996 0.9991273996509599
0.5214068312478863 0.9991273996509599
0.5216097396009469 0.9991273996509599
0.5218126479540074 0.9991273996509599
0.5219479201893811 0.9991273996509599
0.522894825836997 0.9991273996509599
0.5230977341900575 0.9991273996509599
0.5232330064254311 0.9991273996509599
0.5233682786608048 0.9991273996509599
0.524179912073047 0.9991273996509599
0.5243151843084207 0.9991273996509599
0.5246533648968549 0.9991273996509599
0.5247886371322286 0.9991273996509599
0.5261413594859655 0.9991273996509599
0.526344267839026 0.9991273996509599
0.5277646263104497 0.9991273996509599
0.5278998985458234 0.9991273996509599
0.5287791680757524 0.9991273996509599
0.5289144403111261 0.9991273996509599
0.5301995265471762 0.9991273996509599
0.5304700710179235 0.9991273996509599
0.5312140683124789 0.9991273996509599
0.5326344267839026 0.9991273996509599
0.5333784240784579 0.9991273996509599
0.5340547852553263 0.9991273996509599
0.5341900574907 0.9991273996509599
0.5343929658437606 0.9991273996509599
0.5345282380791343 0.9991273996509599
0.5348664186675685 0.9991273996509599
0.5350016909029421 0.9991273996509599
0.5368278660804869 0.9991273996509599
0.5370307744335475 0.9991273996509599
0.5377071356104159 0.9991273996509599
0.5378424078457896 0.9991273996509599
0.5383158606695976 0.9991273996509599
0.5384511329049713 0.9991273996509599
0.538992221846466 0.9991273996509599
0.5391951301995266 0.9991273996509599
0.5393980385525871 0.9991273996509599
0.5395333107879607 0.9991273996509599
0.5396685830233344 0.9991273996509599
0.5398038552587081 0.9991273996509599
0.5406154886709503 0.9991273996509599
0.5406831247886371 0.9991273996509599
0.5408183970240108 0.9991273996509599
0.5411565776124451 0.9991273996509599
0.5412918498478188 0.9991273996509599
0.5413594859655055 0.9991273996509599
0.5464998309097058 0.9991273996509599
0.5567805207981061 0.9991273996509599
0.5577950625634088 0.9991273996509599
0.5579303347987825 0.9991273996509599
0.5579979709164694 0.9991273996509599
0.5581332431518431 0.9991273996509599
0.5582008792695299 0.9991273996509599
0.5583361515049036 0.9991273996509599
0.5585390598579641 0.9991273996509599
0.5587419682110247 0.9991273996509599
0.5588772404463984 0.9991273996509599
0.5590125126817721 0.9991273996509599
0.5593506932702063 0.9991273996509599
0.5596212377409536 0.9991273996509599
0.5596888738586405 0.9991273996509599
0.5598241460940142 0.9991273996509599
0.5601623266824485 0.9991273996509599
0.5602975989178222 0.9991273996509599
0.560365235035509 0.9991273996509599
0.5605005072708826 0.9991273996509599
0.5610415962123774 0.9991273996509599
0.561244504565438 0.9991273996509599
0.5613797768008116 0.9991273996509599
0.5615826851538722 0.9991273996509599
0.5622590463307406 0.9991273996509599
0.5623943185661143 0.9991273996509599
0.5626648630368617 0.9991273996509599
0.5628001352722354 0.9991273996509599
0.5630706797429827 0.9991273996509599
0.5632059519783564 0.9991273996509599
0.5636794048021644 0.9991273996509599
0.5639499492729118 0.9991273996509599
0.5650321271559012 0.9991273996509599
0.5651673993912749 0.9991273996509599
0.5669935745688197 0.9991273996509599
0.5671964829218803 0.9991273996509599
0.567331755157254 0.9991273996509599
0.5675346635103146 0.9991273996509599
0.5686844775109908 0.9991273996509599
0.5688197497463645 0.9991273996509599
0.5693608386878594 0.9991273996509599
0.5695637470409198 0.9991273996509599
0.5717281028068989 0.9991273996509599
0.5718633750422726 0.9991273996509599
0.57213391951302 0.9991273996509599
0.5724044639837673 0.9991273996509599
0.5728102806898884 0.9991273996509599
0.5729455529252621 0.9991273996509599
0.5737571863375043 0.9991273996509599
0.573892458572878 0.9991273996509599
0.5743659113966858 0.9991273996509599
0.5745011836320595 0.9991273996509599
0.5761920865742306 0.9991273996509599
0.5763273588096043 0.9991273996509599
0.5768008116334122 0.9991273996509599
0.5770713561041596 0.9991273996509599
0.578221170104836 0.9991273996509599
0.5785593506932702 0.9991273996509599
0.5787622590463307 0.9991273996509599
0.5788975312817044 0.9991273996509599
0.5794386202231991 0.9991273996509599
0.5797091646939466 0.9991273996509599
0.5798444369293203 0.9991273996509599
0.579979709164694 0.9991273996509599
0.580385525870815 0.9991273996509599
0.5805207981061887 0.9991273996509599
0.5811971592830572 0.9991273996509599
0.5815353398714914 0.9991273996509599
0.5821440649306729 0.9991273996509599
0.5822793371660466 0.9991273996509599
0.5824146094014203 0.9991273996509599
0.5828204261075415 0.9991273996509599
0.5833615150490362 0.9991273996509599
0.5834967872844099 0.9991273996509599
0.5836320595197836 0.9991273996509599
0.5837673317551573 0.9991273996509599
0.5842407845789652 0.9991273996509599
0.5843760568143389 0.9991273996509599
0.5849171457558336 0.9991273996509599
0.5850524179912073 0.9991273996509599
0.5858640514034494 0.9991273996509599
0.5862022319918837 0.9991273996509599
0.5869462292864389 0.9991273996509599
0.5870815015218126 0.9991273996509599
0.5873520459925601 0.9991273996509599
0.5877578626986811 0.9991273996509599
0.5880284071694285 0.9991273996509599
0.5889753128170443 0.9991273996509599
0.589110585052418 0.9991273996509599
0.5891782211701049 0.9991273996509599
0.5893134934054786 0.9991273996509599
0.589516401758539 0.9991273996509599
0.5896516739939127 0.9991273996509599
0.5900574907000338 0.9991273996509599
0.5906662157592154 0.9991273996509599
0.5910043963476497 0.9991273996509599
0.5912073047007101 0.9991273996509599
0.5914778491714575 0.9991273996509599
0.5940480216435576 0.9991273996509599
0.5944538383496787 0.9991273996509599
0.594792018938113 0.9991273996509599
0.596077105174163 0.9991273996509599
0.5962123774095367 0.9991273996509599
0.5962800135272235 0.9991273996509599
0.5964152857625973 0.9991273996509599
0.5968887385864051 0.9991273996509599
0.5971592830571525 0.9991273996509599
0.5974974636455868 0.9991273996509599
0.5976327358809604 0.9991273996509599
0.5992560027054447 0.9991273996509599
0.5993912749408183 0.9991273996509599
0.5997970916469395 0.9991273996509599
0.6002029083530606 0.9991273996509599
0.6003381805884342 0.9991273996509599
0.6007439972945553 0.9991273996509599
0.6010821778829896 0.9991273996509599
0.6018938112952317 0.9991273996509599
0.6020290835306054 0.9991273996509599
0.6020967196482921 0.9991273996509599
0.6023672641190395 0.9991273996509599
0.6025025363544133 0.9991273996509599
0.603043625295908 0.9991273996509599
0.6031788975312817 0.9991273996509599
0.6034494420020291 0.9991273996509599
0.6037199864727765 0.9991273996509599
0.6045992560027055 0.9991273996509599
0.6047345282380792 0.9991273996509599
0.605207981061887 0.9991273996509599
0.6053432532972607 0.9991273996509599
0.6057490700033819 0.9991273996509599
0.6059519783564423 0.9991273996509599
0.6060196144741292 0.9991273996509599
0.6064254311802503 0.9991273996509599
0.6067636117686844 0.9991273996509599
0.6068988840040581 0.9991273996509599
0.6079810618870477 0.9991273996509599
0.6081163341224214 0.9991273996509599
0.6083192424754819 0.9991273996509599
0.6090632397700372 0.9991273996509599
0.6093337842407845 0.9991273996509599
0.6096719648292188 0.9991273996509599
0.6098072370645925 0.9991273996509599
0.6098748731822793 0.9991273996509599
0.611295231653703 0.9991273996509599
0.6114305038890767 0.9991273996509599
0.6115657761244505 0.9991273996509599
0.6127155901251268 0.9991273996509599
0.6132566790666216 0.9991273996509599
0.6133243151843084 0.9991273996509599
0.6142035847142374 0.9991273996509599
0.6150152181264795 0.9991273996509599
0.6158268515387216 0.9991273996509599
0.6169090294217112 0.9991273996509599
0.6173824822455191 0.9991273996509599
0.6175177544808927 0.9991273996509599
0.6176530267162665 0.9991273996509599
0.6177882989516402 0.9991273996509599
0.618329387893135 0.9991273996509599
0.6186675684815691 0.9991273996509599
0.6190057490700034 0.9991273996509599
0.6192762935407508 0.9991273996509599
0.619614474129185 0.9991273996509599
0.6197497463645587 0.9991273996509599
0.6198173824822455 0.9991273996509599
0.6199526547176192 0.9991273996509599
0.6205613797768008 0.9991273996509599
0.6208995603652351 0.9991273996509599
0.6215082854244166 0.9991273996509599
0.6216435576597903 0.9991273996509599
0.6223875549543456 0.9991273996509599
0.6236726411903957 0.9991273996509599
0.6241460940142036 0.9991273996509599
0.624416638484951 0.9991273996509599
0.6244842746026378 0.9991273996509599
0.6246871829556984 0.9991273996509599
0.6252282718971931 0.9991273996509599
0.6255664524856274 0.9991273996509599
0.6256340886033142 0.9991273996509599
0.6258369969563747 0.9991273996509599
0.6261075414271221 0.9991273996509599
0.6262428136624958 0.9991273996509599
0.6264457220155563 0.9991273996509599
0.62786608048698 0.9991273996509599
0.6282718971931012 0.9991273996509599
0.6284071694284749 0.9991273996509599
0.628745350016909 0.9991273996509599
0.6288806222522827 0.9991273996509599
0.6310449780182618 0.9991273996509599
0.6312478863713222 0.9991273996509599
0.631383158606696 0.9991273996509599
0.6315860669597565 0.9991273996509599
0.6325329726073723 0.9991273996509599
0.632668244842746 0.9991273996509599
0.6328035170781198 0.9991273996509599
0.6329387893134935 0.9991273996509599
0.6345620561379777 0.9991273996509599
0.6346973283733514 0.9991273996509599
0.6351707811971593 0.9991273996509599
0.6354413256679067 0.9991273996509599
0.6357795062563408 0.9991273996509599
0.636185322962462 0.9991273996509599
0.6362529590801488 0.9991273996509599
0.636591139668583 0.9991273996509599
0.6367264119039567 0.9991273996509599
0.6368616841393304 0.9991273996509599
0.6382144064930673 0.9991273996509599
0.6407169428474806 0.9991273996509599
0.6425431180250254 0.9991273996509599
0.6426783902603991 0.9991273996509599
0.6432871153195806 0.9991273996509599
0.6434223875549544 0.9991273996509599
0.6450456543794386 0.9991273996509599
0.6451809266148123 0.9991273996509599
0.6480892796753467 0.9991273996509599
0.6482245519107204 0.9991273996509599
0.6487656408522151 0.9991273996509599
0.649239093676023 0.9991273996509599
0.6495096381467704 0.9991273996509599
0.6496449103821441 0.9991273996509599
0.6512005410889415 0.9991273996509599
0.6513358133243152 0.9991273996509599
0.6514710855596889 0.9991273996509599
0.6516063577950626 0.9991273996509599
0.6518092661481231 0.9991273996509599
0.6523503550896178 0.9991273996509599
0.6524856273249915 0.9991273996509599
0.652756171795739 0.9991273996509599
0.6528914440311127 0.9991273996509599
0.6538383496787284 0.9991273996509599
0.6539736219141021 0.9991273996509599
0.6545147108555969 0.9991273996509599
0.6546499830909706 0.9991273996509599
0.6549205275617179 0.9991273996509599
0.6550557997970916 0.9991273996509599
0.6555292526208996 0.9991273996509599
0.6556645248562732 0.9991273996509599
0.6564761582685154 0.9991273996509599
0.6566790666215759 0.9991273996509599
0.6569496110923233 0.9991273996509599
0.657084883327697 0.9991273996509599
0.6578288806222523 0.9991273996509599
0.6585728779168075 0.9991273996509599
0.6587757862698681 0.9991273996509599
0.6590463307406155 0.9991273996509599
0.6591816029759892 0.9991273996509599
0.6601285086236051 0.9991273996509599
0.6602637808589787 0.9991273996509599
0.6609401420358472 0.9991273996509599
0.6610754142712209 0.9991273996509599
0.661413594859655 0.9991273996509599
0.6616165032127156 0.9991273996509599
0.6618194115657762 0.9991273996509599
0.6619546838011499 0.9991273996509599
0.6620899560365235 0.9991273996509599
0.6623605005072709 0.9991273996509599
0.6625634088603314 0.9991273996509599
0.6630368616841393 0.9991273996509599
0.6633750422725736 0.9991273996509599
0.6639837673317551 0.9991273996509599
0.6641866756848157 0.9991273996509599
0.6647277646263104 0.9991273996509599
0.6659452147446736 0.9991273996509599
0.6673655732160974 1.0
0.6679066621575922 1.0
0.6680419343929659 1.0
0.6698004734528238 1.0
0.6700033818058844 1.0
0.6700710179235712 1.0
0.6702062901589448 1.0
0.6704768346296922 1.0
0.6706797429827528 1.0
0.6708150152181265 1.0
0.6709502874535002 1.0
0.6710855596888738 1.0
0.6713561041596212 1.0
0.6714913763949949 1.0
0.6716942847480555 1.0
0.6729117348664186 1.0
0.6732499154548529 1.0
0.6735880960432871 1.0
0.6737233682786608 1.0
0.6743997294555293 1.0
0.674535001690903 1.0
0.6756171795738924 1.0
0.6760906323977004 1.0
0.6763611768684478 1.0
0.6764288129861346 1.0
0.6766317213391951 1.0
0.6769022658099425 1.0
0.6773080825160636 1.0
0.6779168075752452 1.0
0.6780520798106189 1.0
0.6799458911058506 1.0
0.6802840716942847 1.0
0.6804869800473453 1.0
0.6808927967534664 1.0
0.6820426107541427 1.0
0.6822455191072032 1.0
0.6826513358133243 1.0
0.6830571525194454 1.0
0.684071694284748 1.0
0.6842746026378086 1.0
0.685424416638485 1.0
0.6855596888738587 1.0
0.6866418667568481 1.0
0.6867771389922218 1.0
0.6884004058167061 1.0
0.6891444031112615 1.0
0.689753128170443 1.0
0.6898884004058167 1.0
0.6905647615826852 1.0
0.6907000338180589 1.0
0.6907676699357457 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6913087588772404 1.0
0.691985120054109 1.0
0.6926614812309774 1.0
0.6928643895840378 1.0
0.6931349340547852 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6938789313493405 1.0
0.6947582008792695 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6955698342915116 1.0
0.6959756509976327 1.0
0.6962461954683801 1.0
0.696719648292188 1.0
0.6968549205275617 1.0
0.6973960094690564 1.0
0.6975312817044301 1.0
0.6978018261751775 1.0
0.6978694622928644 1.0
0.698072370645925 1.0
0.6987487318227934 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992898207642881 1.0
0.6995603652350355 1.0
0.6997632735880961 1.0
0.6998985458234698 1.0
0.7000338180588435 1.0
0.7001690902942171 1.0
0.7005749070003382 1.0
0.7009130875887724 1.0
0.7012512681772066 1.0
0.7013865404125803 1.0
0.702401082177883 1.0
0.7027392627663173 1.0
0.702874535001691 1.0
0.7030098072370646 1.0
0.7031450794724383 1.0
0.703280351707812 1.0
0.7034156239431857 1.0
0.7038890767669935 1.0
0.7042272573554278 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7060534325329726 1.0
0.7061210686506595 1.0
0.7062563408860332 1.0
0.7066621575921542 1.0
0.7067974298275279 1.0
0.7069327020629016 1.0
0.7077443354751437 1.0
0.7080148799458911 1.0
0.7081501521812648 1.0
0.7086912411227596 1.0
0.7088941494758201 1.0
0.708961785593507 1.0
0.7090970578288807 1.0
0.7096381467703754 1.0
0.7097734190057491 1.0
0.7104497801826175 1.0
0.7107203246533649 1.0
0.7114643219479202 1.0
0.7115995941832939 1.0
0.7117348664186676 1.0
0.712411227595536 1.0
0.7125464998309097 1.0
0.7133581332431519 1.0
0.713763949949273 1.0
0.714169766655394 1.0
0.7152519445383835 1.0
0.7164017585390599 1.0
0.7178221170104836 1.0
0.7179573892458573 1.0
0.7182279337166046 1.0
0.7184308420696652 1.0
0.7186337504227257 1.0
0.7188366587757863 1.0
0.7191748393642204 1.0
0.7197159283057153 1.0
0.7197835644234021 1.0
0.7210686506594521 1.0
0.721136286777139 1.0
0.7238417314846128 1.0
0.7241122759553602 1.0
0.724585728779168 1.0
0.7248562732499154 1.0
0.7249239093676023 1.0
0.725059181602976 1.0
0.7256002705444707 1.0
0.7266148123097734 1.0
0.7270206290158945 1.0
0.7272235373689551 1.0
0.7279675346635103 1.0
0.728102806898884 1.0
0.7281704430165709 1.0
0.7283057152519445 1.0
0.7286438958403788 1.0
0.7287791680757525 1.0
0.7301318904294893 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.730740615488671 1.0
0.7308758877240447 1.0
0.731146432194792 1.0
0.7312817044301657 1.0
0.7318904294893473 1.0
0.732025701724721 1.0
0.7327020629015895 1.0
0.7331078796077105 1.0
0.7333107879607711 1.0
0.7337166046668921 1.0
0.7341224213730132 1.0
0.7357456881974974 1.0
0.7358809604328711 1.0
0.7361515049036186 1.0
0.736422049374366 1.0
0.7366249577274264 1.0
0.7366925938451133 1.0
0.7431180250253635 1.0
0.7431856611430504 1.0
0.7460940142035847 1.0
0.7465674670273926 1.0
0.7467027392627663 1.0
0.7475820087926953 1.0
0.7479878254988164 1.0
0.7483936422049374 1.0
0.7487318227933717 1.0
0.7490700033818058 1.0
0.7492729117348664 1.0
0.7495434562056138 1.0
0.7500169090294218 1.0
0.7504903618532296 1.0
0.7510990869124112 1.0
0.7513696313831586 1.0
0.7528576259722692 1.0
0.7544808927967535 1.0
0.754683801149814 1.0
0.7548190733851877 1.0
0.7562394318566115 1.0
0.7563747040919852 1.0
0.7566452485627325 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7573892458572878 1.0
0.7576597903280352 1.0
0.7580656070341563 1.0
0.758133243151843 1.0
0.7582685153872167 1.0
0.7583361515049036 1.0
0.7584714237402773 1.0
0.7587419682110247 1.0
0.7588772404463984 1.0
0.7590125126817721 1.0
0.7592154210348326 1.0
0.7595536016232668 1.0
0.7604328711531958 1.0
0.7605681433885695 1.0
0.7607710517416301 1.0
0.7609739600946905 1.0
0.7611092323300642 1.0
0.7613121406831248 1.0
0.7615150490361853 1.0
0.7617855935069328 1.0
0.7618532296246195 1.0
0.7620561379776801 1.0
0.7623266824484275 1.0
0.7624619546838012 1.0
0.7628677713899222 1.0
0.7630030436252959 1.0
0.7636794048021643 1.0
0.763814677037538 1.0
0.765167399391275 1.0
0.7653026716266487 1.0
0.7659113966858302 1.0
0.7678728440987488 1.0
0.7681433885694962 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.7688197497463646 1.0
0.7694284748055462 1.0
0.7705782888062225 1.0
0.7708488332769698 1.0
0.7711193777477173 1.0
0.7770037199864728 1.0
0.7776800811633412 1.0
0.7778153533987149 1.0
0.7780182617517755 1.0
0.7786269868109571 1.0
0.7786946229286439 1.0
0.7788975312817045 1.0
0.7793033479878255 1.0
0.779506256340886 1.0
0.7798444369293203 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.7804531619885019 1.0
0.7807237064592493 1.0
0.780858978694623 1.0
0.781264795400744 1.0
0.7815353398714914 1.0
0.7827527899898545 1.0
0.7828880622252282 1.0
0.7830909705782888 1.0
0.7852553263442679 1.0
0.7854582346973283 1.0
0.7857287791680757 1.0
0.7866080486980047 1.0
0.786946229286439 1.0
0.78735204599256 1.0
0.7879607710517417 1.0
0.7881636794048021 1.0
0.7887047683462969 1.0
0.7888400405816706 1.0
0.7899222184646602 1.0
0.7900574907000338 1.0
0.7902603990530943 1.0
0.790395671288468 1.0
0.7906662157592155 1.0
0.7908014879945892 1.0
0.7915454852891444 1.0
0.791680757524518 1.0
0.7925600270544471 1.0
0.7932363882313155 1.0
0.7933716604666892 1.0
0.7937774771728103 1.0
0.7939803855258708 1.0
0.7947243828204261 1.0
0.7951978356442341 1.0
0.7955360162326682 1.0
0.7956712884680419 1.0
0.7958065607034156 1.0
0.7972269191748393 1.0
0.797362191410213 1.0
0.7985120054108894 1.0
0.7987825498816368 1.0
0.7989854582346974 1.0
0.799120730470071 1.0
0.7991883665877578 1.0
0.7993236388231315 1.0
0.7997294555292527 1.0
0.7998647277646264 1.0
0.8001352722353737 1.0
0.8004058167061211 1.0
0.8005410889414948 1.0
0.8014879945891106 1.0
0.8016232668244843 1.0
0.8016909029421712 1.0
0.8018261751775448 1.0
0.8018938112952316 1.0
0.8020290835306053 1.0
0.803043625295908 1.0
0.8033141697666554 1.0
0.8033818058843423 1.0
0.8035847142374027 1.0
0.8036523503550896 1.0
0.8037876225904633 1.0
0.804396347649645 1.0
0.8047345282380791 1.0
0.8063577950625634 1.0
0.8064930672979371 1.0
0.8067636117686845 1.0
0.8068988840040582 1.0
0.8071694284748056 1.0
0.8073047007101792 1.0
0.8075752451809266 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8080486980047346 1.0
0.8085221508285424 1.0
0.8094014203584714 1.0
0.8098748731822794 1.0
0.810010145417653 1.0
0.8101454176530267 1.0
0.8106188704768347 1.0
0.8112275955360162 1.0
0.8115657761244505 1.0
0.8119715928305715 1.0
0.8122421373013189 1.0
0.8131214068312479 1.0
0.813527223537369 1.0
0.8152181264795401 1.0
0.8154886709502874 1.0
0.8171119377747718 1.0
0.8172472100101454 1.0
0.8175853905985796 1.0
0.8177206628339533 1.0
0.8179235711870139 1.0
0.8181264795400744 1.0
0.8182617517754481 1.0
0.8183970240108218 1.0
0.8192086574230639 1.0
0.8193439296584376 1.0
0.8194115657761244 1.0
0.8195468380114982 1.0
0.8198850185999323 1.0
0.8199526547176192 1.0
0.8200879269529929 1.0
0.8218464660128508 1.0
0.8219817382482245 1.0
0.8220493743659114 1.0
0.8223199188366588 1.0
0.8227933716604667 1.0
0.8229286438958404 1.0
0.8230639161312141 1.0
0.8235373689550219 1.0
0.8237402773080825 1.0
0.823943185661143 1.0
0.8242813662495773 1.0
0.824416638484951 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8249577274264457 1.0
0.8251606357795063 1.0
0.8265133581332431 1.0
0.8266486303686168 1.0
0.8284748055461616 1.0
0.8286100777815354 1.0
0.8301657084883328 1.0
0.8307744335475143 1.0
0.8308420696652012 1.0
0.8309773419005749 1.0
0.832262428136625 1.0
0.8324653364896855 1.0
0.8356442340209672 1.0
0.8359824146094014 1.0
0.8364558674332093 1.0
0.8366587757862699 1.0
0.8368616841393304 1.0
0.8369969563747041 1.0
0.8386202231991884 1.0
0.8387554954345621 1.0
0.8393642204937437 1.0
0.8394994927291174 1.0
0.8401082177882989 1.0
0.8403111261413595 1.0
0.8413256679066622 1.0
0.8455867433209334 1.0
0.8463983767331755 1.0
0.846601285086236 1.0
0.8470071017923572 1.0
0.8471423740277308 1.0
0.8489009130875887 1.0
0.8490361853229624 1.0
0.8493743659113967 1.0
0.8495096381467704 1.0
0.8503212715590125 1.0
0.8504565437943862 1.0
0.8509299966181941 1.0
0.8511329049712546 1.0
0.8512681772066283 1.0
0.8520798106188705 1.0
0.8524179912073047 1.0
0.8524856273249916 1.0
0.852688535678052 1.0
0.8527561717957389 1.0
0.8528914440311126 1.0
0.8535001690902942 1.0
0.8538383496787284 1.0
0.854041258031789 1.0
0.854920527561718 1.0
0.8551910720324654 1.0
0.855326344267839 1.0
0.8562732499154548 1.0
0.8569496110923233 1.0
0.8574907000338181 1.0
0.8584376056814339 1.0
0.8589110585052419 1.0
0.8590463307406155 1.0
0.8597903280351707 1.0
0.8600608725059181 1.0
0.8603990530943524 1.0
0.8620223199188367 1.0
0.8626986810957051 1.0
0.8628339533310788 1.0
0.8642543118025026 1.0
0.8647954007439973 1.0
0.8654717619208657 1.0
0.8656746702739263 1.0
0.8663510314507947 1.0
0.8666215759215421 1.0
0.8672303009807237 1.0
0.8675008454514711 1.0
0.8685153872167738 1.0
0.868853567805208 1.0
0.8713561041596213 1.0
0.8716942847480554 1.0
0.8735204599256002 1.0
0.8738586405140345 1.0
0.8743320933378425 1.0
0.8748055461616503 1.0
0.8752789989854582 1.0
0.8754819073385187 1.0
0.8758877240446399 1.0
0.8761582685153873 1.0
0.8764964491038214 1.0
0.8766317213391951 1.0
0.8787284409874874 1.0
0.8789989854582347 1.0
0.8791342576936084 1.0
0.8830571525194454 1.0
0.8831924247548191 1.0
0.8833953331078797 1.0
0.8837335136963138 1.0
0.8838687859316875 1.0
0.8840040581670612 1.0
0.8846127832262428 1.0
0.8848156915793034 1.0
0.8852215082854245 1.0
0.8853567805207981 1.0
0.8854244166384849 1.0
0.8855596888738586 1.0
0.8863036861684139 1.0
0.8865065945214745 1.0
0.8877916807575246 1.0
0.8879269529928983 1.0
0.8890091308758877 1.0
0.8891444031112614 1.0
0.8892796753466351 1.0
0.8894149475820088 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8902265809942509 1.0
0.8902942171119378 1.0
0.8904294893473115 1.0
0.8917822117010483 1.0
0.8920527561717957 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.9049712546499831 1.0
0.905918160297599 1.0
0.9060534325329727 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9080148799458911 1.0
0.9081501521812648 1.0
0.9083530605343253 1.0
0.908488332769699 1.0
0.9116672303009807 1.0
0.9118025025363544 1.0
0.9126141359485965 1.0
0.9129523165370308 1.0
0.9131552248900913 1.0
0.9133581332431518 1.0
0.9136963138315861 1.0
0.9138315860669598 1.0
0.9148461278322624 1.0
0.9149814000676361 1.0
0.9155224890091309 1.0
0.9157930334798783 1.0
0.9166046668921204 1.0
0.916807575245181 1.0
0.9176192086574231 1.0
0.9182955698342915 1.0
0.9185661143050389 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9196482921880285 1.0
0.9198512005410889 1.0
0.9214744673655733 1.0
0.9216097396009469 1.0
0.9221508285424417 1.0
0.9222861007778154 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9239770037199865 1.0
0.9241122759553602 1.0
0.9241799120730471 1.0
0.9244504565437944 1.0
0.9247886371322286 1.0
0.9249239093676023 1.0
0.926344267839026 1.0
0.9264795400743997 1.0
0.9275617179573893 1.0
0.9291173486641867 1.0
0.9303347987825499 1.0
0.9307406154886709 1.0
0.9314169766655394 1.0
0.931552248900913 1.0
0.9316875211362867 1.0
0.9318227933716605 1.0
0.932025701724721 1.0
0.9321609739600947 1.0
0.9327020629015894 1.0
0.9329726073723368 1.0
0.9338518769022658 1.0
0.9341224213730132 1.0
0.9342576936083868 1.0
0.9354751437267501 1.0
0.935948596550558 1.0
0.9360838687859316 1.0
0.9365573216097396 1.0
0.9367602299628002 1.0
0.9376394994927291 1.0
0.9377747717281028 1.0
0.9393304024349003 1.0
0.9395333107879608 1.0
0.9396009469056477 1.0
0.9397362191410213 1.0
0.9399391274940818 1.0
0.9406154886709502 1.0
0.9408183970240108 1.0
0.942915116672303 1.0
0.9432532972607373 1.0
0.9454176530267163 1.0
0.94555292526209 1.0
0.9464998309097058 1.0
0.9467703753804532 1.0
0.9479201893811295 1.0
0.9480554616165032 1.0
0.9481907338518769 1.0
0.948596550557998 1.0
0.9486641866756849 1.0
0.9487994589110585 1.0
0.9492729117348664 1.0
0.9494081839702401 1.0
0.9495434562056138 1.0
0.9496787284409874 1.0
0.9504227257355428 1.0
0.950760906323977 1.0
0.9508285424416638 1.0
0.9510314507947244 1.0
0.9514372675008455 1.0
0.951640175853906 1.0
0.9517754480892797 1.0
0.9519783564423402 1.0
0.9522489009130876 1.0
0.9542779844436929 1.0
0.9545485289144403 1.0
0.9547514372675009 1.0
0.955089617855935 1.0
0.9552925262089956 1.0
0.9554954345620561 1.0
0.9561041596212377 1.0
0.9562394318566114 1.0
0.9577950625634088 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9582008792695299 1.0
0.9585390598579642 1.0
0.9589448765640852 1.0
0.9592830571525195 1.0
0.95948596550558 1.0
0.9600946905647616 1.0
0.9605005072708827 1.0
0.9606357795062563 1.0
0.9613797768008117 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9619208657423064 1.0
0.9620561379776801 1.0
0.9623943185661143 1.0
0.9628001352722354 1.0
0.9631383158606696 1.0
0.9633412242137301 1.0
0.9634764964491038 1.0
0.9640852215082855 1.0
0.9644234020967196 1.0
0.9644910382144065 1.0
0.9646263104497802 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.965979032803517 1.0
0.966925938451133 1.0
0.967331755157254 1.0
0.9675346635103145 1.0
0.9680081163341224 1.0
0.9688197497463645 1.0
0.9691579303347988 1.0
0.9692932025701725 1.0
0.9693608386878593 1.0
0.9695637470409199 1.0
0.9704430165708489 1.0
0.9705782888062225 1.0
0.970781197159283 1.0
0.9709164693946567 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9719986472776463 1.0
0.9722691917483937 1.0
0.9732160973960094 1.0
0.9738248224551911 1.0
0.9744335475143727 1.0
0.9745688197497464 1.0
0.9747040919851201 1.0
0.9749746364558675 1.0
0.9750422725735542 1.0
0.9752451809266148 1.0
0.9753804531619885 1.0
0.9755157253973622 1.0
0.975583361515049 1.0
0.9757186337504227 1.0
0.9765979032803517 1.0
0.9767331755157254 1.0
0.9780858978694623 1.0
0.978221170104836 1.0
0.9784240784578965 1.0
0.9785593506932702 1.0
0.9787622590463307 1.0
0.9790328035170781 1.0
0.9792357118701387 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799120730470071 1.0
0.9800473452823808 1.0
0.9801149814000676 1.0
0.9803178897531282 1.0
0.9804531619885019 1.0
0.9805207981061888 1.0
0.9807237064592492 1.0
0.9809942509299966 1.0
0.9827527899898546 1.0
0.9828880622252283 1.0
0.9831586066959757 1.0
0.9832938789313493 1.0
0.9833615150490362 1.0
0.9835644234020967 1.0
0.9836320595197836 1.0
0.9837673317551573 1.0
0.9846466012850862 1.0
0.9847818735204599 1.0
0.9861345958741968 1.0
0.9862698681095705 1.0
0.9866080486980048 1.0
0.9867433209333785 1.0
0.9869462292864389 1.0
0.9870815015218126 1.0
0.9884342238755496 1.0
0.988704768346297 1.0
0.9890429489347311 1.0
0.9891782211701048 1.0
0.9901251268177207 1.0
0.9902603990530944 1.0
0.9916807575245181 1.0
0.9918160297598918 1.0
0.9937098410551234 1.0
0.9941156577612446 1.0
0.994318566114305 1.0
0.9944538383496787 1.0
0.9958741968211025 1.0
0.996077105174163 1.0
0.9966181941156578 1.0
0.9967534663510315 1.0
0.9974974636455868 1.0
0.9977003719986473 1.0
1.0 1.0


==> rocs/reports-manifest_arb-cg_clean_snp_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0034904013961605585
0.0 0.005235602094240838
0.0 0.010471204188481676
0.0 0.012216404886561954
0.0 0.016579406631762654
0.0 0.01832460732984293
0.0 0.029668411867364748
0.0 0.03315881326352531
0.0 0.034904013961605584
0.0 0.03664921465968586
0.0 0.041884816753926704
0.0 0.04537521815008726
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.0549738219895288
0.0 0.05846422338568935
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06806282722513089
0.0 0.0924956369982548
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.1099476439790576
0.0 0.112565445026178
0.0 0.1143106457242583
0.0 0.1212914485165794
0.0 0.1273996509598604
0.0 0.13176265270506107
0.0 0.1343804537521815
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.14921465968586387
0.0 0.15706806282722513
0.0 0.15881326352530542
0.0 0.16230366492146597
0.0 0.1649214659685864
0.0 0.16753926701570682
0.0 0.17102966841186737
0.0 0.1736474694589878
0.0 0.1762652705061082
0.0 0.1806282722513089
0.0 0.21291448516579406
0.0 0.225130890052356
0.0 0.2268760907504363
0.0 0.2286212914485166
0.0 0.23211169284467714
0.0 0.2356020942408377
0.0 0.23647469458987783
0.0 0.23821989528795812
0.0 0.24083769633507854
0.0 0.24171029668411867
0.0 0.2443280977312391
0.0 0.24956369982547993
0.0 0.25218150087260033
0.0 0.25392670157068065
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.26090750436300175
0.0 0.2670157068062827
0.0 0.268760907504363
0.0 0.27137870855148344
0.0 0.2757417102966841
0.0 0.28272251308900526
0.0 0.2870855148342059
0.0 0.28883071553228623
0.0 0.29930191972076786
0.0 0.3010471204188482
0.0 0.3036649214659686
0.0 0.3054101221640489
0.0 0.31326352530541013
0.0 0.3158813263525305
0.0 0.32024432809773123
0.0 0.3254799301919721
0.0 0.32722513089005234
0.0 0.3298429319371728
0.0 0.34293193717277487
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.35340314136125656
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36300174520069806
0.0 0.36736474694589877
0.0 0.36910994764397903
0.0 0.3717277486910995
0.0 0.37347294938917974
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38394415357766143
0.0 0.3856893542757417
0.0 0.39092495636998253
6.763611768684478e-05 0.39092495636998253
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4040139616055846
6.763611768684478e-05 0.40924956369982546
6.763611768684478e-05 0.4109947643979058
6.763611768684478e-05 0.41535776614310643
6.763611768684478e-05 0.418848167539267
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
6.763611768684478e-05 0.4319371727748691
6.763611768684478e-05 0.43717277486910994
6.763611768684478e-05 0.4424083769633508
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4607329842931937
6.763611768684478e-05 0.462478184991274
6.763611768684478e-05 0.4668411867364747
6.763611768684478e-05 0.468586387434555
6.763611768684478e-05 0.47469458987783597
6.763611768684478e-05 0.47731239092495636
6.763611768684478e-05 0.4816753926701571
6.763611768684478e-05 0.4825479930191972
6.763611768684478e-05 0.5069808027923212
6.763611768684478e-05 0.5095986038394416
6.763611768684478e-05 0.5244328097731239
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5287958115183246
6.763611768684478e-05 0.5453752181500873
6.763611768684478e-05 0.5471204188481675
6.763611768684478e-05 0.5479930191972077
6.763611768684478e-05 0.5523560209424084
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.5602094240837696
6.763611768684478e-05 0.5680628272251309
6.763611768684478e-05 0.5715532286212914
6.763611768684478e-05 0.5741710296684118
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5837696335078534
6.763611768684478e-05 0.5846422338568935
6.763611768684478e-05 0.587260034904014
6.763611768684478e-05 0.5968586387434555
6.763611768684478e-05 0.6003490401396161
6.763611768684478e-05 0.6020942408376964
6.763611768684478e-05 0.6055846422338569
6.763611768684478e-05 0.6099476439790575
6.763611768684478e-05 0.6134380453752182
6.763611768684478e-05 0.6169284467713787
6.763611768684478e-05 0.6282722513089005
6.763611768684478e-05 0.6300174520069808
6.763611768684478e-05 0.6343804537521816
6.763611768684478e-05 0.6448516579406631
6.763611768684478e-05 0.6483420593368238
6.763611768684478e-05 0.6509598603839442
6.763611768684478e-05 0.6535776614310645
6.763611768684478e-05 0.6588132635253054
6.763611768684478e-05 0.6614310645724258
6.763611768684478e-05 0.6631762652705061
0.00013527223537368956 0.6631762652705061
0.00013527223537368956 0.6657940663176265
0.00013527223537368956 0.6727748691099477
0.00013527223537368956 0.6797556719022687
0.00013527223537368956 0.6841186736474695
0.00013527223537368956 0.6893542757417103
0.00013527223537368956 0.6902268760907504
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.693717277486911
0.00013527223537368956 0.6954624781849913
0.00013527223537368956 0.7006980802792321
0.00013527223537368956 0.7015706806282722
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.7137870855148342
0.00013527223537368956 0.7164048865619547
0.00013527223537368956 0.7216404886561955
0.00013527223537368956 0.7294938917975567
0.00013527223537368956 0.7303664921465969
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7399650959860384
0.00013527223537368956 0.7417102966841187
0.00013527223537368956 0.7486910994764397
0.00013527223537368956 0.7521815008726004
0.00013527223537368956 0.7539267015706806
0.00013527223537368956 0.7582897033158813
0.00013527223537368956 0.7591623036649214
0.00013527223537368956 0.7609075043630017
0.00013527223537368956 0.7635253054101222
0.00013527223537368956 0.7853403141361257
0.00013527223537368956 0.8054101221640488
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8141361256544503
0.00013527223537368956 0.8158813263525305
0.00013527223537368956 0.819371727748691
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.824607329842932
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8289703315881326
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8350785340314136
0.00013527223537368956 0.837696335078534
0.00013527223537368956 0.8394415357766143
0.00013527223537368956 0.8411867364746946
0.00013527223537368956 0.8438045375218151
0.00013527223537368956 0.8464223385689355
0.00013527223537368956 0.849912739965096
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8612565445026178
0.00013527223537368956 0.8621291448516579
0.00013527223537368956 0.868237347294939
0.00013527223537368956 0.8726003490401396
0.00013527223537368956 0.8804537521815009
0.00013527223537368956 0.8821989528795812
0.00013527223537368956 0.8865619546247818
0.00013527223537368956 0.8970331588132635
0.00020290835306053433 0.8970331588132635
0.00020290835306053433 0.8979057591623036
0.0002705444707473791 0.8979057591623036
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9066317626527051
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.00040581670612106866 0.9101221640488656
0.00040581670612106866 0.9144851657940664
0.00040581670612106866 0.9162303664921466
0.00040581670612106866 0.9179755671902269
0.0005410889414947582 0.9179755671902269
0.0005410889414947582 0.918848167539267
0.0005410889414947582 0.9205933682373473
0.0005410889414947582 0.9240837696335078
0.0005410889414947582 0.924956369982548
0.0006087250591816029 0.924956369982548
0.0006087250591816029 0.9267015706806283
0.0006763611768684477 0.9267015706806283
0.0006763611768684477 0.9328097731239092
0.0007439972945552925 0.9328097731239092
0.0007439972945552925 0.9336823734729494
0.0007439972945552925 0.9354275741710296
0.0007439972945552925 0.93717277486911
0.0008116334122421373 0.93717277486911
0.0008116334122421373 0.9389179755671903
0.0008792695299289821 0.9389179755671903
0.0008792695299289821 0.9397905759162304
0.0009469056476158268 0.9397905759162304
0.0009469056476158268 0.9406631762652705
0.0010145417653026716 0.9406631762652705
0.0010145417653026716 0.9432809773123909
0.0011498140006763612 0.9432809773123909
0.0011498140006763612 0.9450261780104712
0.0011498140006763612 0.9458987783595113
0.0012174501183632059 0.9458987783595113
0.0012174501183632059 0.9476439790575916
0.0012850862360500508 0.9476439790575916
0.0012850862360500508 0.9485165794066318
0.0013527223537368955 0.9485165794066318
0.0013527223537368955 0.9502617801047121
0.001487994589110585 0.9502617801047121
0.001487994589110585 0.956369982547993
0.0016909029421711193 0.956369982547993
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0022319918836658775 0.9598603839441536
0.0022319918836658775 0.9607329842931938
0.0022319918836658775 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.0024349002367264117 0.9633507853403142
0.0024349002367264117 0.9642233856893543
0.00297598917822117 0.9642233856893543
0.00297598917822117 0.9650959860383944
0.0035170781197159284 0.9650959860383944
0.0035170781197159284 0.9659685863874345
0.0039228948258369966 0.9659685863874345
0.0039228948258369966 0.9668411867364747
0.0039905309435238415 0.9668411867364747
0.0039905309435238415 0.9677137870855148
0.004261075414271221 0.9677137870855148
0.004261075414271221 0.9685863874345549
0.004463983767331755 0.9685863874345549
0.00466689212039229 0.9685863874345549
0.00466689212039229 0.9694589877835951
0.0048021643557659794 0.9694589877835951
0.0048021643557659794 0.9703315881326352
0.006019614474129185 0.9703315881326352
0.006019614474129185 0.9712041884816754
0.006628339533310788 0.9712041884816754
0.006628339533310788 0.9729493891797557
0.006695975650997632 0.9729493891797557
0.006695975650997632 0.9738219895287958
0.006831247886371322 0.9738219895287958
0.006898884004058167 0.9738219895287958
0.006898884004058167 0.974694589877836
0.007034156239431857 0.974694589877836
0.007034156239431857 0.9764397905759162
0.007845789651673993 0.9764397905759162
0.007845789651673993 0.9773123909249564
0.008657423063916132 0.9773123909249564
0.008657423063916132 0.9781849912739965
0.009469056476158269 0.9781849912739965
0.009604328711531959 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011362867771389923 0.9781849912739965
0.011701048359824147 0.9781849912739965
0.011836320595197836 0.9781849912739965
0.01190395671288468 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01230977341900575 0.9781849912739965
0.012580317889753128 0.9781849912739965
0.012783226242813663 0.9781849912739965
0.012918498478187351 0.9781849912739965
0.013053770713561041 0.9781849912739965
0.013797768008116334 0.9781849912739965
0.014068312478863714 0.9781849912739965
0.014271220831924248 0.9781849912739965
0.014541765302671627 0.9781849912739965
0.014812309773419005 0.9781849912739965
0.014947582008792695 0.9781849912739965
0.015150490361853229 0.9781849912739965
0.015421034832600608 0.9781849912739965
0.015962123774095366 0.9781849912739965
0.015962123774095366 0.9790575916230366
0.016232668244842745 0.9790575916230366
0.016367940480216437 0.9790575916230366
0.016773757186337505 0.9790575916230366
0.01684139330402435 0.9790575916230366
0.01697666553939804 0.9790575916230366
0.017788298951640177 0.9790575916230366
0.017923571187013865 0.9790575916230366
0.01866756848156916 0.9790575916230366
0.01866756848156916 0.9799301919720768
0.018802840716942847 0.9799301919720768
0.01954683801149814 0.9799301919720768
0.01968211024687183 0.9799301919720768
0.019952654717619207 0.9799301919720768
0.0200879269529929 0.9799301919720768
0.020155563070679745 0.9799301919720768
0.020290835306053433 0.9799301919720768
0.020629015894487658 0.9799301919720768
0.020629015894487658 0.9808027923211169
0.020899560365235034 0.9808027923211169
0.020899560365235034 0.981675392670157
0.021373013189042948 0.981675392670157
0.02150828542441664 0.981675392670157
0.021981738248224553 0.981675392670157
0.02211701048359824 0.981675392670157
0.023605005072708827 0.981675392670157
0.025566452485627326 0.981675392670157
0.02590463307406155 0.981675392670157
0.02603990530943524 0.981675392670157
0.03293878931349341 0.981675392670157
0.03341224213730132 0.981675392670157
0.0336827866080487 0.981675392670157
0.03530605343253297 0.981675392670157
0.035508961785593506 0.981675392670157
0.03577950625634089 0.981675392670157
0.03577950625634089 0.9825479930191972
0.036658775786269866 0.9825479930191972
0.03733513696313832 0.9825479930191972
0.03760568143388569 0.9825479930191972
0.03814677037538045 0.9825479930191972
0.03848495096381468 0.9825479930191972
0.03862022319918837 0.9825479930191972
0.038755495434562054 0.9825479930191972
0.038890767669935745 0.9825479930191972
0.03895840378762259 0.9825479930191972
0.03895840378762259 0.9842931937172775
0.03902603990530944 0.9842931937172775
0.03916131214068312 0.9842931937172775
0.03929658437605681 0.9842931937172775
0.03963476496449104 0.9842931937172775
0.039905309435238415 0.9842931937172775
0.039905309435238415 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.04146094014203585 0.9851657940663177
0.041663848495096384 0.9851657940663177
0.04206966520121745 0.9851657940663177
0.04234020967196483 0.9851657940663177
0.04308420696652012 0.9851657940663177
0.04315184308420696 0.9851657940663177
0.043354751437267504 0.9851657940663177
0.04463983767331755 0.9851657940663177
0.04477510990869124 0.9851657940663177
0.04524856273249916 0.9851657940663177
0.04538383496787284 0.9851657940663177
0.04606019614474129 0.9851657940663177
0.04639837673317552 0.9851657940663177
0.04673655732160974 0.9851657940663177
0.04687182955698343 0.9851657940663177
0.048359824146094015 0.9851657940663177
0.048359824146094015 0.9869109947643979
0.04863036861684139 0.9869109947643979
0.04863036861684139 0.987783595113438
0.04869800473452824 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.05011836320595198 0.987783595113438
0.05025363544132567 0.987783595113438
0.05038890767669936 0.987783595113438
0.05072708826513358 0.987783595113438
0.05113290497125465 0.987783595113438
0.05140344944200203 0.987783595113438
0.0518092661481231 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.052282718971931014 0.9886561954624782
0.052823807913425766 0.9886561954624782
0.05302671626648631 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05546161650321271 0.9886561954624782
0.05600270544470747 0.9886561954624782
0.056137977680081164 0.9886561954624782
0.05708488332769699 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05776124450456544 0.9886561954624782
0.058437605681433885 0.9886561954624782
0.05864051403449442 0.9886561954624782
0.059113966858302336 0.9886561954624782
0.05918160297598918 0.9886561954624782
0.05931687521136287 0.9886561954624782
0.059519783564423404 0.9886561954624782
0.059655055799797095 0.9886561954624782
0.0602637808589787 0.9886561954624782
0.06141359485965506 0.9886561954624782
0.0614812309773419 0.9886561954624782
0.061684139330402434 0.9886561954624782
0.06242813662495773 0.9886561954624782
0.06290158944876564 0.9886561954624782
0.0634426783902604 0.9886561954624782
0.06384849509638146 0.9886561954624782
0.06398376733175516 0.9886561954624782
0.06418667568481569 0.9886561954624782
0.06432194792018939 0.9886561954624782
0.06438958403787623 0.9886561954624782
0.06459249239093676 0.9886561954624782
0.0646601285086236 0.9886561954624782
0.06553939803855259 0.9886561954624782
0.06574230639161312 0.9886561954624782
0.06702739262766318 0.9886561954624782
0.06743320933378424 0.9886561954624782
0.06783902603990531 0.9886561954624782
0.06838011498140006 0.9886561954624782
0.06898884004058167 0.9886561954624782
0.0693270206290159 0.9886561954624782
0.0693270206290159 0.9904013961605584
0.06939465674670274 0.9904013961605584
0.07034156239431856 0.9904013961605584
0.07047683462969226 0.9904013961605584
0.07095028745350017 0.9904013961605584
0.07155901251268178 0.9904013961605584
0.0717619208657423 0.9904013961605584
0.07304700710179236 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07352045992560027 0.9904013961605584
0.07358809604328712 0.9904013961605584
0.0737233682786608 0.9904013961605584
0.07419682110246872 0.9904013961605584
0.07480554616165032 0.9904013961605584
0.07521136286777139 0.9904013961605584
0.07534663510314508 0.9904013961605584
0.07541427122083193 0.9904013961605584
0.07561717957389245 0.9904013961605584
0.075820087926953 0.9904013961605584
0.07669935745688197 0.9904013961605584
0.07751099086912411 0.9904013961605584
0.0776462631044978 0.9904013961605584
0.07784917145755833 0.9904013961605584
0.07798444369293203 0.9904013961605584
0.07798444369293203 0.9912739965095986
0.07811971592830572 0.9912739965095986
0.07832262428136624 0.9912739965095986
0.0789989854582347 0.9912739965095986
0.07920189381129523 0.9912739965095986
0.07940480216435576 0.9912739965095986
0.08589786946229286 0.9912739965095986
0.08603314169766656 0.9912739965095986
0.08616841393304024 0.9912739965095986
0.08637132228610078 0.9912739965095986
0.08637132228610078 0.9921465968586387
0.08650659452147447 0.9921465968586387
0.08657423063916131 0.9921465968586387
0.08670950287453501 0.9921465968586387
0.08677713899222185 0.9921465968586387
0.08704768346296922 0.9921465968586387
0.08725059181602976 0.9921465968586387
0.08725059181602976 0.9930191972076788
0.0874535001690903 0.9930191972076788
0.08765640852215083 0.9930191972076788
0.08846804193439296 0.9930191972076788
0.08880622252282719 0.9930191972076788
0.08887385864051403 0.9930191972076788
0.08921203922894826 0.9930191972076788
0.09049712546499832 0.9930191972076788
0.09130875887724045 0.9930191972076788
0.09178221170104836 0.9930191972076788
0.09191748393642205 0.9930191972076788
0.09225566452485627 0.9930191972076788
0.09266148123097734 0.9930191972076788
0.09333784240784579 0.9930191972076788
0.09354075076090633 0.9930191972076788
0.09367602299628001 0.9930191972076788
0.0938112952316537 0.9930191972076788
0.09401420358471424 0.9930191972076788
0.09414947582008792 0.9930191972076788
0.09442002029083531 0.9930191972076788
0.09678728440987487 0.9930191972076788
0.0971254649983091 0.9930191972076788
0.09739600946905648 0.9930191972076788
0.09766655393980385 0.9930191972076788
0.09780182617517755 0.9930191972076788
0.09827527899898546 0.9930191972076788
0.09841055123435914 0.9930191972076788
0.09928982076428813 0.9930191972076788
0.11234359147784917 0.9930191972076788
0.11288468041934394 0.9930191972076788
0.11301995265471762 0.9930191972076788
0.11349340547852553 0.9930191972076788
0.11362867771389923 0.9930191972076788
0.11369631383158607 0.9930191972076788
0.11410213053770714 0.9930191972076788
0.11477849171457559 0.9930191972076788
0.11504903618532296 0.9930191972076788
0.11504903618532296 0.993891797556719
0.11518430842069666 0.993891797556719
0.11579303347987825 0.993891797556719
0.11592830571525195 0.993891797556719
0.11599594183293879 0.993891797556719
0.11619885018599932 0.993891797556719
0.11660466689212039 0.993891797556719
0.11694284748055461 0.993891797556719
0.11788975312817045 0.993891797556719
0.11809266148123097 0.993891797556719
0.11816029759891782 0.993891797556719
0.11917483936422049 0.993891797556719
0.11958065607034156 0.993891797556719
0.12005410889414947 0.993891797556719
0.12059519783564424 0.993891797556719
0.12073047007101792 0.993891797556719
0.12133919513019953 0.993891797556719
0.12160973960094691 0.993891797556719
0.12167737571863375 0.993891797556719
0.1463645586743321 0.993891797556719
0.1474467365573216 0.993891797556719
0.1475820087926953 0.993891797556719
0.147717281028069 0.993891797556719
0.1484612783226243 0.993891797556719
0.14852891444031113 0.993891797556719
0.14866418667568482 0.993891797556719
0.1487994589110585 0.993891797556719
0.1489347311464322 0.993891797556719
0.14913763949949274 0.993891797556719
0.14961109232330064 0.993891797556719
0.15049036185322962 0.993891797556719
0.15069327020629017 0.993891797556719
0.15082854244166385 0.993891797556719
0.15109908691241122 0.993891797556719
0.1512343591477849 0.993891797556719
0.15211362867771389 0.993891797556719
0.1522489009130876 0.993891797556719
0.15623943185661143 0.993891797556719
0.1565099763273588 0.993891797556719
0.1566452485627325 0.993891797556719
0.1572539736219141 0.993891797556719
0.1599594183293879 0.993891797556719
0.16097396009469056 0.993891797556719
0.16110923233006424 0.993891797556719
0.1613121406831248 0.993891797556719
0.16144741291849848 0.993891797556719
0.16158268515387217 0.993891797556719
0.1620561379776801 0.993891797556719
0.16225904633074062 0.993891797556719
0.16266486303686167 0.993891797556719
0.16280013527223539 0.993891797556719
0.1630030436252959 0.993891797556719
0.1631383158606696 0.993891797556719
0.16367940480216436 0.993891797556719
0.16381467703753805 0.993891797556719
0.16442340209671966 0.993891797556719
0.1648292188028407 0.993891797556719
0.1657084883327697 0.993891797556719
0.1658437605681434 0.993891797556719
0.16672303009807238 0.993891797556719
0.16746702739262767 0.993891797556719
0.1680081163341224 0.993891797556719
0.16821102468718296 0.993891797556719
0.16821102468718296 0.9947643979057592
0.16868447751099086 0.9947643979057592
0.16888738586405141 0.9947643979057592
0.1696313831586067 0.9947643979057592
0.16990192762935408 0.9947643979057592
0.17003719986472776 0.9947643979057592
0.17017247210010145 0.9947643979057592
0.1702401082177883 0.9947643979057592
0.17321609739600946 0.9947643979057592
0.17341900574907002 0.9947643979057592
0.17375718633750423 0.9947643979057592
0.17436591139668584 0.9947643979057592
0.1746364558674332 0.9947643979057592
0.17470409198512005 0.9947643979057592
0.17544808927967534 0.9947643979057592
0.17592154210348326 0.9947643979057592
0.17605681433885695 0.9947643979057592
0.17659790328035171 0.9947643979057592
0.1767331755157254 0.9947643979057592
0.17693608386878593 0.9947643979057592
0.1774771728102807 0.9947643979057592
0.17862698681095704 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.17950625634088604 0.9947643979057592
0.1797768008116334 0.9947643979057592
0.17997970916469394 0.9947643979057592
0.18025025363544134 0.9947643979057592
0.18031788975312818 0.9947643979057592
0.18302333446060196 0.9947643979057592
0.1830909705782888 0.9947643979057592
0.18342915116672304 0.9947643979057592
0.18363205951978356 0.9947643979057592
0.18397024010821778 0.9947643979057592
0.18451132904971254 0.9947643979057592
0.18464660128508623 0.9947643979057592
0.18498478187352047 0.9947643979057592
0.18525532634426783 0.9947643979057592
0.18559350693270207 0.9947643979057592
0.18572877916807576 0.9947643979057592
0.18606695975650997 0.9947643979057592
0.18626986810957052 0.9947643979057592
0.18633750422725737 0.9947643979057592
0.18660804869800474 0.9947643979057592
0.18674332093337842 0.9947643979057592
0.18694622928643895 0.9947643979057592
0.1872844098748732 0.9947643979057592
0.18796077105174164 0.9947643979057592
0.18944876564085222 0.9947643979057592
0.19100439634764965 0.9947643979057592
0.19113966858302334 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.192154210348326 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19817382482245519 0.9947643979057592
0.19830909705782887 0.9947643979057592
0.19871491376394995 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.19972945552925261 0.9947643979057592
0.20250253635441326 0.9947643979057592
0.20344944200202908 0.9947643979057592
0.20358471423740276 0.9947643979057592
0.20399053094352385 0.9947643979057592
0.20419343929658437 0.9947643979057592
0.20446398376733174 0.9947643979057592
0.20459925600270545 0.9947643979057592
0.2054108894149476 0.9947643979057592
0.20554616165032127 0.9947643979057592
0.20622252282718972 0.9947643979057592
0.2063577950625634 0.9947643979057592
0.20662833953331078 0.9947643979057592
0.20662833953331078 0.9956369982547993
0.2067636117686845 0.9956369982547993
0.20689888400405818 0.9956369982547993
0.20716942847480554 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.2090632397700372 0.9965095986038395
0.2091985120054109 0.9965095986038395
0.21001014541765303 0.9965095986038395
0.21014541765302672 0.9965095986038395
0.21034832600608724 0.9965095986038395
0.21048359824146093 0.9965095986038395
0.21068650659452148 0.9965095986038395
0.21082177882989517 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.21115995941832938 0.9965095986038395
0.21143050388907678 0.9965095986038395
0.2116334122421373 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21197159283057151 0.9965095986038395
0.21210686506594523 0.9965095986038395
0.21244504565437944 0.9965095986038395
0.21251268177206628 0.9965095986038395
0.21264795400743997 0.9965095986038395
0.21325667906662157 0.9965095986038395
0.21339195130199526 0.9965095986038395
0.21393304024349002 0.9965095986038395
0.2140683124788637 0.9965095986038395
0.2142035847142374 0.9965095986038395
0.21433885694961108 0.9965095986038395
0.21535339871491377 0.9965095986038395
0.21548867095028745 0.9965095986038395
0.2155563070679743 0.9965095986038395
0.21569157930334798 0.9965095986038395
0.21623266824484275 0.9965095986038395
0.21636794048021643 0.9965095986038395
0.21731484612783225 0.9965095986038395
0.2175177544808928 0.9965095986038395
0.21832938789313494 0.9965095986038395
0.21846466012850863 0.9965095986038395
0.21893811295231655 0.9965095986038395
0.21907338518769023 0.9965095986038395
0.21941156577612445 0.9965095986038395
0.21974974636455868 0.9965095986038395
0.21981738248224553 0.9965095986038395
0.2199526547176192 0.9965095986038395
0.22089956036523503 0.9965095986038395
0.22103483260060872 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.2220493743659114 0.9965095986038395
0.222658099425093 0.9965095986038395
0.22306391613121407 0.9965095986038395
0.2231315522489009 0.9965095986038395
0.2232668244842746 0.9965095986038395
0.22346973283733515 0.9965095986038395
0.22367264119039568 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.22543118025025363 0.9965095986038395
0.22563408860331416 0.9965095986038395
0.2263104497801826 0.9965095986038395
0.22658099425093 0.9965095986038395
0.22664863036861685 0.9965095986038395
0.22678390260399053 0.9965095986038395
0.2270544470747379 0.9965095986038395
0.22739262766317214 0.9965095986038395
0.22793371660466688 0.9965095986038395
0.22813662495772744 0.9965095986038395
0.22833953331078796 0.9965095986038395
0.22847480554616165 0.9965095986038395
0.22861007778153533 0.9965095986038395
0.22888062225228273 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23003043625295908 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23077443354751437 0.9965095986038395
0.23165370307744335 0.9965095986038395
0.23246533648968548 0.9965095986038395
0.23327696990192762 0.9965095986038395
0.23341224213730133 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23422387554954346 0.9965095986038395
0.23598241460940142 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23659113966858303 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.23767331755157253 0.9965095986038395
0.23780858978694622 0.9965095986038395
0.23868785931687522 0.9965095986038395
0.23909367602299628 0.9965095986038395
0.23916131214068312 0.9965095986038395
0.23943185661143052 0.9965095986038395
0.23949949272911736 0.9965095986038395
0.23977003719986473 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24051403449442002 0.9965095986038395
0.24071694284748055 0.9965095986038395
0.2407845789651674 0.9965095986038395
0.24098748731822794 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.24294893473114643 0.9965095986038395
0.2430842069665201 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.2434900236726412 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.2447074737910044 0.9965095986038395
0.245316198850186 0.9965095986038395
0.2454514710855597 0.9965095986038395
0.24551910720324654 0.9965095986038395
0.24565437943862023 0.9965095986038395
0.24572201555630707 0.9965095986038395
0.24585728779168076 0.9965095986038395
0.24619546838011497 0.9965095986038395
0.24633074061548868 0.9965095986038395
0.24646601285086236 0.9965095986038395
0.24660128508623605 0.9965095986038395
0.24721001014541766 0.9965095986038395
0.24741291849847818 0.9965095986038395
0.2480216435576598 0.9965095986038395
0.24822455191072032 0.9965095986038395
0.248359824146094 0.9965095986038395
0.24849509638146772 0.9965095986038395
0.24903618532296246 0.9965095986038395
0.24923909367602298 0.9965095986038395
0.25052417991207304 0.9965095986038395
0.25072708826513357 0.9965095986038395
0.25126817720662836 0.9965095986038395
0.25207981061887047 0.9965095986038395
0.2528238079134258 0.9965095986038395
0.2529590801487995 0.9965095986038395
0.2532972607372337 0.9965095986038395
0.25343253297260737 0.9965095986038395
0.2538383496787284 0.9965095986038395
0.2541088941494758 0.9965095986038395
0.2541765302671627 0.9965095986038395
0.2543118025025364 0.9965095986038395
0.2543794386202232 0.9965095986038395
0.2545147108555969 0.9965095986038395
0.25458234697328375 0.9965095986038395
0.2548528914440311 0.9965095986038395
0.25492052756171796 0.9965095986038395
0.2554616165032127 0.9965095986038395
0.256205613797768 0.9965095986038395
0.2564761582685154 0.9965095986038395
0.25708488332769697 0.9965095986038395
0.2575583361515049 0.9965095986038395
0.25776124450456545 0.9965095986038395
0.25789651673993913 0.9965095986038395
0.258843422387555 0.9965095986038395
0.2590463307406155 0.9965095986038395
0.260128508623605 0.9965095986038395
0.2605343253297261 0.9965095986038395
0.2606695975650998 0.9965095986038395
0.26080486980047346 0.9965095986038395
0.26094014203584714 0.9965095986038395
0.26195468380114983 0.9965095986038395
0.2620899560365235 0.9965095986038395
0.2624957727426446 0.9965095986038395
0.2626986810957051 0.9965095986038395
0.2635779506256341 0.9965095986038395
0.2646601285086236 0.9965095986038395
0.26513358133243153 0.9965095986038395
0.2660804869800473 0.9965095986038395
0.26628339533310785 0.9965095986038395
0.2664186675684816 0.9965095986038395
0.2666215759215421 0.9965095986038395
0.26750084545147107 0.9965095986038395
0.2682448427460264 0.9965095986038395
0.26831247886371323 0.9965095986038395
0.2684477510990869 0.9965095986038395
0.26932702062901587 0.9965095986038395
0.26952992898207645 0.9965095986038395
0.269732837335137 0.9965095986038395
0.2699357456881975 0.9965095986038395
0.2702062901589449 0.9965095986038395
0.2704091985120054 0.9965095986038395
0.2705444707473791 0.9965095986038395
0.27067974298275277 0.9965095986038395
0.2710855596888739 0.9965095986038395
0.27149137639499493 0.9965095986038395
0.27169428474805546 0.9965095986038395
0.27196482921880283 0.9965095986038395
0.27216773757186336 0.9965095986038395
0.27230300980723704 0.9965095986038395
0.2724382820426108 0.9965095986038395
0.2737233682786608 0.9965095986038395
0.2739939127494082 0.9965095986038395
0.2747379100439635 0.9965095986038395
0.27487318227933716 0.9965095986038395
0.2754142712208319 0.9965095986038395
0.27554954345620564 0.9965095986038395
0.27588772404463985 0.9965095986038395
0.27602299628001353 0.9965095986038395
0.27622590463307406 0.9965095986038395
0.27636117686844774 0.9965095986038395
0.27649644910382143 0.9965095986038395
0.27669935745688196 0.9965095986038395
0.2770375380453162 0.9965095986038395
0.27710517416300307 0.9965095986038395
0.27724044639837675 0.9965095986038395
0.2774433547514373 0.9965095986038395
0.2776462631044978 0.9965095986038395
0.2777815353398715 0.9965095986038395
0.2779168075752452 0.9965095986038395
0.2786608048698005 0.9965095986038395
0.2787960771051742 0.9965095986038395
0.2789989854582347 0.9965095986038395
0.2791342576936084 0.9965095986038395
0.2793371660466689 0.9965095986038395
0.27967534663510313 0.9965095986038395
0.2800135272235374 0.9965095986038395
0.28055461616503213 0.9965095986038395
0.2806898884004058 0.9965095986038395
0.28089279675346635 0.9965095986038395
0.28102806898884003 0.9965095986038395
0.2814338856949611 0.9965095986038395
0.2815691579303348 0.9965095986038395
0.28163679404802167 0.9965095986038395
0.2823131552248901 0.9965095986038395
0.28238079134257693 0.9965095986038395
0.28271897193101114 0.9965095986038395
0.2828542441663848 0.9965095986038395
0.2830571525194454 0.9965095986038395
0.2835306053432533 0.9965095986038395
0.2840040581670612 0.9965095986038395
0.28420696652012173 0.9965095986038395
0.28427460263780857 0.9965095986038395
0.284545147108556 0.9965095986038395
0.28508623605005073 0.9965095986038395
0.2852215082854244 0.9965095986038395
0.2856949611092323 0.9965095986038395
0.285830233344606 0.9965095986038395
0.28664186675684816 0.9965095986038395
0.28738586405140343 0.9965095986038395
0.2875211362867771 0.9965095986038395
0.2877240446398377 0.9965095986038395
0.2880622252282719 0.9965095986038395
0.2886709502874535 0.9965095986038395
0.28894149475820086 0.9965095986038395
0.2890767669935746 0.9965095986038395
0.2894149475820088 0.9965095986038395
0.28995603652350355 0.9965095986038395
0.2900236726411904 0.9965095986038395
0.2901589448765641 0.9965095986038395
0.2907676699357457 0.9965095986038395
0.2912411227595536 0.9965095986038395
0.2913763949949273 0.9965095986038395
0.291511667230301 0.9965095986038395
0.2918498478187352 0.9965095986038395
0.29279675346635103 0.9965095986038395
0.2930672979370984 0.9965095986038395
0.2933378424078458 0.9965095986038395
0.29347311464321946 0.9965095986038395
0.29360838687859314 0.9965095986038395
0.2938112952316537 0.9965095986038395
0.2939465674670274 0.9965095986038395
0.2951640175853906 0.9965095986038395
0.29523165370307747 0.9965095986038395
0.2955698342915117 0.9965095986038395
0.29584037876225905 0.9965095986038395
0.29597565099763273 0.9965095986038395
0.2965843760568143 0.9965095986038395
0.2969225566452486 0.9965095986038395
0.297598917822117 0.9965095986038395
0.29841055123435917 0.9965095986038395
0.29868109570510654 0.9965095986038395
0.2988163679404802 0.9965095986038395
0.2992221846466013 0.9965095986038395
0.29935745688197496 0.9965095986038395
0.2995603652350355 0.9965095986038395
0.30003381805884344 0.9965095986038395
0.3001014541765303 0.9965095986038395
0.30037199864727765 0.9965095986038395
0.3013189042948935 0.9965095986038395
0.3013189042948935 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.30273926276631724 0.9973821989528796
0.3028745350016909 0.9973821989528796
0.30294217111937777 0.9973821989528796
0.30307744335475145 0.9973821989528796
0.3033479878254988 0.9973821989528796
0.30402434900236724 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3053094352384173 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.3061887047683463 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.3073385187690227 0.9973821989528796
0.30747379100439637 0.9973821989528796
0.30896178559350695 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.3107203246533649 0.9973821989528796
0.31092323300642544 0.9973821989528796
0.3111937774771728 0.9973821989528796
0.31173486641866754 0.9973821989528796
0.3118025025363544 0.9973821989528796
0.3119377747717281 0.9973821989528796
0.31410213053770714 0.9973821989528796
0.31430503889076766 0.9973821989528796
0.31565776124450456 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3192424754819073 0.9982547993019197
0.3195806560703416 0.9982547993019197
0.31971592830571527 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.32025701724721 0.9982547993019197
0.3207304700710179 0.9982547993019197
0.32093337842407843 0.9982547993019197
0.321136286777139 0.9982547993019197
0.32133919513019954 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3219479201893811 0.9982547993019197
0.3220831924247548 0.9982547993019197
0.3224890091308759 0.9982547993019197
0.32269191748393644 0.9982547993019197
0.3228271897193101 0.9982547993019197
0.32316537030774434 0.9982547993019197
0.32336827866080486 0.9982547993019197
0.32350355089617855 0.9982547993019197
0.32363882313155223 0.9982547993019197
0.32424754819073387 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3249239093676023 0.9982547993019197
0.3276293540750761 0.9982547993019197
0.3306729793709841 0.9982547993019197
0.3308082516063578 0.9982547993019197
0.3309435238417315 0.9982547993019197
0.33256679066621575 0.9982547993019197
0.33270206290158943 0.9982547993019197
0.33304024349002365 0.9982547993019197
0.3338518769022658 0.9982547993019197
0.3341900574907 0.9982547993019197
0.3343253297260737 0.9982547993019197
0.3344606019614474 0.9982547993019197
0.3344606019614474 0.9991273996509599
0.335069327020629 0.9991273996509599
0.3354751437267501 0.9991273996509599
0.3360162326682448 0.9991273996509599
0.3362191410213054 0.9991273996509599
0.3363544132566791 0.9991273996509599
0.33763949949272914 0.9991273996509599
0.33797768008116336 0.9991273996509599
0.33858640514034494 0.9991273996509599
0.33878931349340546 0.9991273996509599
0.3510990869124112 0.9991273996509599
0.3515049036185323 0.9991273996509599
0.351640175853906 0.9991273996509599
0.35218126479540074 0.9991273996509599
0.3523165370307744 0.9991273996509599
0.3536692593845113 0.9991273996509599
0.353804531619885 0.9991273996509599
0.35441325667906665 0.9991273996509599
0.3566452485627325 0.9991273996509599
0.35691579303347987 0.9991273996509599
0.3578626986810957 0.9991273996509599
0.3579979709164694 0.9991273996509599
0.3583361515049036 0.9991273996509599
0.35853905985796414 0.9991273996509599
0.3591477849171458 0.9991273996509599
0.3595536016232668 0.9991273996509599
0.35989178221170104 0.9991273996509599
0.3601623266824484 0.9991273996509599
0.36043287115319583 0.9991273996509599
0.3607034156239432 0.9991273996509599
0.36097396009469057 0.9991273996509599
0.36110923233006426 0.9991273996509599
0.3619208657423064 0.9991273996509599
0.3620561379776801 0.9991273996509599
0.36212377409536695 0.9991273996509599
0.36293540750760905 0.9991273996509599
0.3633412242137301 0.9991273996509599
0.36361176868447753 0.9991273996509599
0.36442340209671964 0.9991273996509599
0.3650997632735881 0.9991273996509599
0.36516739939127496 0.9991273996509599
0.36530267162664865 0.9991273996509599
0.36611430503889075 0.9991273996509599
0.36611430503889075 1.0
0.36624957727426444 1.0
0.3663848495096381 1.0
0.36679066621575923 1.0
0.3669259384511329 1.0
0.36699357456881976 1.0
0.3672641190395671 1.0
0.36760229962800134 1.0
0.367737571863375 1.0
0.3699019276293541 1.0
0.3700371998647278 1.0
0.3714575583361515 1.0
0.3715928305715252 1.0
0.3717281028068989 1.0
0.3720662833953331 1.0
0.3724044639837673 1.0
0.3727426445722016 1.0
0.3728102806898884 1.0
0.3730808251606358 1.0
0.3732837335136963 1.0
0.37368955021981737 1.0
0.37396009469056474 1.0
0.374298275278999 1.0
0.3744335475143727 1.0
0.3749070003381806 1.0
0.37517754480892795 1.0
0.3753804531619885 1.0
0.37551572539736217 1.0
0.3759215421034833 1.0
0.37605681433885696 1.0
0.37740953669259386 1.0
0.37754480892796755 1.0
0.3777477172810281 1.0
0.37788298951640176 1.0
0.3791680757524518 1.0
0.3793033479878255 1.0
0.37937098410551234 1.0
0.37950625634088603 1.0
0.3801149814000676 1.0
0.3803178897531282 1.0
0.38038552587081503 1.0
0.3805207981061887 1.0
0.38085897869462293 1.0
0.3809942509299966 1.0
0.38106188704768346 1.0
0.38140006763611767 1.0
0.3818058843422388 1.0
0.38194115657761246 1.0
0.3823469732837335 1.0
0.3824822455191072 1.0
0.38275278998985457 1.0
0.38302333446060194 1.0
0.38356442340209673 1.0
0.3836996956374704 1.0
0.3838349678728441 1.0
0.38403787622590463 1.0
0.38424078457896516 1.0
0.38437605681433884 1.0
0.3855258708150152 1.0
0.3856611430503889 1.0
0.38593168752113627 1.0
0.38606695975650995 1.0
0.38755495434562054 1.0
0.3878931349340548 1.0
0.38863713222861007 1.0
0.38877240446398376 1.0
0.3891782211701048 1.0
0.3893811295231654 1.0
0.38978694622928645 1.0
0.39012512681772066 1.0
0.392154210348326 1.0
0.39235711870138656 1.0
0.39310111599594183 1.0
0.39330402434900236 1.0
0.3949272911734866 1.0
0.3950625634088603 1.0
0.395197835644234 1.0
0.3957389245857288 1.0
0.39600946905647616 1.0
0.39614474129184984 1.0
0.3975650997632736 1.0
0.39783564423402096 1.0
0.3980385525870815 1.0
0.39817382482245517 1.0
0.39837673317551575 1.0
0.4 1.0
0.4004734528238079 1.0
0.40067636117686845 1.0
0.4010821778829895 1.0
0.40142035847142377 1.0
0.40270544470747377 1.0
0.40290835306053435 1.0
0.4035847142374028 1.0
0.40371998647277646 1.0
0.40399053094352383 1.0
0.4041258031788975 1.0
0.40419343929658436 1.0
0.40432871153195804 1.0
0.4052756171795739 1.0
0.4054785255326344 1.0
0.40588434223875547 1.0
0.4060196144741292 1.0
0.40642543118025026 1.0
0.40656070341562395 1.0
0.40777815353398716 1.0
0.40791342576936085 1.0
0.40825160635779506 1.0
0.40838687859316875 1.0
0.41007778153533986 1.0
0.4102806898884004 1.0
0.41170104835982413 1.0
0.4118363205951978 1.0
0.4119715928305715 1.0
0.41210686506594524 1.0
0.41230977341900577 1.0
0.41258031788975313 1.0
0.4129861345958742 1.0
0.4131214068312479 1.0
0.4146770375380453 1.0
0.41494758200879267 1.0
0.4154210348326006 1.0
0.41562394318566115 1.0
0.415691579303348 1.0
0.4158268515387217 1.0
0.4161650321271559 1.0
0.41630030436252957 1.0
0.4169090294217112 1.0
0.4170443016570849 1.0
0.41731484612783226 1.0
0.41745011836320595 1.0
0.4177206628339533 1.0
0.417855935069327 1.0
0.42002029083530606 1.0
0.4202231991883666 1.0
0.42096719648292186 1.0
0.4217111937774772 1.0
0.42259046330740613 1.0
0.42272573554277987 1.0
0.4238755495434562 1.0
0.42401082177882987 1.0
0.4240784578965167 1.0
0.42421373013189045 1.0
0.4244842746026378 1.0
0.4246195468380115 1.0
0.42468718295569835 1.0
0.42482245519107203 1.0
0.4262428136624958 1.0
0.4264457220155563 1.0
0.427460263780859 1.0
0.42800135272235373 1.0
0.4281366249577274 1.0
0.4282718971931011 1.0
0.4284071694284748 1.0
0.4285424416638485 1.0
0.42874535001690905 1.0
0.42969225566452485 1.0
0.42982752789989853 1.0
0.4298951640175854 1.0
0.4300980723706459 1.0
0.430503889076767 1.0
0.43070679742982754 1.0
0.4308420696652012 1.0
0.4309773419005749 1.0
0.4323300642543118 1.0
0.43253297260737233 1.0
0.4334798782549882 1.0
0.43361515049036187 1.0
0.43456205613797766 1.0
0.43469732837335134 1.0
0.4365235035508962 1.0
0.4367264119039567 1.0
0.4382144064930673 1.0
0.438349678728441 1.0
0.4392965843760568 1.0
0.4394318566114305 1.0
0.4399053094352384 1.0
0.4400405816706121 1.0
0.4403787622590463 1.0
0.4406493067297937 1.0
0.44179912073047006 1.0
0.44193439296584375 1.0
0.44206966520121743 1.0
0.4422049374365911 1.0
0.44328711531958065 1.0
0.44342238755495433 1.0
0.4445722015556307 1.0
0.4448427460263781 1.0
0.44565437943862024 1.0
0.44585728779168077 1.0
0.44633074061548866 1.0
0.44660128508623603 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4471423740277308 1.0
0.4475481907338519 1.0
0.4476158268515387 1.0
0.4477510990869124 1.0
0.4489009130875888 1.0
0.44903618532296247 1.0
0.449239093676023 1.0
0.4499830909705783 1.0
0.45065945214744674 1.0
0.4520798106188705 1.0
0.4526208995603652 1.0
0.4527561717957389 1.0
0.45336489685492054 1.0
0.45417653026716265 1.0
0.4547852553263443 1.0
0.45492052756171797 1.0
0.4549881636794048 1.0
0.4551234359147785 1.0
0.455326344267839 1.0
0.4554616165032127 1.0
0.45566452485627323 1.0
0.4557997970916469 1.0
0.4560027054447075 1.0
0.4563408860331417 1.0
0.45640852215082856 1.0
0.4572877916807575 1.0
0.45755833615150493 1.0
0.45857287791680756 1.0
0.4596550557997971 1.0
0.45992560027054447 1.0
0.4635103145079472 1.0
0.46364558674332096 1.0
0.4637132228610078 1.0
0.4638484950963815 1.0
0.464051403449442 1.0
0.4641866756848157 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46560703415623944 1.0
0.4657423063916131 1.0
0.4664863036861684 1.0
0.466689212039229 1.0
0.46729793709841055 1.0
0.4675684815691579 1.0
0.4677037538045316 1.0
0.46790666215759213 1.0
0.4705444707473791 1.0
0.4707473791004396 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.47169428474805547 1.0
0.47182955698342915 1.0
0.4723706459249239 1.0
0.47304700710179237 1.0
0.474061548867095 1.0
0.4743997294555293 1.0
0.47548190733851875 1.0
0.47561717957389243 1.0
0.4762935407507609 1.0
0.4764288129861346 1.0
0.4777815353398715 1.0
0.4781197159283057 1.0
0.4785931687521136 1.0
0.4787284409874873 1.0
0.47886371322286103 1.0
0.4793371660466689 1.0
0.47974298275279 1.0
0.47987825498816367 1.0
0.48136624957727425 1.0
0.4815691579303348 1.0
0.4818397024010822 1.0
0.4821102468718296 1.0
0.4829218802840717 1.0
0.4831247886371322 1.0
0.4841393304024349 1.0
0.4842746026378086 1.0
0.4848156915793033 1.0
0.48495096381467706 1.0
0.48542441663848496 1.0
0.4856949611092323 1.0
0.48589786946229285 1.0
0.48725059181602975 1.0
0.48738586405140344 1.0
0.4874535001690903 1.0
0.48758877240446397 1.0
0.4876564085221508 1.0
0.4877916807575245 1.0
0.4881974974636456 1.0
0.48860331416976666 1.0
0.4886709502874535 1.0
0.488873858640514 1.0
0.48894149475820087 1.0
0.48907676699357455 1.0
0.48975312817044303 1.0
0.48995603652350356 1.0
0.49009130875887724 1.0
0.4928643895840379 1.0
0.4933378424078458 1.0
0.49347311464321947 1.0
0.4938112952316537 1.0
0.4939465674670274 1.0
0.49428474805546163 1.0
0.49448765640852216 1.0
0.49509638146770374 1.0
0.49529928982076427 1.0
0.49584037876225906 1.0
0.49597565099763274 1.0
0.49631383158606696 1.0
0.49644910382144064 1.0
0.4978694622928644 1.0
0.4983429151166723 1.0
0.4986134595874197 1.0
0.4987487318227934 1.0
0.4989516401758539 1.0
0.49935745688197497 1.0
0.4995603652350355 1.0
0.4998985458234697 1.0
0.5000338180588434 1.0
0.5003719986472777 1.0
0.5007778153533987 1.0
0.5009130875887724 1.0
0.501115995941833 1.0
0.5013865404125804 1.0
0.5017923571187014 1.0
0.5019276293540751 1.0
0.5021305377071356 1.0
0.5072708826513358 1.0
0.5090294217111938 1.0
0.5091646939465675 1.0
0.5117348664186676 1.0
0.5120730470071018 1.0
0.5123435914778491 1.0
0.5124788637132228 1.0
0.5126141359485965 1.0
0.5128846804193439 1.0
0.5130875887724045 1.0
0.5133581332431518 1.0
0.5137639499492729 1.0
0.5148461278322625 1.0
0.5151843084206966 1.0
0.5153195806560703 1.0
0.5155224890091309 1.0
0.516807575245181 1.0
0.5270882651335813 1.0
0.5271559012512682 1.0
0.5274264457220156 1.0
0.527629354075076 1.0
0.5278322624281366 1.0
0.528982076428813 1.0
0.5291173486641867 1.0
0.5291849847818735 1.0
0.5293202570172472 1.0
0.5296584376056814 1.0
0.5297937098410551 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5308758877240446 1.0
0.5311464321947921 1.0
0.5329726073723369 1.0
0.5332431518430842 1.0
0.5334460601961447 1.0
0.5335813324315184 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.535069327020629 1.0
0.5352722353736895 1.0
0.5354075076090632 1.0
0.5375718633750423 1.0
0.5377071356104159 1.0
0.5387893134934055 1.0
0.5390598579641529 1.0
0.5396009469056476 1.0
0.5398038552587081 1.0
0.5400067636117687 1.0
0.5401420358471424 1.0
0.5409536692593845 1.0
0.5410889414947582 1.0
0.5416300304362529 1.0
0.5417653026716267 1.0
0.5426445722015556 1.0
0.542915116672303 1.0
0.5430503889076767 1.0
0.5431180250253635 1.0
0.5432532972607372 1.0
0.5440649306729793 1.0
0.5443354751437267 1.0
0.5446060196144741 1.0
0.5447412918498478 1.0
0.5448765640852216 1.0
0.545079472438282 1.0
0.5456205613797768 1.0
0.5458234697328374 1.0
0.5458911058505241 1.0
0.5460263780858978 1.0
0.5460940142035847 1.0
0.5462969225566453 1.0
0.5470409198512005 1.0
0.5474467365573216 1.0
0.5477849171457558 1.0
0.5492052756171796 1.0
0.5499492729117349 1.0
0.5500845451471086 1.0
0.5521812647954008 1.0
0.5523841731484613 1.0
0.5533987149137639 1.0
0.5535339871491376 1.0
0.5538721677375719 1.0
0.5541427122083192 1.0
0.5556307067974299 1.0
0.555968887385864 1.0
0.5561717957389246 1.0
0.5563747040919851 1.0
0.5569157930334799 1.0
0.5571863375042273 1.0
0.5577950625634088 1.0
0.5582685153872168 1.0
0.5584037876225905 1.0
0.5588096043287115 1.0
0.5589448765640852 1.0
0.5591477849171458 1.0
0.5592830571525195 1.0
0.5596888738586405 1.0
0.5599594183293879 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5613797768008116 1.0
0.5615150490361853 1.0
0.5617179573892459 1.0
0.5619208657423064 1.0
0.5632735880960433 1.0
0.5636117686844775 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5649644910382144 1.0
0.5650997632735881 1.0
0.5652350355089618 1.0
0.5654379438620223 1.0
0.5657084883327697 1.0
0.5661819411565776 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.566858302333446 1.0
0.5671288468041934 1.0
0.567331755157254 1.0
0.5674670273926277 1.0
0.5675346635103146 1.0
0.5676699357456882 1.0
0.5684815691579304 1.0
0.5687521136286777 1.0
0.5688873858640514 1.0
0.5692932025701725 1.0
0.5694284748055461 1.0
0.5696313831586067 1.0
0.5703077443354752 1.0
0.5705782888062225 1.0
0.5706459249239094 1.0
0.5709841055123436 1.0
0.5711870138654042 1.0
0.5713222861007778 1.0
0.5713899222184646 1.0
0.5719986472776463 1.0
0.5722015556307068 1.0
0.5724721001014542 1.0
0.5728102806898884 1.0
0.573013189042949 1.0
0.5730808251606357 1.0
0.5732837335136963 1.0
0.57341900574907 1.0
0.5736895502198174 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5744335475143727 1.0
0.5747040919851201 1.0
0.5750422725735542 1.0
0.575177544808928 1.0
0.5752451809266148 1.0
0.5770037199864728 1.0
0.5775448089279676 1.0
0.5780858978694623 1.0
0.5783564423402097 1.0
0.5785593506932702 1.0
0.5788298951640176 1.0
0.579100439634765 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5805207981061887 1.0
0.5806560703415624 1.0
0.5808589786946229 1.0
0.5809942509299966 1.0
0.5820087926952993 1.0
0.5821440649306729 1.0
0.5823469732837335 1.0
0.5824822455191072 1.0
0.5839702401082177 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853905985796415 1.0
0.5862698681095705 1.0
0.5876902265809942 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5881636794048022 1.0
0.5882989516401759 1.0
0.5884342238755496 1.0
0.5885018599932363 1.0
0.5887047683462969 1.0
0.5888400405816706 1.0
0.5889753128170443 1.0
0.5890429489347312 1.0
0.5892458572877917 1.0
0.5902603990530944 1.0
0.5905309435238417 1.0
0.5907338518769023 1.0
0.5909367602299628 1.0
0.591274940818397 1.0
0.5914102130537707 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5920865742306392 1.0
0.5926952992898208 1.0
0.5928305715251945 1.0
0.5939803855258708 1.0
0.5941156577612445 1.0
0.5962123774095367 1.0
0.5963476496449104 1.0
0.5964829218802841 1.0
0.5970916469394657 1.0
0.5980385525870815 1.0
0.5983767331755158 1.0
0.5985796415285762 1.0
0.5987825498816368 1.0
0.5993236388231316 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.6000676361176869 1.0
0.6014203584714237 1.0
0.6016909029421711 1.0
0.601758539059858 1.0
0.6018938112952317 1.0
0.6022319918836658 1.0
0.6025701724721001 1.0
0.6039905309435238 1.0
0.6042610754142712 1.0
0.6043963476496449 1.0
0.6046668921203923 1.0
0.604802164355766 1.0
0.6068312478863713 1.0
0.6071017923571187 1.0
0.6071694284748056 1.0
0.6073047007101793 1.0
0.6075752451809266 1.0
0.6077105174163003 1.0
0.607845789651674 1.0
0.6079810618870477 1.0
0.6081839702401082 1.0
0.6083192424754819 1.0
0.6083868785931688 1.0
0.6085221508285424 1.0
0.6089956036523504 1.0
0.6092661481230978 1.0
0.6099425092999662 1.0
0.6101454176530268 1.0
0.6104835982414609 1.0
0.6110246871829557 1.0
0.6111599594183293 1.0
0.6114305038890767 1.0
0.6117010483598242 1.0
0.6118363205951979 1.0
0.6119039567128847 1.0
0.6120392289482584 1.0
0.6124450456543794 1.0
0.6125803178897531 1.0
0.6133919513019953 1.0
0.6138654041258031 1.0
0.6142035847142374 1.0
0.6149475820087927 1.0
0.6154210348326006 1.0
0.6155563070679743 1.0
0.6169090294217112 1.0
0.6172472100101454 1.0
0.6175177544808927 1.0
0.6176530267162665 1.0
0.6181264795400744 1.0
0.6184646601285086 1.0
0.6188028407169428 1.0
0.6189381129523165 1.0
0.6194792018938113 1.0
0.6198173824822455 1.0
0.6199526547176192 1.0
0.6204261075414271 1.0
0.6216435576597903 1.0
0.621778829895164 1.0
0.622658099425093 1.0
0.6228610077781536 1.0
0.6229962800135272 1.0
0.6238079134257694 1.0
0.623943185661143 1.0
0.6248900913087588 1.0
0.6250253635441325 1.0
0.6251606357795062 1.0
0.6255664524856274 1.0
0.625701724721001 1.0
0.6259722691917484 1.0
0.6271897193101116 1.0
0.6279337166046669 1.0
0.629218802840717 1.0
0.6294893473114643 1.0
0.629624619546838 1.0
0.6302333446060197 1.0
0.6306391613121407 1.0
0.6307067974298275 1.0
0.638349678728441 1.0
0.6385525870815015 1.0
0.638755495434562 1.0
0.6388231315522489 1.0
0.6390260399053095 1.0
0.6392965843760569 1.0
0.6420020290835307 1.0
0.642272573554278 1.0
0.6432194792018938 1.0
0.6434900236726412 1.0
0.6440987487318228 1.0
0.6443692932025702 1.0
0.6445722015556307 1.0
0.6447074737910043 1.0
0.644842746026378 1.0
0.6449780182617518 1.0
0.6455867433209334 1.0
0.645722015556307 1.0
0.6460601961447413 1.0
0.6463307406154887 1.0
0.6477510990869124 1.0
0.6486303686168414 1.0
0.6489009130875888 1.0
0.6497801826175178 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6503889076766993 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6512005410889415 1.0
0.6516739939127494 1.0
0.6518092661481231 1.0
0.6520121745011837 1.0
0.6520798106188704 1.0
0.6522150828542441 1.0
0.6528914440311127 1.0
0.6530267162664863 1.0
0.6658775786269868 1.0
0.6659452147446736 1.0
0.6663510314507948 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6674332093337842 1.0
0.6676361176868447 1.0
0.6682448427460264 1.0
0.6689212039228948 1.0
0.6690564761582685 1.0
0.6691241122759554 1.0
0.6694622928643896 1.0
0.6700033818058844 1.0
0.670138654041258 1.0
0.6703415623943185 1.0
0.6705444707473791 1.0
0.6708826513358134 1.0
0.6710855596888738 1.0
0.6711531958065607 1.0
0.6724382820426108 1.0
0.6729793709841055 1.0
0.6731146432194792 1.0
0.6733175515725397 1.0
0.6738586405140345 1.0
0.6739939127494082 1.0
0.6747379100439634 1.0
0.6750084545147108 1.0
0.6750760906323977 1.0
0.6752789989854583 1.0
0.675820087926953 1.0
0.6759553601623267 1.0
0.6762259046330741 1.0
0.6763611768684478 1.0
0.6775786269868109 1.0
0.6777138992221846 1.0
0.6777815353398715 1.0
0.677984443692932 1.0
0.6782549881636794 1.0
0.6783902603990531 1.0
0.6785931687521136 1.0
0.6787960771051742 1.0
0.6789313493405479 1.0
0.6792018938112953 1.0
0.6793371660466689 1.0
0.6804193439296584 1.0
0.6808927967534664 1.0
0.68102806898884 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6818397024010822 1.0
0.6821102468718295 1.0
0.6822455191072032 1.0
0.6835306053432533 1.0
0.6846804193439296 1.0
0.6850862360500507 1.0
0.686303686168414 1.0
0.6865065945214744 1.0
0.6874535001690903 1.0
0.6877916807575245 1.0
0.6881298613459588 1.0
0.6882651335813325 1.0
0.6885356780520798 1.0
0.6888062225228272 1.0
0.6890767669935746 1.0
0.6896178559350693 1.0
0.6898884004058167 1.0
0.6900913087588773 1.0
0.6902265809942509 1.0
0.690632397700372 1.0
0.6908353060534326 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6913087588772404 1.0
0.6927291173486642 1.0
0.6928643895840378 1.0
0.6931349340547852 1.0
0.6936083868785932 1.0
0.6940142035847142 1.0
0.6943523841731485 1.0
0.6950287453500169 1.0
0.695434562056138 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.6961785593506933 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6997632735880961 1.0
0.6999661819411566 1.0
0.7001690902942171 1.0
0.7005072708826513 1.0
0.7018599932363883 1.0
0.7019952654717619 1.0
0.7027392627663173 1.0
0.7029421711193777 1.0
0.703280351707812 1.0
0.7040243490023672 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.705444707473791 1.0
0.7055799797091646 1.0
0.7061887047683463 1.0
0.7065268853567805 1.0
0.7068650659452147 1.0
0.7070003381805884 1.0
0.7074737910043963 1.0
0.7076766993574569 1.0
0.7086236050050727 1.0
0.7087588772404464 1.0
0.7092323300642543 1.0
0.709367602299628 1.0
0.7100439634764965 1.0
0.7103145079472438 1.0
0.7106526885356781 1.0
0.7112614135948596 1.0
0.7117348664186676 1.0
0.7122083192424755 1.0
0.7130875887724044 1.0
0.7134257693608387 1.0
0.7138315860669597 1.0
0.7145079472438282 1.0
0.715049036185323 1.0
0.7151843084206967 1.0
0.7152519445383835 1.0
0.7154548528914441 1.0
0.7166046668921204 1.0
0.7191072032465337 1.0
0.7193101115995942 1.0
0.7194453838349679 1.0
0.719851200541089 1.0
0.7200541088941494 1.0
0.7205275617179574 1.0
0.7207304700710179 1.0
0.7217450118363206 1.0
0.7218802840716942 1.0
0.7224890091308759 1.0
0.7226242813662496 1.0
0.7230977341900575 1.0
0.723300642543118 1.0
0.7234359147784917 1.0
0.7235711870138654 1.0
0.7239093676022996 1.0
0.7297937098410551 1.0
0.7299289820764289 1.0
0.7300642543118026 1.0
0.7308082516063578 1.0
0.7310111599594183 1.0
0.7318227933716605 1.0
0.732025701724721 1.0
0.7322962461954684 1.0
0.7324991545485289 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7333784240784579 1.0
0.7337842407845789 1.0
0.7340547852553263 1.0
0.7341224213730132 1.0
0.7342576936083869 1.0
0.7344606019614475 1.0
0.7347987825498816 1.0
0.7376394994927291 1.0
0.7379776800811634 1.0
0.7387893134934055 1.0
0.7395333107879608 1.0
0.7399391274940819 1.0
0.7405478525532635 1.0
0.7413594859655056 1.0
0.7414947582008793 1.0
0.7416976665539398 1.0
0.7419682110246871 1.0
0.7421034832600609 1.0
0.7422387554954346 1.0
0.7423063916131214 1.0
0.7424416638484951 1.0
0.7428474805546161 1.0
0.7429827527899898 1.0
0.7435238417314846 1.0
0.7436591139668584 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7446060196144741 1.0
0.7448089279675346 1.0
0.7448765640852215 1.0
0.7452823807913426 1.0
0.7462292864389584 1.0
0.74683801149814 1.0
0.748190733851877 1.0
0.7483260060872506 1.0
0.748596550557998 1.0
0.7490700033818058 1.0
0.7492052756171795 1.0
0.7500169090294218 1.0
0.7501521812647954 1.0
0.7506256340886033 1.0
0.7508961785593506 1.0
0.7518430842069665 1.0
0.7519783564423402 1.0
0.752045992560027 1.0
0.7521812647954007 1.0
0.7522489009130876 1.0
0.7527899898545823 1.0
0.7531958065607034 1.0
0.7533310787960771 1.0
0.7540750760906324 1.0
0.7542103483260061 1.0
0.7548190733851877 1.0
0.7549543456205614 1.0
0.7551572539736219 1.0
0.7552925262089956 1.0
0.7557659790328035 1.0
0.7559012512681772 1.0
0.7579303347987826 1.0
0.758133243151843 1.0
0.7587419682110247 1.0
0.7588772404463984 1.0
0.7592830571525194 1.0
0.75948596550558 1.0
0.7596212377409537 1.0
0.7599594183293878 1.0
0.7618532296246195 1.0
0.7619885018599932 1.0
0.7621237740953669 1.0
0.7623266824484275 1.0
0.7630030436252959 1.0
0.7631383158606696 1.0
0.7636794048021643 1.0
0.763814677037538 1.0
0.7644234020967197 1.0
0.7647615826851538 1.0
0.7660466689212039 1.0
0.7661819411565776 1.0
0.7663172133919514 1.0
0.7665201217450118 1.0
0.7669935745688198 1.0
0.7674670273926276 1.0
0.7681433885694962 1.0
0.7682786608048698 1.0
0.7693608386878593 1.0
0.769496110923233 1.0
0.7701048359824146 1.0
0.770375380453162 1.0
0.7705782888062225 1.0
0.7707135610415962 1.0
0.7713222861007778 1.0
0.7715928305715252 1.0
0.7726073723368279 1.0
0.7733513696313832 1.0
0.7737571863375042 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7748393642204937 1.0
0.7749746364558674 1.0
0.7762597226919175 1.0
0.7775448089279675 1.0
0.7783564423402096 1.0
0.7793033479878255 1.0
0.7794386202231992 1.0
0.7795738924585729 1.0
0.7797768008116334 1.0
0.7800473452823808 1.0
0.7801826175177545 1.0
0.7802502536354413 1.0
0.780385525870815 1.0
0.7814677037538045 1.0
0.782144064930673 1.0
0.7822793371660467 1.0
0.7824146094014204 1.0
0.7826175177544809 1.0
0.7828880622252282 1.0
0.7843760568143389 1.0
0.7845113290497125 1.0
0.7846466012850862 1.0
0.7847818735204599 1.0
0.7857964152857626 1.0
0.78606695975651 1.0
0.787825498816368 1.0
0.7881636794048021 1.0
0.7885694961109232 1.0
0.7887047683462969 1.0
0.7899898545823469 1.0
0.7901251268177206 1.0
0.790869124112276 1.0
0.7910043963476496 1.0
0.7914102130537707 1.0
0.791748393642205 1.0
0.7924923909367603 1.0
0.792627663172134 1.0
0.7928982076428813 1.0
0.793033479878255 1.0
0.7933716604666892 1.0
0.7937774771728103 1.0
0.7949272911734866 1.0
0.7951978356442341 1.0
0.7956712884680419 1.0
0.7958065607034156 1.0
0.7963476496449103 1.0
0.7968211024687183 1.0
0.7972945552925262 1.0
0.7974298275278999 1.0
0.7981738248224551 1.0
0.7985796415285763 1.0
0.7989178221170105 1.0
0.7990530943523841 1.0
0.7992560027054447 1.0
0.7994589110585052 1.0
0.7998647277646264 1.0
0.8000676361176868 1.0
0.8013527223537369 1.0
0.8014879945891106 1.0
0.8022996280013527 1.0
0.8029083530605343 1.0
0.803043625295908 1.0
0.8033818058843423 1.0
0.8037199864727764 1.0
0.8037876225904633 1.0
0.8042610754142713 1.0
0.8047345282380791 1.0
0.8048698004734528 1.0
0.8056137977680081 1.0
0.8058843422387555 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8081163341224213 1.0
0.8083192424754819 1.0
0.8084545147108556 1.0
0.8085897869462293 1.0
0.8088603314169767 1.0
0.8089956036523503 1.0
0.8096719648292188 1.0
0.8099425092999661 1.0
0.8106188704768347 1.0
0.8110246871829557 1.0
0.8115657761244505 1.0
0.8118363205951978 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8132566790666216 1.0
0.8134595874196822 1.0
0.8135948596550558 1.0
0.8138654041258032 1.0
0.8147446736557321 1.0
0.816570848833277 1.0
0.8229962800135272 1.0
0.8230639161312141 1.0
0.8231991883665878 1.0
0.823943185661143 1.0
0.8242813662495773 1.0
0.8254311802502536 1.0
0.8255664524856273 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.8261075414271221 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8267839026039905 1.0
0.8269868109570511 1.0
0.8271220831924248 1.0
0.8273926276631721 1.0
0.8280689888400405 1.0
0.8286777138992222 1.0
0.8288129861345959 1.0
0.8311802502536354 1.0
0.8313155224890091 1.0
0.8318566114305039 1.0
0.8319918836658776 1.0
0.8320595197835644 1.0
0.8323300642543118 1.0
0.832668244842746 1.0
0.8330064254311802 1.0
0.8334798782549881 1.0
0.8337504227257355 1.0
0.8339533310787961 1.0
0.8346296922556645 1.0
0.8351031450794725 1.0
0.8354413256679066 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.8365235035508962 1.0
0.8366587757862699 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8376056814338857 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8382820426107541 1.0
0.8393642204937437 1.0
0.8397024010821779 1.0
0.8398376733175515 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8405816706121069 1.0
0.8407169428474806 1.0
0.841393304024349 1.0
0.8415962123774096 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432194792018938 1.0
0.8433547514372675 1.0
0.8450456543794386 1.0
0.8451809266148123 1.0
0.8452485627324992 1.0
0.8456543794386202 1.0
0.8459249239093676 1.0
0.8460601961447413 1.0
0.846195468380115 1.0
0.8463307406154886 1.0
0.8464660128508623 1.0
0.847954007439973 1.0
0.849239093676023 1.0
0.8493743659113967 1.0
0.8508623605005072 1.0
0.8509976327358809 1.0
0.8510652688535678 1.0
0.8512005410889415 1.0
0.8518092661481231 1.0
0.8519445383834968 1.0
0.8524179912073047 1.0
0.8525532634426783 1.0
0.8528914440311126 1.0
0.8532972607372337 1.0
0.8535001690902942 1.0
0.8551234359147785 1.0
0.8553939803855258 1.0
0.8555292526208995 1.0
0.8557321609739601 1.0
0.8560027054447075 1.0
0.8561379776800812 1.0
0.8562732499154548 1.0
0.8564761582685154 1.0
0.857084883327697 1.0
0.8572877916807575 1.0
0.857964152857626 1.0
0.8584376056814339 1.0
0.8585052417991207 1.0
0.8586405140344944 1.0
0.8587081501521813 1.0
0.858843422387555 1.0
0.8608048698004734 1.0
0.8610754142712208 1.0
0.8612106865065945 1.0
0.8629015894487656 1.0
0.865336489685492 1.0
0.8655393980385526 1.0
0.8675684815691579 1.0
0.8679066621575922 1.0
0.8680419343929658 1.0
0.8681772066283395 1.0
0.8683124788637132 1.0
0.8685153872167738 1.0
0.8687182955698343 1.0
0.868853567805208 1.0
0.869732837335137 1.0
0.8698681095705106 1.0
0.8710855596888739 1.0
0.8712208319242476 1.0
0.8723030098072371 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8731146432194792 1.0
0.8735204599256002 1.0
0.8737233682786608 1.0
0.8742644572201556 1.0
0.8743997294555292 1.0
0.8750760906323977 1.0
0.8752113628677713 1.0
0.8760906323977004 1.0
0.876225904633074 1.0
0.8765640852215083 1.0
0.8767669935745688 1.0
0.8768346296922557 1.0
0.8770375380453161 1.0
0.8777138992221847 1.0
0.8780520798106188 1.0
0.8781873520459925 1.0
0.8785255326344268 1.0
0.8786608048698005 1.0
0.8787284409874874 1.0
0.8793371660466689 1.0
0.8804193439296585 1.0
0.8805546161650322 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.8815691579303347 1.0
0.8817720662833953 1.0
0.8833953331078797 1.0
0.8835306053432533 1.0
0.883665877578627 1.0
0.8841393304024349 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8849509638146771 1.0
0.8852891444031112 1.0
0.8860331416976666 1.0
0.886709502874535 1.0
0.8892796753466351 1.0
0.8894149475820088 1.0
0.889753128170443 1.0
0.8899560365235035 1.0
0.8903618532296246 1.0
0.8923233006425432 1.0
0.8924585728779169 1.0
0.8925938451132905 1.0
0.8927291173486642 1.0
0.8929320257017247 1.0
0.8933378424078458 1.0
0.8934731146432194 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8942847480554617 1.0
0.8946905647615827 1.0
0.8948258369969564 1.0
0.8949611092323301 1.0
0.8957051065268854 1.0
0.8958403787622591 1.0
0.8964491038214406 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8971254649983091 1.0
0.8973283733513696 1.0
0.8978694622928644 1.0
0.898004734528238 1.0
0.8982752789989854 1.0
0.8984105512343592 1.0
0.8992898207642881 1.0
0.8994250929996618 1.0
0.8994927291173487 1.0
0.9001690902942171 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9020629015894488 1.0
0.9021981738248225 1.0
0.9027392627663172 1.0
0.9028745350016909 1.0
0.903280351707812 1.0
0.9034156239431856 1.0
0.904159621237741 1.0
0.9042948934731146 1.0
0.9052417991207304 1.0
0.9176192086574231 1.0
0.9195130199526547 1.0
0.9196482921880285 1.0
0.9199864727764626 1.0
0.9201217450118363 1.0
0.9205275617179574 1.0
0.9207981061887047 1.0
0.9219479201893811 1.0
0.9220831924247548 1.0
0.9221508285424417 1.0
0.9223537368955022 1.0
0.922894825836997 1.0
0.9231653703077444 1.0
0.9251268177206629 1.0
0.9253297260737233 1.0
0.925464998309097 1.0
0.9256679066621576 1.0
0.9264119039567129 1.0
0.9270882651335813 1.0
0.9273588096043287 1.0
0.9274940818397024 1.0
0.927696990192763 1.0
0.9293202570172472 1.0
0.9295908014879946 1.0
0.9338518769022658 1.0
0.9352045992560027 1.0
0.9353398714913764 1.0
0.9391274940818397 1.0
0.939465674670274 1.0
0.9406831247886371 1.0
0.9408183970240108 1.0
0.9408860331416977 1.0
0.9410889414947582 1.0
0.9419005749070003 1.0
0.9423740277308083 1.0
0.9426445722015556 1.0
0.9427122083192425 1.0
0.9428474805546162 1.0
0.9435238417314846 1.0
0.9436591139668583 1.0
0.9437267500845451 1.0
0.9438620223199189 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.94426783902604 1.0
0.9458234697328374 1.0
0.9460263780858978 1.0
0.9462292864389584 1.0
0.9470409198512005 1.0
0.9471761920865742 1.0
0.9474467365573216 1.0
0.9476496449103822 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.94812309773419 1.0
0.9482583699695637 1.0
0.9506256340886033 1.0
0.950760906323977 1.0
0.9513696313831586 1.0
0.9515049036185323 1.0
0.951640175853906 1.0
0.9520459925600271 1.0
0.952925262089956 1.0
0.9530605343253298 1.0
0.9533310787960771 1.0
0.9537368955021982 1.0
0.9540750760906324 1.0
0.9543456205613797 1.0
0.9547514372675009 1.0
0.9549543456205614 1.0
0.9553601623266824 1.0
0.9554954345620561 1.0
0.956442340209672 1.0
0.9565776124450457 1.0
0.9567128846804194 1.0
0.9569834291511667 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579979709164694 1.0
0.9582685153872168 1.0
0.958606695975651 1.0
0.9587419682110246 1.0
0.9589448765640852 1.0
0.9591477849171458 1.0
0.9596212377409536 1.0
0.959891782211701 1.0
0.9605681433885696 1.0
0.9607034156239432 1.0
0.9630706797429828 1.0
0.9632059519783565 1.0
0.9633412242137301 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9650997632735882 1.0
0.9658437605681434 1.0
0.9661819411565776 1.0
0.9665877578626987 1.0
0.9675346635103145 1.0
0.9684815691579304 1.0
0.9686168413933041 1.0
0.9705782888062225 1.0
0.970781197159283 1.0
0.971254649983091 1.0
0.9715251944538383 1.0
0.9722015556307068 1.0
0.9723368278660804 1.0
0.972539736219141 1.0
0.9732160973960094 1.0
0.9735542779844437 1.0
0.9737571863375042 1.0
0.9740277308082516 1.0
0.9742306391613121 1.0
0.974298275278999 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9748393642204938 1.0
0.9751099086912411 1.0
0.9755157253973622 1.0
0.9757186337504227 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9761244504565438 1.0
0.9762597226919175 1.0
0.9763949949272912 1.0
0.9765979032803517 1.0
0.9767331755157254 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9771389922218464 1.0
0.9772742644572202 1.0
0.9780182617517754 1.0
0.9786269868109571 1.0
0.9787622590463307 1.0
0.9799120730470071 1.0
0.9800473452823808 1.0
0.9803178897531282 1.0
0.9804531619885019 1.0
0.9805884342238755 1.0
0.9808589786946229 1.0
0.9809266148123098 1.0
0.9811971592830572 1.0
0.982144064930673 1.0
0.9822793371660467 1.0
0.9832262428136624 1.0
0.9833615150490362 1.0
0.9840378762259047 1.0
0.9841731484612783 1.0
0.9842407845789651 1.0
0.9843760568143388 1.0
0.988231315522489 1.0
0.9883665877578627 1.0
0.9884342238755496 1.0
0.98863713222861 1.0
0.9887724044639837 1.0
0.9889076766993574 1.0
0.9891782211701048 1.0
0.9893134934054785 1.0
0.9905309435238417 1.0
0.9906662157592154 1.0
0.9912073047007102 1.0
0.9914102130537708 1.0
0.9915454852891444 1.0
0.9917483936422049 1.0
0.9918836658775786 1.0
0.9923571187013865 1.0
0.9924923909367602 1.0
0.9937098410551234 1.0
0.9939803855258709 1.0
0.9950625634088603 1.0
0.9954683801149814 1.0
0.9958741968211025 1.0
0.9960094690564761 1.0
0.9963476496449104 1.0
0.9965505579979709 1.0
1.0 1.0


==> rocs/reports-sb-cg_clean_b_roc.txt <==
0.0 0.0
0.0 0.0017452006980802793
0.0 0.020942408376963352
0.0 0.02268760907504363
0.0 0.02443280977312391
0.0 0.027923211169284468
0.0 0.034904013961605584
0.0 0.038394415357766144
0.0 0.04013961605584642
0.0 0.041884816753926704
0.0 0.04450261780104712
0.0 0.0462478184991274
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.05410122164048865
0.0 0.055846422338568937
0.0 0.05759162303664921
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.07329842931937172
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09773123909249563
0.0 0.1055846422338569
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.1387434554973822
0.0 0.14048865619546247
0.0 0.14397905759162305
0.0 0.14659685863874344
0.0 0.14921465968586387
0.0 0.1544502617801047
0.0 0.15706806282722513
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.16579406631762653
0.0 0.16928446771378708
0.0 0.17277486910994763
0.0 0.17452006980802792
0.0 0.1762652705061082
0.0 0.17975567190226877
0.0 0.1823734729493892
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19720767888307156
0.0 0.19895287958115182
0.0 0.20157068062827224
0.0 0.20331588132635253
0.0 0.21029668411867364
0.0 0.2181500872600349
0.0 0.22251308900523561
0.0 0.22600349040139617
0.0 0.22774869109947643
0.0 0.2338568935427574
0.0 0.24345549738219896
0.0 0.26788830715532286
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.28184991273996507
0.0 0.2835951134380454
0.0 0.2844677137870855
0.0 0.2905759162303665
0.0 0.2940663176265271
0.0 0.29581151832460734
0.0 0.3010471204188482
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3089005235602094
0.0 0.3106457242582897
0.0 0.32460732984293195
0.0 0.3298429319371728
0.0 0.33158813263525305
0.0 0.3333333333333333
0.0 0.33595113438045376
0.0 0.36910994764397903
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38219895287958117
0.0 0.38917975567190227
0.0 0.3944153577661431
0.0 0.40663176265270506
0.0 0.41012216404886565
0.0 0.41710296684118675
0.0 0.4232111692844677
0.0 0.43804537521815007
0.0 0.4424083769633508
0.0 0.44415357766143104
0.0 0.44589877835951136
0.0 0.44851657940663175
0.0 0.4511343804537522
0.0 0.45549738219895286
0.0 0.4572425828970332
0.0 0.4581151832460733
0.0 0.4607329842931937
0.0 0.4650959860383944
0.0 0.4677137870855148
0.0 0.47033158813263526
0.0 0.4738219895287958
0.0 0.47731239092495636
0.0 0.4790575916230366
0.0 0.4799301919720768
0.00013527223537368956 0.4799301919720768
0.00013527223537368956 0.4816753926701571
0.00013527223537368956 0.4851657940663176
0.00013527223537368956 0.48778359511343805
0.00020290835306053433 0.48778359511343805
0.00020290835306053433 0.49476439790575916
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.4973821989528796
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5095986038394416
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.512216404886562
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5148342059336823
0.00020290835306053433 0.5191972076788831
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5314136125654451
0.00020290835306053433 0.5331588132635253
0.00020290835306053433 0.5383944153577661
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5445026178010471
0.0002705444707473791 0.5445026178010471
0.0002705444707473791 0.5462478184991274
0.0002705444707473791 0.5514834205933682
0.0002705444707473791 0.5549738219895288
0.0002705444707473791 0.5715532286212914
0.0002705444707473791 0.5776614310645725
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.581151832460733
0.0002705444707473791 0.5820244328097731
0.0002705444707473791 0.5863874345549738
0.0002705444707473791 0.587260034904014
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5898778359511344
0.0002705444707473791 0.6143106457242583
0.0002705444707473791 0.6178010471204188
0.0002705444707473791 0.6212914485165794
0.0002705444707473791 0.6230366492146597
0.0002705444707473791 0.6431064572425829
0.0002705444707473791 0.6448516579406631
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6492146596858639
0.0002705444707473791 0.6518324607329843
0.0002705444707473791 0.6579406631762653
0.0002705444707473791 0.6588132635253054
0.0002705444707473791 0.6605584642233857
0.0002705444707473791 0.662303664921466
0.0002705444707473791 0.6640488656195462
0.0002705444707473791 0.6675392670157068
0.0002705444707473791 0.6692844677137871
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6797556719022687
0.0002705444707473791 0.680628272251309
0.0002705444707473791 0.6849912739965096
0.0002705444707473791 0.68760907504363
0.0002705444707473791 0.6902268760907504
0.0002705444707473791 0.6919720767888308
0.0002705444707473791 0.6928446771378709
0.0002705444707473791 0.6972076788830716
0.0002705444707473791 0.6989528795811518
0.0002705444707473791 0.7006980802792321
0.0002705444707473791 0.7015706806282722
0.0002705444707473791 0.7041884816753927
0.0002705444707473791 0.7111692844677138
0.0002705444707473791 0.712914485165794
0.0002705444707473791 0.7164048865619547
0.0002705444707473791 0.7172774869109948
0.0002705444707473791 0.7207678883071553
0.0002705444707473791 0.7233856893542757
0.0002705444707473791 0.7286212914485166
0.0002705444707473791 0.7303664921465969
0.0002705444707473791 0.7329842931937173
0.0002705444707473791 0.7347294938917975
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7390924956369983
0.0002705444707473791 0.743455497382199
0.0002705444707473791 0.7452006980802792
0.0002705444707473791 0.7460732984293194
0.0002705444707473791 0.7678883071553229
0.0002705444707473791 0.7774869109947644
0.0002705444707473791 0.7801047120418848
0.0002705444707473791 0.7835951134380453
0.0002705444707473791 0.7853403141361257
0.0002705444707473791 0.7888307155322862
0.0002705444707473791 0.7905759162303665
0.0002705444707473791 0.7931937172774869
0.0002705444707473791 0.7949389179755671
0.0002705444707473791 0.7975567190226877
0.0002705444707473791 0.7993019197207679
0.0002705444707473791 0.8036649214659686
0.0002705444707473791 0.806282722513089
0.0002705444707473791 0.8080279232111692
0.0002705444707473791 0.8115183246073299
0.0002705444707473791 0.8141361256544503
0.0002705444707473791 0.8150087260034904
0.0002705444707473791 0.8167539267015707
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8211169284467714
0.0002705444707473791 0.8237347294938918
0.0002705444707473791 0.8263525305410122
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8315881326352531
0.0002705444707473791 0.837696335078534
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8411867364746946
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.8542757417102966
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8656195462478184
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8717277486910995
0.0002705444707473791 0.8734729493891797
0.0002705444707473791 0.8743455497382199
0.0002705444707473791 0.8769633507853403
0.0002705444707473791 0.8883071553228621
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8926701570680629
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.9022687609075044
0.0002705444707473791 0.9057591623036649
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9109947643979057
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9205933682373473
0.00033818058843422386 0.9205933682373473
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9284467713787086
0.00040581670612106866 0.9284467713787086
0.00040581670612106866 0.9293193717277487
0.0004734528238079134 0.9293193717277487
0.0004734528238079134 0.9328097731239092
0.0005410889414947582 0.9328097731239092
0.0005410889414947582 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9363001745200699
0.0006087250591816029 0.9406631762652705
0.0008116334122421373 0.9406631762652705
0.0008116334122421373 0.9424083769633508
0.0009469056476158268 0.9424083769633508
0.0009469056476158268 0.9432809773123909
0.0010145417653026716 0.9432809773123909
0.0010145417653026716 0.9485165794066318
0.0010821778829895165 0.9485165794066318
0.0010821778829895165 0.9493891797556719
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0011498140006763612 0.9520069808027923
0.0011498140006763612 0.9528795811518325
0.0012174501183632059 0.9528795811518325
0.0012174501183632059 0.9554973821989529
0.0012174501183632059 0.9572425828970331
0.0013527223537368955 0.9572425828970331
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0016232668244842746 0.9607329842931938
0.0016232668244842746 0.962478184991274
0.0016909029421711193 0.962478184991274
0.0016909029421711193 0.9642233856893543
0.0018938112952316536 0.9642233856893543
0.0018938112952316536 0.9650959860383944
0.0028407169428474807 0.9650959860383944
0.0028407169428474807 0.9659685863874345
0.003043625295908015 0.9659685863874345
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.0032465336489685493 0.9677137870855148
0.0033818058843422386 0.9677137870855148
0.0033818058843422386 0.9685863874345549
0.0035170781197159284 0.9685863874345549
0.0035170781197159284 0.9694589877835951
0.0037199864727764627 0.9694589877835951
0.0037199864727764627 0.9703315881326352
0.004058167061210686 0.9703315881326352
0.004058167061210686 0.9712041884816754
0.004261075414271221 0.9712041884816754
0.004261075414271221 0.9720767888307156
0.0048698004734528235 0.9720767888307156
0.005072708826513358 0.9720767888307156
0.005343253297260737 0.9720767888307156
0.005343253297260737 0.9729493891797557
0.005410889414947582 0.9729493891797557
0.005410889414947582 0.9738219895287958
0.0056137977680081165 0.9738219895287958
0.0056137977680081165 0.974694589877836
0.00581670612106865 0.974694589877836
0.00581670612106865 0.9755671902268761
0.006019614474129185 0.9755671902268761
0.006019614474129185 0.9764397905759162
0.006222522827189719 0.9764397905759162
0.006222522827189719 0.9773123909249564
0.007034156239431857 0.9773123909249564
0.007034156239431857 0.9781849912739965
0.007845789651673993 0.9781849912739965
0.007981061887047683 0.9781849912739965
0.008657423063916132 0.9781849912739965
0.00879269529928982 0.9781849912739965
0.008995603652350356 0.9781849912739965
0.010957051065268853 0.9781849912739965
0.011024687182955697 0.9781849912739965
0.011159959418329387 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011971592830571524 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01217450118363206 0.9781849912739965
0.012512681772066284 0.9781849912739965
0.012647954007439973 0.9781849912739965
0.012715590125126817 0.9781849912739965
0.013121406831247887 0.9781849912739965
0.01332431518430842 0.9781849912739965
0.01345958741968211 0.9781849912739965
0.014406493067297937 0.9781849912739965
0.014406493067297937 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014609401420358471 0.9790575916230366
0.014609401420358471 0.9799301919720768
0.014947582008792695 0.9799301919720768
0.015150490361853229 0.9799301919720768
0.015285762597226919 0.9799301919720768
0.015285762597226919 0.9808027923211169
0.015421034832600608 0.9808027923211169
0.015556307067974298 0.9808027923211169
0.015826851538721678 0.9808027923211169
0.01602975989178221 0.9808027923211169
0.016097396009469057 0.9808027923211169
0.016232668244842745 0.9808027923211169
0.01643557659790328 0.9808027923211169
0.016638484950963813 0.9808027923211169
0.017788298951640177 0.9808027923211169
0.017923571187013865 0.9808027923211169
0.0181264795400744 0.9808027923211169
0.0181264795400744 0.9825479930191972
0.018532296246195467 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.019073385187690226 0.9825479930191972
0.020155563070679745 0.9825479930191972
0.020155563070679745 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.02157592154210348 0.9834205933682374
0.022793371660466688 0.9834205933682374
0.022793371660466688 0.9851657940663177
0.02292864389584038 0.9851657940663177
0.023402096719648293 0.9851657940663177
0.023402096719648293 0.9860383944153578
0.023672641190395673 0.9860383944153578
0.02434900236726412 0.9860383944153578
0.024687182955698342 0.9860383944153578
0.024822455191072033 0.9860383944153578
0.0252282718971931 0.9860383944153578
0.02590463307406155 0.9860383944153578
0.026513358133243153 0.9860383944153578
0.02678390260399053 0.9860383944153578
0.027122083192424755 0.9860383944153578
0.02746026378085898 0.9860383944153578
0.027730808251606356 0.9860383944153578
0.027798444369293202 0.9860383944153578
0.027798444369293202 0.9869109947643979
0.028136624957727428 0.9869109947643979
0.028136624957727428 0.987783595113438
0.028677713899222183 0.987783595113438
0.02888062225228272 0.987783595113438
0.030233344606019615 0.987783595113438
0.030368616841393303 0.987783595113438
0.03077443354751437 0.987783595113438
0.03097734190057491 0.987783595113438
0.03158606695975651 0.987783595113438
0.03192424754819073 0.987783595113438
0.03199188366587758 0.987783595113438
0.032735880960432874 0.987783595113438
0.03300642543118025 0.987783595113438
0.03314169766655394 0.987783595113438
0.033885694961109235 0.987783595113438
0.04037876225904633 0.987783595113438
0.04085221508285424 0.987783595113438
0.04098748731822793 0.987783595113438
0.041393304024349 0.987783595113438
0.04179912073047007 0.987783595113438
0.042272573554277985 0.987783595113438
0.04240784578965168 0.987783595113438
0.04261075414271221 0.987783595113438
0.042813662495772745 0.987783595113438
0.04484274602637808 0.987783595113438
0.04545147108555969 0.987783595113438
0.045519107203246534 0.987783595113438
0.04578965167399391 0.987783595113438
0.04606019614474129 0.987783595113438
0.046195468380114985 0.987783595113438
0.04660128508623605 0.987783595113438
0.04687182955698343 0.987783595113438
0.04707473791004396 0.987783595113438
0.04842746026378086 0.987783595113438
0.048833276969901925 0.987783595113438
0.04910382144064931 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.04998309097057829 0.987783595113438
0.04998309097057829 0.9886561954624782
0.05025363544132567 0.9886561954624782
0.05032127155901251 0.9886561954624782
0.050659452147446736 0.9886561954624782
0.05126817720662834 0.9886561954624782
0.05147108555968887 0.9886561954624782
0.05160635779506256 0.9886561954624782
0.05309435238417315 0.9886561954624782
0.053432532972607374 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05431180250253635 0.9886561954624782
0.054582346973283735 0.9886561954624782
0.05471761920865742 0.9886561954624782
0.05492052756171796 0.9886561954624782
0.055055799797091645 0.9886561954624782
0.055732160973960096 0.9886561954624782
0.056611430503889074 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05722015556307068 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05762597226919175 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05809942509299966 0.9886561954624782
0.05816706121068651 0.9886561954624782
0.058302333446060194 0.9886561954624782
0.060669597565099764 0.9886561954624782
0.061278322624281366 0.9886561954624782
0.06263104497801826 0.9886561954624782
0.06263104497801826 0.9904013961605584
0.06303686168413933 0.9904013961605584
0.06540412580317889 0.9904013961605584
0.06560703415623943 0.9904013961605584
0.06580994250929996 0.9904013961605584
0.06594521474467366 0.9904013961605584
0.06608048698004734 0.9904013961605584
0.06614812309773418 0.9904013961605584
0.07318227933716605 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07453500169090294 0.9904013961605584
0.07473791004396348 0.9904013961605584
0.07568481569157931 0.9904013961605584
0.07595536016232668 0.9904013961605584
0.07615826851538722 0.9904013961605584
0.0770375380453162 0.9904013961605584
0.07737571863375042 0.9904013961605584
0.07832262428136624 0.9904013961605584
0.07845789651673994 0.9904013961605584
0.07859316875211363 0.9904013961605584
0.0794724382820426 0.9904013961605584
0.08062225228271898 0.9904013961605584
0.08096043287115319 0.9904013961605584
0.08136624957727426 0.9904013961605584
0.08150152181264796 0.9904013961605584
0.0815691579303348 0.9904013961605584
0.08170443016570848 0.9904013961605584
0.08298951640175854 0.9904013961605584
0.08346296922556645 0.9904013961605584
0.08373351369631384 0.9904013961605584
0.08386878593168752 0.9904013961605584
0.0840040581670612 0.9904013961605584
0.0841393304024349 0.9904013961605584
0.08454514710855597 0.9904013961605584
0.08468041934392966 0.9904013961605584
0.0848833276969902 0.9904013961605584
0.08583023334460602 0.9904013961605584
0.08664186675684815 0.9904013961605584
0.08677713899222185 0.9904013961605584
0.08684477510990869 0.9904013961605584
0.08698004734528238 0.9904013961605584
0.0874535001690903 0.9904013961605584
0.08812986134595874 0.9904013961605584
0.08826513358133244 0.9904013961605584
0.08846804193439296 0.9904013961605584
0.0885356780520798 0.9904013961605584
0.0885356780520798 0.9912739965095986
0.0886709502874535 0.9912739965095986
0.08873858640514035 0.9912739965095986
0.08887385864051403 0.9912739965095986
0.09022658099425093 0.9912739965095986
0.09042948934731146 0.9912739965095986
0.090632397700372 0.9912739965095986
0.09083530605343253 0.9912739965095986
0.09103821440649307 0.9912739965095986
0.10436252959080149 0.9912739965095986
0.10463307406154887 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10605343253297261 0.9912739965095986
0.1061887047683463 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10963814677037538 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11011159959418329 0.9912739965095986
0.11024687182955699 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11180250253635442 0.9912739965095986
0.1119377747717281 0.9912739965095986
0.11200541088941494 0.9912739965095986
0.11220831924247548 0.9912739965095986
0.1126817720662834 0.9912739965095986
0.11301995265471762 0.9912739965095986
0.113290497125465 0.9912739965095986
0.11342576936083869 0.9912739965095986
0.1138992221846466 0.9912739965095986
0.11410213053770714 0.9912739965095986
0.11437267500845451 0.9912739965095986
0.12032465336489685 0.9912739965095986
0.1210010145417653 0.9912739965095986
0.12120392289482583 0.9912739965095986
0.12140683124788637 0.9912739965095986
0.1217450118363206 0.9912739965095986
0.12194792018938112 0.9912739965095986
0.12208319242475482 0.9912739965095986
0.12282718971931011 0.9912739965095986
0.12316537030774434 0.9912739965095986
0.12336827866080487 0.9912739965095986
0.12357118701386541 0.9912739965095986
0.12438282042610754 0.9912739965095986
0.12512681772066284 0.9912739965095986
0.12526208995603652 0.9912739965095986
0.1253973621914102 0.9912739965095986
0.12573554277984444 0.9912739965095986
0.12573554277984444 0.9921465968586387
0.12627663172133918 0.9921465968586387
0.12681772066283395 0.9921465968586387
0.12729117348664187 0.9921465968586387
0.1274940818397024 0.9921465968586387
0.12837335136963138 0.9921465968586387
0.12864389584037877 0.9921465968586387
0.12877916807575246 0.9921465968586387
0.12891444031112614 0.9921465968586387
0.12904971254649983 0.9921465968586387
0.15448089279675348 0.9921465968586387
0.154683801149814 0.9921465968586387
0.1548190733851877 0.9921465968586387
0.15502198173824822 0.9921465968586387
0.1551572539736219 0.9921465968586387
0.1552925262089956 0.9921465968586387
0.1565099763273588 0.9921465968586387
0.1566452485627325 0.9921465968586387
0.1571187013865404 0.9921465968586387
0.1572539736219141 0.9921465968586387
0.15738924585728778 0.9921465968586387
0.1575245180926615 0.9921465968586387
0.15772742644572202 0.9921465968586387
0.1584714237402773 0.9921465968586387
0.15914778491714576 0.9921465968586387
0.15928305715251945 0.9921465968586387
0.15948596550557997 0.9921465968586387
0.1602975989178221 0.9921465968586387
0.16036523503550895 0.9921465968586387
0.16050050727088266 0.9921465968586387
0.16063577950625635 0.9921465968586387
0.16077105174163003 0.9921465968586387
0.16090632397700372 0.9921465968586387
0.1610415962123774 0.9921465968586387
0.1617855935069327 0.9921465968586387
0.16286777138992223 0.9921465968586387
0.16320595197835644 0.9921465968586387
0.16361176868447752 0.9921465968586387
0.16428812986134597 0.9921465968586387
0.16455867433209334 0.9921465968586387
0.16503212715590126 0.9921465968586387
0.1658437605681434 0.9921465968586387
0.16597903280351708 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16773757186337504 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.16834629692255665 0.9921465968586387
0.16848156915793033 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16888738586405141 0.9921465968586387
0.16909029421711194 0.9921465968586387
0.16922556645248563 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.16956374704091984 0.9921465968586387
0.16983429151166723 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.1702401082177883 0.9921465968586387
0.170375380453162 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17064592492390937 0.9921465968586387
0.1707135610415962 0.9921465968586387
0.17091646939465674 0.9921465968586387
0.17118701386540414 0.9921465968586387
0.1714575583361515 0.9921465968586387
0.1718633750422726 0.9921465968586387
0.17213391951301996 0.9921465968586387
0.17226919174839364 0.9921465968586387
0.17240446398376733 0.9921465968586387
0.17274264457220156 0.9921465968586387
0.17287791680757525 0.9921465968586387
0.17409536692593844 0.9921465968586387
0.17470409198512005 0.9921465968586387
0.17483936422049373 0.9921465968586387
0.17497463645586744 0.9921465968586387
0.1756509976327359 0.9921465968586387
0.17578626986810958 0.9921465968586387
0.17646263104497803 0.9921465968586387
0.17659790328035171 0.9921465968586387
0.17727426445722017 0.9921465968586387
0.17727426445722017 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.17795062563408862 0.993891797556719
0.17795062563408862 0.9947643979057592
0.17815353398714914 0.9947643979057592
0.17828880622252283 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.18282042610754143 0.9947643979057592
0.18430842069665201 0.9947643979057592
0.1844436929320257 0.9947643979057592
0.18457896516739938 0.9947643979057592
0.18484950963814678 0.9947643979057592
0.18931349340547854 0.9947643979057592
0.18938112952316538 0.9947643979057592
0.18951640175853907 0.9947643979057592
0.19012512681772067 0.9947643979057592
0.19073385187690226 0.9947643979057592
0.1908014879945891 0.9947643979057592
0.1909367602299628 0.9947643979057592
0.19134257693608386 0.9947643979057592
0.19249239093676024 0.9947643979057592
0.19262766317213392 0.9947643979057592
0.1928982076428813 0.9947643979057592
0.19303347987825498 0.9947643979057592
0.1935069327020629 0.9947643979057592
0.19370984105512343 0.9947643979057592
0.19377747717281027 0.9947643979057592
0.19655055799797091 0.9947643979057592
0.19715928305715252 0.9947643979057592
0.1972945552925262 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19824146094014203 0.9947643979057592
0.19851200541088942 0.9947643979057592
0.1987825498816368 0.9947643979057592
0.199120730470071 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.1993912749408184 0.9947643979057592
0.1995265471761921 0.9947643979057592
0.20027054447074738 0.9947643979057592
0.2007439972945553 0.9947643979057592
0.2007439972945553 0.9956369982547993
0.20114981400067636 0.9956369982547993
0.20142035847142373 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20324653364896855 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.2050050727088265 0.9956369982547993
0.20547852553263443 0.9956369982547993
0.20581670612106864 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20662833953331078 0.9956369982547993
0.2071017923571187 0.9956369982547993
0.2072370645924924 0.9956369982547993
0.20737233682786607 0.9956369982547993
0.20750760906323976 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.20940142035847142 0.9956369982547993
0.2099425092999662 0.9956369982547993
0.21007778153533987 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21075414271220833 0.9956369982547993
0.21156577612445046 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21258031788975312 0.9956369982547993
0.2127155901251268 0.9956369982547993
0.21427122083192424 0.9956369982547993
0.21427122083192424 0.9965095986038395
0.21454176530267163 0.9965095986038395
0.21474467365573216 0.9965095986038395
0.21515049036185324 0.9965095986038395
0.21515049036185324 0.9973821989528796
0.21521812647954008 0.9973821989528796
0.21535339871491377 0.9973821989528796
0.21548867095028745 0.9973821989528796
0.21562394318566114 0.9973821989528796
0.21602975989178222 0.9973821989528796
0.2161650321271559 0.9973821989528796
0.21657084883327696 0.9973821989528796
0.21684139330402435 0.9973821989528796
0.2169090294217112 0.9973821989528796
0.2172472100101454 0.9973821989528796
0.21772066283395333 0.9973821989528796
0.21839702401082178 0.9973821989528796
0.21846466012850863 0.9973821989528796
0.218735204599256 0.9973821989528796
0.21880284071694284 0.9973821989528796
0.21893811295231655 0.9973821989528796
0.21927629354075076 0.9973821989528796
0.2220493743659114 0.9973821989528796
0.222658099425093 0.9973821989528796
0.2227933716604667 0.9973821989528796
0.22299628001352723 0.9973821989528796
0.22319918836658775 0.9973821989528796
0.22333446060196144 0.9973821989528796
0.22346973283733515 0.9973821989528796
0.22380791342576936 0.9973821989528796
0.22441663848495097 0.9973821989528796
0.22455191072032465 0.9973821989528796
0.2249577274264457 0.9973821989528796
0.22516063577950626 0.9973821989528796
0.2259722691917484 0.9973821989528796
0.22637808589786945 0.9973821989528796
0.22651335813324316 0.9973821989528796
0.2270544470747379 0.9973821989528796
0.2276631721339195 0.9973821989528796
0.22820426107541428 0.9973821989528796
0.22894825836996957 0.9973821989528796
0.22928643895840378 0.9973821989528796
0.23036861684139331 0.9973821989528796
0.230503889076767 0.9973821989528796
0.2317213391951302 0.9973821989528796
0.23205951978356443 0.9973821989528796
0.23239770037199864 0.9973821989528796
0.23253297260737232 0.9973821989528796
0.23273588096043288 0.9973821989528796
0.2329387893134934 0.9973821989528796
0.23314169766655393 0.9973821989528796
0.2333446060196145 0.9973821989528796
0.2336827866080487 0.9973821989528796
0.23381805884342238 0.9973821989528796
0.23388569496110923 0.9973821989528796
0.2340209671964829 0.9973821989528796
0.23415623943185662 0.9973821989528796
0.2342915116672303 0.9973821989528796
0.23449442002029083 0.9973821989528796
0.2356442340209672 0.9973821989528796
0.23598241460940142 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23706459249239092 0.9973821989528796
0.23726750084545148 0.9973821989528796
0.23780858978694622 0.9973821989528796
0.23801149814000677 0.9973821989528796
0.23834967872844098 0.9973821989528796
0.2385525870815015 0.9973821989528796
0.23868785931687522 0.9973821989528796
0.23922894825836996 0.9973821989528796
0.2399053094352384 0.9973821989528796
0.2401758539059858 0.9973821989528796
0.2403111261413595 0.9973821989528796
0.24071694284748055 0.9973821989528796
0.2410551234359148 0.9973821989528796
0.24119039567128847 0.9973821989528796
0.24132566790666216 0.9973821989528796
0.24146094014203584 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24328711531958067 0.9973821989528796
0.2434900236726412 0.9973821989528796
0.24389584037876225 0.9973821989528796
0.24416638484950964 0.9973821989528796
0.244436929320257 0.9973821989528796
0.24477510990869125 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24572201555630707 0.9973821989528796
0.2459249239093676 0.9973821989528796
0.24639837673317552 0.9973821989528796
0.24660128508623605 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24700710179235713 0.9973821989528796
0.24714237402773082 0.9973821989528796
0.2472776462631045 0.9973821989528796
0.24741291849847818 0.9973821989528796
0.2476158268515387 0.9973821989528796
0.2478863713222861 0.9973821989528796
0.2480216435576598 0.9973821989528796
0.24808927967534664 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24883327696990193 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.24957727426445722 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24998309097057828 0.9973821989528796
0.25038890767669936 0.9973821989528796
0.2505918160297599 0.9973821989528796
0.2514710855596889 0.9973821989528796
0.2516063577950626 0.9973821989528796
0.2519445383834968 0.9973821989528796
0.25207981061887047 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.2530267162664863 0.9973821989528796
0.2532972607372337 0.9973821989528796
0.2535001690902942 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.2547852553263443 0.9973821989528796
0.25492052756171796 0.9973821989528796
0.2551910720324653 0.9973821989528796
0.25789651673993913 0.9973821989528796
0.257964152857626 0.9973821989528796
0.25809942509299966 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.260128508623605 0.9982547993019197
0.26094014203584714 0.9982547993019197
0.26127832262428136 0.9982547993019197
0.26195468380114983 0.9982547993019197
0.2622252282718972 0.9982547993019197
0.26242813662495773 0.9982547993019197
0.2625634088603314 0.9982547993019197
0.2633750422725736 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.2637132228610078 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.2645248562732499 0.9982547993019197
0.26628339533310785 0.9982547993019197
0.2664186675684816 0.9982547993019197
0.2665539398038553 0.9982547993019197
0.26668921203922896 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2670273926276632 0.9982547993019197
0.2674332093337842 0.9982547993019197
0.2683801149814001 0.9982547993019197
0.2684477510990869 0.9982547993019197
0.26966520121745013 0.9982547993019197
0.27047683462969224 0.9982547993019197
0.2707473791004396 0.9982547993019197
0.27088265133581335 0.9982547993019197
0.2711531958065607 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.2721001014541765 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2725059181602976 0.9982547993019197
0.2726411903956713 0.9982547993019197
0.2729117348664187 0.9982547993019197
0.27304700710179236 0.9982547993019197
0.27365573216097394 0.9982547993019197
0.27385864051403447 0.9982547993019197
0.27392627663172137 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27467027392627663 0.9982547993019197
0.2748055461616503 0.9982547993019197
0.2751437267500845 0.9982547993019197
0.2752789989854582 0.9982547993019197
0.27602299628001353 0.9982547993019197
0.27636117686844774 0.9982547993019197
0.2766317213391951 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.27710517416300307 0.9982547993019197
0.2777815353398715 0.9982547993019197
0.27818735204599254 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.2785255326344268 0.9982547993019197
0.27893134934054786 0.9982547993019197
0.2792695299289821 0.9982547993019197
0.27967534663510313 0.9982547993019197
0.27987825498816365 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.282786608048698 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.28326006087250594 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2838011498140007 0.9982547993019197
0.2847480554616165 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.28495096381467705 0.9982547993019197
0.2853567805207981 0.9982547993019197
0.2856949611092323 0.9982547993019197
0.285830233344606 0.9982547993019197
0.28616841393304027 0.9982547993019197
0.28630368616841395 0.9982547993019197
0.28846804193439296 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.288873858640514 0.9982547993019197
0.2890767669935746 0.9982547993019197
0.28914440311126144 0.9982547993019197
0.2892796753466351 0.9982547993019197
0.28948258369969565 0.9982547993019197
0.2896854920527562 0.9982547993019197
0.2909029421711194 0.9982547993019197
0.29117348664186676 0.9982547993019197
0.29130875887724045 0.9982547993019197
0.2917145755833615 0.9982547993019197
0.2921203922894826 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2930672979370984 0.9982547993019197
0.2946905647615827 0.9982547993019197
0.29523165370307747 0.9982547993019197
0.29536692593845115 0.9982547993019197
0.295434562056138 0.9982547993019197
0.2955698342915117 0.9982547993019197
0.29597565099763273 0.9982547993019197
0.2961109232330064 0.9982547993019197
0.29651673993912747 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2967872844098749 0.9982547993019197
0.29841055123435917 0.9982547993019197
0.29868109570510654 0.9982547993019197
0.2988163679404802 0.9982547993019197
0.29901927629354075 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.2994250929996618 0.9982547993019197
0.2995603652350355 0.9982547993019197
0.29969563747040917 0.9982547993019197
0.2998309097057829 0.9982547993019197
0.2999661819411566 0.9982547993019197
0.3001014541765303 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30050727088265133 0.9982547993019197
0.30071017923571186 0.9982547993019197
0.301521812647954 0.9982547993019197
0.3022658099425093 0.9982547993019197
0.30273926276631724 0.9982547993019197
0.3030098072370646 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3043625295908015 0.9982547993019197
0.30503889076766993 0.9982547993019197
0.3053094352384173 0.9982547993019197
0.30551234359147783 0.9982547993019197
0.3056476158268515 0.9982547993019197
0.30571525194453836 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.3069327020629016 0.9982547993019197
0.3081501521812648 0.9982547993019197
0.3082854244166385 0.9982547993019197
0.3091646939465675 0.9982547993019197
0.30929996618194117 0.9982547993019197
0.3095028745350017 0.9982547993019197
0.30957051065268854 0.9982547993019197
0.30977341900574906 0.9982547993019197
0.3114643219479202 0.9982547993019197
0.3118025025363544 0.9982547993019197
0.3118701386540413 0.9982547993019197
0.31200541088941497 0.9982547993019197
0.31247886371322287 0.9982547993019197
0.31261413594859655 0.9982547993019197
0.314169766655394 0.9982547993019197
0.31430503889076766 0.9982547993019197
0.3146432194792019 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3151166723030098 0.9982547993019197
0.3168752113628678 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.31748393642204936 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3179573892458573 0.9982547993019197
0.31816029759891784 0.9982547993019197
0.31863375042272574 0.9982547993019197
0.3189042948934731 0.9982547993019197
0.3199188366587758 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.3203922894825837 0.9982547993019197
0.3205951978356442 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.32079810618870475 0.9982547993019197
0.32120392289482586 0.9982547993019197
0.3214744673655732 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32303009807237065 0.9982547993019197
0.32384173148461276 0.9982547993019197
0.3243151843084207 0.9982547993019197
0.3244504565437944 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3247886371322286 0.9982547993019197
0.32553263442678393 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.325938451132905 0.9982547993019197
0.3264795400743997 0.9982547993019197
0.3266148123097734 0.9982547993019197
0.32668244842746025 0.9982547993019197
0.3269529928982076 0.9982547993019197
0.3273588096043287 0.9982547993019197
0.33980385525870815 0.9982547993019197
0.33993912749408184 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3410889414947582 0.9982547993019197
0.3412242137301319 0.9982547993019197
0.34284748055461617 0.9982547993019197
0.34311802502536354 0.9982547993019197
0.34345620561379775 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.3442678390260399 0.9982547993019197
0.3444031112614136 0.9982547993019197
0.34447074737910044 0.9982547993019197
0.3446060196144741 0.9982547993019197
0.34467365573216097 0.9982547993019197
0.3450118363205952 0.9982547993019197
0.3452147446736557 0.9982547993019197
0.34535001690902944 0.9982547993019197
0.3454176530267163 0.9982547993019197
0.34555292526208997 0.9982547993019197
0.3456205613797768 0.9982547993019197
0.3457558336151505 0.9982547993019197
0.34602637808589787 0.9982547993019197
0.3463645586743321 0.9982547993019197
0.34663510314507945 0.9982547993019197
0.3474467365573216 0.9982547993019197
0.3480554616165032 0.9982547993019197
0.3482583699695638 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.34920527561717957 0.9982547993019197
0.3504227257355428 0.9982547993019197
0.3506256340886033 0.9982547993019197
0.3513019952654718 0.9982547993019197
0.351640175853906 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.3551572539736219 0.9982547993019197
0.3554277984443693 0.9982547993019197
0.3556307067974298 0.9982547993019197
0.35583361515049033 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.3566452485627325 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3600270544470747 0.9982547993019197
0.3605005072708827 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36077105174163004 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36110923233006426 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.362529590801488 0.9982547993019197
0.3626648630368617 0.9982547993019197
0.3640175853905986 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.3644910382144065 0.9982547993019197
0.364693946567467 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36550557997970917 0.9982547993019197
0.36564085221508286 0.9982547993019197
0.3661819411565776 0.9982547993019197
0.3665877578626987 0.9982547993019197
0.36679066621575923 0.9982547993019197
0.3678728440987487 0.9982547993019197
0.36834629692255666 0.9982547993019197
0.3685492052756172 0.9982547993019197
0.3688873858640514 0.9982547993019197
0.3690226580994251 0.9982547993019197
0.37179573892458573 0.9982547993019197
0.37199864727764625 0.9982547993019197
0.37213391951301994 0.9982547993019197
0.3726073723368279 0.9982547993019197
0.3727426445722016 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.3729455529252621 0.9982547993019197
0.37368955021981737 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3740953669259385 0.9982547993019197
0.3744335475143727 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3751099086912411 0.9982547993019197
0.37517754480892795 0.9982547993019197
0.37531281704430164 0.9982547993019197
0.376462631044978 0.9982547993019197
0.3765979032803517 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37740953669259386 0.9982547993019197
0.3779506256340886 0.9982547993019197
0.3780858978694623 0.9982547993019197
0.3784240784578965 0.9982547993019197
0.3786269868109571 0.9982547993019197
0.379100439634765 0.9982547993019197
0.37950625634088603 0.9982547993019197
0.38004734528238077 0.9982547993019197
0.38153533987149135 0.9982547993019197
0.38173824822455193 0.9982547993019197
0.38254988163679404 0.9982547993019197
0.3828204261075414 0.9982547993019197
0.3832262428136625 0.9982547993019197
0.3833615150490362 0.9982547993019197
0.3836320595197836 0.9982547993019197
0.38376733175515726 0.9982547993019197
0.38437605681433884 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.38478187352045995 0.9982547993019197
0.3850524179912073 0.9982547993019197
0.3862022319918837 0.9982547993019197
0.3863375042272574 0.9982547993019197
0.38647277646263106 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.38694622928643896 0.9982547993019197
0.3872167737571863 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.3874873182279337 0.9982547993019197
0.3876225904633074 0.9982547993019197
0.3877578626986811 0.9982547993019197
0.38782549881636796 0.9982547993019197
0.38796077105174165 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.38931349340547855 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.3903280351707812 0.9982547993019197
0.390395671288468 0.9982547993019197
0.3906662157592154 0.9982547993019197
0.3909367602299628 0.9982547993019197
0.3910720324653365 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.3920189381129523 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.39296584376056815 0.9982547993019197
0.3931687521136287 0.9982547993019197
0.3933716604666892 0.9982547993019197
0.3935069327020629 0.9982547993019197
0.39377747717281025 0.9982547993019197
0.3941156577612445 0.9982547993019197
0.39445383834967873 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39688873858640517 0.9982547993019197
0.39715928305715253 0.9982547993019197
0.3972945552925262 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39749746364558675 0.9982547993019197
0.39783564423402096 0.9982547993019197
0.39797091646939464 0.9982547993019197
0.39817382482245517 0.9982547993019197
0.39837673317551575 0.9982547993019197
0.39952654717619207 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.3999323638823132 0.9982547993019197
0.4007439972945553 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.40128508623605 0.9982547993019197
0.401758539059858 0.9982547993019197
0.40304362529590804 0.9982547993019197
0.4042610754142712 0.9982547993019197
0.4044639837673318 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.40507270882651336 0.9982547993019197
0.40588434223875547 0.9982547993019197
0.40608725059181605 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4067636117686845 0.9982547993019197
0.40689888400405816 0.9982547993019197
0.40723706459249237 0.9982547993019197
0.4086574230639161 0.9982547993019197
0.4089956036523504 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.40987487318227933 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4105512343591478 0.9982547993019197
0.4113628677713899 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.41176868447751097 0.9982547993019197
0.4131890429489347 0.9991273996509599
0.41366249577274267 0.9991273996509599
0.41379776800811635 0.9991273996509599
0.41413594859655056 0.9991273996509599
0.41440649306729793 0.9991273996509599
0.4150152181264795 0.9991273996509599
0.41515049036185325 0.9991273996509599
0.4153533987149138 0.9991273996509599
0.41548867095028746 0.9991273996509599
0.4185999323638823 0.9991273996509599
0.41880284071694285 0.9991273996509599
0.4199526547176192 0.9991273996509599
0.4202231991883666 0.9991273996509599
0.4211024687182956 0.9991273996509599
0.4212377409536693 0.9991273996509599
0.4215759215421035 0.9991273996509599
0.4217111937774772 0.9991273996509599
0.4220493743659114 0.9991273996509599
0.42299628001352724 0.9991273996509599
0.4234020967196483 0.9991273996509599
0.423537368955022 0.9991273996509599
0.42367264119039566 0.9991273996509599
0.4238755495434562 0.9991273996509599
0.4241460940142036 0.9991273996509599
0.4242813662495773 0.9991273996509599
0.4246195468380115 0.9991273996509599
0.42482245519107203 0.9991273996509599
0.42502536354413256 0.9991273996509599
0.42516063577950625 0.9991273996509599
0.42563408860331414 0.9991273996509599
0.4257693608386879 0.9991273996509599
0.4263104497801826 0.9991273996509599
0.42651335813324315 0.9991273996509599
0.42773080825160636 0.9991273996509599
0.42786608048698005 0.9991273996509599
0.42820426107541426 0.9991273996509599
0.42833953331078795 0.9991273996509599
0.42847480554616163 0.9991273996509599
0.42867771389922216 0.9991273996509599
0.429624619546838 0.9991273996509599
0.4297598917822117 0.9991273996509599
0.4298951640175854 0.9991273996509599
0.43023334460601964 0.9991273996509599
0.43090970578288806 0.9991273996509599
0.43104497801826175 0.9991273996509599
0.4317213391951302 0.9991273996509599
0.43192424754819075 0.9991273996509599
0.43239770037199865 0.9991273996509599
0.43253297260737233 0.9991273996509599
0.43273588096043286 0.9991273996509599
0.4329387893134934 0.9991273996509599
0.4333446060196145 0.9991273996509599
0.4334798782549882 0.9991273996509599
0.4338180588434224 0.9991273996509599
0.4340209671964829 0.9991273996509599
0.434426783902604 0.9991273996509599
0.43469732837335134 0.9991273996509599
0.43659113966858304 0.9991273996509599
0.4367264119039567 0.9991273996509599
0.4368616841393304 0.9991273996509599
0.4369969563747041 0.9991273996509599
0.4382144064930673 0.9991273996509599
0.438349678728441 0.9991273996509599
0.44159621237740954 0.9991273996509599
0.4417314846127832 0.9991273996509599
0.4438282042610754 0.9991273996509599
0.4439634764964491 0.9991273996509599
0.44416638484950965 0.9991273996509599
0.44430165708488334 0.9991273996509599
0.4443692932025702 0.9991273996509599
0.4443692932025702 1.0
0.44450456543794387 1.0
0.44463983767331755 1.0
0.4465336489685492 1.0
0.4466689212039229 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4497125464998309 1.0
0.4502536354413257 1.0
0.45268853567805206 1.0
0.45336489685492054 1.0
0.4536354413256679 1.0
0.45383834967872844 1.0
0.4539736219141021 1.0
0.4552587081501522 1.0
0.4554616165032127 1.0
0.4555968887385864 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.45620561379776803 1.0
0.4566790666215759 1.0
0.45701724721001014 1.0
0.4571525194453838 1.0
0.45722015556307066 1.0
0.45776124450456546 1.0
0.45884342238755493 1.0
0.4589786946229286 1.0
0.4593845113290497 1.0
0.45958741968211025 1.0
0.46019614474129183 1.0
0.46060196144741294 1.0
0.46073723368278663 1.0
0.46154886709502874 1.0
0.4616841393304024 1.0
0.4630368616841393 1.0
0.46337504227257353 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46493067297937096 1.0
0.46506594521474465 1.0
0.4656746702739263 1.0
0.46580994250929997 1.0
0.466215759215421 1.0
0.46655393980385523 1.0
0.46729793709841055 1.0
0.4677037538045316 1.0
0.47000338180588436 1.0
0.47013865404125804 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47182955698342915 1.0
0.4720324653364897 1.0
0.47230300980723705 1.0
0.47243828204261074 1.0
0.4731146432194792 1.0
0.47331755157253974 1.0
0.4746026378085898 1.0
0.47500845451471085 1.0
0.47588772404463986 1.0
0.47602299628001354 1.0
0.47615826851538723 1.0
0.4762935407507609 1.0
0.47696990192762934 1.0
0.477105174163003 1.0
0.47866080486980045 1.0
0.4787960771051742 1.0
0.4789313493405479 1.0
0.48001352722353735 1.0
0.4804869800473453 1.0
0.48136624957727425 1.0
0.4817720662833953 1.0
0.48190733851876905 1.0
0.4835306053432533 1.0
0.483665877578627 1.0
0.48420696652012174 1.0
0.48440987487318227 1.0
0.4844775109908691 1.0
0.48495096381467706 1.0
0.48508623605005075 1.0
0.4868447751099087 1.0
0.4869800473452824 1.0
0.4874535001690903 1.0
0.4876564085221508 1.0
0.48873858640514034 1.0
0.4890091308758877 1.0
0.49009130875887724 1.0
0.4902265809942509 1.0
0.490632397700372 1.0
0.4908353060534325 1.0
0.49130875887724046 1.0
0.49144403111261414 1.0
0.49157930334798783 1.0
0.4919851200541089 1.0
0.4925938451132905 1.0
0.49313493405478526 1.0
0.49414947582008795 1.0
0.49428474805546163 1.0
0.494555292526209 1.0
0.4946905647615827 1.0
0.4950287453500169 1.0
0.4952316537030774 1.0
0.4962461954683801 1.0
0.49644910382144064 1.0
0.4965843760568143 1.0
0.49699019276293543 1.0
0.4972607372336828 1.0
0.4973960094690565 1.0
0.497598917822117 1.0
0.4979370984105512 1.0
0.4987487318227934 1.0
0.49881636794048023 1.0
0.4989516401758539 1.0
0.4990869124112276 1.0
0.4994250929996618 1.0
0.5007101792357118 1.0
0.5009807237064593 1.0
0.5010483598241461 1.0
0.5011836320595198 1.0
0.5014541765302671 1.0
0.5015894487656408 1.0
0.5030774433547515 1.0
0.5044978018261752 1.0
0.5051741630030436 1.0
0.5053094352384173 1.0
0.5055799797091647 1.0
0.5057152519445384 1.0
0.5060534325329726 1.0
0.5062563408860331 1.0
0.5068650659452147 1.0
0.5070679742982753 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5078119715928305 1.0
0.5082854244166385 1.0
0.5087588772404464 1.0
0.5088941494758201 1.0
0.509367602299628 1.0
0.5095705106526885 1.0
0.509773419005749 1.0
0.5100439634764965 1.0
0.5141021305377071 1.0
0.5142374027730808 1.0
0.5143050388907676 1.0
0.5144403111261414 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5153195806560703 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5164693946567467 1.0
0.5165370307744336 1.0
0.5166723030098073 1.0
0.5181602975989178 1.0
0.5182955698342915 1.0
0.5185661143050388 1.0
0.5187013865404125 1.0
0.5193101115995942 1.0
0.5194453838349679 1.0
0.5196482921880284 1.0
0.5199864727764626 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5205275617179574 1.0
0.5210010145417653 1.0
0.5212039228948259 1.0
0.5218126479540074 1.0
0.5219479201893811 1.0
0.5241122759553601 1.0
0.5245857287791681 1.0
0.5262766317213392 1.0
0.5264119039567129 1.0
0.5268853567805208 1.0
0.5270882651335813 1.0
0.5272911734866419 1.0
0.5275617179573893 1.0
0.5277646263104497 1.0
0.5278998985458234 1.0
0.5283057152519446 1.0
0.5285086236050051 1.0
0.5291173486641867 1.0
0.5292526208995604 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5305377071356104 1.0
0.5306729793709841 1.0
0.5311464321947921 1.0
0.5313493405478525 1.0
0.5317551572539736 1.0
0.5318904294893473 1.0
0.532025701724721 1.0
0.5322286100777815 1.0
0.5322962461954683 1.0
0.5324991545485289 1.0
0.5327020629015895 1.0
0.5329726073723369 1.0
0.5339871491376394 1.0
0.5342576936083869 1.0
0.5344606019614474 1.0
0.5350016909029421 1.0
0.535069327020629 1.0
0.5353398714913764 1.0
0.5354751437267501 1.0
0.5357456881974975 1.0
0.5362867771389922 1.0
0.5365573216097396 1.0
0.5373013189042949 1.0
0.5374365911396686 1.0
0.5376394994927292 1.0
0.5380453161988502 1.0
0.5383158606695976 1.0
0.538518769022658 1.0
0.538992221846466 1.0
0.5391274940818397 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5410213053770714 1.0
0.5412242137301319 1.0
0.5412918498478188 1.0
0.5414271220831924 1.0
0.5422387554954345 1.0
0.5423740277308082 1.0
0.5427798444369293 1.0
0.5436591139668583 1.0
0.5444031112614136 1.0
0.544673655732161 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5460263780858978 1.0
0.5461616503212715 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5474467365573216 1.0
0.5477172810280689 1.0
0.5477849171457558 1.0
0.5483936422049375 1.0
0.5484612783226243 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.550355089617856 1.0
0.5505579979709164 1.0
0.5508961785593507 1.0
0.5513696313831586 1.0
0.5515725397362191 1.0
0.5517078119715928 1.0
0.5521812647954008 1.0
0.5523165370307744 1.0
0.5524518092661481 1.0
0.552519445383835 1.0
0.5527223537368955 1.0
0.5529252620899561 1.0
0.5530605343253298 1.0
0.5533987149137639 1.0
0.5544132566790666 1.0
0.5545485289144403 1.0
0.5547514372675009 1.0
0.5550219817382482 1.0
0.556848156915793 1.0
0.5574568819749747 1.0
0.5583361515049036 1.0
0.5586743320933378 1.0
0.5606357795062563 1.0
0.5609063239770037 1.0
0.5609739600946906 1.0
0.5611092323300643 1.0
0.561176868447751 1.0
0.5614474129184984 1.0
0.5622590463307406 1.0
0.562529590801488 1.0
0.563408860331417 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5648292188028408 1.0
0.5649644910382144 1.0
0.5651673993912749 1.0
0.5655055799797092 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.5669935745688197 1.0
0.5683462969225567 1.0
0.5685492052756171 1.0
0.5692932025701725 1.0
0.5696313831586067 1.0
0.5703753804531619 1.0
0.5705106526885356 1.0
0.5707135610415962 1.0
0.5711193777477173 1.0
0.5715928305715252 1.0
0.5717957389245857 1.0
0.5719310111599594 1.0
0.5722691917483936 1.0
0.5728779168075753 1.0
0.5731484612783226 1.0
0.5734866418667568 1.0
0.5738248224551911 1.0
0.5747040919851201 1.0
0.5749070003381805 1.0
0.5755157253973622 1.0
0.5806560703415624 1.0
0.5813324315184308 1.0
0.5815353398714914 1.0
0.5818058843422388 1.0
0.5819411565776125 1.0
0.5824146094014203 1.0
0.5827527899898546 1.0
0.583429151166723 1.0
0.5835644234020967 1.0
0.5836996956374704 1.0
0.5838349678728441 1.0
0.5841731484612783 1.0
0.5844436929320257 1.0
0.5853229624619547 1.0
0.5854582346973284 1.0
0.5859993236388231 1.0
0.5862698681095705 1.0
0.5863375042272574 1.0
0.5872167737571863 1.0
0.5874196821102469 1.0
0.5875549543456206 1.0
0.5877578626986811 1.0
0.5878931349340548 1.0
0.5880960432871153 1.0
0.588231315522489 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5893811295231653 1.0
0.5899222184646601 1.0
0.5901251268177207 1.0
0.590869124112276 1.0
0.5914102130537707 1.0
0.5915454852891444 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5919513019952655 1.0
0.5922218464660128 1.0
0.5925600270544471 1.0
0.5926952992898208 1.0
0.5930334798782549 1.0
0.5933040243490023 1.0
0.5933716604666892 1.0
0.5937774771728103 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5949272911734866 1.0
0.595197835644234 1.0
0.5960094690564761 1.0
0.5962123774095367 1.0
0.596956374704092 1.0
0.5970916469394657 1.0
0.5974298275278999 1.0
0.5976327358809604 1.0
0.5981061887047684 1.0
0.5984443692932025 1.0
0.5986472776462631 1.0
0.5989854582346973 1.0
0.5995265471761921 1.0
0.6098072370645925 1.0
0.6100777815353399 1.0
0.6102130537707136 1.0
0.6103483260060872 1.0
0.6104835982414609 1.0
0.6113628677713899 1.0
0.6131214068312479 1.0
0.6144741291849848 1.0
0.6146094014203585 1.0
0.6147446736557322 1.0
0.6148799458911058 1.0
0.6170443016570849 1.0
0.6171795738924586 1.0
0.6173824822455191 1.0
0.6175177544808927 1.0
0.6179235711870139 1.0
0.6180588434223876 1.0
0.6185999323638823 1.0
0.6188704768346297 1.0
0.6194115657761244 1.0
0.619614474129185 1.0
0.6211024687182956 1.0
0.6212377409536692 1.0
0.6213053770713561 1.0
0.6215082854244166 1.0
0.621778829895164 1.0
0.6221846466012851 1.0
0.6240784578965167 1.0
0.6242137301318904 1.0
0.6248900913087588 1.0
0.6250929996618194 1.0
0.62529590801488 1.0
0.6254988163679405 1.0
0.6258369969563747 1.0
0.6259722691917484 1.0
0.6263104497801826 1.0
0.6273926276631722 1.0
0.6277308082516063 1.0
0.6279337166046669 1.0
0.6280689888400406 1.0
0.6282718971931012 1.0
0.629218802840717 1.0
0.6293540750760906 1.0
0.6298951640175854 1.0
0.6300304362529591 1.0
0.6303009807237064 1.0
0.6304362529590801 1.0
0.6312478863713222 1.0
0.631383158606696 1.0
0.6316537030774434 1.0
0.6325329726073723 1.0
0.6326006087250592 1.0
0.6327358809604329 1.0
0.6332093337842408 1.0
0.6332769699019276 1.0
0.6334798782549882 1.0
0.6342915116672303 1.0
0.634426783902604 1.0
0.6349002367264119 1.0
0.6355089617855935 1.0
0.6362529590801488 1.0
0.6371322286100778 1.0
0.6373351369631384 1.0
0.6374027730808252 1.0
0.6376056814338857 1.0
0.6379438620223199 1.0
0.6380791342576936 1.0
0.6382820426107542 1.0
0.638349678728441 1.0
0.6384849509638146 1.0
0.6389584037876226 1.0
0.6394994927291173 1.0
0.6395671288468042 1.0
0.6399053094352384 1.0
0.6400405816706121 1.0
0.6402434900236726 1.0
0.6403787622590463 1.0
0.641393304024349 1.0
0.6416638484950964 1.0
0.6417314846127832 1.0
0.6418667568481569 1.0
0.6437605681433886 1.0
0.6439634764964491 1.0
0.6447074737910043 1.0
0.6451809266148123 1.0
0.6453838349678729 1.0
0.6455191072032466 1.0
0.6456543794386203 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6460601961447413 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6493067297937098 1.0
0.6495772742644572 1.0
0.6497125464998309 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6502536354413256 1.0
0.6503212715590125 1.0
0.6505918160297599 1.0
0.6506594521474467 1.0
0.6507947243828204 1.0
0.65187690226581 1.0
0.6520798106188704 1.0
0.6525532634426784 1.0
0.6526208995603653 1.0
0.6528914440311127 1.0
0.6533648968549205 1.0
0.6537030774433548 1.0
0.6555292526208996 1.0
0.6556645248562732 1.0
0.656205613797768 1.0
0.6564761582685154 1.0
0.6567467027392627 1.0
0.6569496110923233 1.0
0.657084883327697 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6578965167399391 1.0
0.658369969563747 1.0
0.6585052417991207 1.0
0.6587081501521813 1.0
0.658843422387555 1.0
0.6590463307406155 1.0
0.6593168752113628 1.0
0.6594521474467365 1.0
0.6595874196821102 1.0
0.6597903280351708 1.0
0.6599256002705445 1.0
0.6603990530943524 1.0
0.6605343253297261 1.0
0.661007778153534 1.0
0.6614812309773419 1.0
0.6618194115657762 1.0
0.6620223199188366 1.0
0.6629692255664524 1.0
0.6631044978018261 1.0
0.6633750422725736 1.0
0.6635103145079473 1.0
0.6651335813324315 1.0
0.6652688535678052 1.0
0.6658775786269868 1.0
0.6660128508623605 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.6668244842746026 1.0
0.6670273926276632 1.0
0.6672303009807237 1.0
0.6673655732160974 1.0
0.6678390260399053 1.0
0.6681772066283396 1.0
0.6687182955698343 1.0
0.6746026378085898 1.0
0.6750084545147108 1.0
0.6753466351031451 1.0
0.6760906323977004 1.0
0.6762259046330741 1.0
0.6769022658099425 1.0
0.6770375380453162 1.0
0.6785931687521136 1.0
0.6787284409874873 1.0
0.679269529928982 1.0
0.6800811633412243 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6807575245180927 1.0
0.6808927967534664 1.0
0.6812986134595874 1.0
0.6819749746364558 1.0
0.6823131552248901 1.0
0.6825836996956375 1.0
0.6828542441663848 1.0
0.683665877578627 1.0
0.6839364220493743 1.0
0.6842069665201217 1.0
0.6843422387554954 1.0
0.6846127832262429 1.0
0.6847480554616165 1.0
0.684950963814677 1.0
0.6850185999323639 1.0
0.6853567805207981 1.0
0.685830233344606 1.0
0.6859655055799797 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6867771389922218 1.0
0.6870476834629692 1.0
0.6873858640514035 1.0
0.6875211362867771 1.0
0.6877240446398377 1.0
0.6895502198173825 1.0
0.6896854920527562 1.0
0.689753128170443 1.0
0.6900913087588773 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6917145755833615 1.0
0.6918498478187352 1.0
0.691985120054109 1.0
0.6921203922894826 1.0
0.6925938451132905 1.0
0.6933378424078458 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6938112952316537 1.0
0.6940818397024011 1.0
0.6946905647615826 1.0
0.6948258369969563 1.0
0.6948934731146432 1.0
0.6951640175853906 1.0
0.6953669259384512 1.0
0.6957051065268853 1.0
0.6962461954683801 1.0
0.6963814677037538 1.0
0.6965167399391275 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6975312817044301 1.0
0.6979370984105512 1.0
0.6984105512343591 1.0
0.698478187352046 1.0
0.6986810957051065 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6993574568819749 1.0
0.6996280013527224 1.0
0.7003719986472776 1.0
0.7007778153533987 1.0
0.7022658099425093 1.0
0.7029421711193777 1.0
0.7043625295908015 1.0
0.7049036185322962 1.0
0.7050388907676699 1.0
0.7051065268853568 1.0
0.7059857964152858 1.0
0.7062563408860332 1.0
0.7063916131214069 1.0
0.7070003381805884 1.0
0.7071356104159622 1.0
0.7074737910043963 1.0
0.70760906323977 1.0
0.7079472438282043 1.0
0.708082516063578 1.0
0.7083530605343253 1.0
0.708961785593507 1.0
0.7105174163003044 1.0
0.7107879607710518 1.0
0.7116672303009807 1.0
0.7125464998309097 1.0
0.7126817720662834 1.0
0.712817044301657 1.0
0.7130199526547176 1.0
0.7140344944200203 1.0
0.7145079472438282 1.0
0.7146432194792018 1.0
0.7149814000676361 1.0
0.7158606695975651 1.0
0.7162664863036862 1.0
0.7166046668921204 1.0
0.7167399391274941 1.0
0.7174839364220493 1.0
0.717619208657423 1.0
0.718092661481231 1.0
0.7182279337166046 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7261413594859655 1.0
0.7264795400743997 1.0
0.7266148123097734 1.0
0.7278322624281366 1.0
0.7282380791342576 1.0
0.728982076428813 1.0
0.7291173486641866 1.0
0.7292526208995603 1.0
0.7295231653703077 1.0
0.7296584376056814 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.731146432194792 1.0
0.7316198850186 1.0
0.7317551572539737 1.0
0.7320933378424078 1.0
0.7327020629015895 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7338518769022658 1.0
0.7339871491376395 1.0
0.7345958741968212 1.0
0.7348664186675685 1.0
0.7350016909029422 1.0
0.7351369631383159 1.0
0.7352722353736896 1.0
0.735542779844437 1.0
0.7356780520798106 1.0
0.7360838687859317 1.0
0.7362191410213054 1.0
0.7367602299628001 1.0
0.7370984105512344 1.0
0.7379100439634765 1.0
0.7380453161988502 1.0
0.7388569496110923 1.0
0.738992221846466 1.0
0.740750760906324 1.0
0.7408860331416977 1.0
0.7412918498478187 1.0
0.7414947582008793 1.0
0.7442002029083531 1.0
0.7443354751437268 1.0
0.7444031112614136 1.0
0.7446060196144741 1.0
0.7446736557321609 1.0
0.7575921542103483 1.0
0.757727426445722 1.0
0.7579303347987826 1.0
0.7584037876225904 1.0
0.7609063239770038 1.0
0.7613121406831248 1.0
0.7614474129184985 1.0
0.7620561379776801 1.0
0.762529590801488 1.0
0.7631383158606696 1.0
0.7636117686844776 1.0
0.7650321271559013 1.0
0.7663172133919514 1.0
0.7663848495096381 1.0
0.7665201217450118 1.0
0.7668583023334461 1.0
0.7672641190395671 1.0
0.7678728440987488 1.0
0.7682110246871829 1.0
0.7682786608048698 1.0
0.7684139330402435 1.0
0.7687521136286777 1.0
0.769022658099425 1.0
0.7693608386878593 1.0
0.7696313831586067 1.0
0.769901927629354 1.0
0.7701048359824146 1.0
0.7702401082177883 1.0
0.7705106526885357 1.0
0.7706459249239094 1.0
0.7710517416300304 1.0
0.7737571863375042 1.0
0.774298275278999 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.776056814338857 1.0
0.7770037199864728 1.0
0.7772066283395334 1.0
0.7775448089279675 1.0
0.7776124450456544 1.0
0.7777477172810281 1.0
0.7782211701048359 1.0
0.7785593506932702 1.0
0.7814000676361177 1.0
0.7816029759891783 1.0
0.7836996956374704 1.0
0.7849847818735205 1.0
0.7853905985796416 1.0
0.78606695975651 1.0
0.7862022319918837 1.0
0.7863375042272573 1.0
0.786472776462631 1.0
0.7871491376394995 1.0
0.787825498816368 1.0
0.7889753128170442 1.0
0.789110585052418 1.0
0.7892458572877917 1.0
0.7895164017585391 1.0
0.7896516739939128 1.0
0.7907338518769023 1.0
0.7914102130537707 1.0
0.7918160297598917 1.0
0.7922894825836997 1.0
0.7924247548190734 1.0
0.7924923909367603 1.0
0.7926952992898207 1.0
0.7935069327020629 1.0
0.7943862022319919 1.0
0.7947920189381129 1.0
0.7950625634088603 1.0
0.7954007439972945 1.0
0.7958065607034156 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.7968887385864052 1.0
0.7971592830571526 1.0
0.797362191410213 1.0
0.7974974636455867 1.0
0.7979032803517078 1.0
0.7981738248224551 1.0
0.7983090970578289 1.0
0.7985120054108894 1.0
0.8006087250591816 1.0
0.8008116334122422 1.0
0.8010145417653026 1.0
0.8011498140006763 1.0
0.8018938112952316 1.0
0.8022319918836659 1.0
0.8029759891782212 1.0
0.8033141697666554 1.0
0.8037876225904633 1.0
0.8040581670612107 1.0
0.8041934392965844 1.0
0.8044639837673317 1.0
0.8055461616503212 1.0
0.8056814338856949 1.0
0.8058843422387555 1.0
0.8060196144741292 1.0
0.8066959756509976 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8072370645924923 1.0
0.807845789651674 1.0
0.8079810618870477 1.0
0.8081839702401082 1.0
0.8083868785931687 1.0
0.8085221508285424 1.0
0.8094690564761583 1.0
0.8096719648292188 1.0
0.8097396009469057 1.0
0.8099425092999661 1.0
0.810483598241461 1.0
0.8106865065945215 1.0
0.8107541427122084 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8127832262428136 1.0
0.8192086574230639 1.0
0.8198173824822456 1.0
0.8199526547176192 1.0
0.8201555630706797 1.0
0.820493743659114 1.0
0.8207642881298614 1.0
0.8209671964829219 1.0
0.8215759215421035 1.0
0.8219817382482245 1.0
0.8223199188366588 1.0
0.8225228271897194 1.0
0.8231315522489009 1.0
0.8232668244842746 1.0
0.8236050050727088 1.0
0.8238079134257693 1.0
0.8255664524856273 1.0
0.825701724721001 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.830030436252959 1.0
0.8301657084883328 1.0
0.8307067974298276 1.0
0.830909705782888 1.0
0.8309773419005749 1.0
0.8311126141359486 1.0
0.8319918836658776 1.0
0.8321271559012513 1.0
0.8323977003719987 1.0
0.8325329726073724 1.0
0.8334122421373014 1.0
0.8336151504903618 1.0
0.8338180588434224 1.0
0.8340886033141698 1.0
0.8344267839026039 1.0
0.8345620561379776 1.0
0.8346973283733514 1.0
0.8350355089617856 1.0
0.8359824146094014 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.836591139668583 1.0
0.8378762259046331 1.0
0.8380791342576936 1.0
0.8397700371998648 1.0
0.8399053094352384 1.0
0.8403787622590463 1.0
0.8406493067297937 1.0
0.8420020290835306 1.0
0.842272573554278 1.0
0.8424078457896517 1.0
0.8425431180250254 1.0
0.8428812986134596 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432871153195807 1.0
0.8434223875549544 1.0
0.843557659790328 1.0
0.8447751099086912 1.0
0.8451132904971255 1.0
0.8455191072032465 1.0
0.8456543794386202 1.0
0.8467365573216097 1.0
0.8482245519107203 1.0
0.848833276969902 1.0
0.8489685492052756 1.0
0.8491038214406493 1.0
0.8614812309773419 1.0
0.8620223199188367 1.0
0.8623605005072709 1.0
0.8635103145079472 1.0
0.8636455867433209 1.0
0.8639837673317552 1.0
0.8642543118025026 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8668921203922895 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8672979370984105 1.0
0.8675684815691579 1.0
0.8677037538045316 1.0
0.8689212039228948 1.0
0.8705444707473791 1.0
0.8706797429827527 1.0
0.8713561041596213 1.0
0.8718295569834291 1.0
0.8724382820426108 1.0
0.8733175515725398 1.0
0.8734528238079134 1.0
0.8748731822793372 1.0
0.8750084545147109 1.0
0.8750760906323977 1.0
0.875346635103145 1.0
0.8755495434562056 1.0
0.8757524518092662 1.0
0.8758877240446399 1.0
0.8760229962800136 1.0
0.8760906323977004 1.0
0.8764964491038214 1.0
0.877105174163003 1.0
0.8773080825160636 1.0
0.8774433547514373 1.0
0.877578626986811 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8793371660466689 1.0
0.87974298275279 1.0
0.8798782549881636 1.0
0.8802164355765979 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.881907338518769 1.0
0.8821102468718296 1.0
0.8829218802840717 1.0
0.8830571525194454 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8861684139330402 1.0
0.8863036861684139 1.0
0.8863713222861008 1.0
0.8865742306391613 1.0
0.8873858640514034 1.0
0.8875211362867771 1.0
0.888873858640514 1.0
0.8901589448765641 1.0
0.8902942171119378 1.0
0.8915793033479879 1.0
0.8917145755833615 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8926614812309773 1.0
0.892796753466351 1.0
0.8931349340547853 1.0
0.893270206290159 1.0
0.8934054785255326 1.0
0.8940818397024011 1.0
0.8942847480554617 1.0
0.8944200202908353 1.0
0.8952316537030774 1.0
0.8953669259384511 1.0
0.8955021981738248 1.0
0.8957051065268854 1.0
0.8957727426445722 1.0
0.8960432871153196 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8973960094690565 1.0
0.897598917822117 1.0
0.8977341900574907 1.0
0.8978694622928644 1.0
0.898478187352046 1.0
0.8988163679404803 1.0
0.8992898207642881 1.0
0.899763273588096 1.0
0.8998985458234697 1.0
0.9001014541765303 1.0
0.9008454514710855 1.0
0.9009807237064592 1.0
0.9017923571187014 1.0
0.9019276293540751 1.0
0.9042272573554277 1.0
0.9043625295908014 1.0
0.9049036185322963 1.0
0.90503889076767 1.0
0.9056476158268515 1.0
0.9059857964152858 1.0
0.9060534325329727 1.0
0.9061887047683463 1.0
0.90632397700372 1.0
0.9064592492390937 1.0
0.9070679742982752 1.0
0.9072032465336489 1.0
0.9073385187690226 1.0
0.9080825160635779 1.0
0.9092999661819412 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9098410551234359 1.0
0.9100439634764964 1.0
0.9104497801826175 1.0
0.9119377747717281 1.0
0.9136286777138992 1.0
0.9141021305377072 1.0
0.9157253973621914 1.0
0.9158606695975651 1.0
0.9173486641866757 1.0
0.9175515725397362 1.0
0.9180250253635441 1.0
0.9182955698342915 1.0
0.9187690226580995 1.0
0.9189042948934731 1.0
0.9190395671288468 1.0
0.9191748393642205 1.0
0.9204599256002706 1.0
0.9207304700710179 1.0
0.9217450118363206 1.0
0.9218802840716943 1.0
0.922421373013189 1.0
0.9225566452485627 1.0
0.9230300980723707 1.0
0.9231653703077444 1.0
0.9232330064254312 1.0
0.9233682786608048 1.0
0.9235035508961785 1.0
0.9236388231315522 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251944538383496 1.0
0.9253297260737233 1.0
0.9256002705444707 1.0
0.925938451132905 1.0
0.9264119039567129 1.0
0.9265471761920866 1.0
0.9266148123097734 1.0
0.9267500845451471 1.0
0.9275617179573893 1.0
0.927696990192763 1.0
0.9280351707811971 1.0
0.9322962461954684 1.0
0.932431518430842 1.0
0.9327020629015894 1.0
0.9327696990192763 1.0
0.9330402434900237 1.0
0.9331755157253974 1.0
0.9335136963138316 1.0
0.9339195130199527 1.0
0.9341224213730132 1.0
0.9348664186675685 1.0
0.9350016909029422 1.0
0.9370984105512343 1.0
0.9373013189042949 1.0
0.9391951301995265 1.0
0.9393304024349003 1.0
0.9400743997294555 1.0
0.9402773080825161 1.0
0.9412242137301319 1.0
0.9414271220831925 1.0
0.9417653026716266 1.0
0.9419005749070003 1.0
0.9422387554954346 1.0
0.9426445722015556 1.0
0.9437267500845451 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.9452147446736557 1.0
0.9454852891444031 1.0
0.9459587419682111 1.0
0.9460940142035847 1.0
0.9462292864389584 1.0
0.9463645586743321 1.0
0.9466351031450795 1.0
0.94683801149814 1.0
0.9473791004396348 1.0
0.947717281028069 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.9489347311464322 1.0
0.9490700033818059 1.0
0.9501521812647954 1.0
0.9502874535001691 1.0
0.9509638146770375 1.0
0.9512343591477849 1.0
0.951640175853906 1.0
0.9519107203246534 1.0
0.9521136286777139 1.0
0.9536016232668245 1.0
0.9539398038552587 1.0
0.9549543456205614 1.0
0.9556307067974298 1.0
0.9558336151504904 1.0
0.956036523503551 1.0
0.9561717957389246 1.0
0.9563070679742983 1.0
0.9565099763273588 1.0
0.9567128846804194 1.0
0.9568481569157931 1.0
0.9570510652688535 1.0
0.9571863375042272 1.0
0.9579303347987825 1.0
0.9580656070341562 1.0
0.9595536016232669 1.0
0.9597565099763273 1.0
0.9604328711531958 1.0
0.9607034156239432 1.0
0.9608386878593169 1.0
0.9615150490361853 1.0
0.961650321271559 1.0
0.9618532296246195 1.0
0.9619885018599932 1.0
0.9624619546838011 1.0
0.9625972269191748 1.0
0.9627324991545485 1.0
0.9633412242137301 1.0
0.9635441325667906 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9645586743320933 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9653026716266486 1.0
0.9661819411565776 1.0
0.9663848495096381 1.0
0.9667906662157593 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.9680757524518092 1.0
0.9688873858640514 1.0
0.9691579303347988 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9704430165708489 1.0
0.9707135610415962 1.0
0.9709164693946567 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9715928305715252 1.0
0.9717281028068989 1.0
0.9718633750422726 1.0
0.9724721001014541 1.0
0.9726073723368278 1.0
0.974298275278999 1.0
0.9744335475143727 1.0
0.9749746364558675 1.0
0.9751099086912411 1.0
0.9754480892796753 1.0
0.975583361515049 1.0
0.9760568143388569 1.0
0.9761920865742306 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9772742644572202 1.0
0.9774771728102807 1.0
0.9782888062225228 1.0
0.9798444369293202 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9820087926952993 1.0
0.982144064930673 1.0
0.9829556983429151 1.0
0.9830909705782888 1.0
0.9841055123435914 1.0
0.9847142374027731 1.0
0.9868109570510653 1.0
0.9869462292864389 1.0
0.9875549543456206 1.0
0.9876902265809943 1.0
0.9880284071694285 1.0
0.9881636794048022 1.0
0.9891782211701048 1.0
0.9893811295231654 1.0
0.9894487656408523 1.0
0.989584037876226 1.0
0.9896516739939127 1.0
0.9897869462292864 1.0
0.9912073047007102 1.0
0.9914778491714575 1.0
0.9920865742306392 1.0
0.9922218464660129 1.0
0.9924247548190734 1.0
0.9925600270544471 1.0
0.9931011159959419 1.0
0.9932363882313155 1.0
0.9961447412918498 1.0
0.9965505579979709 1.0
0.9970240108217788 1.0
0.9971592830571525 1.0
0.9972269191748394 1.0
0.9974298275278999 1.0
0.9980385525870815 1.0
0.9981738248224552 1.0
1.0 1.0


==> rocs/reports-sb-cg_clean_cg_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0017452006980802793
0.0 0.0034904013961605585
0.0 0.004363001745200698
0.0 0.006108202443280977
0.0 0.02443280977312391
0.0 0.02617801047120419
0.0 0.031413612565445025
0.0 0.03315881326352531
0.0 0.03577661431064572
0.0 0.03926701570680628
0.0 0.04101221640488656
0.0 0.04450261780104712
0.0 0.04537521815008726
0.0 0.05148342059336824
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.059336823734729496
0.0 0.06108202443280977
0.0 0.06457242582897033
0.0 0.06544502617801047
0.0 0.06806282722513089
0.0 0.07766143106457242
0.0 0.07940663176265271
0.0 0.08376963350785341
0.0 0.08638743455497382
0.0 0.0924956369982548
0.0 0.09424083769633508
0.0 0.0968586387434555
0.0 0.09860383944153578
0.0 0.09947643979057591
0.0 0.1012216404886562
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11343804537521815
0.0 0.11605584642233857
0.0 0.1212914485165794
0.0 0.12390924956369982
0.0 0.1256544502617801
0.0 0.1273996509598604
0.0 0.13699825479930192
0.0 0.1387434554973822
0.0 0.1431064572425829
0.0 0.14485165794066318
0.0 0.15270506108202445
0.0 0.1544502617801047
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16230366492146597
0.0 0.16579406631762653
0.0 0.16841186736474695
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.1762652705061082
0.0 0.17801047120418848
0.0 0.17888307155322863
0.0 0.18324607329842932
0.0 0.18760907504363003
0.0 0.1893542757417103
0.0 0.193717277486911
0.0 0.19633507853403143
0.0 0.1980802792321117
0.0 0.2024432809773124
0.0 0.20855148342059338
0.0 0.21902268760907503
0.0 0.22600349040139617
0.0 0.23036649214659685
0.0 0.2356020942408377
0.0 0.23821989528795812
0.0 0.2443280977312391
0.0 0.24520069808027922
0.0 0.2486910994764398
0.0 0.2530541012216405
0.0 0.2556719022687609
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.2844677137870855
0.0 0.2862129144851658
0.0 0.28883071553228623
6.763611768684478e-05 0.28883071553228623
6.763611768684478e-05 0.2905759162303665
6.763611768684478e-05 0.2949389179755672
6.763611768684478e-05 0.3019197207678883
6.763611768684478e-05 0.3036649214659686
6.763611768684478e-05 0.3054101221640489
6.763611768684478e-05 0.30977312390924955
6.763611768684478e-05 0.31239092495637
6.763611768684478e-05 0.3193717277486911
6.763611768684478e-05 0.32111692844677137
6.763611768684478e-05 0.3219895287958115
6.763611768684478e-05 0.32722513089005234
6.763611768684478e-05 0.32897033158813266
6.763611768684478e-05 0.3307155322862129
6.763611768684478e-05 0.33507853403141363
6.763611768684478e-05 0.3368237347294939
6.763611768684478e-05 0.34554973821989526
6.763611768684478e-05 0.3787085514834206
6.763611768684478e-05 0.38045375218150085
6.763611768684478e-05 0.3856893542757417
6.763611768684478e-05 0.39267015706806285
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.4179755671902269
6.763611768684478e-05 0.42408376963350786
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
0.00020290835306053433 0.43019197207678883
0.00020290835306053433 0.4336823734729494
0.00020290835306053433 0.4406631762652705
0.00020290835306053433 0.45287958115183247
0.00020290835306053433 0.4677137870855148
0.00020290835306053433 0.4720767888307155
0.00020290835306053433 0.48429319371727747
0.00020290835306053433 0.4912739965095986
0.00020290835306053433 0.4930191972076789
0.00020290835306053433 0.4965095986038394
0.00020290835306053433 0.5
0.00020290835306053433 0.5026178010471204
0.00020290835306053433 0.5113438045375218
0.00020290835306053433 0.5174520069808028
0.00020290835306053433 0.518324607329843
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5209424083769634
0.00020290835306053433 0.5244328097731239
0.00020290835306053433 0.5270506108202443
0.00020290835306053433 0.5287958115183246
0.00020290835306053433 0.5340314136125655
0.00020290835306053433 0.5357766143106457
0.00020290835306053433 0.5392670157068062
0.00020290835306053433 0.5410122164048866
0.00020290835306053433 0.5418848167539267
0.00020290835306053433 0.5445026178010471
0.00020290835306053433 0.5462478184991274
0.00020290835306053433 0.5506108202443281
0.00020290835306053433 0.5532286212914486
0.00020290835306053433 0.5549738219895288
0.00020290835306053433 0.5567190226876091
0.00020290835306053433 0.5584642233856894
0.00020290835306053433 0.5602094240837696
0.00020290835306053433 0.5636998254799301
0.00020290835306053433 0.5715532286212914
0.00020290835306053433 0.5732984293193717
0.00020290835306053433 0.5951134380453752
0.00020290835306053433 0.5977312390924956
0.00020290835306053433 0.599476439790576
0.00020290835306053433 0.6020942408376964
0.00020290835306053433 0.606457242582897
0.00020290835306053433 0.6073298429319371
0.00020290835306053433 0.6090750436300174
0.00020290835306053433 0.612565445026178
0.00020290835306053433 0.6134380453752182
0.00020290835306053433 0.6335078534031413
0.00020290835306053433 0.6369982547993019
0.00020290835306053433 0.6387434554973822
0.00020290835306053433 0.6422338568935427
0.00020290835306053433 0.643979057591623
0.00020290835306053433 0.6465968586387435
0.00020290835306053433 0.6483420593368238
0.00020290835306053433 0.650087260034904
0.00020290835306053433 0.6579406631762653
0.00020290835306053433 0.6588132635253054
0.00020290835306053433 0.662303664921466
0.00020290835306053433 0.6631762652705061
0.00020290835306053433 0.6657940663176265
0.00020290835306053433 0.6719022687609075
0.00020290835306053433 0.6736474694589878
0.00020290835306053433 0.6797556719022687
0.00020290835306053433 0.6963350785340314
0.00020290835306053433 0.6980802792321117
0.00020290835306053433 0.6989528795811518
0.00020290835306053433 0.7024432809773123
0.00020290835306053433 0.7094240837696335
0.00020290835306053433 0.7102966841186736
0.00020290835306053433 0.7164048865619547
0.00020290835306053433 0.7172774869109948
0.00020290835306053433 0.7190226876090751
0.00020290835306053433 0.7242582897033158
0.00020290835306053433 0.7294938917975567
0.00020290835306053433 0.7303664921465969
0.00020290835306053433 0.7321116928446771
0.00020290835306053433 0.7329842931937173
0.00020290835306053433 0.7425828970331588
0.00020290835306053433 0.7469458987783595
0.00020290835306053433 0.7495636998254799
0.00020290835306053433 0.7504363001745201
0.00020290835306053433 0.7530541012216405
0.00020290835306053433 0.7547993019197208
0.00020290835306053433 0.7574171029668412
0.00020290835306053433 0.7609075043630017
0.00020290835306053433 0.7617801047120419
0.00020290835306053433 0.7635253054101222
0.00020290835306053433 0.7643979057591623
0.00020290835306053433 0.7670157068062827
0.00020290835306053433 0.7705061082024433
0.00020290835306053433 0.7949389179755671
0.00020290835306053433 0.7958115183246073
0.00020290835306053433 0.7975567190226877
0.00020290835306053433 0.8019197207678883
0.00020290835306053433 0.8036649214659686
0.00020290835306053433 0.806282722513089
0.00020290835306053433 0.8071553228621291
0.00020290835306053433 0.8089005235602095
0.00020290835306053433 0.8115183246073299
0.00020290835306053433 0.81239092495637
0.00020290835306053433 0.8141361256544503
0.00020290835306053433 0.8150087260034904
0.00020290835306053433 0.8167539267015707
0.00020290835306053433 0.8202443280977313
0.00020290835306053433 0.8219895287958116
0.00020290835306053433 0.8263525305410122
0.00020290835306053433 0.8298429319371727
0.00020290835306053433 0.8324607329842932
0.00020290835306053433 0.837696335078534
0.00020290835306053433 0.8394415357766143
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8429319371727748
0.0002705444707473791 0.8481675392670157
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8507853403141361
0.0002705444707473791 0.8691099476439791
0.0002705444707473791 0.8708551483420593
0.0002705444707473791 0.8726003490401396
0.0002705444707473791 0.8760907504363001
0.0002705444707473791 0.8804537521815009
0.0002705444707473791 0.8821989528795812
0.0002705444707473791 0.8856893542757417
0.0002705444707473791 0.887434554973822
0.0002705444707473791 0.8909249563699826
0.0002705444707473791 0.8944153577661431
0.0002705444707473791 0.900523560209424
0.0002705444707473791 0.9040139616055847
0.0002705444707473791 0.9048865619546248
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.0002705444707473791 0.9136125654450262
0.00033818058843422386 0.9136125654450262
0.00033818058843422386 0.9144851657940664
0.00033818058843422386 0.9162303664921466
0.00033818058843422386 0.9197207678883071
0.00033818058843422386 0.9232111692844677
0.00033818058843422386 0.9240837696335078
0.00033818058843422386 0.9258289703315882
0.00033818058843422386 0.9293193717277487
0.00040581670612106866 0.9293193717277487
0.00040581670612106866 0.9301919720767888
0.0004734528238079134 0.9301919720767888
0.0004734528238079134 0.9345549738219895
0.0006087250591816029 0.9345549738219895
0.0006087250591816029 0.9397905759162304
0.0007439972945552925 0.9397905759162304
0.0007439972945552925 0.9406631762652705
0.0007439972945552925 0.9424083769633508
0.0007439972945552925 0.9432809773123909
0.0008116334122421373 0.9432809773123909
0.0008116334122421373 0.944153577661431
0.0008116334122421373 0.9458987783595113
0.0008116334122421373 0.9493891797556719
0.0010145417653026716 0.9493891797556719
0.0010145417653026716 0.9511343804537522
0.0010821778829895165 0.9511343804537522
0.0010821778829895165 0.9520069808027923
0.0012850862360500508 0.9520069808027923
0.0012850862360500508 0.9546247818499127
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.001487994589110585 0.956369982547993
0.001487994589110585 0.9572425828970331
0.0015556307067974297 0.9572425828970331
0.0016909029421711193 0.9572425828970331
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0019614474129184983 0.9598603839441536
0.0019614474129184983 0.9607329842931938
0.0022996280013527224 0.9607329842931938
0.0022996280013527224 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.002705444707473791 0.9633507853403142
0.002705444707473791 0.9642233856893543
0.0031112614135948595 0.9642233856893543
0.0031112614135948595 0.9650959860383944
0.0032465336489685493 0.9650959860383944
0.0032465336489685493 0.9659685863874345
0.0035170781197159284 0.9659685863874345
0.0037199864727764627 0.9659685863874345
0.004058167061210686 0.9659685863874345
0.004058167061210686 0.9685863874345549
0.0048698004734528235 0.9685863874345549
0.0048698004734528235 0.9694589877835951
0.005072708826513358 0.9694589877835951
0.005072708826513358 0.9703315881326352
0.005546161650321272 0.9703315881326352
0.005546161650321272 0.9712041884816754
0.0056137977680081165 0.9712041884816754
0.0056137977680081165 0.9720767888307156
0.0056814338856949614 0.9720767888307156
0.0056814338856949614 0.9738219895287958
0.005884342238755495 0.9738219895287958
0.005884342238755495 0.974694589877836
0.00608725059181603 0.974694589877836
0.00608725059181603 0.9764397905759162
0.006154886709502875 0.9764397905759162
0.006154886709502875 0.9773123909249564
0.00750760906323977 0.9773123909249564
0.007642881298613459 0.9773123909249564
0.008386878593168752 0.9773123909249564
0.008589786946229286 0.9773123909249564
0.008725059181602976 0.9773123909249564
0.008995603652350356 0.9773123909249564
0.009130875887724045 0.9773123909249564
0.00933378424078458 0.9773123909249564
0.009469056476158269 0.9773123909249564
0.009536692593845113 0.9773123909249564
0.009671964829218803 0.9773123909249564
0.009874873182279337 0.9773123909249564
0.011836320595197836 0.9773123909249564
0.01217450118363206 0.9773123909249564
0.012918498478187351 0.9773123909249564
0.013053770713561041 0.9773123909249564
0.013256679066621577 0.9773123909249564
0.013391951301995265 0.9773123909249564
0.014474129184984781 0.9773123909249564
0.014474129184984781 0.9781849912739965
0.014609401420358471 0.9781849912739965
0.014744673655732161 0.9781849912739965
0.01630030436252959 0.9781849912739965
0.01670612106865066 0.9781849912739965
0.017788298951640177 0.9781849912739965
0.017923571187013865 0.9781849912739965
0.0181264795400744 0.9781849912739965
0.018464660128508625 0.9781849912739965
0.01866756848156916 0.9781849912739965
0.018938112952316538 0.9781849912739965
0.01941156577612445 0.9781849912739965
0.019614474129184985 0.9781849912739965
0.019749746364558673 0.9781849912739965
0.020290835306053433 0.9781849912739965
0.020290835306053433 0.9790575916230366
0.020561379776800812 0.9790575916230366
0.0206966520121745 0.9790575916230366
0.020831924247548192 0.9790575916230366
0.020831924247548192 0.9799301919720768
0.02096719648292188 0.9799301919720768
0.021170104835982414 0.9799301919720768
0.022319918836658775 0.9799301919720768
0.02252282718971931 0.9799301919720768
0.022725735542779846 0.9799301919720768
0.022725735542779846 0.9808027923211169
0.023131552248900913 0.9808027923211169
0.0232668244842746 0.9808027923211169
0.023875549543456207 0.9808027923211169
0.02407845789651674 0.9808027923211169
0.0246195468380115 0.9808027923211169
0.024754819073385188 0.9808027923211169
0.024890091308758876 0.9808027923211169
0.025025363544132567 0.9808027923211169
0.026580994250929996 0.9808027923211169
0.026580994250929996 0.981675392670157
0.02678390260399053 0.981675392670157
0.02705444707473791 0.981675392670157
0.0271897193101116 0.981675392670157
0.027392627663172135 0.981675392670157
0.02759553601623267 0.981675392670157
0.02820426107541427 0.981675392670157
0.02861007778153534 0.981675392670157
0.029218802840716943 0.981675392670157
0.029218802840716943 0.9834205933682374
0.029692255664524856 0.9834205933682374
0.029827527899898548 0.9834205933682374
0.030098072370645924 0.9834205933682374
0.03043625295908015 0.9834205933682374
0.030842069665201217 0.9834205933682374
0.03097734190057491 0.9834205933682374
0.031247886371322284 0.9834205933682374
0.03138315860669597 0.9834205933682374
0.03199188366587758 0.9834205933682374
0.03205951978356442 0.9834205933682374
0.032194792018938115 0.9834205933682374
0.03422387554954345 0.9834205933682374
0.03442678390260399 0.9834205933682374
0.034967872844098746 0.9834205933682374
0.03517078119715928 0.9834205933682374
0.03571187013865404 0.9834205933682374
0.03591477849171457 0.9834205933682374
0.0362529590801488 0.9834205933682374
0.0362529590801488 0.9842931937172775
0.03747040919851201 0.9842931937172775
0.03747040919851201 0.9851657940663177
0.03794386202231992 0.9851657940663177
0.038214406493067295 0.9851657940663177
0.038282042610754144 0.9851657940663177
0.03855258708150152 0.9851657940663177
0.03862022319918837 0.9851657940663177
0.04010821778829895 0.9851657940663177
0.04031112614135949 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.0407845789651674 0.9851657940663177
0.04091985120054109 0.9851657940663177
0.041055123435914775 0.9851657940663177
0.041122759553601625 0.9851657940663177
0.04132566790666216 0.9851657940663177
0.04152857625972269 0.9851657940663177
0.04842746026378086 0.9851657940663177
0.04856273249915455 0.9851657940663177
0.048900913087588774 0.9851657940663177
0.049036185322962465 0.9851657940663177
0.049374365911396684 0.9851657940663177
0.049509638146770375 0.9851657940663177
0.050659452147446736 0.9851657940663177
0.05092999661819412 0.9851657940663177
0.05140344944200203 0.9851657940663177
0.05140344944200203 0.9860383944153578
0.052215082854244164 0.9860383944153578
0.052215082854244164 0.987783595113438
0.052823807913425766 0.987783595113438
0.05356780520798106 0.987783595113438
0.05363544132566791 0.987783595113438
0.05600270544470747 0.987783595113438
0.05607034156239432 0.987783595113438
0.05647615826851539 0.987783595113438
0.05654379438620223 0.987783595113438
0.056746702739262765 0.987783595113438
0.05688197497463646 0.987783595113438
0.05701724721001015 0.987783595113438
0.0575583361515049 0.987783595113438
0.05769360838687859 0.987783595113438
0.05816706121068651 0.987783595113438
0.058302333446060194 0.987783595113438
0.058978694622928644 0.987783595113438
0.059587419682110246 0.987783595113438
0.05992560027054447 0.987783595113438
0.06019614474129185 0.987783595113438
0.06033141697666554 0.987783595113438
0.06046668921203923 0.987783595113438
0.060669597565099764 0.987783595113438
0.060804869800473456 0.987783595113438
0.06141359485965506 0.987783595113438
0.06154886709502874 0.987783595113438
0.06175177544808928 0.987783595113438
0.06290158944876564 0.987783595113438
0.06351031450794724 0.987783595113438
0.06378085897869462 0.987783595113438
0.0639161312140683 0.987783595113438
0.064051403449442 0.987783595113438
0.06445722015556307 0.987783595113438
0.06459249239093676 0.987783595113438
0.06499830909705782 0.987783595113438
0.06513358133243152 0.987783595113438
0.06547176192086575 0.987783595113438
0.06560703415623943 0.987783595113438
0.06580994250929996 0.987783595113438
0.06594521474467366 0.987783595113438
0.06682448427460264 0.987783595113438
0.06695975650997633 0.987783595113438
0.06702739262766318 0.987783595113438
0.06716266486303686 0.987783595113438
0.0684477510990869 0.987783595113438
0.06912411227595536 0.987783595113438
0.06959756509976327 0.987783595113438
0.07013865404125803 0.987783595113438
0.07034156239431856 0.987783595113438
0.07101792357118701 0.987783595113438
0.07122083192424755 0.987783595113438
0.071897193101116 0.987783595113438
0.07297937098410551 0.987783595113438
0.07318227933716605 0.987783595113438
0.07338518769022657 0.987783595113438
0.07419682110246872 0.987783595113438
0.07439972945552925 0.987783595113438
0.07494081839702402 0.987783595113438
0.0750760906323977 0.987783595113438
0.07521136286777139 0.987783595113438
0.07527899898545823 0.987783595113438
0.07798444369293203 0.987783595113438
0.07811971592830572 0.987783595113438
0.07845789651673994 0.987783595113438
0.07852553263442678 0.987783595113438
0.07866080486980047 0.987783595113438
0.07872844098748732 0.987783595113438
0.0802164355765979 0.987783595113438
0.0803517078119716 0.987783595113438
0.08048698004734528 0.987783595113438
0.08068988840040582 0.987783595113438
0.08129861345958742 0.987783595113438
0.08143388569496111 0.987783595113438
0.082786608048698 0.987783595113438
0.08319242475481907 0.987783595113438
0.08332769699019277 0.987783595113438
0.08346296922556645 0.987783595113438
0.09658437605681434 0.987783595113438
0.09665201217450119 0.987783595113438
0.097598917822117 0.987783595113438
0.09766655393980385 0.987783595113438
0.09861345958741968 0.987783595113438
0.09895164017585391 0.987783595113438
0.09908691241122759 0.987783595113438
0.09962800135272236 0.987783595113438
0.1009130875887724 0.987783595113438
0.10125126817720663 0.987783595113438
0.10192762935407508 0.987783595113438
0.10206290158944877 0.987783595113438
0.10253635441325668 0.987783595113438
0.10368616841393304 0.987783595113438
0.1040919851200541 0.987783595113438
0.10639161312140683 0.987783595113438
0.10652688535678052 0.987783595113438
0.10659452147446737 0.987783595113438
0.10727088265133582 0.987783595113438
0.10747379100439634 0.987783595113438
0.1081501521812648 0.987783595113438
0.10835306053432534 0.987783595113438
0.10855596888738586 0.987783595113438
0.1087588772404464 0.987783595113438
0.10970578288806222 0.987783595113438
0.11565776124450457 0.987783595113438
0.11579303347987825 0.987783595113438
0.11673993912749409 0.987783595113438
0.11687521136286777 0.987783595113438
0.11755157253973622 0.987783595113438
0.1184308420696652 0.987783595113438
0.11863375042272574 0.987783595113438
0.11903956712884681 0.987783595113438
0.11917483936422049 0.987783595113438
0.11931011159959419 0.987783595113438
0.1258031788975313 0.987783595113438
0.12593845113290497 0.987783595113438
0.12654717619208658 0.987783595113438
0.1267500845451471 0.987783595113438
0.1274940818397024 0.987783595113438
0.12769699019276293 0.987783595113438
0.1278322624281366 0.987783595113438
0.12803517078119717 0.987783595113438
0.12837335136963138 0.987783595113438
0.12850862360500506 0.987783595113438
0.1285762597226919 0.987783595113438
0.1285762597226919 0.9886561954624782
0.1288468041934393 0.9886561954624782
0.12938789313493407 0.9886561954624782
0.12952316537030775 0.9886561954624782
0.12965843760568144 0.9886561954624782
0.1300642543118025 0.9886561954624782
0.1327696990192763 0.9886561954624782
0.13290497125464998 0.9886561954624782
0.13364896854920527 0.9886561954624782
0.13513696313831586 0.9886561954624782
0.13527223537368954 0.9886561954624782
0.13540750760906323 0.9886561954624782
0.13554277984443694 0.9886561954624782
0.13601623266824484 0.9886561954624782
0.13601623266824484 0.9904013961605584
0.1362191410213054 0.9904013961605584
0.13648968549205276 0.9904013961605584
0.13648968549205276 0.9912739965095986
0.13723368278660805 0.9912739965095986
0.13770713561041595 0.9912739965095986
0.13960094690564762 0.9912739965095986
0.1397362191410213 0.9912739965095986
0.14068312478863712 0.9912739965095986
0.14081839702401083 0.9912739965095986
0.14129184984781873 0.9912739965095986
0.14129184984781873 0.9921465968586387
0.14156239431856613 0.9921465968586387
0.14176530267162665 0.9921465968586387
0.14196821102468718 0.9921465968586387
0.16645248562732498 0.9921465968586387
0.1665877578626987 0.9921465968586387
0.16726411903956712 0.9921465968586387
0.16814338856949612 0.9921465968586387
0.1682786608048698 0.9921465968586387
0.16861684139330402 0.9921465968586387
0.1687521136286777 0.9921465968586387
0.16915793033479878 0.9921465968586387
0.16942847480554615 0.9921465968586387
0.1701048359824146 0.9921465968586387
0.17030774433547513 0.9921465968586387
0.17051065268853569 0.9921465968586387
0.17051065268853569 0.9930191972076788
0.17105174163003042 0.9930191972076788
0.17132228610077782 0.9930191972076788
0.17152519445383835 0.9930191972076788
0.17166046668921203 0.9930191972076788
0.17179573892458572 0.9930191972076788
0.1722015556307068 0.9930191972076788
0.17233682786608048 0.9930191972076788
0.17301318904294893 0.9930191972076788
0.1735542779844437 0.9930191972076788
0.1746364558674332 0.9930191972076788
0.17531281704430166 0.9930191972076788
0.17551572539736218 0.9930191972076788
0.17551572539736218 0.993891797556719
0.17571863375042274 0.993891797556719
0.17585390598579642 0.993891797556719
0.17625972269191748 0.993891797556719
0.17653026716266487 0.993891797556719
0.177341900574907 0.993891797556719
0.17754480892796753 0.993891797556719
0.17768008116334122 0.993891797556719
0.1778153533987149 0.993891797556719
0.17795062563408862 0.993891797556719
0.1780858978694623 0.993891797556719
0.17876225904633075 0.993891797556719
0.17889753128170444 0.993891797556719
0.17903280351707812 0.993891797556719
0.17937098410551233 0.993891797556719
0.1795738924585729 0.993891797556719
0.17984443692932026 0.993891797556719
0.18011498140006763 0.993891797556719
0.18025025363544134 0.993891797556719
0.18031788975312818 0.993891797556719
0.18045316198850186 0.993891797556719
0.1805207981061887 0.993891797556719
0.18072370645924923 0.993891797556719
0.18106188704768347 0.993891797556719
0.18403787622590465 0.993891797556719
0.18424078457896517 0.993891797556719
0.18532296246195468 0.993891797556719
0.18586405140344944 0.993891797556719
0.18633750422725737 0.993891797556719
0.1864051403449442 0.993891797556719
0.18681095705106526 0.993891797556719
0.18735204599256003 0.993891797556719
0.1874873182279337 0.993891797556719
0.18769022658099424 0.993891797556719
0.18802840716942848 0.993891797556719
0.18816367940480216 0.993891797556719
0.188231315522489 0.993891797556719
0.1886371322286101 0.993891797556719
0.18917822117010483 0.993891797556719
0.1931687521136287 0.993891797556719
0.19323638823131553 0.993891797556719
0.19343929658437606 0.993891797556719
0.19364220493743659 0.993891797556719
0.19431856611430504 0.993891797556719
0.19465674670273928 0.993891797556719
0.19479201893811296 0.993891797556719
0.19526547176192086 0.993891797556719
0.19540074399729457 0.993891797556719
0.1963476496449104 0.993891797556719
0.19857964152857627 0.993891797556719
0.1986472776462631 0.993891797556719
0.1987825498816368 0.993891797556719
0.19891782211701048 0.993891797556719
0.19905309435238416 0.993891797556719
0.1993912749408184 0.993891797556719
0.19972945552925261 0.993891797556719
0.19993236388231317 0.993891797556719
0.19993236388231317 0.9956369982547993
0.20027054447074738 0.9956369982547993
0.20040581670612106 0.9956369982547993
0.20108217788298952 0.9956369982547993
0.2012174501183632 0.9956369982547993
0.20202908353060534 0.9956369982547993
0.20216435576597902 0.9956369982547993
0.20229962800135273 0.9956369982547993
0.2025701724721001 0.9956369982547993
0.20344944200202908 0.9956369982547993
0.20419343929658437 0.9956369982547993
0.20459925600270545 0.9956369982547993
0.20480216435576598 0.9956369982547993
0.20615488670950288 0.9956369982547993
0.20629015894487657 0.9956369982547993
0.20642543118025025 0.9956369982547993
0.20669597565099762 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20879269529928982 0.9956369982547993
0.20913087588772405 0.9956369982547993
0.20946905647615827 0.9956369982547993
0.2098072370645925 0.9956369982547993
0.2104159621237741 0.9956369982547993
0.2105512343591478 0.9956369982547993
0.21061887047683464 0.9956369982547993
0.210889414947582 0.9956369982547993
0.21095705106526885 0.9956369982547993
0.21136286777138993 0.9956369982547993
0.21143050388907678 0.9956369982547993
0.2116334122421373 0.9956369982547993
0.21217450118363207 0.9956369982547993
0.21230977341900575 0.9956369982547993
0.21264795400743997 0.9956369982547993
0.21278322624281365 0.9956369982547993
0.2129861345958742 0.9956369982547993
0.21318904294893473 0.9956369982547993
0.21379776800811634 0.9956369982547993
0.21454176530267163 0.9956369982547993
0.214812309773419 0.9956369982547993
0.21521812647954008 0.9956369982547993
0.21596212377409538 0.9956369982547993
0.21636794048021643 0.9956369982547993
0.2169090294217112 0.9956369982547993
0.21711193777477172 0.9956369982547993
0.21745011836320596 0.9956369982547993
0.21758539059857965 0.9956369982547993
0.21758539059857965 0.9965095986038395
0.2176530267162665 0.9965095986038395
0.22042610754142714 0.9965095986038395
0.2208319242475482 0.9965095986038395
0.22096719648292187 0.9965095986038395
0.22117010483598243 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.22211701048359825 0.9965095986038395
0.2221846466012851 0.9965095986038395
0.22231991883665878 0.9965095986038395
0.22475481907338518 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.2252282718971931 0.9965095986038395
0.22800135272235375 0.9965095986038395
0.22935407507609062 0.9965095986038395
0.22955698342915118 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23009807237064592 0.9965095986038395
0.23043625295908016 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23070679742982753 0.9965095986038395
0.2308420696652012 0.9965095986038395
0.2309773419005749 0.9965095986038395
0.23192424754819074 0.9965095986038395
0.23226242813662495 0.9965095986038395
0.2326006087250592 0.9965095986038395
0.23273588096043288 0.9965095986038395
0.23361515049036186 0.9965095986038395
0.23381805884342238 0.9965095986038395
0.23395333107879607 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.2342915116672303 0.9965095986038395
0.23469732837335136 0.9965095986038395
0.23490023672641192 0.9965095986038395
0.2353736895502198 0.9965095986038395
0.2355089617855935 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23632059519783563 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.2376056814338857 0.9965095986038395
0.23801149814000677 0.9965095986038395
0.23834967872844098 0.9965095986038395
0.2388231315522489 0.9965095986038395
0.2389584037876226 0.9965095986038395
0.2392965843760568 0.9965095986038395
0.2395671288468042 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24085221508285423 0.9965095986038395
0.24119039567128847 0.9965095986038395
0.24152857625972268 0.9965095986038395
0.2416638484950964 0.9965095986038395
0.2420020290835306 0.9965095986038395
0.24220493743659113 0.9965095986038395
0.24227257355427798 0.9965095986038395
0.24247548190733853 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.24376056814338856 0.9965095986038395
0.24396347649644912 0.9965095986038395
0.24403111261413596 0.9965095986038395
0.24416638484950964 0.9965095986038395
0.24477510990869125 0.9965095986038395
0.24477510990869125 0.9973821989528796
0.24504565437943862 0.9973821989528796
0.2455867433209334 0.9973821989528796
0.24578965167399391 0.9973821989528796
0.24585728779168076 0.9973821989528796
0.24606019614474128 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24687182955698342 0.9973821989528796
0.24748055461616503 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24829218802840716 0.9973821989528796
0.2491038214406493 0.9973821989528796
0.2497125464998309 0.9973821989528796
0.2498478187352046 0.9973821989528796
0.24991545485289143 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2506594521474467 0.9973821989528796
0.2507947243828204 0.9973821989528796
0.2521474467365573 0.9973821989528796
0.252282718971931 0.9973821989528796
0.25289144403111263 0.9973821989528796
0.25356780520798106 0.9973821989528796
0.2537707135610416 0.9973821989528796
0.2541088941494758 0.9973821989528796
0.2546499830909706 0.9973821989528796
0.25728779168075755 0.9973821989528796
0.2575583361515049 0.9973821989528796
0.2583023334460602 0.9973821989528796
0.25843760568143387 0.9973821989528796
0.25958741968211024 0.9973821989528796
0.25979032803517077 0.9973821989528796
0.25992560027054445 0.9973821989528796
0.260128508623605 0.9973821989528796
0.2602637808589787 0.9973821989528796
0.26033141697666556 0.9973821989528796
0.26060196144741293 0.9973821989528796
0.2615488670950287 0.9973821989528796
0.2616841393304024 0.9973821989528796
0.261887047683463 0.9973821989528796
0.2622252282718972 0.9973821989528796
0.2628339533310788 0.9973821989528796
0.26296922556645247 0.9973821989528796
0.26323977003719984 0.9973821989528796
0.2633750422725736 0.9973821989528796
0.2635779506256341 0.9973821989528796
0.26425431180250253 0.9973821989528796
0.26445722015556306 0.9973821989528796
0.2647277646263104 0.9973821989528796
0.26486303686168416 0.9973821989528796
0.26560703415623943 0.9973821989528796
0.2657423063916131 0.9973821989528796
0.26628339533310785 0.9973821989528796
0.2664186675684816 0.9973821989528796
0.2668921203922895 0.9973821989528796
0.2670273926276632 0.9973821989528796
0.267974298275279 0.9973821989528796
0.2681095705106527 0.9973821989528796
0.2685830233344606 0.9973821989528796
0.26912411227595534 0.9973821989528796
0.26986810957051066 0.9973821989528796
0.2702739262766317 0.9973821989528796
0.27081501521812645 0.9973821989528796
0.2709502874535002 0.9973821989528796
0.27169428474805546 0.9973821989528796
0.27216773757186336 0.9973821989528796
0.2726411903956713 0.9973821989528796
0.27284409874873183 0.9973821989528796
0.2729793709841055 0.9973821989528796
0.27318227933716605 0.9973821989528796
0.2732499154548529 0.9973821989528796
0.27352045992560026 0.9973821989528796
0.2735880960432871 0.9973821989528796
0.27385864051403447 0.9973821989528796
0.2742644572201556 0.9973821989528796
0.27467027392627663 0.9973821989528796
0.27500845451471084 0.9973821989528796
0.2754142712208319 0.9973821989528796
0.27554954345620564 0.9973821989528796
0.27575245180926616 0.9973821989528796
0.2759553601623267 0.9973821989528796
0.27602299628001353 0.9973821989528796
0.2761582685153872 0.9973821989528796
0.27636117686844774 0.9973821989528796
0.27656408522150827 0.9973821989528796
0.27724044639837675 0.9973821989528796
0.27757862698681096 0.9973821989528796
0.2779168075752452 0.9973821989528796
0.27940480216435576 0.9973821989528796
0.27967534663510313 0.9973821989528796
0.2798106188704768 0.9973821989528796
0.28136624957727424 0.9973821989528796
0.281501521812648 0.9973821989528796
0.2815691579303348 0.9973821989528796
0.28177206628339535 0.9973821989528796
0.2826513358133243 0.9973821989528796
0.282786608048698 0.9973821989528796
0.2829895164017585 0.9973821989528796
0.28312478863713225 0.9973821989528796
0.2831924247548191 0.9973821989528796
0.2835306053432533 0.9973821989528796
0.283665877578627 0.9973821989528796
0.2838011498140007 0.9973821989528796
0.2841393304024349 0.9973821989528796
0.28427460263780857 0.9973821989528796
0.284545147108556 0.9973821989528796
0.2846804193439297 0.9973821989528796
0.2868447751099087 0.9973821989528796
0.2869800473452824 0.9973821989528796
0.28738586405140343 0.9973821989528796
0.2880622252282719 0.9973821989528796
0.288873858640514 0.9973821989528796
0.28914440311126144 0.9973821989528796
0.29042948934731144 0.9973821989528796
0.2905647615826851 0.9973821989528796
0.2907676699357457 0.9973821989528796
0.29117348664186676 0.9973821989528796
0.29144403111261413 0.9973821989528796
0.29164693946567466 0.9973821989528796
0.29218802840716945 0.9973821989528796
0.29232330064254314 0.9973821989528796
0.2925938451132905 0.9973821989528796
0.2927291173486642 0.9973821989528796
0.29313493405478525 0.9973821989528796
0.2942847480554616 0.9973821989528796
0.29448765640852215 0.9973821989528796
0.2947582008792695 0.9973821989528796
0.29617855935069326 0.9973821989528796
0.2963814677037538 0.9973821989528796
0.29671964829218805 0.9973821989528796
0.2969901927629354 0.9973821989528796
0.29705782888062227 0.9973821989528796
0.2983429151166723 0.9973821989528796
0.29854582346973285 0.9973821989528796
0.2988163679404802 0.9973821989528796
0.29969563747040917 0.9973821989528796
0.2998309097057829 0.9973821989528796
0.3001014541765303 0.9973821989528796
0.3007778153533987 0.9973821989528796
0.30084545147108555 0.9973821989528796
0.30138654041258034 0.9973821989528796
0.3014541765302672 0.9973821989528796
0.30172472100101455 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.3031450794724383 0.9973821989528796
0.30341562394318566 0.9973821989528796
0.30355089617855935 0.9973821989528796
0.3040919851200541 0.9973821989528796
0.30422725735542777 0.9973821989528796
0.3043625295908015 0.9973821989528796
0.30456543794386204 0.9973821989528796
0.3047007101792357 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3051065268853568 0.9973821989528796
0.30686506594521473 0.9973821989528796
0.3070003381805884 0.9973821989528796
0.30720324653364894 0.9973821989528796
0.3078796077105174 0.9973821989528796
0.3086236050050727 0.9973821989528796
0.309367602299628 0.9973821989528796
0.3095028745350017 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3103821440649307 0.9973821989528796
0.31112614135948596 0.9973821989528796
0.31139668583023333 0.9973821989528796
0.3126817720662834 0.9973821989528796
0.31349340547852556 0.9973821989528796
0.3136963138315861 0.9973821989528796
0.315049036185323 0.9973821989528796
0.31518430842069667 0.9973821989528796
0.3155901251268177 0.9973821989528796
0.3159959418329388 0.9973821989528796
0.31626648630368615 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3185661143050389 0.9973821989528796
0.3189042948934731 0.9973821989528796
0.319377747717281 0.9973821989528796
0.31971592830571527 0.9973821989528796
0.31998647277646264 0.9973821989528796
0.32025701724721 0.9973821989528796
0.3203922894825837 0.9973821989528796
0.32045992560027053 0.9973821989528796
0.32093337842407843 0.9973821989528796
0.3222184646601285 0.9973821989528796
0.3223537368955022 0.9973821989528796
0.324179912073047 0.9973821989528796
0.3244504565437944 0.9973821989528796
0.3245857287791681 0.9973821989528796
0.32472100101454177 0.9973821989528796
0.32499154548528913 0.9973821989528796
0.3251268177206628 0.9973821989528796
0.32742644572201557 0.9973821989528796
0.32904971254649984 0.9973821989528796
0.3294555292526209 0.9973821989528796
0.3295908014879946 0.9973821989528796
0.3296584376056814 0.9973821989528796
0.3297937098410551 0.9973821989528796
0.33013189042948937 0.9973821989528796
0.3303347987825499 0.9973821989528796
0.33040243490023674 0.9973821989528796
0.33074061548867095 0.9973821989528796
0.33195806560703417 0.9973821989528796
0.33209333784240785 0.9973821989528796
0.33331078796077107 0.9973821989528796
0.3337166046668921 0.9973821989528796
0.3339871491376395 0.9973821989528796
0.3341224213730132 0.9973821989528796
0.3347311464321948 0.9973821989528796
0.3363544132566791 0.9973821989528796
0.33642204937436593 0.9973821989528796
0.3373689550219817 0.9973821989528796
0.33777477172810283 0.9973821989528796
0.3380453161988502 0.9973821989528796
0.33831586066959757 0.9973821989528796
0.3385187690226581 0.9973821989528796
0.3386540412580318 0.9973821989528796
0.3388569496110923 0.9973821989528796
0.338992221846466 0.9973821989528796
0.33933040243490026 0.9973821989528796
0.34014203584714237 0.9973821989528796
0.3405478525532634 0.9973821989528796
0.34068312478863716 0.9973821989528796
0.34129184984781874 0.9973821989528796
0.34149475820087927 0.9973821989528796
0.3421711193777477 0.9973821989528796
0.34230639161312143 0.9973821989528796
0.3423740277308083 0.9973821989528796
0.3425769360838688 0.9973821989528796
0.34284748055461617 0.9973821989528796
0.3436591139668583 0.9973821989528796
0.3439296584376057 0.9973821989528796
0.34420020290835307 0.9973821989528796
0.3445383834967873 0.9973821989528796
0.3448765640852215 0.9973821989528796
0.3452147446736557 0.9973821989528796
0.3454176530267163 0.9973821989528796
0.3467703753804532 0.9973821989528796
0.3467703753804532 0.9982547993019197
0.34717619208657424 0.9982547993019197
0.3473114643219479 0.9982547993019197
0.3491376394994927 0.9982547993019197
0.3492729117348664 0.9982547993019197
0.34934054785255325 0.9982547993019197
0.34947582008792694 0.9982547993019197
0.34967872844098746 0.9982547993019197
0.3508961785593507 0.9982547993019197
0.35170781197159284 0.9982547993019197
0.3518430842069665 0.9982547993019197
0.35218126479540074 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.35319580656070343 0.9982547993019197
0.3533310787960771 0.9982547993019197
0.35400743997294554 0.9982547993019197
0.3544808927967535 0.9982547993019197
0.35454852891444033 0.9982547993019197
0.35475143726750086 0.9982547993019197
0.35488670950287454 0.9982547993019197
0.3550219817382482 0.9982547993019197
0.35522489009130875 0.9982547993019197
0.35536016232668244 0.9982547993019197
0.3559688873858641 0.9982547993019197
0.35610415962123776 0.9982547993019197
0.35657761244504566 0.9982547993019197
0.35691579303347987 0.9982547993019197
0.35705106526885355 0.9982547993019197
0.3572539736219141 0.9982547993019197
0.35745688197497466 0.9982547993019197
0.35772742644572203 0.9982547993019197
0.3578626986810957 0.9982547993019197
0.35793033479878256 0.9982547993019197
0.358606695975651 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.35928305715251946 0.9982547993019197
0.35941832938789314 0.9982547993019197
0.36036523503550894 0.9982547993019197
0.36090632397700373 0.9982547993019197
0.3610415962123774 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.36198850185999326 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36394994927291174 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36442340209671964 0.9982547993019197
0.3645586743320933 0.9982547993019197
0.36476158268515385 0.9982547993019197
0.36489685492052754 0.9982547993019197
0.36597903280351707 0.9982547993019197
0.36645248562732496 0.9982547993019197
0.3680757524518093 0.9982547993019197
0.3682786608048698 0.9982547993019197
0.36848156915793034 0.9982547993019197
0.36861684139330403 0.9982547993019197
0.36895502198173824 0.9982547993019197
0.3690902942171119 0.9982547993019197
0.36915793033479877 0.9982547993019197
0.36929320257017245 0.9982547993019197
0.3699019276293541 0.9982547993019197
0.3700371998647278 0.9982547993019197
0.3713899222184647 0.9982547993019197
0.37152519445383836 0.9982547993019197
0.37267500845451473 0.9982547993019197
0.3728102806898884 0.9982547993019197
0.37341900574907 0.9982547993019197
0.37382482245519105 0.9982547993019197
0.3747717281028069 0.9982547993019197
0.3749746364558674 0.9982547993019197
0.3759215421034833 0.9982547993019197
0.37605681433885696 0.9982547993019197
0.37639499492729117 0.9982547993019197
0.37653026716266486 0.9982547993019197
0.3778153533987149 0.9982547993019197
0.3901927629354075 0.9982547993019197
0.39100439634764966 0.9982547993019197
0.3913425769360839 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.39161312140683124 0.9982547993019197
0.39174839364220493 0.9982547993019197
0.39208657423063914 0.9982547993019197
0.3922218464660128 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.393033479878255 0.9982547993019197
0.39310111599594183 0.9982547993019197
0.39330402434900236 0.9982547993019197
0.39418329387893136 0.9982547993019197
0.3943862022319919 0.9982547993019197
0.39499492729117347 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39567128846804195 0.9982547993019197
0.3967534663510314 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3979032803517078 0.9982547993019197
0.39898545823469733 0.9982547993019197
0.399120730470071 0.9982547993019197
0.39966181941156576 0.9982547993019197
0.39986472776462634 0.9982547993019197
0.40020290835306055 0.9982547993019197
0.40114981400067634 0.9982547993019197
0.40135272235373687 0.9982547993019197
0.40142035847142377 0.9982547993019197
0.40169090294217114 0.9982547993019197
0.4035847142374028 0.9982547993019197
0.40371998647277646 0.9982547993019197
0.403922894825837 0.9982547993019197
0.4041258031788975 0.9982547993019197
0.4043963476496449 0.9982547993019197
0.4045316198850186 0.9982547993019197
0.4046668921203923 0.9982547993019197
0.40486980047345283 0.9982547993019197
0.4050050727088265 0.9982547993019197
0.40520798106188705 0.9982547993019197
0.40913087588772407 0.9982547993019197
0.4093337842407846 0.9982547993019197
0.40960432871153196 0.9982547993019197
0.4098072370645925 0.9982547993019197
0.410889414947582 0.9982547993019197
0.41210686506594524 0.9982547993019197
0.41258031788975313 0.9982547993019197
0.4127155901251268 0.9982547993019197
0.41291849847818735 0.9982547993019197
0.41305377071356103 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.413527223537369 0.9982547993019197
0.41366249577274267 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.4138654041258032 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.41460940142035846 0.9982547993019197
0.41474467365573214 0.9982547993019197
0.4150828542441664 0.9982547993019197
0.41548867095028746 0.9982547993019197
0.415691579303348 0.9982547993019197
0.4160297598917822 0.9982547993019197
0.41643557659790326 0.9982547993019197
0.41697666553939805 0.9982547993019197
0.41731484612783226 0.9982547993019197
0.4195468380114981 0.9982547993019197
0.4197497463645587 0.9982547993019197
0.421778829895164 0.9982547993019197
0.4219141021305377 0.9982547993019197
0.4221846466012851 0.9982547993019197
0.42231991883665876 0.9982547993019197
0.42272573554277987 0.9982547993019197
0.42286100777815355 0.9982547993019197
0.42319918836658776 0.9982547993019197
0.42333446060196145 0.9982547993019197
0.42346973283733513 0.9982547993019197
0.42468718295569835 0.9982547993019197
0.4249577274264457 0.9982547993019197
0.4254311802502536 0.9982547993019197
0.4255664524856273 0.9982547993019197
0.42570172472100104 0.9982547993019197
0.42603990530943525 0.9982547993019197
0.427460263780859 0.9982547993019197
0.4275955360162327 0.9982547993019197
0.4282718971931011 0.9982547993019197
0.4284071694284748 0.9982547993019197
0.42867771389922216 0.9982547993019197
0.42888062225228274 0.9982547993019197
0.4289482583699696 0.9982547993019197
0.42921880284071695 0.9982547993019197
0.4294893473114643 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.43178897531281707 0.9982547993019197
0.43192424754819075 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43287115319580655 0.9982547993019197
0.43300642543118023 0.9982547993019197
0.43327696990192766 0.9982547993019197
0.4333446060196145 0.9982547993019197
0.43422387554954345 0.9982547993019197
0.4344944200202908 0.9982547993019197
0.4346296922556645 0.9982547993019197
0.43510314507947245 0.9982547993019197
0.43523841731484614 0.9982547993019197
0.4356442340209672 0.9982547993019197
0.4357795062563409 0.9982547993019197
0.43605005072708825 0.9982547993019197
0.43618532296246193 0.9982547993019197
0.43706459249239094 0.9982547993019197
0.4371998647277646 0.9982547993019197
0.4376056814338857 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4378762259046331 0.9982547993019197
0.43841731484612784 0.9982547993019197
0.4386878593168752 0.9982547993019197
0.43889076766993573 0.9982547993019197
0.4394318566114305 0.9982547993019197
0.4395671288468042 0.9982547993019197
0.4400405816706121 0.9982547993019197
0.4401758539059858 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4406493067297937 0.9982547993019197
0.4409198512005411 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.4430165708488333 0.9982547993019197
0.44524856273249913 0.9982547993019197
0.44551910720324656 0.9982547993019197
0.44612783226242814 0.9982547993019197
0.4462631044978018 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.44748055461616504 0.9982547993019197
0.4477510990869124 0.9982547993019197
0.44781873520459925 0.9982547993019197
0.44795400743997293 0.9982547993019197
0.4491038214406493 0.9982547993019197
0.44930672979370984 0.9982547993019197
0.4504565437943862 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.4516739939127494 0.9982547993019197
0.4518092661481231 0.9982547993019197
0.45322962461954686 0.9991273996509599
0.4534325329726074 0.9991273996509599
0.45356780520798107 0.9991273996509599
0.45383834967872844 0.9991273996509599
0.45383834967872844 1.0
0.4543794386202232 1.0
0.4547852553263443 1.0
0.4548528914440311 1.0
0.45505579979709165 1.0
0.4551234359147785 1.0
0.4552587081501522 1.0
0.4557321609739601 1.0
0.4559350693270206 1.0
0.4566114305038891 1.0
0.4568143388569496 1.0
0.45755833615150493 1.0
0.4576936083868786 1.0
0.4584376056814339 1.0
0.45857287791680756 1.0
0.45924923909367604 1.0
0.4595197835644234 1.0
0.46229286438958406 1.0
0.46242813662495774 1.0
0.4624957727426446 1.0
0.46276631721339195 1.0
0.463172133919513 1.0
0.46323977003719985 1.0
0.46337504227257353 1.0
0.46411903956712885 1.0
0.46459249239093675 1.0
0.46628339533310786 1.0
0.46641866756848155 1.0
0.46844775109908693 1.0
0.4685830233344606 1.0
0.468853567805208 1.0
0.46898884004058167 1.0
0.46946229286438956 1.0
0.46959756509976325 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.4717619208657423 1.0
0.47216773757186337 1.0
0.4725735542779844 1.0
0.47270882651335816 1.0
0.47304700710179237 1.0
0.4731146432194792 1.0
0.47352045992560027 1.0
0.4738586405140345 1.0
0.47514372675008454 1.0
0.47548190733851875 1.0
0.4759553601623267 1.0
0.4762935407507609 1.0
0.4766317213391951 1.0
0.4767669935745688 1.0
0.47683462969225565 1.0
0.47696990192762934 1.0
0.47724044639837676 1.0
0.4774433547514373 1.0
0.4777815353398715 1.0
0.4779168075752452 1.0
0.4783902603990531 1.0
0.4785931687521136 1.0
0.47920189381129524 1.0
0.47954007439972945 1.0
0.4796077105174163 1.0
0.4799458911058505 1.0
0.4811633412242137 1.0
0.48136624957727425 1.0
0.48150152181264794 1.0
0.48190733851876905 1.0
0.4824484274602638 1.0
0.48258369969563747 1.0
0.48285424416638484 1.0
0.4829895164017585 1.0
0.4832600608725059 1.0
0.48339533310787963 1.0
0.48386878593168753 1.0
0.4844775109908691 1.0
0.48468041934392964 1.0
0.4850185999323639 1.0
0.4851538721677376 1.0
0.4853567805207981 1.0
0.4854920527561718 1.0
0.4856949611092323 1.0
0.485830233344606 1.0
0.48643895840378765 1.0
0.486709502874535 1.0
0.48758877240446397 1.0
0.48772404463983765 1.0
0.48975312817044303 1.0
0.4898884004058167 1.0
0.49042948934731145 1.0
0.490632397700372 1.0
0.4910382144064931 1.0
0.4911734866418668 1.0
0.49144403111261414 1.0
0.4917145755833615 1.0
0.4918498478187352 1.0
0.49212039228948257 1.0
0.4972607372336828 1.0
0.49780182617517754 1.0
0.4982076428812986 1.0
0.4984105512343591 1.0
0.4988840040581671 1.0
0.49901927629354076 1.0
0.5005749070003381 1.0
0.5007101792357118 1.0
0.501521812647954 1.0
0.5016570848833277 1.0
0.5026716266486304 1.0
0.5028068988840041 1.0
0.5029421711193778 1.0
0.5030774433547515 1.0
0.503686168413933 1.0
0.5038214406493068 1.0
0.5040919851200542 1.0
0.5044978018261752 1.0
0.505850524179912 1.0
0.5061210686506594 1.0
0.5076090632397701 1.0
0.5077443354751437 1.0
0.5090970578288806 1.0
0.5092999661819412 1.0
0.5114643219479202 1.0
0.5115995941832939 1.0
0.5120730470071018 1.0
0.5125464998309097 1.0
0.5144403111261414 1.0
0.5149814000676362 1.0
0.5151166723030098 1.0
0.5152519445383835 1.0
0.515454852891444 1.0
0.5161988501859993 1.0
0.5162664863036862 1.0
0.5164017585390599 1.0
0.5168752113628677 1.0
0.5182955698342915 1.0
0.5188366587757862 1.0
0.51897193101116 1.0
0.5192424754819074 1.0
0.5195130199526548 1.0
0.5201217450118363 1.0
0.52025701724721 1.0
0.5203246533648969 1.0
0.5204599256002705 1.0
0.5212715590125127 1.0
0.5216097396009469 1.0
0.5225566452485627 1.0
0.5227595536016233 1.0
0.5230300980723707 1.0
0.5235035508961785 1.0
0.5249915454852891 1.0
0.5251944538383497 1.0
0.526344267839026 1.0
0.5264795400743997 1.0
0.5269529928982076 1.0
0.5270882651335813 1.0
0.5282380791342577 1.0
0.5283733513696314 1.0
0.5300642543118025 1.0
0.5301995265471762 1.0
0.5306729793709841 1.0
0.5322962461954683 1.0
0.5325667906662157 1.0
0.5328373351369632 1.0
0.5329726073723369 1.0
0.5331078796077106 1.0
0.5331755157253973 1.0
0.533310787960771 1.0
0.5335813324315184 1.0
0.5337166046668921 1.0
0.5338518769022658 1.0
0.5340547852553263 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5446060196144741 1.0
0.544673655732161 1.0
0.5451471085559689 1.0
0.5454852891444031 1.0
0.5457558336151505 1.0
0.5461616503212715 1.0
0.546432194792019 1.0
0.5467027392627664 1.0
0.54683801149814 1.0
0.5469732837335137 1.0
0.5473114643219479 1.0
0.5475143726750085 1.0
0.5478525532634427 1.0
0.5480554616165032 1.0
0.5482583699695638 1.0
0.5485289144403112 1.0
0.549002367264119 1.0
0.5492052756171796 1.0
0.5492729117348664 1.0
0.5495434562056138 1.0
0.5496110923233006 1.0
0.5498140006763612 1.0
0.550760906323977 1.0
0.5510990869124113 1.0
0.5511667230300981 1.0
0.5515725397362191 1.0
0.5522489009130875 1.0
0.5529928982076429 1.0
0.5540074399729455 1.0
0.5542779844436929 1.0
0.5546161650321272 1.0
0.5565776124450457 1.0
0.5569834291511667 1.0
0.5580656070341562 1.0
0.5582008792695299 1.0
0.5584714237402774 1.0
0.558606695975651 1.0
0.5592154210348326 1.0
0.5594183293878932 1.0
0.5596888738586405 1.0
0.5602299628001353 1.0
0.560365235035509 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5618532296246196 1.0
0.5620561379776801 1.0
0.5624619546838011 1.0
0.5626648630368617 1.0
0.5627324991545485 1.0
0.5628677713899222 1.0
0.563408860331417 1.0
0.5635441325667907 1.0
0.5642204937436591 1.0
0.5718633750422726 1.0
0.5719986472776463 1.0
0.57213391951302 1.0
0.5724721001014542 1.0
0.5728779168075753 1.0
0.5737571863375043 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5745688197497464 1.0
0.5753128170443017 1.0
0.5753804531619885 1.0
0.5755157253973622 1.0
0.5761244504565438 1.0
0.5762597226919175 1.0
0.5791680757524518 1.0
0.5793033479878255 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5806560703415624 1.0
0.5807913425769361 1.0
0.5821440649306729 1.0
0.5822793371660466 1.0
0.5826851538721677 1.0
0.5829556983429152 1.0
0.584308420696652 1.0
0.5845113290497126 1.0
0.5853905985796415 1.0
0.5855258708150152 1.0
0.58606695975651 1.0
0.5862022319918837 1.0
0.5872167737571863 1.0
0.5874873182279338 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5884342238755496 1.0
0.5887047683462969 1.0
0.5890429489347312 1.0
0.5891782211701049 1.0
0.5892458572877917 1.0
0.5893811295231653 1.0
0.5897869462292864 1.0
0.5901251268177207 1.0
0.5905309435238417 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5922218464660128 1.0
0.5928305715251945 1.0
0.5930334798782549 1.0
0.5932363882313155 1.0
0.5935069327020629 1.0
0.5942509299966182 1.0
0.5943862022319919 1.0
0.5945214744673656 1.0
0.5959418329387893 1.0
0.5961447412918498 1.0
0.5962800135272235 1.0
0.5979032803517078 1.0
0.5981061887047684 1.0
0.5983767331755158 1.0
0.5985120054108894 1.0
0.5989854582346973 1.0
0.599120730470071 1.0
0.6 1.0
0.6001352722353737 1.0
0.600405816706121 1.0
0.6005410889414947 1.0
0.6008116334122421 1.0
0.60128508623605 1.0
0.6014879945891106 1.0
0.601758539059858 1.0
0.6023672641190395 1.0
0.6025025363544133 1.0
0.6029759891782212 1.0
0.6031112614135948 1.0
0.6031788975312817 1.0
0.6034494420020291 1.0
0.6044639837673318 1.0
0.6048698004734528 1.0
0.6054108894149476 1.0
0.6056137977680082 1.0
0.6058167061210686 1.0
0.606087250591816 1.0
0.6068988840040581 1.0
0.6072370645924924 1.0
0.607439972945553 1.0
0.6075076090632398 1.0
0.6076428812986134 1.0
0.6079134257693608 1.0
0.6080486980047345 1.0
0.6081163341224214 1.0
0.6083192424754819 1.0
0.6091985120054109 1.0
0.6096043287115319 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6106188704768346 1.0
0.6107541427122083 1.0
0.6116334122421373 1.0
0.6244842746026378 1.0
0.6245519107203247 1.0
0.6250253635441325 1.0
0.6255664524856274 1.0
0.6259046330740615 1.0
0.6259722691917484 1.0
0.6261751775448089 1.0
0.6262428136624958 1.0
0.6265133581332432 1.0
0.6268515387216774 1.0
0.6269868109570511 1.0
0.6295569834291511 1.0
0.6297598917822117 1.0
0.6301657084883328 1.0
0.6303009807237064 1.0
0.6311802502536354 1.0
0.6313155224890091 1.0
0.6315184308420697 1.0
0.6317889753128171 1.0
0.6323300642543118 1.0
0.6325329726073723 1.0
0.6331416976665539 1.0
0.6333446060196145 1.0
0.633547514372675 1.0
0.6336827866080487 1.0
0.6338180588434223 1.0
0.6340209671964829 1.0
0.6349002367264119 1.0
0.6352384173148461 1.0
0.635711870138654 1.0
0.6358471423740277 1.0
0.6363205951978357 1.0
0.6364558674332094 1.0
0.636591139668583 1.0
0.6367940480216435 1.0
0.6375380453161988 1.0
0.6376733175515725 1.0
0.63922894825837 1.0
0.6397024010821779 1.0
0.6408522150828543 1.0
0.6451132904971255 1.0
0.6455191072032466 1.0
0.6458572877916807 1.0
0.6459925600270544 1.0
0.646195468380115 1.0
0.6463983767331755 1.0
0.6466689212039229 1.0
0.6469394656746703 1.0
0.647074737910044 1.0
0.6476158268515387 1.0
0.6489009130875888 1.0
0.6489685492052756 1.0
0.6491038214406493 1.0
0.650118363205952 1.0
0.6503212715590125 1.0
0.650524179912073 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6510652688535679 1.0
0.6512681772066283 1.0
0.6518092661481231 1.0
0.6519445383834968 1.0
0.652282718971931 1.0
0.6524179912073047 1.0
0.6528238079134258 1.0
0.6529590801487994 1.0
0.6537707135610415 1.0
0.6539736219141021 1.0
0.6541088941494758 1.0
0.6542441663848495 1.0
0.6543794386202232 1.0
0.6559350693270206 1.0
0.6560703415623943 1.0
0.6568143388569496 1.0
0.6572201555630707 1.0
0.6572877916807576 1.0
0.6587757862698681 1.0
0.6593845113290497 1.0
0.6599256002705445 1.0
0.6605343253297261 1.0
0.6606695975650998 1.0
0.6608048698004735 1.0
0.6609401420358472 1.0
0.6612106865065945 1.0
0.6613459587419682 1.0
0.6616841393304025 1.0
0.6619546838011499 1.0
0.662292864389584 1.0
0.6624957727426446 1.0
0.663172133919513 1.0
0.6633074061548867 1.0
0.6637132228610078 1.0
0.664051403449442 1.0
0.6641866756848157 1.0
0.6645248562732499 1.0
0.6666215759215421 1.0
0.6668244842746026 1.0
0.6694622928643896 1.0
0.6698004734528238 1.0
0.6700710179235712 1.0
0.6708826513358134 1.0
0.6711531958065607 1.0
0.6713561041596212 1.0
0.6715590125126818 1.0
0.6716942847480555 1.0
0.6721677375718633 1.0
0.6723030098072371 1.0
0.6725735542779845 1.0
0.6727088265133582 1.0
0.6732499154548529 1.0
0.6733851876902266 1.0
0.6735204599256003 1.0
0.673655732160974 1.0
0.6739262766317213 1.0
0.674940818397024 1.0
0.6752789989854583 1.0
0.675414271220832 1.0
0.6786608048698005 1.0
0.6791342576936084 1.0
0.6802164355765979 1.0
0.6803517078119716 1.0
0.6806898884004058 1.0
0.6808251606357795 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6813662495772743 1.0
0.6815691579303348 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6819749746364558 1.0
0.6821102468718295 1.0
0.6823807913425769 1.0
0.6825160635779506 1.0
0.6827189719310112 1.0
0.6830571525194454 1.0
0.6831924247548191 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6838011498140006 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6848833276969902 1.0
0.6850862360500507 1.0
0.6874535001690903 1.0
0.687588772404464 1.0
0.6888062225228272 1.0
0.6889414947582009 1.0
0.6899560365235036 1.0
0.690158944876564 1.0
0.6902942171119377 1.0
0.691038214406493 1.0
0.6911734866418667 1.0
0.6925938451132905 1.0
0.6929996618194115 1.0
0.6930672979370984 1.0
0.6932025701724721 1.0
0.6948258369969563 1.0
0.6950963814677038 1.0
0.6953669259384512 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.696313831586067 1.0
0.6964491038214407 1.0
0.6969225566452486 1.0
0.6972607372336828 1.0
0.6973283733513697 1.0
0.6977341900574907 1.0
0.6979370984105512 1.0
0.6981400067636118 1.0
0.6989516401758539 1.0
0.6991545485289145 1.0
0.7002367264119039 1.0
0.7003719986472776 1.0
0.7015894487656409 1.0
0.7017247210010146 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7027392627663173 1.0
0.7030774433547514 1.0
0.7034156239431857 1.0
0.7035508961785594 1.0
0.7036185322962462 1.0
0.7038214406493067 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.7043625295908015 1.0
0.7045654379438621 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7056476158268515 1.0
0.7059857964152858 1.0
0.7065945214744673 1.0
0.706729793709841 1.0
0.707203246533649 1.0
0.7073385187690227 1.0
0.7090970578288807 1.0
0.709367602299628 1.0
0.7095028745350017 1.0
0.7106526885356781 1.0
0.7109908691241122 1.0
0.7112614135948596 1.0
0.7116672303009807 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7122759553601623 1.0
0.7126141359485966 1.0
0.713763949949273 1.0
0.7141021305377071 1.0
0.7151166723030098 1.0
0.7152519445383835 1.0
0.717213391951302 1.0
0.7178221170104836 1.0
0.7183632059519783 1.0
0.718498478187352 1.0
0.7187690226580994 1.0
0.7190395671288468 1.0
0.7193101115995942 1.0
0.7201893811295231 1.0
0.7203246533648968 1.0
0.721136286777139 1.0
0.7212715590125127 1.0
0.7218802840716942 1.0
0.7220155563070679 1.0
0.7222184646601285 1.0
0.7223537368955022 1.0
0.7227595536016233 1.0
0.7228948258369969 1.0
0.7230300980723706 1.0
0.7231653703077443 1.0
0.7234359147784917 1.0
0.7237740953669259 1.0
0.7239093676022996 1.0
0.724653364896855 1.0
0.7251268177206628 1.0
0.7253297260737234 1.0
0.725532634426784 1.0
0.7258708150152181 1.0
0.7260737233682787 1.0
0.7263442678390261 1.0
0.7267500845451471 1.0
0.7268853567805208 1.0
0.7274264457220155 1.0
0.7275617179573892 1.0
0.7276969901927629 1.0
0.7278322624281366 1.0
0.7283057152519445 1.0
0.7285762597226919 1.0
0.7288468041934393 1.0
0.7291849847818735 1.0
0.7294555292526209 1.0
0.7295908014879946 1.0
0.7297260737233683 1.0
0.729861345958742 1.0
0.730267162664863 1.0
0.7308758877240447 1.0
0.7310111599594183 1.0
0.731146432194792 1.0
0.7314846127832263 1.0
0.7316875211362868 1.0
0.7318227933716605 1.0
0.7320933378424078 1.0
0.7327696990192762 1.0
0.7329049712546499 1.0
0.7330402434900237 1.0
0.7331755157253974 1.0
0.7333107879607711 1.0
0.7334460601961448 1.0
0.7336489685492052 1.0
0.7339871491376395 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.735069327020629 1.0
0.7352045992560027 1.0
0.73547514372675 1.0
0.7356104159621237 1.0
0.7358133243151843 1.0
0.735948596550558 1.0
0.7361515049036186 1.0
0.7364896854920527 1.0
0.7372336827866081 1.0
0.7373689550219817 1.0
0.7381805884342238 1.0
0.7384511329049712 1.0
0.7385864051403449 1.0
0.7389245857287792 1.0
0.7390598579641529 1.0
0.7392627663172134 1.0
0.7395333107879608 1.0
0.7396685830233345 1.0
0.7406154886709503 1.0
0.7408183970240109 1.0
0.7427122083192425 1.0
0.743794386202232 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7440649306729794 1.0
0.7442002029083531 1.0
0.7449442002029083 1.0
0.7450794724382821 1.0
0.7452823807913426 1.0
0.7454176530267163 1.0
0.7460263780858979 1.0
0.7461616503212716 1.0
0.7467027392627663 1.0
0.7469056476158269 1.0
0.7470409198512006 1.0
0.747243828204261 1.0
0.7488670950287454 1.0
0.7491376394994927 1.0
0.7495434562056138 1.0
0.7500845451471085 1.0
0.7505579979709165 1.0
0.7506932702062902 1.0
0.7508285424416639 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7514372675008455 1.0
0.751640175853906 1.0
0.7533310787960771 1.0
0.7535339871491377 1.0
0.7538721677375718 1.0
0.7541427122083192 1.0
0.7543456205613798 1.0
0.7546161650321271 1.0
0.7550896178559351 1.0
0.7555630706797429 1.0
0.7556307067974298 1.0
0.7558336151504904 1.0
0.7564423402096719 1.0
0.7569834291511667 1.0
0.7570510652688536 1.0
0.7571863375042273 1.0
0.7575245180926615 1.0
0.7577950625634089 1.0
0.75820087926953 1.0
0.75948596550558 1.0
0.7600946905647615 1.0
0.7602975989178221 1.0
0.7611092323300642 1.0
0.7612445045654379 1.0
0.7613121406831248 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.7649644910382144 1.0
0.7650321271559013 1.0
0.765167399391275 1.0
0.766452485627325 1.0
0.7671288468041935 1.0
0.7671964829218803 1.0
0.7673317551572539 1.0
0.7676022996280013 1.0
0.767737571863375 1.0
0.7682786608048698 1.0
0.768616841393304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7727426445722015 1.0
0.7735542779844437 1.0
0.7749746364558674 1.0
0.7751099086912411 1.0
0.7753804531619884 1.0
0.7755157253973622 1.0
0.7756509976327359 1.0
0.7765979032803517 1.0
0.7767331755157254 1.0
0.776936083868786 1.0
0.7770713561041597 1.0
0.7771389922218465 1.0
0.7772742644572201 1.0
0.7778829895164018 1.0
0.7786946229286439 1.0
0.7791680757524518 1.0
0.779506256340886 1.0
0.7796415285762597 1.0
0.7801149814000676 1.0
0.7802502536354413 1.0
0.780858978694623 1.0
0.7809942509299966 1.0
0.7810618870476834 1.0
0.7814000676361177 1.0
0.7815353398714914 1.0
0.7816706121068651 1.0
0.7820764288129861 1.0
0.7822117010483598 1.0
0.7829556983429151 1.0
0.7833615150490362 1.0
0.7834967872844099 1.0
0.7836320595197835 1.0
0.7836996956374704 1.0
0.784308420696652 1.0
0.7845113290497125 1.0
0.7847142374027731 1.0
0.7874196821102468 1.0
0.787825498816368 1.0
0.788231315522489 1.0
0.7904633074061549 1.0
0.790869124112276 1.0
0.7925600270544471 1.0
0.7937098410551234 1.0
0.7938451132904971 1.0
0.793912749408184 1.0
0.7941832938789314 1.0
0.7944538383496788 1.0
0.8003381805884342 1.0
0.8007439972945553 1.0
0.8009469056476158 1.0
0.8012850862360501 1.0
0.8015556307067975 1.0
0.8016232668244843 1.0
0.8018261751775448 1.0
0.802164355765979 1.0
0.8022996280013527 1.0
0.8047345282380791 1.0
0.8054108894149475 1.0
0.8054785255326344 1.0
0.8056814338856949 1.0
0.8077105174163003 1.0
0.807845789651674 1.0
0.8079134257693609 1.0
0.8081163341224213 1.0
0.8094014203584714 1.0
0.809604328711532 1.0
0.8098748731822794 1.0
0.8102806898884004 1.0
0.810889414947582 1.0
0.8110246871829557 1.0
0.8117686844775109 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8124450456543795 1.0
0.8125803178897532 1.0
0.8127155901251268 1.0
0.8128508623605005 1.0
0.8131214068312479 1.0
0.8140006763611769 1.0
0.8141359485965506 1.0
0.814406493067298 1.0
0.8148799458911059 1.0
0.8150828542441664 1.0
0.8154886709502874 1.0
0.8161650321271559 1.0
0.8166384849509638 1.0
0.8168413933040244 1.0
0.8173148461278322 1.0
0.8175177544808928 1.0
0.8181264795400744 1.0
0.8185999323638823 1.0
0.8189381129523166 1.0
0.8194115657761244 1.0
0.8201555630706797 1.0
0.8202908353060534 1.0
0.820493743659114 1.0
0.8208319242475481 1.0
0.8209671964829219 1.0
0.8211024687182956 1.0
0.8218464660128508 1.0
0.822658099425093 1.0
0.8227257355427798 1.0
0.8229962800135272 1.0
0.8240784578965168 1.0
0.8244842746026378 1.0
0.8246871829556983 1.0
0.824822455191072 1.0
0.8250929996618194 1.0
0.825228271897193 1.0
0.82529590801488 1.0
0.8259046330740616 1.0
0.8267839026039905 1.0
0.8269191748393642 1.0
0.8276631721339195 1.0
0.8277984443692932 1.0
0.8304362529590802 1.0
0.8307744335475143 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8319242475481907 1.0
0.8320595197835644 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.832668244842746 1.0
0.8328035170781197 1.0
0.8328711531958065 1.0
0.8330064254311802 1.0
0.8330740615488671 1.0
0.833547514372675 1.0
0.8336827866080487 1.0
0.8350355089617856 1.0
0.8377409536692594 1.0
0.8387554954345621 1.0
0.8388907676699358 1.0
0.8390260399053094 1.0
0.8393642204937437 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8414609401420359 1.0
0.8415962123774096 1.0
0.8419343929658437 1.0
0.848359824146094 1.0
0.8486980047345283 1.0
0.8489009130875887 1.0
0.8499154548528914 1.0
0.8502536354413257 1.0
0.8510652688535678 1.0
0.8514034494420021 1.0
0.8516739939127494 1.0
0.8518092661481231 1.0
0.8522150828542442 1.0
0.8534325329726073 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.8547852553263443 1.0
0.8549881636794048 1.0
0.8551234359147785 1.0
0.8555968887385864 1.0
0.8557321609739601 1.0
0.8560703415623944 1.0
0.856205613797768 1.0
0.8564085221508285 1.0
0.8565437943862022 1.0
0.8566790666215759 1.0
0.8567467027392628 1.0
0.8568819749746365 1.0
0.8575583361515049 1.0
0.8577612445045655 1.0
0.858369969563747 1.0
0.8586405140344944 1.0
0.8595874196821103 1.0
0.859722691917484 1.0
0.8599256002705444 1.0
0.8600608725059181 1.0
0.860128508623605 1.0
0.8602637808589787 1.0
0.8603314169766655 1.0
0.8611430503889077 1.0
0.8612783226242814 1.0
0.8614812309773419 1.0
0.8616165032127155 1.0
0.8618870476834629 1.0
0.8620899560365235 1.0
0.8622252282718972 1.0
0.8629692255664525 1.0
0.8631044978018262 1.0
0.8636455867433209 1.0
0.8637808589786946 1.0
0.8641190395671289 1.0
0.8649983090970579 1.0
0.8670273926276632 1.0
0.8671626648630368 1.0
0.8676361176868448 1.0
0.8679742982752789 1.0
0.8681772066283395 1.0
0.8685830233344606 1.0
0.8694622928643896 1.0
0.8696652012174502 1.0
0.8700033818058843 1.0
0.870138654041258 1.0
0.8702062901589449 1.0
0.8703415623943186 1.0
0.8718295569834291 1.0
0.8719648292188028 1.0
0.8721001014541765 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8730470071017924 1.0
0.8731822793371661 1.0
0.8746026378085898 1.0
0.875820087926953 1.0
0.876699357456882 1.0
0.877105174163003 1.0
0.8772404463983767 1.0
0.8782549881636794 1.0
0.8783902603990531 1.0
0.8789989854582347 1.0
0.8792018938112952 1.0
0.8793371660466689 1.0
0.8796077105174163 1.0
0.8803517078119716 1.0
0.8812309773419006 1.0
0.8824484274602638 1.0
0.8826513358133243 1.0
0.882786608048698 1.0
0.8835982414609401 1.0
0.8840040581670612 1.0
0.8852891444031112 1.0
0.8854920527561718 1.0
0.885830233344606 1.0
0.8859655055799797 1.0
0.8868447751099087 1.0
0.8869800473452824 1.0
0.8876564085221508 1.0
0.8878593168752114 1.0
0.8888062225228271 1.0
0.8890767669935745 1.0
0.8891444031112614 1.0
0.889347311464322 1.0
0.8894825836996957 1.0
0.8896178559350694 1.0
0.8898207642881298 1.0
0.8899560365235035 1.0
0.8900913087588772 1.0
0.8903618532296246 1.0
0.8905647615826852 1.0
0.8907000338180588 1.0
0.8917822117010483 1.0
0.891917483936422 1.0
0.8922556645248563 1.0
0.89239093676023 1.0
0.8925938451132905 1.0
0.892796753466351 1.0
0.8929320257017247 1.0
0.8930672979370984 1.0
0.8944876564085221 1.0
0.8946229286438958 1.0
0.8948258369969564 1.0
0.8950287453500169 1.0
0.8959756509976328 1.0
0.8961109232330065 1.0
0.8971931011159959 1.0
0.8973283733513696 1.0
0.8992221846466013 1.0
0.899357456881975 1.0
0.8999661819411566 1.0
0.9001014541765303 1.0
0.9004396347649645 1.0
0.9007778153533987 1.0
0.9009130875887724 1.0
0.9015218126479541 1.0
0.9018599932363882 1.0
0.9020629015894488 1.0
0.9027392627663172 1.0
0.9034156239431856 1.0
0.9035508961785593 1.0
0.9037538045316199 1.0
0.9040919851200541 1.0
0.9042272573554277 1.0
0.9044301657084883 1.0
0.9061210686506594 1.0
0.90632397700372 1.0
0.9073385187690226 1.0
0.9074737910043964 1.0
0.9077443354751438 1.0
0.9080825160635779 1.0
0.908488332769699 1.0
0.9086236050050727 1.0
0.9094352384173149 1.0
0.9095705106526886 1.0
0.9101792357118701 1.0
0.9105850524179913 1.0
0.9107203246533649 1.0
0.9107879607710517 1.0
0.9110585052417991 1.0
0.9112614135948597 1.0
0.9114643219479202 1.0
0.9123435914778492 1.0
0.9124788637132228 1.0
0.9127494081839702 1.0
0.9128846804193439 1.0
0.9133581332431518 1.0
0.9134934054785255 1.0
0.9151843084206966 1.0
0.915928305715252 1.0
0.9161312140683124 1.0
0.9164693946567467 1.0
0.9166046668921204 1.0
0.9167399391274941 1.0
0.9168752113628678 1.0
0.9179573892458572 1.0
0.9182279337166047 1.0
0.9192424754819073 1.0
0.9194453838349679 1.0
0.9198512005410889 1.0
0.9201217450118363 1.0
0.9219479201893811 1.0
0.922894825836997 1.0
0.9243151843084207 1.0
0.9245180926614812 1.0
0.9245857287791681 1.0
0.9247210010145418 1.0
0.9249915454852892 1.0
0.9251268177206629 1.0
0.9252620899560365 1.0
0.9255326344267839 1.0
0.9256679066621576 1.0
0.925938451132905 1.0
0.9262089956036523 1.0
0.926344267839026 1.0
0.9266824484274603 1.0
0.926817720662834 1.0
0.9281704430165708 1.0
0.9283733513696314 1.0
0.9295908014879946 1.0
0.9299289820764288 1.0
0.9299966181941156 1.0
0.9301995265471762 1.0
0.9310787960771052 1.0
0.9312140683124789 1.0
0.9314846127832263 1.0
0.9316198850185999 1.0
0.9317551572539736 1.0
0.9318904294893473 1.0
0.9322286100777816 1.0
0.932431518430842 1.0
0.9324991545485289 1.0
0.9326344267839026 1.0
0.9327020629015894 1.0
0.9328373351369631 1.0
0.9331078796077105 1.0
0.9339195130199527 1.0
0.9340547852553264 1.0
0.9345958741968211 1.0
0.9347987825498817 1.0
0.9353398714913764 1.0
0.9354751437267501 1.0
0.9363544132566791 1.0
0.9365573216097396 1.0
0.9378424078457896 1.0
0.9385187690226581 1.0
0.9392627663172134 1.0
0.951640175853906 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9537368955021982 1.0
0.9544132566790666 1.0
0.9548867095028746 1.0
0.9552248900913087 1.0
0.9558336151504904 1.0
0.9561041596212377 1.0
0.9569834291511667 1.0
0.9571187013865404 1.0
0.9573216097396009 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579303347987825 1.0
0.9588772404463983 1.0
0.959012512681772 1.0
0.9592830571525195 1.0
0.9594183293878932 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.9609739600946906 1.0
0.961244504565438 1.0
0.9615826851538721 1.0
0.9617179573892458 1.0
0.9623943185661143 1.0
0.9625972269191748 1.0
0.9639499492729118 1.0
0.9645586743320933 1.0
0.9656408522150829 1.0
0.9657761244504566 1.0
0.9663172133919513 1.0
0.966452485627325 1.0
0.9671288468041934 1.0
0.9672641190395671 1.0
0.9675346635103145 1.0
0.9677375718633751 1.0
0.9678728440987487 1.0
0.9680081163341224 1.0
0.968211024687183 1.0
0.9683462969225567 1.0
0.9684815691579304 1.0
0.9686844775109908 1.0
0.9689550219817382 1.0
0.9690226580994251 1.0
0.9691579303347988 1.0
0.9705782888062225 1.0
0.9711870138654042 1.0
0.9713222861007779 1.0
0.9714575583361515 1.0
0.9732837335136963 1.0
0.97341900574907 1.0
0.9734866418667568 1.0
0.9736895502198174 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9750422725735542 1.0
0.9753128170443016 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9775448089279676 1.0
0.977747717281028 1.0
0.977815353398715 1.0
0.9779506256340886 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9788975312817044 1.0
0.9790328035170781 1.0
0.9791680757524518 1.0
0.9794386202231992 1.0
0.9798444369293202 1.0
0.9799797091646939 1.0
0.9801149814000676 1.0
0.9805207981061888 1.0
0.9805884342238755 1.0
0.9809942509299966 1.0
0.981670612106865 1.0
0.9818058843422388 1.0
0.9822793371660467 1.0
0.9824146094014203 1.0
0.9824822455191072 1.0
0.9826175177544809 1.0
0.983902603990531 1.0
0.9842407845789651 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9865404125803179 1.0
0.9866756848156916 1.0
0.9872844098748732 1.0
0.9880960432871153 1.0
0.9885018599932364 1.0
0.9892458572877917 1.0
0.989584037876226 1.0
0.9897193101115996 1.0
0.9903280351707812 1.0
0.9918836658775786 1.0
0.9920189381129523 1.0
0.992154210348326 1.0
0.9922894825836996 1.0
0.9925600270544471 1.0
0.993033479878255 1.0
0.9933716604666892 1.0
0.9935069327020629 1.0
0.9936422049374366 1.0
0.994318566114305 1.0
0.9945891105850524 1.0
0.9947243828204261 1.0
0.9950625634088603 1.0
0.995197835644234 1.0
0.9974974636455868 1.0
0.9976327358809605 1.0
1.0 1.0


==> rocs/reports-sb-cg_clean_p_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.002617801047120419
0.0 0.02006980802792321
0.0 0.02181500872600349
0.0 0.02356020942408377
0.0 0.027050610820244327
0.0 0.03228621291448516
0.0 0.034031413612565446
0.0 0.037521815008726006
0.0 0.04363001745200698
0.0 0.04712041884816754
0.0 0.0506108202443281
0.0 0.053228621291448515
0.0 0.0549738219895288
0.0 0.056719022687609075
0.0 0.05846422338568935
0.0 0.060209424083769635
0.0 0.06980802792321117
0.0 0.07242582897033159
0.0 0.07504363001745201
0.0 0.08115183246073299
0.0 0.08376963350785341
0.0 0.08726003490401396
0.0 0.08987783595113438
0.0 0.09162303664921466
0.0 0.09511343804537521
0.0 0.0968586387434555
0.0 0.10732984293193717
0.0 0.10907504363001745
0.0 0.11082024432809773
0.0 0.112565445026178
0.0 0.11954624781849912
0.0 0.1212914485165794
0.0 0.12303664921465969
0.0 0.1256544502617801
0.0 0.13263525305410123
0.0 0.13525305410122165
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.14921465968586387
0.0 0.1518324607329843
0.0 0.15532286212914484
0.0 0.15794066317626526
0.0 0.16055846422338568
0.0 0.16404886561954624
0.0 0.1649214659685864
0.0 0.16666666666666666
0.0 0.16753926701570682
0.0 0.16928446771378708
0.0 0.1719022687609075
0.0 0.1736474694589878
0.0 0.17539267015706805
0.0 0.17713787085514834
0.0 0.1806282722513089
0.0 0.1849912739965096
0.0 0.19197207678883071
0.0 0.19458987783595114
0.0 0.19895287958115182
0.0 0.19982547993019198
0.0 0.20157068062827224
0.0 0.20418848167539266
0.0 0.20593368237347295
0.0 0.21465968586387435
0.0 0.2164048865619546
0.0 0.21727748691099477
0.0 0.22949389179755672
0.0 0.231239092495637
0.0 0.23821989528795812
0.0 0.24083769633507854
0.0 0.2443280977312391
0.0 0.25043630017452007
0.0 0.25218150087260033
0.0 0.2547993019197208
0.0 0.2600349040139616
0.0 0.26352530541012215
0.0 0.26527050610820246
0.0 0.27137870855148344
0.0 0.2731239092495637
0.0 0.2801047120418848
0.0 0.3045375218150087
0.0 0.3054101221640489
0.0 0.3080279232111693
0.0 0.3158813263525305
0.0 0.32111692844677137
0.0 0.3228621291448517
0.0 0.35602094240837695
0.0 0.3568935427574171
0.0 0.3586387434554974
0.0 0.35951134380453753
0.0 0.36649214659685864
0.0 0.3856893542757417
0.0 0.39790575916230364
0.0 0.3987783595113438
0.0 0.4005235602094241
0.0 0.4031413612565445
6.763611768684478e-05 0.4031413612565445
6.763611768684478e-05 0.40575916230366493
6.763611768684478e-05 0.41273996509598604
6.763611768684478e-05 0.4144851657940663
6.763611768684478e-05 0.41535776614310643
6.763611768684478e-05 0.41972076788830714
6.763611768684478e-05 0.4214659685863874
6.763611768684478e-05 0.42844677137870857
6.763611768684478e-05 0.4363001745200698
6.763611768684478e-05 0.4511343804537522
6.763611768684478e-05 0.45462478184991273
6.763611768684478e-05 0.45898778359511344
6.763611768684478e-05 0.46160558464223383
6.763611768684478e-05 0.47033158813263526
6.763611768684478e-05 0.4738219895287958
6.763611768684478e-05 0.47469458987783597
6.763611768684478e-05 0.47643979057591623
6.763611768684478e-05 0.4790575916230366
6.763611768684478e-05 0.48080279232111695
6.763611768684478e-05 0.48342059336823734
6.763611768684478e-05 0.4851657940663176
6.763611768684478e-05 0.4869109947643979
6.763611768684478e-05 0.4886561954624782
0.00020290835306053433 0.4886561954624782
0.00020290835306053433 0.49040139616055844
0.00020290835306053433 0.49214659685863876
0.00020290835306053433 0.49912739965095987
0.00020290835306053433 0.5034904013961605
0.00020290835306053433 0.5052356020942408
0.00020290835306053433 0.506108202443281
0.00020290835306053433 0.5139616055846422
0.00020290835306053433 0.5200698080279232
0.00020290835306053433 0.5226876090750436
0.00020290835306053433 0.5235602094240838
0.00020290835306053433 0.5401396160558464
0.00020290835306053433 0.5471204188481675
0.00020290835306053433 0.5514834205933682
0.00020290835306053433 0.5523560209424084
0.00020290835306053433 0.555846422338569
0.0002705444707473791 0.555846422338569
0.0002705444707473791 0.5575916230366492
0.0002705444707473791 0.5593368237347295
0.0002705444707473791 0.5602094240837696
0.0002705444707473791 0.56282722513089
0.0002705444707473791 0.5636998254799301
0.0002705444707473791 0.5654450261780105
0.0002705444707473791 0.5732984293193717
0.0002705444707473791 0.5785340314136126
0.0002705444707473791 0.5890052356020943
0.0002705444707473791 0.5916230366492147
0.0002705444707473791 0.5933682373472949
0.0002705444707473791 0.5942408376963351
0.0002705444707473791 0.5959860383944153
0.0002705444707473791 0.6003490401396161
0.0002705444707473791 0.6029668411867365
0.0002705444707473791 0.606457242582897
0.0002705444707473791 0.6082024432809773
0.0002705444707473791 0.6300174520069808
0.0002705444707473791 0.6335078534031413
0.0002705444707473791 0.6343804537521816
0.0002705444707473791 0.6369982547993019
0.0002705444707473791 0.6396160558464223
0.0002705444707473791 0.6413612565445026
0.0002705444707473791 0.6457242582897034
0.0002705444707473791 0.6657940663176265
0.0002705444707473791 0.6666666666666666
0.0002705444707473791 0.6701570680628273
0.0002705444707473791 0.6719022687609075
0.0002705444707473791 0.6736474694589878
0.0002705444707473791 0.6762652705061082
0.0002705444707473791 0.6780104712041884
0.0002705444707473791 0.6841186736474695
0.0002705444707473791 0.6910994764397905
0.0002705444707473791 0.693717277486911
0.0002705444707473791 0.6945898778359512
0.0002705444707473791 0.6963350785340314
0.0002705444707473791 0.7024432809773123
0.0002705444707473791 0.705933682373473
0.0002705444707473791 0.7181500872600349
0.0002705444707473791 0.7198952879581152
0.0002705444707473791 0.7225130890052356
0.0002705444707473791 0.7242582897033158
0.0002705444707473791 0.725130890052356
0.0002705444707473791 0.7268760907504364
0.0002705444707473791 0.7277486910994765
0.0002705444707473791 0.731239092495637
0.0002705444707473791 0.7321116928446771
0.0002705444707473791 0.7338568935427574
0.0002705444707473791 0.7356020942408377
0.0002705444707473791 0.7382198952879581
0.0002705444707473791 0.7443280977312391
0.0002705444707473791 0.7486910994764397
0.0002705444707473791 0.7495636998254799
0.0002705444707473791 0.7530541012216405
0.0002705444707473791 0.7547993019197208
0.0002705444707473791 0.7556719022687609
0.0002705444707473791 0.7609075043630017
0.0002705444707473791 0.7617801047120419
0.0002705444707473791 0.7635253054101222
0.0002705444707473791 0.7661431064572426
0.0002705444707473791 0.768760907504363
0.0002705444707473791 0.7722513089005235
0.0002705444707473791 0.774869109947644
0.0002705444707473791 0.7809773123909249
0.0002705444707473791 0.7862129144851658
0.0002705444707473791 0.7879581151832461
0.0002705444707473791 0.794066317626527
0.0002705444707473791 0.8184991273996509
0.0002705444707473791 0.819371727748691
0.0002705444707473791 0.8289703315881326
0.0002705444707473791 0.8324607329842932
0.0002705444707473791 0.8342059336823735
0.0002705444707473791 0.8368237347294939
0.0002705444707473791 0.8394415357766143
0.0002705444707473791 0.8472949389179756
0.0002705444707473791 0.8490401396160558
0.0002705444707473791 0.8525305410122164
0.0002705444707473791 0.8534031413612565
0.0002705444707473791 0.856020942408377
0.0002705444707473791 0.8577661431064573
0.0002705444707473791 0.8603839441535777
0.0002705444707473791 0.8638743455497382
0.0002705444707473791 0.8830715532286213
0.0002705444707473791 0.8848167539267016
0.0002705444707473791 0.8891797556719022
0.0002705444707473791 0.8917975567190227
0.0002705444707473791 0.8961605584642234
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9031413612565445
0.0002705444707473791 0.9066317626527051
0.0002705444707473791 0.9075043630017452
0.0002705444707473791 0.9092495636998255
0.0002705444707473791 0.9144851657940664
0.0002705444707473791 0.9162303664921466
0.0002705444707473791 0.9171029668411868
0.0002705444707473791 0.9205933682373473
0.0002705444707473791 0.9223385689354275
0.00040581670612106866 0.9223385689354275
0.00040581670612106866 0.9267015706806283
0.0004734528238079134 0.9267015706806283
0.0004734528238079134 0.931064572425829
0.0005410889414947582 0.931064572425829
0.0005410889414947582 0.9319371727748691
0.0005410889414947582 0.9336823734729494
0.0006087250591816029 0.9336823734729494
0.0006087250591816029 0.9354275741710296
0.0006763611768684477 0.9354275741710296
0.0006763611768684477 0.9397905759162304
0.0006763611768684477 0.9415357766143106
0.0008116334122421373 0.9415357766143106
0.0008116334122421373 0.9458987783595113
0.0008792695299289821 0.9458987783595113
0.0008792695299289821 0.9476439790575916
0.0010145417653026716 0.9476439790575916
0.0010145417653026716 0.9485165794066318
0.0011498140006763612 0.9485165794066318
0.0011498140006763612 0.9502617801047121
0.0012850862360500508 0.9502617801047121
0.0012850862360500508 0.9528795811518325
0.0013527223537368955 0.9528795811518325
0.0013527223537368955 0.9546247818499127
0.0013527223537368955 0.956369982547993
0.0013527223537368955 0.9589877835951134
0.0014203584714237404 0.9589877835951134
0.0014203584714237404 0.9598603839441536
0.0015556307067974297 0.9598603839441536
0.0015556307067974297 0.9607329842931938
0.0017585390598579642 0.9607329842931938
0.0017585390598579642 0.9616055846422339
0.0018938112952316536 0.9616055846422339
0.0018938112952316536 0.9633507853403142
0.0022319918836658775 0.9633507853403142
0.0022319918836658775 0.9642233856893543
0.0023672641190395673 0.9642233856893543
0.0023672641190395673 0.9659685863874345
0.0028407169428474807 0.9659685863874345
0.0028407169428474807 0.9668411867364747
0.003043625295908015 0.9668411867364747
0.0032465336489685493 0.9668411867364747
0.003787622590463307 0.9668411867364747
0.003787622590463307 0.9677137870855148
0.004463983767331755 0.9677137870855148
0.004463983767331755 0.9694589877835951
0.0045316198850186 0.9694589877835951
0.0045316198850186 0.9703315881326352
0.004599256002705445 0.9703315881326352
0.004599256002705445 0.9712041884816754
0.0047345282380791345 0.9712041884816754
0.0047345282380791345 0.9720767888307156
0.005275617179573893 0.9720767888307156
0.005275617179573893 0.9729493891797557
0.005546161650321272 0.9729493891797557
0.005546161650321272 0.9738219895287958
0.006628339533310788 0.9738219895287958
0.006628339533310788 0.974694589877836
0.006763611768684477 0.974694589877836
0.006763611768684477 0.9755671902268761
0.006831247886371322 0.9755671902268761
0.006831247886371322 0.9764397905759162
0.007575245180926614 0.9764397905759162
0.007710517416300304 0.9764397905759162
0.007981061887047683 0.9764397905759162
0.007981061887047683 0.9773123909249564
0.008048698004734529 0.9773123909249564
0.008048698004734529 0.9781849912739965
0.008251606357795063 0.9781849912739965
0.008251606357795063 0.9790575916230366
0.008522150828542442 0.9790575916230366
0.008657423063916132 0.9790575916230366
0.00879269529928982 0.9790575916230366
0.0090632397700372 0.9790575916230366
0.009266148123097733 0.9790575916230366
0.009942509299966183 0.9790575916230366
0.010145417653026716 0.9790575916230366
0.010280689888400406 0.9790575916230366
0.010415962123774096 0.9790575916230366
0.010551234359147786 0.9790575916230366
0.01088941494758201 0.9790575916230366
0.011159959418329387 0.9790575916230366
0.011362867771389923 0.9790575916230366
0.011430503889076767 0.9790575916230366
0.01217450118363206 0.9790575916230366
0.014135948596550558 0.9790575916230366
0.014338856949611092 0.9790575916230366
0.014474129184984781 0.9790575916230366
0.014474129184984781 0.9799301919720768
0.014474129184984781 0.981675392670157
0.014677037538045317 0.981675392670157
0.014677037538045317 0.9825479930191972
0.015894487656408524 0.9825479930191972
0.016097396009469057 0.9825479930191972
0.016232668244842745 0.9825479930191972
0.01684139330402435 0.9825479930191972
0.01697666553939804 0.9825479930191972
0.018058843422387554 0.9825479930191972
0.01826175177544809 0.9825479930191972
0.01866756848156916 0.9825479930191972
0.018938112952316538 0.9825479930191972
0.01927629354075076 0.9825479930191972
0.01927629354075076 0.9834205933682374
0.01941156577612445 0.9834205933682374
0.01954683801149814 0.9834205933682374
0.020223199188366587 0.9834205933682374
0.02035847142374028 0.9834205933682374
0.020629015894487658 0.9834205933682374
0.020764288129861346 0.9834205933682374
0.021305377071356105 0.9834205933682374
0.021440649306729793 0.9834205933682374
0.021711193777477173 0.9834205933682374
0.02184646601285086 0.9834205933682374
0.021914102130537707 0.9834205933682374
0.021914102130537707 0.9842931937172775
0.022049374365911395 0.9842931937172775
0.022252282718971932 0.9842931937172775
0.02252282718971931 0.9842931937172775
0.022658099425093 0.9842931937172775
0.02319918836658776 0.9842931937172775
0.02319918836658776 0.9851657940663177
0.02394318566114305 0.9851657940663177
0.03043625295908015 0.9851657940663177
0.03178897531281705 0.9851657940663177
0.03192424754819073 0.9851657940663177
0.03205951978356442 0.9851657940663177
0.0323300642543118 0.9851657940663177
0.0323300642543118 0.9869109947643979
0.0336827866080487 0.9869109947643979
0.03395333107879608 0.9869109947643979
0.03415623943185661 0.9869109947643979
0.034359147784917145 0.9869109947643979
0.03577950625634089 0.9869109947643979
0.03598241460940142 0.9869109947643979
0.03638823131552249 0.9869109947643979
0.043287115319580655 0.9869109947643979
0.043422387554954346 0.9869109947643979
0.04355765979032804 0.9869109947643979
0.04423402096719648 0.9869109947643979
0.044436929320257015 0.9869109947643979
0.04463983767331755 0.9869109947643979
0.04518092661481231 0.9869109947643979
0.04524856273249916 0.9869109947643979
0.04545147108555969 0.9869109947643979
0.04646601285086236 0.9869109947643979
0.04660128508623605 0.9869109947643979
0.046804193439296586 0.9869109947643979
0.04707473791004396 0.9869109947643979
0.04754819073385188 0.9869109947643979
0.047683462969225564 0.9869109947643979
0.04910382144064931 0.9869109947643979
0.0498478187352046 0.9869109947643979
0.05025363544132567 0.9869109947643979
0.05038890767669936 0.9869109947643979
0.0504565437943862 0.9869109947643979
0.050591816029759894 0.9869109947643979
0.05092999661819412 0.9869109947643979
0.051065268853567804 0.9869109947643979
0.05147108555968887 0.9869109947643979
0.051673993912749405 0.9869109947643979
0.05187690226580994 0.9869109947643979
0.05248562732499155 0.9869109947643979
0.05248562732499155 0.987783595113438
0.05350016909029422 0.987783595113438
0.05350016909029422 0.9886561954624782
0.05417653026716267 0.9886561954624782
0.05478525532634427 0.9886561954624782
0.055123435914778494 0.9886561954624782
0.05525870815015218 0.9886561954624782
0.05546161650321271 0.9886561954624782
0.05566452485627325 0.9886561954624782
0.05667906662157592 0.9886561954624782
0.05708488332769699 0.9886561954624782
0.05715251944538383 0.9886561954624782
0.057287791680757524 0.9886561954624782
0.057964152857625975 0.9886561954624782
0.05823469732837335 0.9886561954624782
0.058437605681433885 0.9886561954624782
0.05857287791680758 0.9886561954624782
0.05931687521136287 0.9886561954624782
0.059519783564423404 0.9886561954624782
0.059655055799797095 0.9886561954624782
0.059993236388231314 0.9886561954624782
0.0602637808589787 0.9886561954624782
0.06039905309435238 0.9886561954624782
0.06100777815353399 0.9886561954624782
0.061210686506594524 0.9886561954624782
0.062292864389584035 0.9886561954624782
0.06242813662495773 0.9886561954624782
0.06256340886033142 0.9886561954624782
0.06290158944876564 0.9886561954624782
0.0635779506256341 0.9886561954624782
0.06371322286100778 0.9886561954624782
0.06378085897869462 0.9886561954624782
0.06432194792018939 0.9886561954624782
0.06540412580317889 0.9886561954624782
0.06553939803855259 0.9886561954624782
0.06574230639161312 0.9886561954624782
0.06594521474467366 0.9886561954624782
0.06614812309773418 0.9886561954624782
0.06648630368616841 0.9886561954624782
0.06662157592154211 0.9886561954624782
0.06695975650997633 0.9886561954624782
0.06695975650997633 0.9895287958115183
0.06716266486303686 0.9895287958115183
0.06716266486303686 0.9912739965095986
0.06804193439296584 0.9912739965095986
0.06817720662833954 0.9912739965095986
0.0684477510990869 0.9912739965095986
0.06871829556983429 0.9912739965095986
0.06980047345282381 0.9912739965095986
0.07027392627663172 0.9912739965095986
0.07047683462969226 0.9912739965095986
0.0705444707473791 0.9912739965095986
0.07122083192424755 0.9912739965095986
0.07149137639499492 0.9912739965095986
0.07162664863036862 0.9912739965095986
0.07237064592492391 0.9912739965095986
0.0725059181602976 0.9912739965095986
0.07439972945552925 0.9912739965095986
0.07467027392627663 0.9912739965095986
0.07487318227933716 0.9912739965095986
0.07521136286777139 0.9912739965095986
0.07615826851538722 0.9912739965095986
0.07636117686844775 0.9912739965095986
0.07676699357456881 0.9912739965095986
0.07690226580994251 0.9912739965095986
0.07710517416300304 0.9912739965095986
0.07805207981061887 0.9912739965095986
0.07933716604666892 0.9912739965095986
0.07987825498816369 0.9912739965095986
0.08028407169428475 0.9912739965095986
0.08190733851876902 0.9912739965095986
0.08204261075414271 0.9912739965095986
0.08217788298951641 0.9912739965095986
0.08238079134257693 0.9912739965095986
0.08271897193101116 0.9912739965095986
0.08332769699019277 0.9912739965095986
0.08373351369631384 0.9912739965095986
0.08386878593168752 0.9912739965095986
0.0840040581670612 0.9912739965095986
0.08420696652012175 0.9912739965095986
0.08427460263780859 0.9912739965095986
0.08461278322624281 0.9912739965095986
0.09056476158268516 0.9912739965095986
0.09117348664186675 0.9912739965095986
0.09137639499492729 0.9912739965095986
0.09157930334798782 0.9912739965095986
0.0939465674670274 0.9912739965095986
0.09482583699695638 0.9912739965095986
0.0951640175853906 0.9912739965095986
0.09665201217450119 0.9912739965095986
0.09726073723368278 0.9912739965095986
0.097598917822117 0.9912739965095986
0.09922218464660129 0.9912739965095986
0.09935745688197498 0.9912739965095986
0.09942509299966182 0.9912739965095986
0.09962800135272236 0.9912739965095986
0.09976327358809604 0.9912739965095986
0.09989854582346973 0.9912739965095986
0.1009130875887724 0.9912739965095986
0.10104835982414609 0.9912739965095986
0.10111599594183295 0.9912739965095986
0.10131890429489347 0.9912739965095986
0.10138654041258031 0.9912739965095986
0.10152181264795401 0.9912739965095986
0.10253635441325668 0.9912739965095986
0.10294217111937774 0.9912739965095986
0.10307744335475144 0.9912739965095986
0.10490361853229625 0.9912739965095986
0.10510652688535678 0.9912739965095986
0.10517416300304362 0.9912739965095986
0.10530943523841732 0.9912739965095986
0.105444707473791 0.9912739965095986
0.10598579641528576 0.9912739965095986
0.10666215759215421 0.9912739965095986
0.1067974298275279 0.9912739965095986
0.10747379100439634 0.9912739965095986
0.10760906323977004 0.9912739965095986
0.10808251606357795 0.9912739965095986
0.10842069665201218 0.9912739965095986
0.1087588772404464 0.9912739965095986
0.10889414947582009 0.9912739965095986
0.10977341900574906 0.9912739965095986
0.11051741630030436 0.9912739965095986
0.1107203246533649 0.9912739965095986
0.11092323300642543 0.9912739965095986
0.11362867771389923 0.9912739965095986
0.11471085559688873 0.9912739965095986
0.11518430842069666 0.9912739965095986
0.11538721677375718 0.9912739965095986
0.11552248900913088 0.9912739965095986
0.11565776124450457 0.9912739965095986
0.11606357795062563 0.9912739965095986
0.11640175853905986 0.9912739965095986
0.11653703077443354 0.9912739965095986
0.11701048359824145 0.9912739965095986
0.11714575583361515 0.9912739965095986
0.11734866418667568 0.9912739965095986
0.11755157253973622 0.9912739965095986
0.11788975312817045 0.9912739965095986
0.14264457220155563 0.9912739965095986
0.14277984443692932 0.9912739965095986
0.1431856611430504 0.9912739965095986
0.1435238417314846 0.9912739965095986
0.1436591139668583 0.9912739965095986
0.14399729455529253 0.9912739965095986
0.14413256679066622 0.9912739965095986
0.14548528914440312 0.9912739965095986
0.1463645586743321 0.9912739965095986
0.14643219479201894 0.9912739965095986
0.14663510314507947 0.9912739965095986
0.14690564761582686 0.9912739965095986
0.14704091985120055 0.9912739965095986
0.14785255326344268 0.9912739965095986
0.14866418667568482 0.9912739965095986
0.14886709502874534 0.9912739965095986
0.14900236726411903 0.9912739965095986
0.14913763949949274 0.9912739965095986
0.1494081839702401 0.9912739965095986
0.14974636455867432 0.9912739965095986
0.14981400067636116 0.9912739965095986
0.14994927291173488 0.9912739965095986
0.15177544808927967 0.9912739965095986
0.15191072032465336 0.9912739965095986
0.1522489009130876 0.9912739965095986
0.15238417314846128 0.9912739965095986
0.15278998985458234 0.9912739965095986
0.15326344267839026 0.9912739965095986
0.15387216773757187 0.9912739965095986
0.16699357456881975 0.9912739965095986
0.16712884680419343 0.9912739965095986
0.167331755157254 0.9912739965095986
0.1676699357456882 0.9912739965095986
0.16854920527561718 0.9912739965095986
0.1687521136286777 0.9912739965095986
0.17321609739600946 0.9912739965095986
0.17335136963138315 0.9912739965095986
0.17348664186675686 0.9912739965095986
0.17375718633750423 0.9912739965095986
0.1738924585728779 0.9912739965095986
0.17396009469056475 0.9912739965095986
0.17423063916131215 0.9912739965095986
0.17436591139668584 0.9912739965095986
0.17450118363205952 0.9912739965095986
0.17510990869124113 0.9912739965095986
0.1756509976327359 0.9912739965095986
0.17578626986810958 0.9912739965095986
0.1759891782211701 0.9912739965095986
0.1761244504565438 0.9912739965095986
0.177341900574907 0.9912739965095986
0.17754480892796753 0.9912739965095986
0.17795062563408862 0.9912739965095986
0.17822117010483599 0.9912739965095986
0.17862698681095704 0.9912739965095986
0.17889753128170444 0.9912739965095986
0.17950625634088604 0.9912739965095986
0.17964152857625973 0.9912739965095986
0.18058843422387555 0.9912739965095986
0.18079134257693608 0.9912739965095986
0.18099425092999663 0.9912739965095986
0.18167061210686505 0.9912739965095986
0.18173824822455192 0.9912739965095986
0.1818735204599256 0.9912739965095986
0.18302333446060196 0.9912739965095986
0.18322624281366248 0.9912739965095986
0.18329387893134935 0.9912739965095986
0.18342915116672304 0.9912739965095986
0.18403787622590465 0.9912739965095986
0.18424078457896517 0.9912739965095986
0.18478187352045994 0.9912739965095986
0.18498478187352047 0.9912739965095986
0.18512005410889415 0.9912739965095986
0.18539059857964152 0.9912739965095986
0.18559350693270207 0.9912739965095986
0.18566114305038892 0.9912739965095986
0.18586405140344944 0.9912739965095986
0.18606695975650997 0.9912739965095986
0.1900574907000338 0.9912739965095986
0.1903280351707812 0.9912739965095986
0.19046330740615489 0.9912739965095986
0.19228948258369968 0.9912739965095986
0.1924247548190734 0.9912739965095986
0.19269529928982077 0.9912739965095986
0.1928982076428813 0.9912739965095986
0.19310111599594185 0.9912739965095986
0.19310111599594185 0.9921465968586387
0.19343929658437606 0.9921465968586387
0.19357456881974974 0.9921465968586387
0.19492729117348664 0.9921465968586387
0.19506256340886033 0.9921465968586387
0.19540074399729457 0.9921465968586387
0.1956036523503551 0.9921465968586387
0.19661819411565776 0.9921465968586387
0.19675346635103144 0.9921465968586387
0.19682110246871828 0.9921465968586387
0.196956374704092 0.9921465968586387
0.19715928305715252 0.9921465968586387
0.19756509976327358 0.9921465968586387
0.19776800811633413 0.9921465968586387
0.19797091646939466 0.9921465968586387
0.19857964152857627 0.9921465968586387
0.19871491376394995 0.9921465968586387
0.19898545823469732 0.9921465968586387
0.199120730470071 0.9921465968586387
0.19925600270544472 0.9921465968586387
0.1993912749408184 0.9921465968586387
0.19966181941156577 0.9921465968586387
0.19993236388231317 0.9921465968586387
0.20054108894149475 0.9921465968586387
0.2007439972945553 0.9921465968586387
0.20351707811971592 0.9921465968586387
0.203922894825837 0.9921465968586387
0.20426107541427121 0.9921465968586387
0.2043963476496449 0.9921465968586387
0.2046668921203923 0.9921465968586387
0.2050050727088265 0.9921465968586387
0.2050050727088265 0.9930191972076788
0.20554616165032127 0.9930191972076788
0.2057490700033818 0.9930191972076788
0.20703415623943186 0.9930191972076788
0.20716942847480554 0.9930191972076788
0.20730470071017923 0.9930191972076788
0.20743997294555291 0.9930191972076788
0.20764288129861347 0.9930191972076788
0.207845789651674 0.9930191972076788
0.20804869800473452 0.9930191972076788
0.2081839702401082 0.9930191972076788
0.20946905647615827 0.9930191972076788
0.20960432871153195 0.9930191972076788
0.2096719648292188 0.9930191972076788
0.21021305377071356 0.9930191972076788
0.21068650659452148 0.9930191972076788
0.21115995941832938 0.9930191972076788
0.21170104835982415 0.9930191972076788
0.21285086236050052 0.9930191972076788
0.21332431518430842 0.9930191972076788
0.2134595874196821 0.9930191972076788
0.2135948596550558 0.9930191972076788
0.2137301318904295 0.9930191972076788
0.2140683124788637 0.9930191972076788
0.21467703753804532 0.9930191972076788
0.2154210348326006 0.9930191972076788
0.21623266824484275 0.9930191972076788
0.2169090294217112 0.9930191972076788
0.21745011836320596 0.9930191972076788
0.2175177544808928 0.9930191972076788
0.21812647954007439 0.9930191972076788
0.21839702401082178 0.9930191972076788
0.2185999323638823 0.9930191972076788
0.21866756848156915 0.9930191972076788
0.21880284071694284 0.9930191972076788
0.2190057490700034 0.9930191972076788
0.21920865742306392 0.9930191972076788
0.2193439296584376 0.9930191972076788
0.21968211024687184 0.9930191972076788
0.22022319918836658 0.9930191972076788
0.22076428812986135 0.9930191972076788
0.22103483260060872 0.9930191972076788
0.221778829895164 0.9930191972076788
0.221778829895164 0.9947643979057592
0.22198173824822456 0.9947643979057592
0.22211701048359825 0.9947643979057592
0.22225228271897193 0.9947643979057592
0.22340209671964828 0.9947643979057592
0.22380791342576936 0.9947643979057592
0.22407845789651673 0.9947643979057592
0.2253635441325668 0.9947643979057592
0.22549881636794047 0.9947643979057592
0.22563408860331416 0.9947643979057592
0.2267162664863037 0.9947643979057592
0.22698681095705106 0.9947643979057592
0.22698681095705106 0.9956369982547993
0.2270544470747379 0.9956369982547993
0.22746026378085898 0.9956369982547993
0.22752789989854583 0.9956369982547993
0.22786608048698004 0.9956369982547993
0.22813662495772744 0.9956369982547993
0.22827189719310112 0.9956369982547993
0.22874535001690902 0.9956369982547993
0.2290158944876564 0.9956369982547993
0.22935407507609062 0.9956369982547993
0.2294893473114643 0.9956369982547993
0.22969225566452486 0.9956369982547993
0.22982752789989855 0.9956369982547993
0.23003043625295908 0.9956369982547993
0.23030098072370647 0.9956369982547993
0.23063916131214068 0.9956369982547993
0.23077443354751437 0.9956369982547993
0.23151843084206966 0.9956369982547993
0.23212715590125127 0.9956369982547993
0.23212715590125127 0.9965095986038395
0.2323300642543118 0.9965095986038395
0.23280351707811972 0.9965095986038395
0.23415623943185662 0.9965095986038395
0.23415623943185662 0.9973821989528796
0.23456205613797768 0.9973821989528796
0.23483260060872507 0.9973821989528796
0.23557659790328034 0.9973821989528796
0.23571187013865405 0.9973821989528796
0.23591477849171458 0.9973821989528796
0.23605005072708826 0.9973821989528796
0.23652350355089619 0.9973821989528796
0.23665877578626987 0.9973821989528796
0.2368616841393304 0.9973821989528796
0.2376056814338857 0.9973821989528796
0.23774095366925938 0.9973821989528796
0.23794386202231993 0.9973821989528796
0.2388231315522489 0.9973821989528796
0.2389584037876226 0.9973821989528796
0.23902603990530943 0.9973821989528796
0.23916131214068312 0.9973821989528796
0.23970240108217788 0.9973821989528796
0.23983767331755157 0.9973821989528796
0.24037876225904634 0.9973821989528796
0.24051403449442002 0.9973821989528796
0.2406493067297937 0.9973821989528796
0.2407845789651674 0.9973821989528796
0.24206966520121745 0.9973821989528796
0.24220493743659113 0.9973821989528796
0.24227257355427798 0.9973821989528796
0.24247548190733853 0.9973821989528796
0.24261075414271221 0.9973821989528796
0.2427460263780859 0.9973821989528796
0.24294893473114643 0.9973821989528796
0.24301657084883327 0.9973821989528796
0.24321947920189382 0.9973821989528796
0.24355765979032803 0.9973821989528796
0.24396347649644912 0.9973821989528796
0.2440987487318228 0.9973821989528796
0.24423402096719649 0.9973821989528796
0.24450456543794385 0.9973821989528796
0.24463983767331754 0.9973821989528796
0.24497801826175178 0.9973821989528796
0.24524856273249915 0.9973821989528796
0.24619546838011497 0.9973821989528796
0.24646601285086236 0.9973821989528796
0.2466689212039229 0.9973821989528796
0.24680419343929658 0.9973821989528796
0.24754819073385187 0.9973821989528796
0.24768346296922555 0.9973821989528796
0.24822455191072032 0.9973821989528796
0.24849509638146772 0.9973821989528796
0.2487656408522151 0.9973821989528796
0.24890091308758877 0.9973821989528796
0.24978018261751775 0.9973821989528796
0.25018599932363883 0.9973821989528796
0.2503212715590125 0.9973821989528796
0.2504565437943862 0.9973821989528796
0.2510652688535678 0.9973821989528796
0.25140344944200205 0.9973821989528796
0.25153872167737573 0.9973821989528796
0.2516739939127494 0.9973821989528796
0.25221508285424415 0.9973821989528796
0.2524179912073047 0.9973821989528796
0.25275617179573895 0.9973821989528796
0.2549881636794048 0.9973821989528796
0.255326344267839 0.9973821989528796
0.2554616165032127 0.9973821989528796
0.25579979709164696 0.9973821989528796
0.25579979709164696 0.9982547993019197
0.25593506932702065 0.9982547993019197
0.2560027054447075 0.9982547993019197
0.2561379776800812 0.9982547993019197
0.2568143388569496 0.9982547993019197
0.2595197835644234 0.9982547993019197
0.26033141697666556 0.9982547993019197
0.261007778153534 0.9982547993019197
0.2614812309773419 0.9982547993019197
0.26161650321271557 0.9982547993019197
0.2620223199188367 0.9982547993019197
0.26229286438958405 0.9982547993019197
0.26323977003719984 0.9982547993019197
0.26351031450794726 0.9982547993019197
0.26398376733175516 0.9982547993019197
0.26411903956712884 0.9982547993019197
0.2643895840378762 0.9982547993019197
0.26459249239093674 0.9982547993019197
0.2646601285086236 0.9982547993019197
0.26486303686168416 0.9982547993019197
0.264930672979371 0.9982547993019197
0.2650659452147447 0.9982547993019197
0.266215759215421 0.9982547993019197
0.2666215759215421 0.9982547993019197
0.2667568481569158 0.9982547993019197
0.2677037538045316 0.9982547993019197
0.26831247886371323 0.9982547993019197
0.26851538721677376 0.9982547993019197
0.27122083192424756 0.9982547993019197
0.27135610415962125 0.9982547993019197
0.271897193101116 0.9982547993019197
0.27203246533648967 0.9982547993019197
0.2722353736895502 0.9982547993019197
0.2724382820426108 0.9982547993019197
0.2731146432194792 0.9982547993019197
0.2734528238079134 0.9982547993019197
0.2739939127494082 0.9982547993019197
0.2742644572201556 0.9982547993019197
0.27439972945552926 0.9982547993019197
0.2746026378085898 0.9982547993019197
0.27534663510314505 0.9982547993019197
0.27554954345620564 0.9982547993019197
0.2760906323977004 0.9982547993019197
0.2761582685153872 0.9982547993019197
0.2762935407507609 0.9982547993019197
0.27656408522150827 0.9982547993019197
0.2767669935745688 0.9982547993019197
0.2770375380453162 0.9982547993019197
0.2773080825160636 0.9982547993019197
0.2775109908691241 0.9982547993019197
0.2776462631044978 0.9982547993019197
0.27784917145755833 0.9982547993019197
0.2781197159283057 0.9982547993019197
0.2782549881636794 0.9982547993019197
0.27845789651673997 0.9982547993019197
0.2789989854582347 0.9982547993019197
0.2796077105174163 0.9982547993019197
0.27974298275278997 0.9982547993019197
0.28055461616503213 0.9982547993019197
0.2808251606357795 0.9982547993019197
0.28102806898884003 0.9982547993019197
0.28123097734190056 0.9982547993019197
0.2815691579303348 0.9982547993019197
0.28163679404802167 0.9982547993019197
0.28177206628339535 0.9982547993019197
0.2830571525194454 0.9982547993019197
0.2831924247548191 0.9982547993019197
0.283665877578627 0.9982547993019197
0.2848833276969902 0.9982547993019197
0.2850185999323639 0.9982547993019197
0.28508623605005073 0.9982547993019197
0.28528914440311126 0.9982547993019197
0.28542441663848495 0.9982547993019197
0.28576259722691916 0.9982547993019197
0.2861007778153534 0.9982547993019197
0.2863713222861008 0.9982547993019197
0.2871829556983429 0.9982547993019197
0.2873182279337166 0.9982547993019197
0.2879269529928982 0.9982547993019197
0.2880622252282719 0.9982547993019197
0.28812986134595875 0.9982547993019197
0.2883327696990193 0.9982547993019197
0.2884004058167061 0.9982547993019197
0.28860331416976664 0.9982547993019197
0.2892120392289483 0.9982547993019197
0.28934731146432197 0.9982547993019197
0.28982076428812986 0.9982547993019197
0.2900236726411904 0.9982547993019197
0.2901589448765641 0.9982547993019197
0.29029421711193776 0.9982547993019197
0.29070003381805887 0.9982547993019197
0.29097057828880624 0.9982547993019197
0.2910382144064931 0.9982547993019197
0.2913763949949273 0.9982547993019197
0.29164693946567466 0.9982547993019197
0.29178221170104834 0.9982547993019197
0.2918498478187352 0.9982547993019197
0.2922556645248563 0.9982547993019197
0.29252620899560366 0.9982547993019197
0.2927291173486642 0.9982547993019197
0.2928643895840379 0.9982547993019197
0.29299966181941156 0.9982547993019197
0.29327020629015893 0.9982547993019197
0.2939465674670274 0.9982547993019197
0.2940818397024011 0.9982547993019197
0.29435238417314846 0.9982547993019197
0.29448765640852215 0.9982547993019197
0.29496110923233004 0.9982547993019197
0.2951640175853906 0.9982547993019197
0.29665201217450116 0.9982547993019197
0.2969901927629354 0.9982547993019197
0.2972607372336828 0.9982547993019197
0.2978694622928644 0.9982547993019197
0.29800473452823806 0.9982547993019197
0.2982752789989855 0.9982547993019197
0.2989516401758539 0.9982547993019197
0.2990869124112276 0.9982547993019197
0.29915454852891443 0.9982547993019197
0.2992898207642881 0.9982547993019197
0.29976327358809607 0.9982547993019197
0.3003043625295908 0.9982547993019197
0.30084545147108555 0.9982547993019197
0.3010483598241461 0.9982547993019197
0.30158944876564087 0.9982547993019197
0.30172472100101455 0.9982547993019197
0.3017923571187014 0.9982547993019197
0.3019276293540751 0.9982547993019197
0.3028068988840041 0.9982547993019197
0.30294217111937777 0.9982547993019197
0.3033479878254988 0.9982547993019197
0.30368616841393303 0.9982547993019197
0.3038214406493067 0.9982547993019197
0.30476834629692257 0.9982547993019197
0.30578288806222526 0.9982547993019197
0.3059857964152858 0.9982547993019197
0.30612106865065947 0.9982547993019197
0.30625634088603315 0.9982547993019197
0.30706797429827526 0.9982547993019197
0.30720324653364894 0.9982547993019197
0.3074061548867095 0.9982547993019197
0.3076766993574569 0.9982547993019197
0.30869124112275953 0.9982547993019197
0.30896178559350695 0.9982547993019197
0.30943523841731485 0.9982547993019197
0.3096381467703754 0.9982547993019197
0.31044978018261754 0.9982547993019197
0.31092323300642544 0.9982547993019197
0.31173486641866754 0.9982547993019197
0.3128846804193439 0.9982547993019197
0.31308758877240445 0.9982547993019197
0.31335813324315187 0.9982547993019197
0.3134257693608387 0.9982547993019197
0.3136963138315861 0.9982547993019197
0.3138992221846466 0.9982547993019197
0.31410213053770714 0.9982547993019197
0.3142374027730808 0.9982547993019197
0.3143726750084545 0.9982547993019197
0.3149137639499493 0.9982547993019197
0.3152519445383835 0.9982547993019197
0.31592830571525193 0.9982547993019197
0.3160635779506256 0.9982547993019197
0.3170781197159283 0.9982547993019197
0.3174163003043625 0.9982547993019197
0.31761920865742305 0.9982547993019197
0.3176868447751099 0.9982547993019197
0.31802502536354416 0.9982547993019197
0.31951301995265474 0.9982547993019197
0.3196482921880284 0.9982547993019197
0.31998647277646264 0.9982547993019197
0.3205275617179574 0.9982547993019197
0.32066283395333106 0.9982547993019197
0.3212715590125127 0.9982547993019197
0.3214068312478864 0.9982547993019197
0.3218802840716943 0.9982547993019197
0.32350355089617855 0.9982547993019197
0.32424754819073387 0.9982547993019197
0.32438282042610755 0.9982547993019197
0.32485627324991545 0.9982547993019197
0.3258031788975313 0.9982547993019197
0.32654717619208656 0.9982547993019197
0.3268853567805208 0.9982547993019197
0.3272911734866419 0.9982547993019197
0.32769699019276294 0.9982547993019197
0.32817044301657083 0.9982547993019197
0.3283057152519445 0.9982547993019197
0.32857625972269194 0.9982547993019197
0.3286438958403788 0.9982547993019197
0.32877916807575247 0.9982547993019197
0.328982076428813 0.9982547993019197
0.3291173486641867 0.9982547993019197
0.3293202570172472 0.9982547993019197
0.32972607372336826 0.9982547993019197
0.33006425431180253 0.9982547993019197
0.33026716266486306 0.9982547993019197
0.3303347987825499 0.9982547993019197
0.33195806560703417 0.9982547993019197
0.33331078796077107 0.9982547993019197
0.33344606019614476 0.9982547993019197
0.3335136963138316 0.9982547993019197
0.3336489685492053 0.9982547993019197
0.3337166046668921 0.9982547993019197
0.3338518769022658 0.9982547993019197
0.3352045992560027 0.9982547993019197
0.3353398714913764 0.9982547993019197
0.33561041596212376 0.9982547993019197
0.33574568819749745 0.9982547993019197
0.33676022996280014 0.9982547993019197
0.33709841055123435 0.9982547993019197
0.3373689550219817 0.9982547993019197
0.337707135610416 0.9982547993019197
0.3385187690226581 0.9982547993019197
0.3391951301995266 0.9982547993019197
0.33933040243490026 0.9982547993019197
0.3403449442002029 0.9982547993019197
0.3404802164355766 0.9982547993019197
0.34061548867095026 0.9982547993019197
0.340750760906324 0.9982547993019197
0.3408860331416977 0.9982547993019197
0.34102130537707137 0.9982547993019197
0.3414271220831924 0.9982547993019197
0.3415623943185661 0.9982547993019197
0.3418329387893135 0.9982547993019197
0.34196821102468716 0.9982547993019197
0.3421711193777477 0.9982547993019197
0.3424416638484951 0.9982547993019197
0.34250929996618196 0.9982547993019197
0.34264457220155564 0.9982547993019197
0.3433885694961109 0.9982547993019197
0.3435238417314846 0.9982547993019197
0.3437267500845452 0.9982547993019197
0.34386202231991886 0.9982547993019197
0.34399729455529254 0.9982547993019197
0.34413256679066623 0.9982547993019197
0.3448765640852215 0.9982547993019197
0.3452823807913426 0.9982547993019197
0.34629692255664524 0.9982547993019197
0.3464321947920189 0.9982547993019197
0.3467703753804532 0.9982547993019197
0.3469056476158269 0.9982547993019197
0.347717281028069 0.9982547993019197
0.34852891444031114 0.9982547993019197
0.34866418667568483 0.9982547993019197
0.35082854244166384 0.9982547993019197
0.35157253973621916 0.9982547993019197
0.3524518092661481 0.9982547993019197
0.3525870815015218 0.9982547993019197
0.3529928982076429 0.9982547993019197
0.3531281704430166 0.9982547993019197
0.3536016232668245 0.9982547993019197
0.35373689550219817 0.9982547993019197
0.3542779844436929 0.9982547993019197
0.35441325667906665 0.9982547993019197
0.35556307067974297 0.9982547993019197
0.3557659790328035 0.9982547993019197
0.35590125126817723 0.9982547993019197
0.3586743320933378 0.9982547993019197
0.3588096043287115 0.9982547993019197
0.35894487656408525 0.9982547993019197
0.3598241460940142 0.9982547993019197
0.3599594183293879 0.9982547993019197
0.36043287115319583 0.9982547993019197
0.3605681433885695 0.9982547993019197
0.36063577950625636 0.9982547993019197
0.36097396009469057 0.9982547993019197
0.36124450456543794 0.9982547993019197
0.3613797768008116 0.9982547993019197
0.3615150490361853 0.9982547993019197
0.3617855935069327 0.9982547993019197
0.3619208657423064 0.9982547993019197
0.36225904633074063 0.9982547993019197
0.36293540750760905 0.9982547993019197
0.36307067974298274 0.9982547993019197
0.36361176868447753 0.9982547993019197
0.3637470409198512 0.9982547993019197
0.36415285762597227 0.9982547993019197
0.36428812986134596 0.9982547993019197
0.37666553939803854 0.9982547993019197
0.3771389922218465 0.9982547993019197
0.3772742644572202 0.9982547993019197
0.37788298951640176 0.9982547993019197
0.37801826175177544 0.9982547993019197
0.3796415285762597 0.9982547993019197
0.37984443692932024 0.9982547993019197
0.3805207981061887 0.9982547993019197
0.38085897869462293 0.9982547993019197
0.3816706121068651 0.9982547993019197
0.38221170104835983 0.9982547993019197
0.3823469732837335 0.9982547993019197
0.3836996956374704 0.9982547993019197
0.3838349678728441 0.9982547993019197
0.3847142374027731 0.9982547993019197
0.3848495096381468 0.9982547993019197
0.385187690226581 0.9982547993019197
0.38559350693270206 0.9982547993019197
0.38572877916807574 0.9982547993019197
0.38606695975650995 0.9982547993019197
0.3866756848156916 0.9982547993019197
0.3868109570510653 0.9982547993019197
0.3868785931687521 0.9982547993019197
0.38728440987487317 0.9982547993019197
0.38890767669935744 0.9982547993019197
0.3891782211701048 0.9982547993019197
0.38978694622928645 0.9982547993019197
0.3900574907000338 0.9982547993019197
0.39147784917145756 0.9982547993019197
0.3916807575245181 0.9982547993019197
0.3922894825836997 0.9982547993019197
0.3924247548190734 0.9982547993019197
0.3925600270544471 0.9982547993019197
0.3927629354075076 0.9982547993019197
0.3928982076428813 0.9982547993019197
0.39465674670273926 0.9982547993019197
0.3948596550557998 0.9982547993019197
0.3949272911734866 0.9982547993019197
0.395197835644234 0.9982547993019197
0.39580656070341563 0.9982547993019197
0.3959418329387893 0.9982547993019197
0.39600946905647616 0.9982547993019197
0.39614474129184984 0.9982547993019197
0.39628001352722353 0.9982547993019197
0.3964152857625972 0.9982547993019197
0.39648292188028406 0.9982547993019197
0.3968211024687183 0.9982547993019197
0.39736219141021306 0.9982547993019197
0.39763273588096043 0.9982547993019197
0.3977680081163341 0.9982547993019197
0.39871491376394996 0.9982547993019197
0.3990530943523842 0.9982547993019197
0.3992560027054447 0.9982547993019197
0.3993912749408184 0.9982547993019197
0.4004734528238079 0.9982547993019197
0.40067636117686845 0.9982547993019197
0.4010821778829895 0.9982547993019197
0.4012174501183632 0.9982547993019197
0.4016232668244843 0.9982547993019197
0.4018261751775448 0.9982547993019197
0.40250253635441324 0.9982547993019197
0.4026378085897869 0.9982547993019197
0.4027730808251606 0.9982547993019197
0.40290835306053435 0.9982547993019197
0.404802164355766 0.9982547993019197
0.4054785255326344 0.9982547993019197
0.4056137977680081 0.9982547993019197
0.4057490700033818 0.9982547993019197
0.4058167061210686 0.9982547993019197
0.4062901589448766 0.9982547993019197
0.4064930672979371 0.9982547993019197
0.4066283395333108 0.9982547993019197
0.40716942847480553 0.9982547993019197
0.4073047007101792 0.9982547993019197
0.40743997294555295 0.9982547993019197
0.4076428812986135 0.9982547993019197
0.407845789651674 0.9982547993019197
0.40872505918160296 0.9982547993019197
0.4091985120054109 0.9982547993019197
0.40940142035847144 0.9982547993019197
0.410010145417653 0.9982547993019197
0.41021305377071354 0.9982547993019197
0.4110246871829557 0.9982547993019197
0.4111599594183294 0.9982547993019197
0.4114981400067636 0.9982547993019197
0.4118363205951978 0.9982547993019197
0.4122421373013189 0.9982547993019197
0.4123774095366926 0.9982547993019197
0.41325667906662156 0.9982547993019197
0.41339195130199524 0.9982547993019197
0.4135948596550558 0.9982547993019197
0.41379776800811635 0.9982547993019197
0.41413594859655056 0.9982547993019197
0.41427122083192425 0.9982547993019197
0.4143388569496111 0.9982547993019197
0.4144741291849848 0.9982547993019197
0.4145417653026716 0.9982547993019197
0.4153533987149138 0.9982547993019197
0.41562394318566115 0.9982547993019197
0.41575921542103483 0.9982547993019197
0.4165032127155901 0.9982547993019197
0.4167061210686507 0.9982547993019197
0.4193439296584376 0.9982547993019197
0.41968211024687185 0.9982547993019197
0.4198850185999324 0.9982547993019197
0.42002029083530606 0.9982547993019197
0.42076428812986133 0.9982547993019197
0.420899560365235 0.9982547993019197
0.4210348326006087 0.9982547993019197
0.42117010483598244 0.9982547993019197
0.421778829895164 0.9982547993019197
0.42198173824822455 0.9982547993019197
0.4231315522489009 0.9982547993019197
0.4232668244842746 0.9982547993019197
0.4234020967196483 0.9982547993019197
0.423537368955022 0.9982547993019197
0.42455191072032467 0.9982547993019197
0.4247548190733852 0.9982547993019197
0.42590463307406157 0.9982547993019197
0.42617517754480894 0.9982547993019197
0.42664863036861683 0.9982547993019197
0.4267839026039905 0.9982547993019197
0.42725735542779847 0.9982547993019197
0.42752789989854584 0.9982547993019197
0.42773080825160636 0.9982547993019197
0.42786608048698005 0.9982547993019197
0.42833953331078795 0.9982547993019197
0.42847480554616163 0.9982547993019197
0.4303009807237065 0.9982547993019197
0.43043625295908017 0.9982547993019197
0.43057152519445385 0.9982547993019197
0.4307744335475144 0.9982547993019197
0.4312478863713223 0.9982547993019197
0.4315860669597565 0.9982547993019197
0.4317213391951302 0.9982547993019197
0.4318566114305039 0.9982547993019197
0.43226242813662497 0.9982547993019197
0.432668244842746 0.9982547993019197
0.43341224213730134 0.9982547993019197
0.4336827866080487 0.9982547993019197
0.434426783902604 0.9982547993019197
0.43456205613797766 0.9982547993019197
0.43476496449103824 0.9982547993019197
0.4353736895502198 0.9982547993019197
0.4355089617855935 0.9982547993019197
0.43571187013865403 0.9982547993019197
0.4358471423740277 0.9982547993019197
0.43659113966858304 0.9982547993019197
0.4367264119039567 0.9982547993019197
0.4368616841393304 0.9982547993019197
0.4373351369631383 0.9982547993019197
0.437470409198512 0.9982547993019197
0.43774095366925936 0.9982547993019197
0.4384849509638147 0.9982547993019197
0.4388231315522489 0.9982547993019197
0.4389584037876226 0.9982547993019197
0.4391613121406831 0.9982547993019197
0.4403787622590463 0.9982547993019197
0.44051403449442 0.9982547993019197
0.4412580317889753 0.9982547993019197
0.44159621237740954 0.9982547993019197
0.4425431180250254 0.9982547993019197
0.44267839026039907 0.9982547993019197
0.4427460263780859 0.9982547993019197
0.4428812986134596 0.9982547993019197
0.44294893473114644 0.9982547993019197
0.4430842069665201 0.9982547993019197
0.4436929320257017 0.9982547993019197
0.4438282042610754 0.9982547993019197
0.44430165708488334 0.9982547993019197
0.444436929320257 0.9982547993019197
0.4445722015556307 0.9982547993019197
0.4447074737910044 0.9982547993019197
0.44511329049712545 0.9982547993019197
0.445316198850186 0.9982547993019197
0.4457220155563071 0.9982547993019197
0.4459249239093676 0.9982547993019197
0.4460601961447413 0.9982547993019197
0.4463983767331755 0.9982547993019197
0.44660128508623603 0.9982547993019197
0.4467365573216097 0.9982547993019197
0.4468718295569834 0.9982547993019197
0.44700710179235714 0.9982547993019197
0.4472776462631045 0.9982547993019197
0.4475481907338519 0.9982547993019197
0.4480892796753466 0.9982547993019197
0.4482245519107203 0.9982547993019197
0.4487656408522151 0.9982547993019197
0.4489685492052756 0.9982547993019197
0.44903618532296247 0.9982547993019197
0.449239093676023 0.9982547993019197
0.4493743659113967 0.9982547993019197
0.45065945214744674 0.9982547993019197
0.45086236050050726 0.9982547993019197
0.4526208995603652 0.9982547993019197
0.4527561717957389 0.9982547993019197
0.45282380791342575 0.9982547993019197
0.4529590801487995 0.9982547993019197
0.4532972607372337 0.9982547993019197
0.4534325329726074 0.9982547993019197
0.4537707135610416 0.9982547993019197
0.4539736219141021 0.9982547993019197
0.4546499830909706 0.9982547993019197
0.4559350693270206 0.9982547993019197
0.45674670273926277 0.9982547993019197
0.4578288806222523 0.9982547993019197
0.4583023334460602 0.9982547993019197
0.4584376056814339 0.9982547993019197
0.45945214744673657 0.9982547993019197
0.4596550557997971 0.9982547993019197
0.460128508623605 0.9982547993019197
0.46073723368278663 0.9982547993019197
0.4612106865065945 0.9982547993019197
0.46175177544808926 0.9982547993019197
0.4622252282718972 0.9982547993019197
0.46263104497801827 0.9982547993019197
0.4626986810957051 0.9982547993019197
0.46290158944876564 0.9982547993019197
0.463172133919513 0.9982547993019197
0.4634426783902604 0.9982547993019197
0.4635103145079472 0.9982547993019197
0.46364558674332096 0.9982547993019197
0.4638484950963815 0.9982547993019197
0.46398376733175517 0.9982547993019197
0.46533648968549207 0.9982547993019197
0.46547176192086576 0.9982547993019197
0.4656746702739263 0.9982547993019197
0.46594521474467365 0.9982547993019197
0.4660128508623605 0.9982547993019197
0.46628339533310786 0.9982547993019197
0.4663510314507947 0.9982547993019197
0.4667568481569158 0.9982547993019197
0.4672303009807237 0.9982547993019197
0.46817720662833956 0.9982547993019197
0.46831247886371324 0.9982547993019197
0.4693270206290159 0.9982547993019197
0.46959756509976325 0.9982547993019197
0.46966520121745015 0.9982547993019197
0.46980047345282383 0.9982547993019197
0.47034156239431857 0.9982547993019197
0.4711531958065607 0.9982547993019197
0.4715590125126818 0.9982547993019197
0.47169428474805547 0.9982547993019197
0.4725735542779844 0.9982547993019197
0.47270882651335816 0.9982547993019197
0.4734528238079134 0.9982547993019197
0.4738586405140345 0.9982547993019197
0.4743997294555293 0.9982547993019197
0.47487318227933717 0.9982547993019197
0.4754142712208319 0.9982547993019197
0.47561717957389243 0.9982547993019197
0.47683462969225565 0.9982547993019197
0.47717281028068986 0.9982547993019197
0.47751099086912413 0.9982547993019197
0.4776462631044978 0.9982547993019197
0.47805207981061887 0.9982547993019197
0.47832262428136624 0.9982547993019197
0.4784578965167399 0.9982547993019197
0.4787960771051742 0.9982547993019197
0.47987825498816367 0.9982547993019197
0.4802840716942848 0.9982547993019197
0.4804869800473453 0.9982547993019197
0.480622252282719 0.9982547993019197
0.48075752451809267 0.9982547993019197
0.48123097734190057 0.9982547993019197
0.48170443016570846 0.9982547993019197
0.4818397024010822 0.9982547993019197
0.4821778829895164 0.9982547993019197
0.4823131552248901 0.9982547993019197
0.48258369969563747 0.9982547993019197
0.482786608048698 0.9982547993019197
0.48386878593168753 0.9982547993019197
0.48386878593168753 0.9991273996509599
0.4842746026378086 0.9991273996509599
0.4844775109908691 0.9991273996509599
0.48657423063916133 0.9991273996509599
0.486709502874535 0.9991273996509599
0.4873182279337166 0.9991273996509599
0.4874535001690903 0.9991273996509599
0.48785931687521134 0.9991273996509599
0.48812986134595876 0.9991273996509599
0.4881974974636456 0.9991273996509599
0.4883327696990193 0.9991273996509599
0.48840040581670613 0.9991273996509599
0.4885356780520798 0.9991273996509599
0.4886709502874535 0.9991273996509599
0.4891444031112614 0.9991273996509599
0.48961785593506935 0.9991273996509599
0.49097057828880625 0.9991273996509599
0.4919851200541089 0.9991273996509599
0.49212039228948257 0.9991273996509599
0.49245857287791683 0.9991273996509599
0.4925938451132905 0.9991273996509599
0.4928643895840379 0.9991273996509599
0.4932025701724721 0.9991273996509599
0.4940818397024011 0.9991273996509599
0.4943523841731485 0.9991273996509599
0.49482583699695637 0.9991273996509599
0.49496110923233005 0.9991273996509599
0.49563747040919853 0.9991273996509599
0.49597565099763274 0.9991273996509599
0.4962461954683801 0.9991273996509599
0.49631383158606696 0.9991273996509599
0.4965167399391275 0.9991273996509599
0.49699019276293543 0.9991273996509599
0.4984105512343591 1.0
0.49996618194115655 1.0
0.5001690902942171 1.0
0.500236726411904 1.0
0.5003719986472777 1.0
0.5019276293540751 1.0
0.5021981738248225 1.0
0.502401082177883 1.0
0.5026716266486304 1.0
0.5029421711193778 1.0
0.5038890767669936 1.0
0.5043625295908015 1.0
0.5052417991207304 1.0
0.5053770713561042 1.0
0.5065945214744674 1.0
0.5073385187690227 1.0
0.5074737910043964 1.0
0.5076090632397701 1.0
0.5088941494758201 1.0
0.5101115995941833 1.0
0.5110585052417991 1.0
0.5111937774771728 1.0
0.512411227595536 1.0
0.5125464998309097 1.0
0.5145755833615151 1.0
0.5147108555968888 1.0
0.5156577612445046 1.0
0.515860669597565 1.0
0.5159959418329388 1.0
0.5161988501859993 1.0
0.5164017585390599 1.0
0.5175515725397363 1.0
0.51768684477511 1.0
0.5178221170104836 1.0
0.5189042948934731 1.0
0.5190395671288468 1.0
0.5193777477172811 1.0
0.5296584376056814 1.0
0.5313493405478525 1.0
0.5314846127832262 1.0
0.5325667906662157 1.0
0.5327696990192763 1.0
0.5335136963138316 1.0
0.5336489685492053 1.0
0.534663510314508 1.0
0.5354075076090632 1.0
0.5355427798444369 1.0
0.5361515049036185 1.0
0.5379776800811633 1.0
0.5381805884342239 1.0
0.5383834967872844 1.0
0.538518769022658 1.0
0.5395333107879607 1.0
0.539871491376395 1.0
0.5400067636117687 1.0
0.5404802164355766 1.0
0.5406154886709503 1.0
0.5408183970240108 1.0
0.5412918498478188 1.0
0.5415623943185661 1.0
0.5417653026716267 1.0
0.5469056476158268 1.0
0.5481907338518769 1.0
0.5483936422049375 1.0
0.5485965505579979 1.0
0.5487318227933716 1.0
0.5488670950287453 1.0
0.5494081839702402 1.0
0.5499492729117349 1.0
0.5627324991545485 1.0
0.5629354075076091 1.0
0.5633412242137301 1.0
0.5635441325667907 1.0
0.5647615826851539 1.0
0.5648968549205275 1.0
0.5655055799797092 1.0
0.5669259384511329 1.0
0.5672641190395671 1.0
0.5675346635103146 1.0
0.5680757524518093 1.0
0.568211024687183 1.0
0.5685492052756171 1.0
0.5686844775109908 1.0
0.5692255664524857 1.0
0.5693608386878594 1.0
0.571660466689212 1.0
0.5719310111599594 1.0
0.5724044639837673 1.0
0.5726073723368279 1.0
0.5732160973960094 1.0
0.57341900574907 1.0
0.5742306391613121 1.0
0.5743659113966858 1.0
0.5749746364558674 1.0
0.5826175177544809 1.0
0.5826851538721677 1.0
0.5828880622252283 1.0
0.5843760568143389 1.0
0.5845113290497126 1.0
0.5852553263442678 1.0
0.5854582346973284 1.0
0.5856611430503889 1.0
0.5857964152857627 1.0
0.58606695975651 1.0
0.5863375042272574 1.0
0.5864727764626311 1.0
0.5866080486980048 1.0
0.5868109570510652 1.0
0.5885694961109232 1.0
0.5887724044639838 1.0
0.5891782211701049 1.0
0.589516401758539 1.0
0.5902603990530944 1.0
0.5906662157592154 1.0
0.590869124112276 1.0
0.5911396685830234 1.0
0.5912073047007101 1.0
0.5913425769360838 1.0
0.5914778491714575 1.0
0.5928982076428813 1.0
0.5940480216435576 1.0
0.5941832938789313 1.0
0.5945891105850524 1.0
0.5947243828204261 1.0
0.5952654717619209 1.0
0.5954007439972946 1.0
0.5956036523503551 1.0
0.5958065607034156 1.0
0.5958741968211024 1.0
0.596077105174163 1.0
0.5978356442340209 1.0
0.599120730470071 1.0
0.5995941832938789 1.0
0.5997294555292526 1.0
0.6002705444707473 1.0
0.6005410889414947 1.0
0.6018261751775448 1.0
0.6019614474129185 1.0
0.602164355765979 1.0
0.6023672641190395 1.0
0.6035170781197159 1.0
0.6036523503550896 1.0
0.6038552587081502 1.0
0.6040581670612107 1.0
0.6041934392965844 1.0
0.6045992560027055 1.0
0.605681433885695 1.0
0.6058843422387555 1.0
0.6060196144741292 1.0
0.6066283395333107 1.0
0.6067636117686844 1.0
0.6068312478863713 1.0
0.606966520121745 1.0
0.607439972945553 1.0
0.6075752451809266 1.0
0.6081839702401082 1.0
0.6089956036523504 1.0
0.610010145417653 1.0
0.6101454176530268 1.0
0.6102130537707136 1.0
0.6104835982414609 1.0
0.6107541427122083 1.0
0.6111599594183293 1.0
0.6115657761244505 1.0
0.6120392289482584 1.0
0.6122421373013189 1.0
0.6123774095366926 1.0
0.6124450456543794 1.0
0.6137301318904295 1.0
0.6140683124788637 1.0
0.6142035847142374 1.0
0.6169090294217112 1.0
0.6171119377747717 1.0
0.617450118363206 1.0
0.6176530267162665 1.0
0.6180588434223876 1.0
0.6182617517754481 1.0
0.6185999323638823 1.0
0.6189381129523165 1.0
0.6194115657761244 1.0
0.6195468380114981 1.0
0.619614474129185 1.0
0.6198173824822455 1.0
0.6199526547176192 1.0
0.6200879269529929 1.0
0.6209671964829219 1.0
0.6213053770713561 1.0
0.623063916131214 1.0
0.6233344606019614 1.0
0.623537368955022 1.0
0.6236726411903957 1.0
0.6237402773080826 1.0
0.6240108217788299 1.0
0.6242137301318904 1.0
0.6243490023672641 1.0
0.6248900913087588 1.0
0.6251606357795062 1.0
0.6263104497801826 1.0
0.6264457220155563 1.0
0.6269191748393642 1.0
0.6271220831924248 1.0
0.6282042610754143 1.0
0.6284748055461616 1.0
0.6285424416638485 1.0
0.6288806222522827 1.0
0.6290158944876564 1.0
0.6293540750760906 1.0
0.6302333446060197 1.0
0.6307067974298275 1.0
0.6321271559012512 1.0
0.6326006087250592 1.0
0.6328711531958066 1.0
0.6330064254311802 1.0
0.6332769699019276 1.0
0.6340886033141697 1.0
0.6343591477849172 1.0
0.6349002367264119 1.0
0.6351031450794724 1.0
0.6352384173148461 1.0
0.6355089617855935 1.0
0.6356442340209671 1.0
0.6360500507270883 1.0
0.636185322962462 1.0
0.6362529590801488 1.0
0.636591139668583 1.0
0.6367264119039567 1.0
0.6371998647277646 1.0
0.6374704091985121 1.0
0.6375380453161988 1.0
0.6378762259046331 1.0
0.6380114981400068 1.0
0.6390936760229963 1.0
0.6393642204937436 1.0
0.6394994927291173 1.0
0.639634764964491 1.0
0.6398376733175516 1.0
0.6406493067297937 1.0
0.6420020290835307 1.0
0.6422049374365911 1.0
0.6424078457896517 1.0
0.6425431180250254 1.0
0.6429489347311464 1.0
0.6431518430842069 1.0
0.6438958403787622 1.0
0.6441663848495096 1.0
0.6443016570848833 1.0
0.644436929320257 1.0
0.6445722015556307 1.0
0.6447074737910043 1.0
0.6457896516739939 1.0
0.6459249239093676 1.0
0.6464660128508624 1.0
0.646601285086236 1.0
0.6469394656746703 1.0
0.6472100101454177 1.0
0.647954007439973 1.0
0.6486980047345282 1.0
0.6487656408522151 1.0
0.6489009130875888 1.0
0.6491714575583362 1.0
0.6493067297937098 1.0
0.6497801826175178 1.0
0.6501859993236389 1.0
0.6502536354413256 1.0
0.6503889076766993 1.0
0.6516063577950626 1.0
0.6517416300304363 1.0
0.6520798106188704 1.0
0.6524856273249915 1.0
0.6526885356780521 1.0
0.6537030774433548 1.0
0.6539059857964152 1.0
0.6550557997970916 1.0
0.6551910720324653 1.0
0.6557321609739601 1.0
0.6560703415623943 1.0
0.6565437943862023 1.0
0.6569496110923233 1.0
0.6572201555630707 1.0
0.6574230639161313 1.0
0.657490700033818 1.0
0.6576936083868786 1.0
0.6578965167399391 1.0
0.6580317889753128 1.0
0.6582346973283734 1.0
0.6590463307406155 1.0
0.6595197835644234 1.0
0.6596550557997971 1.0
0.6608725059181603 1.0
0.661007778153534 1.0
0.6619546838011499 1.0
0.6622252282718972 1.0
0.6624281366249577 1.0
0.6626310449780183 1.0
0.6641866756848157 1.0
0.6643219479201894 1.0
0.6645248562732499 1.0
0.6647277646263104 1.0
0.6652688535678052 1.0
0.6656070341562395 1.0
0.6657423063916131 1.0
0.6667568481569158 1.0
0.6668921203922895 1.0
0.6683801149814 1.0
0.6685153872167737 1.0
0.6685830233344606 1.0
0.6687859316875211 1.0
0.6691241122759554 1.0
0.669259384511329 1.0
0.669327020629016 1.0
0.6694622928643896 1.0
0.669732837335137 1.0
0.6698681095705107 1.0
0.6704091985120054 1.0
0.6706797429827528 1.0
0.6710855596888738 1.0
0.6718295569834292 1.0
0.6719648292188029 1.0
0.6722353736895502 1.0
0.6723706459249239 1.0
0.6725059181602976 1.0
0.6726411903956713 1.0
0.6733175515725397 1.0
0.6737233682786608 1.0
0.674061548867095 1.0
0.6741968211024687 1.0
0.6742644572201556 1.0
0.6743997294555293 1.0
0.6748731822793371 1.0
0.6775786269868109 1.0
0.677984443692932 1.0
0.6781197159283057 1.0
0.6781873520459926 1.0
0.6784578965167399 1.0
0.6792018938112953 1.0
0.6793371660466689 1.0
0.6794724382820426 1.0
0.6796753466351031 1.0
0.67974298275279 1.0
0.6798782549881637 1.0
0.6804193439296584 1.0
0.6805546161650321 1.0
0.6810957051065268 1.0
0.6812309773419005 1.0
0.6814338856949611 1.0
0.6817720662833954 1.0
0.6819073385187691 1.0
0.6823131552248901 1.0
0.6824484274602638 1.0
0.6826513358133243 1.0
0.6829895164017585 1.0
0.6832600608725059 1.0
0.6834629692255665 1.0
0.6835982414609402 1.0
0.6841393304024349 1.0
0.6842746026378086 1.0
0.6843422387554954 1.0
0.6844775109908692 1.0
0.6848833276969902 1.0
0.6852215082854244 1.0
0.6853567805207981 1.0
0.6854920527561718 1.0
0.6855596888738587 1.0
0.6860331416976666 1.0
0.6862360500507271 1.0
0.6863713222861008 1.0
0.6864389584037877 1.0
0.6865742306391613 1.0
0.6873182279337166 1.0
0.6877916807575245 1.0
0.6878593168752114 1.0
0.6879945891105851 1.0
0.6881298613459588 1.0
0.6882651335813325 1.0
0.6884004058167061 1.0
0.6886709502874535 1.0
0.6891444031112615 1.0
0.6907676699357457 1.0
0.6911734866418667 1.0
0.6913087588772404 1.0
0.6916469394656747 1.0
0.691917483936422 1.0
0.6925938451132905 1.0
0.6927291173486642 1.0
0.6927967534663511 1.0
0.6929320257017247 1.0
0.6934731146432195 1.0
0.6936083868785932 1.0
0.6942171119377748 1.0
0.694555292526209 1.0
0.6948258369969563 1.0
0.696313831586067 1.0
0.6965167399391275 1.0
0.6971254649983091 1.0
0.6977341900574907 1.0
0.6991545485289145 1.0
0.6992898207642881 1.0
0.6999661819411566 1.0
0.7001690902942171 1.0
0.7003043625295908 1.0
0.700642543118025 1.0
0.7007101792357119 1.0
0.701048359824146 1.0
0.7011159959418329 1.0
0.7012512681772066 1.0
0.7013189042948935 1.0
0.7023334460601961 1.0
0.7025363544132567 1.0
0.7040243490023672 1.0
0.7047007101792357 1.0
0.7048359824146094 1.0
0.7049036185322962 1.0
0.7051741630030436 1.0
0.7057828880622252 1.0
0.7061210686506595 1.0
0.7065945214744673 1.0
0.7067974298275279 1.0
0.7070003381805884 1.0
0.7072708826513359 1.0
0.708082516063578 1.0
0.7082177882989517 1.0
0.7090294217111938 1.0
0.7091646939465674 1.0
0.7094352384173148 1.0
0.7097057828880622 1.0
0.7099086912411228 1.0
0.7103145079472438 1.0
0.7104497801826175 1.0
0.7107879607710518 1.0
0.7109232330064255 1.0
0.7111261413594859 1.0
0.7112614135948596 1.0
0.7113966858302333 1.0
0.711531958065607 1.0
0.7119377747717281 1.0
0.7120730470071018 1.0
0.7121406831247886 1.0
0.7122759553601623 1.0
0.7132228610077782 1.0
0.7134257693608387 1.0
0.713696313831586 1.0
0.7138315860669597 1.0
0.7147108555968887 1.0
0.7149137639499493 1.0
0.7153872167737572 1.0
0.7161312140683125 1.0
0.7167399391274941 1.0
0.7170104835982415 1.0
0.718498478187352 1.0
0.7186337504227257 1.0
0.7189042948934731 1.0
0.7190395671288468 1.0
0.7197835644234021 1.0
0.7199864727764627 1.0
0.7218802840716942 1.0
0.7223537368955022 1.0
0.7224890091308759 1.0
0.7227595536016233 1.0
0.7231653703077443 1.0
0.7239093676022996 1.0
0.7242475481907339 1.0
0.7245180926614813 1.0
0.724653364896855 1.0
0.7257355427798444 1.0
0.7274940818397024 1.0
0.7275617179573892 1.0
0.7278322624281366 1.0
0.7281704430165709 1.0
0.7285086236050051 1.0
0.7297260737233683 1.0
0.7299966181941157 1.0
0.7304024349002367 1.0
0.7305377071356104 1.0
0.730740615488671 1.0
0.731146432194792 1.0
0.7312817044301657 1.0
0.7315522489009131 1.0
0.7316875211362868 1.0
0.7318904294893473 1.0
0.7321609739600947 1.0
0.7322962461954684 1.0
0.7323638823131552 1.0
0.7336489685492052 1.0
0.7339195130199526 1.0
0.7341224213730132 1.0
0.7347987825498816 1.0
0.7349340547852553 1.0
0.736827866080487 1.0
0.7369631383158607 1.0
0.7370307744335475 1.0
0.7371660466689212 1.0
0.7391274940818398 1.0
0.7397362191410213 1.0
0.739871491376395 1.0
0.7400067636117686 1.0
0.7401420358471423 1.0
0.740277308082516 1.0
0.7409536692593846 1.0
0.7412918498478187 1.0
0.7413594859655056 1.0
0.7417653026716267 1.0
0.7419682110246871 1.0
0.7444707473791005 1.0
0.7450118363205952 1.0
0.7452147446736558 1.0
0.7461616503212716 1.0
0.7462969225566453 1.0
0.7474467365573216 1.0
0.747717281028069 1.0
0.7478525532634427 1.0
0.7485289144403111 1.0
0.7490700033818058 1.0
0.7492052756171795 1.0
0.7494081839702401 1.0
0.7495434562056138 1.0
0.7499492729117349 1.0
0.7508961785593506 1.0
0.7510314507947243 1.0
0.7511667230300981 1.0
0.7513696313831586 1.0
0.751640175853906 1.0
0.7519107203246533 1.0
0.7523165370307744 1.0
0.7524518092661481 1.0
0.7525870815015218 1.0
0.7527223537368956 1.0
0.7531958065607034 1.0
0.7535339871491377 1.0
0.7536692593845113 1.0
0.753804531619885 1.0
0.7544132566790667 1.0
0.754683801149814 1.0
0.7550896178559351 1.0
0.7561717957389246 1.0
0.7562394318566115 1.0
0.7563747040919852 1.0
0.7567128846804193 1.0
0.7569157930334799 1.0
0.7583361515049036 1.0
0.7584714237402773 1.0
0.7588772404463984 1.0
0.7595536016232668 1.0
0.7596888738586405 1.0
0.7602299628001352 1.0
0.7608386878593169 1.0
0.7609739600946905 1.0
0.7613121406831248 1.0
0.7615150490361853 1.0
0.7615826851538722 1.0
0.7624619546838012 1.0
0.762935407507609 1.0
0.7630706797429827 1.0
0.7636117686844776 1.0
0.7638823131552249 1.0
0.7643557659790328 1.0
0.7650321271559013 1.0
0.7650997632735881 1.0
0.765573216097396 1.0
0.7661143050388908 1.0
0.7662495772742645 1.0
0.7670612106865066 1.0
0.7676699357456882 1.0
0.7678052079810619 1.0
0.7681433885694962 1.0
0.7683462969225566 1.0
0.769022658099425 1.0
0.7694284748055462 1.0
0.7703077443354751 1.0
0.7710517416300304 1.0
0.771254649983091 1.0
0.7715251944538384 1.0
0.7717281028068989 1.0
0.7719986472776462 1.0
0.7722015556307068 1.0
0.7724721001014542 1.0
0.7728102806898884 1.0
0.77341900574907 1.0
0.7735542779844437 1.0
0.7744335475143727 1.0
0.7745688197497463 1.0
0.7759215421034833 1.0
0.776056814338857 1.0
0.7775448089279675 1.0
0.7778153533987149 1.0
0.7784240784578965 1.0
0.7785593506932702 1.0
0.7790328035170782 1.0
0.7794386202231992 1.0
0.7811971592830571 1.0
0.7813324315184308 1.0
0.7845113290497125 1.0
0.7853229624619547 1.0
0.785593506932702 1.0
0.7857287791680757 1.0
0.7865404125803179 1.0
0.7868785931687521 1.0
0.7872844098748731 1.0
0.7874196821102468 1.0
0.7887047683462969 1.0
0.7888400405816706 1.0
0.7947243828204261 1.0
0.7951301995265472 1.0
0.7953331078796078 1.0
0.7964152857625972 1.0
0.7965505579979709 1.0
0.797362191410213 1.0
0.7975650997632736 1.0
0.7979709164693947 1.0
0.7981738248224551 1.0
0.7985796415285763 1.0
0.79871491376395 1.0
0.7996618194115658 1.0
0.7998647277646264 1.0
0.8012174501183632 1.0
0.8041258031788975 1.0
0.8044639837673317 1.0
0.8045316198850186 1.0
0.8046668921203923 1.0
0.8051403449442002 1.0
0.8054785255326344 1.0
0.8059519783564424 1.0
0.8060872505918161 1.0
0.8063577950625634 1.0
0.8127832262428136 1.0
0.8129184984781873 1.0
0.813053770713561 1.0
0.8132566790666216 1.0
0.8134595874196822 1.0
0.8137977680081163 1.0
0.81393304024349 1.0
0.8154210348326006 1.0
0.8155563070679743 1.0
0.8157592154210348 1.0
0.8158944876564085 1.0
0.8162326682448428 1.0
0.8166384849509638 1.0
0.8167061210686507 1.0
0.8169766655393981 1.0
0.8171119377747718 1.0
0.8173148461278322 1.0
0.8174501183632059 1.0
0.8175177544808928 1.0
0.8177882989516402 1.0
0.8180588434223875 1.0
0.8183293878931349 1.0
0.8188704768346297 1.0
0.819141021305377 1.0
0.8194115657761244 1.0
0.8195468380114982 1.0
0.8198850185999323 1.0
0.8200879269529929 1.0
0.8202908353060534 1.0
0.8204261075414271 1.0
0.820899560365235 1.0
0.8210348326006087 1.0
0.8215082854244167 1.0
0.8216435576597904 1.0
0.821778829895164 1.0
0.8219141021305377 1.0
0.8236726411903956 1.0
0.8238079134257693 1.0
0.8254988163679405 1.0
0.8259046330740616 1.0
0.8260399053094353 1.0
0.8269868109570511 1.0
0.8271220831924248 1.0
0.8283395333107879 1.0
0.8286777138992222 1.0
0.8303686168413933 1.0
0.8306391613121407 1.0
0.8311126141359486 1.0
0.8312478863713223 1.0
0.8318566114305039 1.0
0.8323300642543118 1.0
0.8324653364896855 1.0
0.8326006087250591 1.0
0.8332093337842408 1.0
0.8333446060196145 1.0
0.8340209671964829 1.0
0.8342238755495435 1.0
0.8345620561379776 1.0
0.8347649644910382 1.0
0.8359147784917146 1.0
0.836185322962462 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8382820426107541 1.0
0.8386202231991884 1.0
0.8394994927291174 1.0
0.8396347649644911 1.0
0.8406493067297937 1.0
0.8408522150828542 1.0
0.8414609401420359 1.0
0.8415285762597227 1.0
0.8417314846127832 1.0
0.8419343929658437 1.0
0.8420696652012174 1.0
0.8438958403787623 1.0
0.844031112614136 1.0
0.8449780182617518 1.0
0.8451132904971255 1.0
0.8455867433209334 1.0
0.8458572877916808 1.0
0.8468041934392966 1.0
0.8471423740277308 1.0
0.8472776462631045 1.0
0.8475481907338519 1.0
0.8476834629692256 1.0
0.8480216435576597 1.0
0.8481569157930334 1.0
0.8484274602637809 1.0
0.8486980047345283 1.0
0.8496449103821441 1.0
0.8497801826175178 1.0
0.8509976327358809 1.0
0.8513358133243152 1.0
0.8518092661481231 1.0
0.8519445383834968 1.0
0.8532296246195469 1.0
0.8533648968549206 1.0
0.8535001690902942 1.0
0.8536354413256679 1.0
0.8541765302671627 1.0
0.85444707473791 1.0
0.854920527561718 1.0
0.8553939803855258 1.0
0.8555292526208995 1.0
0.8574907000338181 1.0
0.8576259722691918 1.0
0.8584376056814339 1.0
0.8585728779168076 1.0
0.8589110585052419 1.0
0.8591139668583023 1.0
0.8593845113290497 1.0
0.8595197835644234 1.0
0.8621575921542104 1.0
0.8622928643895841 1.0
0.8625634088603314 1.0
0.8626986810957051 1.0
0.8628339533310788 1.0
0.8629692255664525 1.0
0.8654041258031789 1.0
0.8657423063916131 1.0
0.8660128508623605 1.0
0.8661481230977341 1.0
0.8663510314507947 1.0
0.8664186675684815 1.0
0.8666215759215421 1.0
0.8667568481569158 1.0
0.8670273926276632 1.0
0.8683801149814001 1.0
0.8690564761582685 1.0
0.8694622928643896 1.0
0.8698681095705106 1.0
0.8708150152181264 1.0
0.8709502874535001 1.0
0.8714237402773081 1.0
0.8715590125126818 1.0
0.871897193101116 1.0
0.8720324653364897 1.0
0.8731146432194792 1.0
0.8732499154548529 1.0
0.8735880960432871 1.0
0.8738586405140345 1.0
0.8740615488670951 1.0
0.8741291849847819 1.0
0.8742644572201556 1.0
0.8744673655732161 1.0
0.8746026378085898 1.0
0.8748055461616503 1.0
0.874940818397024 1.0
0.8752789989854582 1.0
0.8755495434562056 1.0
0.8773757186337504 1.0
0.8775109908691241 1.0
0.8786608048698005 1.0
0.8789313493405478 1.0
0.8796753466351032 1.0
0.8798106188704768 1.0
0.8810957051065269 1.0
0.8812309773419006 1.0
0.8817720662833953 1.0
0.8820426107541427 1.0
0.8824484274602638 1.0
0.8827189719310111 1.0
0.8840716942847481 1.0
0.8847480554616165 1.0
0.8848833276969902 1.0
0.8857625972269192 1.0
0.8858978694622929 1.0
0.8863036861684139 1.0
0.8866418667568482 1.0
0.8869124112275956 1.0
0.887115319580656 1.0
0.8875211362867771 1.0
0.8877916807575246 1.0
0.8886033141697667 1.0
0.8887385864051404 1.0
0.8892796753466351 1.0
0.8894149475820088 1.0
0.8895502198173825 1.0
0.8896854920527562 1.0
0.8904971254649983 1.0
0.8907676699357457 1.0
0.8917145755833615 1.0
0.8938789313493406 1.0
0.895434562056138 1.0
0.8955698342915117 1.0
0.8959080148799459 1.0
0.9082854244166385 1.0
0.9091646939465675 1.0
0.9095705106526886 1.0
0.9118701386540412 1.0
0.9120730470071018 1.0
0.9121406831247887 1.0
0.9124112275955361 1.0
0.9130199526547176 1.0
0.9132228610077782 1.0
0.9134257693608386 1.0
0.9135610415962124 1.0
0.9137639499492729 1.0
0.9138992221846466 1.0
0.9141021305377072 1.0
0.9142374027730809 1.0
0.9143050388907676 1.0
0.9145079472438282 1.0
0.914575583361515 1.0
0.9148461278322624 1.0
0.9156577612445046 1.0
0.9157930334798783 1.0
0.9179573892458572 1.0
0.9181602975989178 1.0
0.9199188366587758 1.0
0.9201217450118363 1.0
0.92154210348326 1.0
0.9218126479540074 1.0
0.922421373013189 1.0
0.9226242813662496 1.0
0.9241122759553602 1.0
0.9242475481907338 1.0
0.9247210010145418 1.0
0.9248562732499155 1.0
0.9249239093676023 1.0
0.9253297260737233 1.0
0.9260737233682786 1.0
0.9262089956036523 1.0
0.9268853567805208 1.0
0.927223537368955 1.0
0.9273588096043287 1.0
0.9297937098410551 1.0
0.9301318904294893 1.0
0.9308082516063578 1.0
0.9309435238417315 1.0
0.9316875211362867 1.0
0.9319580656070342 1.0
0.9320933378424079 1.0
0.9338518769022658 1.0
0.9339871491376395 1.0
0.9341224213730132 1.0
0.9342576936083868 1.0
0.9344606019614474 1.0
0.9346635103145079 1.0
0.935948596550558 1.0
0.9360838687859316 1.0
0.9363544132566791 1.0
0.9366249577274265 1.0
0.937707135610416 1.0
0.9419682110246872 1.0
0.9423063916131214 1.0
0.9427122083192425 1.0
0.9429827527899899 1.0
0.9432532972607373 1.0
0.9437267500845451 1.0
0.9453500169090294 1.0
0.9462969225566452 1.0
0.9464321947920189 1.0
0.9464998309097058 1.0
0.9472438282042611 1.0
0.9473114643219479 1.0
0.9475143726750085 1.0
0.9479201893811295 1.0
0.94812309773419 1.0
0.9483936422049374 1.0
0.9485289144403112 1.0
0.948596550557998 1.0
0.9487318227933716 1.0
0.949881636794048 1.0
0.9500169090294217 1.0
0.9502198173824823 1.0
0.950355089617856 1.0
0.9506932702062901 1.0
0.9510314507947244 1.0
0.9510990869124112 1.0
0.9512343591477849 1.0
0.9517078119715928 1.0
0.9518430842069665 1.0
0.9519783564423402 1.0
0.9521136286777139 1.0
0.9526547176192086 1.0
0.9529928982076429 1.0
0.9531281704430166 1.0
0.9532634426783902 1.0
0.9537368955021982 1.0
0.9538721677375719 1.0
0.9544132566790666 1.0
0.9545485289144403 1.0
0.9546161650321272 1.0
0.9548190733851877 1.0
0.9552248900913087 1.0
0.9553601623266824 1.0
0.9562394318566114 1.0
0.9563747040919851 1.0
0.9569834291511667 1.0
0.9572539736219141 1.0
0.9577274264457221 1.0
0.9579303347987825 1.0
0.9586743320933379 1.0
0.959012512681772 1.0
0.9598241460940142 1.0
0.9599594183293879 1.0
0.9600946905647616 1.0
0.960365235035509 1.0
0.96077105174163 1.0
0.9609063239770037 1.0
0.9611768684477511 1.0
0.9615150490361853 1.0
0.9641528576259722 1.0
0.9644910382144065 1.0
0.9648292188028407 1.0
0.9650321271559013 1.0
0.9650997632735882 1.0
0.9653026716266486 1.0
0.9655055799797092 1.0
0.9657761244504566 1.0
0.9661819411565776 1.0
0.9663172133919513 1.0
0.9665877578626987 1.0
0.9667230300980724 1.0
0.9667906662157593 1.0
0.966925938451133 1.0
0.9678052079810618 1.0
0.9679404802164355 1.0
0.9680081163341224 1.0
0.9695637470409199 1.0
0.9696990192762935 1.0
0.9701048359824146 1.0
0.9703077443354752 1.0
0.9705106526885356 1.0
0.9706459249239093 1.0
0.9711193777477173 1.0
0.9713222861007779 1.0
0.9719986472776463 1.0
0.97213391951302 1.0
0.9726750084545147 1.0
0.9736219141021305 1.0
0.9738248224551911 1.0
0.9740277308082516 1.0
0.9740953669259385 1.0
0.9742306391613121 1.0
0.9744335475143727 1.0
0.9747717281028069 1.0
0.9751099086912411 1.0
0.9753804531619885 1.0
0.9754480892796753 1.0
0.9756509976327359 1.0
0.9765302671626649 1.0
0.9766655393980386 1.0
0.9768008116334123 1.0
0.9770713561041596 1.0
0.977815353398715 1.0
0.9780182617517754 1.0
0.9781535339871491 1.0
0.9785593506932702 1.0
0.9797091646939465 1.0
0.9799797091646939 1.0
0.9805207981061888 1.0
0.9806560703415624 1.0
0.9807913425769361 1.0
0.9809266148123098 1.0
0.9811971592830572 1.0
0.981264795400744 1.0
0.9814000676361176 1.0
0.9816029759891782 1.0
0.9819411565776125 1.0
0.9823469732837335 1.0
0.9824822455191072 1.0
0.9833615150490362 1.0
0.9841731484612783 1.0
0.985187690226581 1.0
0.9853229624619547 1.0
0.9862022319918836 1.0
0.9868109570510653 1.0
0.9872167737571863 1.0
0.98735204599256 1.0
0.9874196821102469 1.0
0.9875549543456206 1.0
0.9878931349340548 1.0
0.9881636794048022 1.0
0.9885018599932364 1.0
0.98863713222861 1.0
0.9901251268177207 1.0
0.9902603990530944 1.0
0.9904633074061548 1.0
0.9905985796415285 1.0
0.9911396685830234 1.0
0.9912749408183971 1.0
0.9949949272911734 1.0
0.995197835644234 1.0
0.9957389245857288 1.0
0.9958741968211025 1.0
0.9962800135272235 1.0
0.9966858302333446 1.0
0.9977680081163341 1.0
0.9979709164693946 1.0
0.9981061887047683 1.0
0.998241460940142 1.0
1.0 1.0


==> rocs/reports-sb-cg_clean_snp_roc.txt <==
0.0 0.0
0.0 0.0008726003490401396
0.0 0.0034904013961605585
0.0 0.005235602094240838
0.0 0.010471204188481676
0.0 0.012216404886561954
0.0 0.016579406631762654
0.0 0.01832460732984293
0.0 0.029668411867364748
0.0 0.03315881326352531
0.0 0.034904013961605584
0.0 0.03664921465968586
0.0 0.041884816753926704
0.0 0.04537521815008726
0.0 0.04886561954624782
0.0 0.0506108202443281
0.0 0.0549738219895288
0.0 0.05846422338568935
0.0 0.060209424083769635
0.0 0.06195462478184991
0.0 0.06806282722513089
0.0 0.0924956369982548
0.0 0.09336823734729494
0.0 0.09598603839441536
0.0 0.09947643979057591
0.0 0.10296684118673648
0.0 0.1099476439790576
0.0 0.112565445026178
0.0 0.1143106457242583
0.0 0.1212914485165794
0.0 0.1273996509598604
0.0 0.13176265270506107
0.0 0.1343804537521815
0.0 0.14397905759162305
0.0 0.1457242582897033
0.0 0.1474694589877836
0.0 0.14921465968586387
0.0 0.15706806282722513
0.0 0.15881326352530542
0.0 0.16230366492146597
0.0 0.1649214659685864
0.0 0.16753926701570682
0.0 0.17102966841186737
0.0 0.1736474694589878
0.0 0.1762652705061082
0.0 0.1806282722513089
0.0 0.21291448516579406
0.0 0.225130890052356
0.0 0.2268760907504363
0.0 0.2286212914485166
0.0 0.23211169284467714
0.0 0.2356020942408377
0.0 0.23647469458987783
0.0 0.23821989528795812
0.0 0.24083769633507854
0.0 0.24171029668411867
0.0 0.2443280977312391
0.0 0.24956369982547993
0.0 0.25218150087260033
0.0 0.25392670157068065
0.0 0.25741710296684117
0.0 0.2600349040139616
0.0 0.26090750436300175
0.0 0.2670157068062827
0.0 0.268760907504363
0.0 0.27137870855148344
0.0 0.2757417102966841
0.0 0.28272251308900526
0.0 0.2870855148342059
0.0 0.28883071553228623
0.0 0.29930191972076786
0.0 0.3010471204188482
0.0 0.3036649214659686
0.0 0.3054101221640489
0.0 0.31326352530541013
0.0 0.3158813263525305
0.0 0.32024432809773123
0.0 0.3254799301919721
0.0 0.32722513089005234
0.0 0.3298429319371728
0.0 0.34293193717277487
0.0 0.3481675392670157
0.0 0.35165794066317624
0.0 0.35340314136125656
0.0 0.3568935427574171
0.0 0.3612565445026178
0.0 0.36300174520069806
0.0 0.36736474694589877
0.0 0.36910994764397903
0.0 0.3717277486910995
0.0 0.37347294938917974
0.0 0.3769633507853403
0.0 0.3787085514834206
0.0 0.38394415357766143
0.0 0.3856893542757417
0.0 0.39092495636998253
6.763611768684478e-05 0.39092495636998253
6.763611768684478e-05 0.3944153577661431
6.763611768684478e-05 0.4040139616055846
6.763611768684478e-05 0.40924956369982546
6.763611768684478e-05 0.4109947643979058
6.763611768684478e-05 0.41535776614310643
6.763611768684478e-05 0.418848167539267
6.763611768684478e-05 0.42670157068062825
6.763611768684478e-05 0.43019197207678883
6.763611768684478e-05 0.4319371727748691
6.763611768684478e-05 0.43717277486910994
6.763611768684478e-05 0.4424083769633508
6.763611768684478e-05 0.4493891797556719
6.763611768684478e-05 0.45549738219895286
6.763611768684478e-05 0.4607329842931937
6.763611768684478e-05 0.462478184991274
6.763611768684478e-05 0.4668411867364747
6.763611768684478e-05 0.468586387434555
6.763611768684478e-05 0.47469458987783597
6.763611768684478e-05 0.47731239092495636
6.763611768684478e-05 0.4816753926701571
6.763611768684478e-05 0.4825479930191972
6.763611768684478e-05 0.5069808027923212
6.763611768684478e-05 0.5095986038394416
6.763611768684478e-05 0.5244328097731239
6.763611768684478e-05 0.5261780104712042
6.763611768684478e-05 0.5287958115183246
6.763611768684478e-05 0.5453752181500873
6.763611768684478e-05 0.5471204188481675
6.763611768684478e-05 0.5479930191972077
6.763611768684478e-05 0.5523560209424084
6.763611768684478e-05 0.5532286212914486
6.763611768684478e-05 0.5602094240837696
6.763611768684478e-05 0.5680628272251309
6.763611768684478e-05 0.5715532286212914
6.763611768684478e-05 0.5741710296684118
6.763611768684478e-05 0.5767888307155323
6.763611768684478e-05 0.5837696335078534
6.763611768684478e-05 0.5846422338568935
6.763611768684478e-05 0.587260034904014
6.763611768684478e-05 0.5968586387434555
6.763611768684478e-05 0.6003490401396161
6.763611768684478e-05 0.6020942408376964
6.763611768684478e-05 0.6055846422338569
6.763611768684478e-05 0.6099476439790575
6.763611768684478e-05 0.6134380453752182
6.763611768684478e-05 0.6169284467713787
6.763611768684478e-05 0.6282722513089005
6.763611768684478e-05 0.6300174520069808
6.763611768684478e-05 0.6343804537521816
6.763611768684478e-05 0.6448516579406631
6.763611768684478e-05 0.6483420593368238
6.763611768684478e-05 0.6509598603839442
6.763611768684478e-05 0.6535776614310645
6.763611768684478e-05 0.6588132635253054
6.763611768684478e-05 0.6614310645724258
6.763611768684478e-05 0.6631762652705061
0.00013527223537368956 0.6631762652705061
0.00013527223537368956 0.6657940663176265
0.00013527223537368956 0.6727748691099477
0.00013527223537368956 0.6797556719022687
0.00013527223537368956 0.6841186736474695
0.00013527223537368956 0.6893542757417103
0.00013527223537368956 0.6902268760907504
0.00013527223537368956 0.6928446771378709
0.00013527223537368956 0.693717277486911
0.00013527223537368956 0.6954624781849913
0.00013527223537368956 0.7006980802792321
0.00013527223537368956 0.7015706806282722
0.00013527223537368956 0.7076788830715532
0.00013527223537368956 0.7102966841186736
0.00013527223537368956 0.7137870855148342
0.00013527223537368956 0.7164048865619547
0.00013527223537368956 0.7216404886561955
0.00013527223537368956 0.7294938917975567
0.00013527223537368956 0.7303664921465969
0.00013527223537368956 0.7364746945898778
0.00013527223537368956 0.7399650959860384
0.00013527223537368956 0.7417102966841187
0.00013527223537368956 0.7486910994764397
0.00013527223537368956 0.7521815008726004
0.00013527223537368956 0.7539267015706806
0.00013527223537368956 0.7582897033158813
0.00013527223537368956 0.7591623036649214
0.00013527223537368956 0.7609075043630017
0.00013527223537368956 0.7635253054101222
0.00013527223537368956 0.7853403141361257
0.00013527223537368956 0.8054101221640488
0.00013527223537368956 0.8089005235602095
0.00013527223537368956 0.81239092495637
0.00013527223537368956 0.8141361256544503
0.00013527223537368956 0.8158813263525305
0.00013527223537368956 0.819371727748691
0.00013527223537368956 0.8228621291448517
0.00013527223537368956 0.824607329842932
0.00013527223537368956 0.8263525305410122
0.00013527223537368956 0.8280977312390925
0.00013527223537368956 0.8289703315881326
0.00013527223537368956 0.8342059336823735
0.00013527223537368956 0.8350785340314136
0.00013527223537368956 0.837696335078534
0.00013527223537368956 0.8394415357766143
0.00013527223537368956 0.8411867364746946
0.00013527223537368956 0.8438045375218151
0.00013527223537368956 0.8464223385689355
0.00013527223537368956 0.849912739965096
0.00013527223537368956 0.8516579406631762
0.00013527223537368956 0.8612565445026178
0.00013527223537368956 0.8621291448516579
0.00013527223537368956 0.868237347294939
0.00013527223537368956 0.8726003490401396
0.00013527223537368956 0.8804537521815009
0.00013527223537368956 0.8821989528795812
0.00013527223537368956 0.8865619546247818
0.00013527223537368956 0.8970331588132635
0.00020290835306053433 0.8970331588132635
0.00020290835306053433 0.8979057591623036
0.0002705444707473791 0.8979057591623036
0.0002705444707473791 0.8996509598603839
0.0002705444707473791 0.9013961605584643
0.0002705444707473791 0.9066317626527051
0.0002705444707473791 0.9083769633507853
0.0002705444707473791 0.9101221640488656
0.00040581670612106866 0.9101221640488656
0.00040581670612106866 0.9144851657940664
0.00040581670612106866 0.9162303664921466
0.00040581670612106866 0.9179755671902269
0.0005410889414947582 0.9179755671902269
0.0005410889414947582 0.918848167539267
0.0005410889414947582 0.9205933682373473
0.0005410889414947582 0.9240837696335078
0.0005410889414947582 0.924956369982548
0.0006087250591816029 0.924956369982548
0.0006087250591816029 0.9267015706806283
0.0006763611768684477 0.9267015706806283
0.0006763611768684477 0.9328097731239092
0.0007439972945552925 0.9328097731239092
0.0007439972945552925 0.9336823734729494
0.0007439972945552925 0.9354275741710296
0.0007439972945552925 0.93717277486911
0.0008116334122421373 0.93717277486911
0.0008116334122421373 0.9389179755671903
0.0008792695299289821 0.9389179755671903
0.0008792695299289821 0.9397905759162304
0.0009469056476158268 0.9397905759162304
0.0009469056476158268 0.9406631762652705
0.0010145417653026716 0.9406631762652705
0.0010145417653026716 0.9432809773123909
0.0011498140006763612 0.9432809773123909
0.0011498140006763612 0.9450261780104712
0.0011498140006763612 0.9458987783595113
0.0012174501183632059 0.9458987783595113
0.0012174501183632059 0.9476439790575916
0.0012850862360500508 0.9476439790575916
0.0012850862360500508 0.9485165794066318
0.0013527223537368955 0.9485165794066318
0.0013527223537368955 0.9502617801047121
0.001487994589110585 0.9502617801047121
0.001487994589110585 0.956369982547993
0.0016909029421711193 0.956369982547993
0.0016909029421711193 0.9589877835951134
0.001826175177544809 0.9589877835951134
0.001826175177544809 0.9598603839441536
0.0022319918836658775 0.9598603839441536
0.0022319918836658775 0.9607329842931938
0.0022319918836658775 0.962478184991274
0.0023672641190395673 0.962478184991274
0.0023672641190395673 0.9633507853403142
0.0024349002367264117 0.9633507853403142
0.0024349002367264117 0.9642233856893543
0.00297598917822117 0.9642233856893543
0.00297598917822117 0.9650959860383944
0.0035170781197159284 0.9650959860383944
0.0035170781197159284 0.9659685863874345
0.0039228948258369966 0.9659685863874345
0.0039228948258369966 0.9668411867364747
0.0039905309435238415 0.9668411867364747
0.0039905309435238415 0.9677137870855148
0.004261075414271221 0.9677137870855148
0.004261075414271221 0.9685863874345549
0.004463983767331755 0.9685863874345549
0.00466689212039229 0.9685863874345549
0.00466689212039229 0.9694589877835951
0.0048021643557659794 0.9694589877835951
0.0048021643557659794 0.9703315881326352
0.006019614474129185 0.9703315881326352
0.006019614474129185 0.9712041884816754
0.006628339533310788 0.9712041884816754
0.006628339533310788 0.9729493891797557
0.006695975650997632 0.9729493891797557
0.006695975650997632 0.9738219895287958
0.006831247886371322 0.9738219895287958
0.006898884004058167 0.9738219895287958
0.006898884004058167 0.974694589877836
0.007034156239431857 0.974694589877836
0.007034156239431857 0.9764397905759162
0.007845789651673993 0.9764397905759162
0.007845789651673993 0.9773123909249564
0.008657423063916132 0.9773123909249564
0.008657423063916132 0.9781849912739965
0.009469056476158269 0.9781849912739965
0.009604328711531959 0.9781849912739965
0.011227595536016233 0.9781849912739965
0.011362867771389923 0.9781849912739965
0.011701048359824147 0.9781849912739965
0.011836320595197836 0.9781849912739965
0.01190395671288468 0.9781849912739965
0.01203922894825837 0.9781849912739965
0.01230977341900575 0.9781849912739965
0.012580317889753128 0.9781849912739965
0.012783226242813663 0.9781849912739965
0.012918498478187351 0.9781849912739965
0.013053770713561041 0.9781849912739965
0.013797768008116334 0.9781849912739965
0.014068312478863714 0.9781849912739965
0.014271220831924248 0.9781849912739965
0.014541765302671627 0.9781849912739965
0.014812309773419005 0.9781849912739965
0.014947582008792695 0.9781849912739965
0.015150490361853229 0.9781849912739965
0.015421034832600608 0.9781849912739965
0.015962123774095366 0.9781849912739965
0.015962123774095366 0.9790575916230366
0.016232668244842745 0.9790575916230366
0.016367940480216437 0.9790575916230366
0.016773757186337505 0.9790575916230366
0.01684139330402435 0.9790575916230366
0.01697666553939804 0.9790575916230366
0.017788298951640177 0.9790575916230366
0.017923571187013865 0.9790575916230366
0.01866756848156916 0.9790575916230366
0.01866756848156916 0.9799301919720768
0.018802840716942847 0.9799301919720768
0.01954683801149814 0.9799301919720768
0.01968211024687183 0.9799301919720768
0.019952654717619207 0.9799301919720768
0.0200879269529929 0.9799301919720768
0.020155563070679745 0.9799301919720768
0.020290835306053433 0.9799301919720768
0.020629015894487658 0.9799301919720768
0.020629015894487658 0.9808027923211169
0.020899560365235034 0.9808027923211169
0.020899560365235034 0.981675392670157
0.021373013189042948 0.981675392670157
0.02150828542441664 0.981675392670157
0.021981738248224553 0.981675392670157
0.02211701048359824 0.981675392670157
0.023605005072708827 0.981675392670157
0.025566452485627326 0.981675392670157
0.02590463307406155 0.981675392670157
0.02603990530943524 0.981675392670157
0.03293878931349341 0.981675392670157
0.03341224213730132 0.981675392670157
0.0336827866080487 0.981675392670157
0.03530605343253297 0.981675392670157
0.035508961785593506 0.981675392670157
0.03577950625634089 0.981675392670157
0.03577950625634089 0.9825479930191972
0.036658775786269866 0.9825479930191972
0.03733513696313832 0.9825479930191972
0.03760568143388569 0.9825479930191972
0.03814677037538045 0.9825479930191972
0.03848495096381468 0.9825479930191972
0.03862022319918837 0.9825479930191972
0.038755495434562054 0.9825479930191972
0.038890767669935745 0.9825479930191972
0.03895840378762259 0.9825479930191972
0.03895840378762259 0.9842931937172775
0.03902603990530944 0.9842931937172775
0.03916131214068312 0.9842931937172775
0.03929658437605681 0.9842931937172775
0.03963476496449104 0.9842931937172775
0.039905309435238415 0.9842931937172775
0.039905309435238415 0.9851657940663177
0.040446398376733174 0.9851657940663177
0.04064930672979371 0.9851657940663177
0.04146094014203585 0.9851657940663177
0.041663848495096384 0.9851657940663177
0.04206966520121745 0.9851657940663177
0.04234020967196483 0.9851657940663177
0.04308420696652012 0.9851657940663177
0.04315184308420696 0.9851657940663177
0.043354751437267504 0.9851657940663177
0.04463983767331755 0.9851657940663177
0.04477510990869124 0.9851657940663177
0.04524856273249916 0.9851657940663177
0.04538383496787284 0.9851657940663177
0.04606019614474129 0.9851657940663177
0.04639837673317552 0.9851657940663177
0.04673655732160974 0.9851657940663177
0.04687182955698343 0.9851657940663177
0.048359824146094015 0.9851657940663177
0.048359824146094015 0.9869109947643979
0.04863036861684139 0.9869109947643979
0.04863036861684139 0.987783595113438
0.04869800473452824 0.987783595113438
0.049239093676023 0.987783595113438
0.04957727426445722 0.987783595113438
0.04978018261751775 0.987783595113438
0.05011836320595198 0.987783595113438
0.05025363544132567 0.987783595113438
0.05038890767669936 0.987783595113438
0.05072708826513358 0.987783595113438
0.05113290497125465 0.987783595113438
0.05140344944200203 0.987783595113438
0.0518092661481231 0.987783595113438
0.05207981061887048 0.987783595113438
0.052282718971931014 0.987783595113438
0.052282718971931014 0.9886561954624782
0.052823807913425766 0.9886561954624782
0.05302671626648631 0.9886561954624782
0.053973621914102134 0.9886561954624782
0.05546161650321271 0.9886561954624782
0.05600270544470747 0.9886561954624782
0.056137977680081164 0.9886561954624782
0.05708488332769699 0.9886561954624782
0.05749070003381806 0.9886561954624782
0.05776124450456544 0.9886561954624782
0.058437605681433885 0.9886561954624782
0.05864051403449442 0.9886561954624782
0.059113966858302336 0.9886561954624782
0.05918160297598918 0.9886561954624782
0.05931687521136287 0.9886561954624782
0.059519783564423404 0.9886561954624782
0.059655055799797095 0.9886561954624782
0.0602637808589787 0.9886561954624782
0.06141359485965506 0.9886561954624782
0.0614812309773419 0.9886561954624782
0.061684139330402434 0.9886561954624782
0.06242813662495773 0.9886561954624782
0.06290158944876564 0.9886561954624782
0.0634426783902604 0.9886561954624782
0.06384849509638146 0.9886561954624782
0.06398376733175516 0.9886561954624782
0.06418667568481569 0.9886561954624782
0.06432194792018939 0.9886561954624782
0.06438958403787623 0.9886561954624782
0.06459249239093676 0.9886561954624782
0.0646601285086236 0.9886561954624782
0.06553939803855259 0.9886561954624782
0.06574230639161312 0.9886561954624782
0.06702739262766318 0.9886561954624782
0.06743320933378424 0.9886561954624782
0.06783902603990531 0.9886561954624782
0.06838011498140006 0.9886561954624782
0.06898884004058167 0.9886561954624782
0.0693270206290159 0.9886561954624782
0.0693270206290159 0.9904013961605584
0.06939465674670274 0.9904013961605584
0.07034156239431856 0.9904013961605584
0.07047683462969226 0.9904013961605584
0.07095028745350017 0.9904013961605584
0.07155901251268178 0.9904013961605584
0.0717619208657423 0.9904013961605584
0.07304700710179236 0.9904013961605584
0.07324991545485289 0.9904013961605584
0.07352045992560027 0.9904013961605584
0.07358809604328712 0.9904013961605584
0.0737233682786608 0.9904013961605584
0.07419682110246872 0.9904013961605584
0.07480554616165032 0.9904013961605584
0.07521136286777139 0.9904013961605584
0.07534663510314508 0.9904013961605584
0.07541427122083193 0.9904013961605584
0.07561717957389245 0.9904013961605584
0.075820087926953 0.9904013961605584
0.07669935745688197 0.9904013961605584
0.07751099086912411 0.9904013961605584
0.0776462631044978 0.9904013961605584
0.07784917145755833 0.9904013961605584
0.07798444369293203 0.9904013961605584
0.07798444369293203 0.9912739965095986
0.07811971592830572 0.9912739965095986
0.07832262428136624 0.9912739965095986
0.0789989854582347 0.9912739965095986
0.07920189381129523 0.9912739965095986
0.07940480216435576 0.9912739965095986
0.08589786946229286 0.9912739965095986
0.08603314169766656 0.9912739965095986
0.08616841393304024 0.9912739965095986
0.08637132228610078 0.9912739965095986
0.08637132228610078 0.9921465968586387
0.08650659452147447 0.9921465968586387
0.08657423063916131 0.9921465968586387
0.08670950287453501 0.9921465968586387
0.08677713899222185 0.9921465968586387
0.08704768346296922 0.9921465968586387
0.08725059181602976 0.9921465968586387
0.08725059181602976 0.9930191972076788
0.0874535001690903 0.9930191972076788
0.08765640852215083 0.9930191972076788
0.08846804193439296 0.9930191972076788
0.08880622252282719 0.9930191972076788
0.08887385864051403 0.9930191972076788
0.08921203922894826 0.9930191972076788
0.09049712546499832 0.9930191972076788
0.09130875887724045 0.9930191972076788
0.09178221170104836 0.9930191972076788
0.09191748393642205 0.9930191972076788
0.09225566452485627 0.9930191972076788
0.09266148123097734 0.9930191972076788
0.09333784240784579 0.9930191972076788
0.09354075076090633 0.9930191972076788
0.09367602299628001 0.9930191972076788
0.0938112952316537 0.9930191972076788
0.09401420358471424 0.9930191972076788
0.09414947582008792 0.9930191972076788
0.09442002029083531 0.9930191972076788
0.09678728440987487 0.9930191972076788
0.0971254649983091 0.9930191972076788
0.09739600946905648 0.9930191972076788
0.09766655393980385 0.9930191972076788
0.09780182617517755 0.9930191972076788
0.09827527899898546 0.9930191972076788
0.09841055123435914 0.9930191972076788
0.09928982076428813 0.9930191972076788
0.11234359147784917 0.9930191972076788
0.11288468041934394 0.9930191972076788
0.11301995265471762 0.9930191972076788
0.11349340547852553 0.9930191972076788
0.11362867771389923 0.9930191972076788
0.11369631383158607 0.9930191972076788
0.11410213053770714 0.9930191972076788
0.11477849171457559 0.9930191972076788
0.11504903618532296 0.9930191972076788
0.11504903618532296 0.993891797556719
0.11518430842069666 0.993891797556719
0.11579303347987825 0.993891797556719
0.11592830571525195 0.993891797556719
0.11599594183293879 0.993891797556719
0.11619885018599932 0.993891797556719
0.11660466689212039 0.993891797556719
0.11694284748055461 0.993891797556719
0.11788975312817045 0.993891797556719
0.11809266148123097 0.993891797556719
0.11816029759891782 0.993891797556719
0.11917483936422049 0.993891797556719
0.11958065607034156 0.993891797556719
0.12005410889414947 0.993891797556719
0.12059519783564424 0.993891797556719
0.12073047007101792 0.993891797556719
0.12133919513019953 0.993891797556719
0.12160973960094691 0.993891797556719
0.12167737571863375 0.993891797556719
0.1463645586743321 0.993891797556719
0.1474467365573216 0.993891797556719
0.1475820087926953 0.993891797556719
0.147717281028069 0.993891797556719
0.1484612783226243 0.993891797556719
0.14852891444031113 0.993891797556719
0.14866418667568482 0.993891797556719
0.1487994589110585 0.993891797556719
0.1489347311464322 0.993891797556719
0.14913763949949274 0.993891797556719
0.14961109232330064 0.993891797556719
0.15049036185322962 0.993891797556719
0.15069327020629017 0.993891797556719
0.15082854244166385 0.993891797556719
0.15109908691241122 0.993891797556719
0.1512343591477849 0.993891797556719
0.15211362867771389 0.993891797556719
0.1522489009130876 0.993891797556719
0.15623943185661143 0.993891797556719
0.1565099763273588 0.993891797556719
0.1566452485627325 0.993891797556719
0.1572539736219141 0.993891797556719
0.1599594183293879 0.993891797556719
0.16097396009469056 0.993891797556719
0.16110923233006424 0.993891797556719
0.1613121406831248 0.993891797556719
0.16144741291849848 0.993891797556719
0.16158268515387217 0.993891797556719
0.1620561379776801 0.993891797556719
0.16225904633074062 0.993891797556719
0.16266486303686167 0.993891797556719
0.16280013527223539 0.993891797556719
0.1630030436252959 0.993891797556719
0.1631383158606696 0.993891797556719
0.16367940480216436 0.993891797556719
0.16381467703753805 0.993891797556719
0.16442340209671966 0.993891797556719
0.1648292188028407 0.993891797556719
0.1657084883327697 0.993891797556719
0.1658437605681434 0.993891797556719
0.16672303009807238 0.993891797556719
0.16746702739262767 0.993891797556719
0.1680081163341224 0.993891797556719
0.16821102468718296 0.993891797556719
0.16821102468718296 0.9947643979057592
0.16868447751099086 0.9947643979057592
0.16888738586405141 0.9947643979057592
0.1696313831586067 0.9947643979057592
0.16990192762935408 0.9947643979057592
0.17003719986472776 0.9947643979057592
0.17017247210010145 0.9947643979057592
0.1702401082177883 0.9947643979057592
0.17321609739600946 0.9947643979057592
0.17341900574907002 0.9947643979057592
0.17375718633750423 0.9947643979057592
0.17436591139668584 0.9947643979057592
0.1746364558674332 0.9947643979057592
0.17470409198512005 0.9947643979057592
0.17544808927967534 0.9947643979057592
0.17592154210348326 0.9947643979057592
0.17605681433885695 0.9947643979057592
0.17659790328035171 0.9947643979057592
0.1767331755157254 0.9947643979057592
0.17693608386878593 0.9947643979057592
0.1774771728102807 0.9947643979057592
0.17862698681095704 0.9947643979057592
0.17876225904633075 0.9947643979057592
0.17950625634088604 0.9947643979057592
0.1797768008116334 0.9947643979057592
0.17997970916469394 0.9947643979057592
0.18025025363544134 0.9947643979057592
0.18031788975312818 0.9947643979057592
0.18302333446060196 0.9947643979057592
0.1830909705782888 0.9947643979057592
0.18342915116672304 0.9947643979057592
0.18363205951978356 0.9947643979057592
0.18397024010821778 0.9947643979057592
0.18451132904971254 0.9947643979057592
0.18464660128508623 0.9947643979057592
0.18498478187352047 0.9947643979057592
0.18525532634426783 0.9947643979057592
0.18559350693270207 0.9947643979057592
0.18572877916807576 0.9947643979057592
0.18606695975650997 0.9947643979057592
0.18626986810957052 0.9947643979057592
0.18633750422725737 0.9947643979057592
0.18660804869800474 0.9947643979057592
0.18674332093337842 0.9947643979057592
0.18694622928643895 0.9947643979057592
0.1872844098748732 0.9947643979057592
0.18796077105174164 0.9947643979057592
0.18944876564085222 0.9947643979057592
0.19100439634764965 0.9947643979057592
0.19113966858302334 0.9947643979057592
0.1915454852891444 0.9947643979057592
0.1916807575245181 0.9947643979057592
0.192154210348326 0.9947643979057592
0.19810618870476834 0.9947643979057592
0.19817382482245519 0.9947643979057592
0.19830909705782887 0.9947643979057592
0.19871491376394995 0.9947643979057592
0.19925600270544472 0.9947643979057592
0.19972945552925261 0.9947643979057592
0.20250253635441326 0.9947643979057592
0.20344944200202908 0.9947643979057592
0.20358471423740276 0.9947643979057592
0.20399053094352385 0.9947643979057592
0.20419343929658437 0.9947643979057592
0.20446398376733174 0.9947643979057592
0.20459925600270545 0.9947643979057592
0.2054108894149476 0.9947643979057592
0.20554616165032127 0.9947643979057592
0.20622252282718972 0.9947643979057592
0.2063577950625634 0.9947643979057592
0.20662833953331078 0.9947643979057592
0.20662833953331078 0.9956369982547993
0.2067636117686845 0.9956369982547993
0.20689888400405818 0.9956369982547993
0.20716942847480554 0.9956369982547993
0.207845789651674 0.9956369982547993
0.20798106188704768 0.9956369982547993
0.20831924247548192 0.9956369982547993
0.2084545147108556 0.9956369982547993
0.20865742306391613 0.9956369982547993
0.2090632397700372 0.9956369982547993
0.2090632397700372 0.9965095986038395
0.2091985120054109 0.9965095986038395
0.21001014541765303 0.9965095986038395
0.21014541765302672 0.9965095986038395
0.21034832600608724 0.9965095986038395
0.21048359824146093 0.9965095986038395
0.21068650659452148 0.9965095986038395
0.21082177882989517 0.9965095986038395
0.2110246871829557 0.9965095986038395
0.21115995941832938 0.9965095986038395
0.21143050388907678 0.9965095986038395
0.2116334122421373 0.9965095986038395
0.211768684477511 0.9965095986038395
0.21197159283057151 0.9965095986038395
0.21210686506594523 0.9965095986038395
0.21244504565437944 0.9965095986038395
0.21251268177206628 0.9965095986038395
0.21264795400743997 0.9965095986038395
0.21325667906662157 0.9965095986038395
0.21339195130199526 0.9965095986038395
0.21393304024349002 0.9965095986038395
0.2140683124788637 0.9965095986038395
0.2142035847142374 0.9965095986038395
0.21433885694961108 0.9965095986038395
0.21535339871491377 0.9965095986038395
0.21548867095028745 0.9965095986038395
0.2155563070679743 0.9965095986038395
0.21569157930334798 0.9965095986038395
0.21623266824484275 0.9965095986038395
0.21636794048021643 0.9965095986038395
0.21731484612783225 0.9965095986038395
0.2175177544808928 0.9965095986038395
0.21832938789313494 0.9965095986038395
0.21846466012850863 0.9965095986038395
0.21893811295231655 0.9965095986038395
0.21907338518769023 0.9965095986038395
0.21941156577612445 0.9965095986038395
0.21974974636455868 0.9965095986038395
0.21981738248224553 0.9965095986038395
0.2199526547176192 0.9965095986038395
0.22089956036523503 0.9965095986038395
0.22103483260060872 0.9965095986038395
0.2219141021305377 0.9965095986038395
0.2220493743659114 0.9965095986038395
0.222658099425093 0.9965095986038395
0.22306391613121407 0.9965095986038395
0.2231315522489009 0.9965095986038395
0.2232668244842746 0.9965095986038395
0.22346973283733515 0.9965095986038395
0.22367264119039568 0.9965095986038395
0.2249577274264457 0.9965095986038395
0.22509299966181942 0.9965095986038395
0.22543118025025363 0.9965095986038395
0.22563408860331416 0.9965095986038395
0.2263104497801826 0.9965095986038395
0.22658099425093 0.9965095986038395
0.22664863036861685 0.9965095986038395
0.22678390260399053 0.9965095986038395
0.2270544470747379 0.9965095986038395
0.22739262766317214 0.9965095986038395
0.22793371660466688 0.9965095986038395
0.22813662495772744 0.9965095986038395
0.22833953331078796 0.9965095986038395
0.22847480554616165 0.9965095986038395
0.22861007778153533 0.9965095986038395
0.22888062225228273 0.9965095986038395
0.2298951640175854 0.9965095986038395
0.23003043625295908 0.9965095986038395
0.23057152519445384 0.9965095986038395
0.23077443354751437 0.9965095986038395
0.23165370307744335 0.9965095986038395
0.23246533648968548 0.9965095986038395
0.23327696990192762 0.9965095986038395
0.23341224213730133 0.9965095986038395
0.23408860331416978 0.9965095986038395
0.23422387554954346 0.9965095986038395
0.23598241460940142 0.9965095986038395
0.23618532296246195 0.9965095986038395
0.23659113966858303 0.9965095986038395
0.2367264119039567 0.9965095986038395
0.23767331755157253 0.9965095986038395
0.23780858978694622 0.9965095986038395
0.23868785931687522 0.9965095986038395
0.23909367602299628 0.9965095986038395
0.23916131214068312 0.9965095986038395
0.23943185661143052 0.9965095986038395
0.23949949272911736 0.9965095986038395
0.23977003719986473 0.9965095986038395
0.2400405816706121 0.9965095986038395
0.2403111261413595 0.9965095986038395
0.24051403449442002 0.9965095986038395
0.24071694284748055 0.9965095986038395
0.2407845789651674 0.9965095986038395
0.24098748731822794 0.9965095986038395
0.24254311802502537 0.9965095986038395
0.24267839026039906 0.9965095986038395
0.24294893473114643 0.9965095986038395
0.2430842069665201 0.9965095986038395
0.2433547514372675 0.9965095986038395
0.2434900236726412 0.9965095986038395
0.24355765979032803 0.9965095986038395
0.2447074737910044 0.9965095986038395
0.245316198850186 0.9965095986038395
0.2454514710855597 0.9965095986038395
0.24551910720324654 0.9965095986038395
0.24565437943862023 0.9965095986038395
0.24572201555630707 0.9965095986038395
0.24585728779168076 0.9965095986038395
0.24619546838011497 0.9965095986038395
0.24633074061548868 0.9965095986038395
0.24646601285086236 0.9965095986038395
0.24660128508623605 0.9965095986038395
0.24721001014541766 0.9965095986038395
0.24741291849847818 0.9965095986038395
0.2480216435576598 0.9965095986038395
0.24822455191072032 0.9965095986038395
0.248359824146094 0.9965095986038395
0.24849509638146772 0.9965095986038395
0.24903618532296246 0.9965095986038395
0.24923909367602298 0.9965095986038395
0.25052417991207304 0.9965095986038395
0.25072708826513357 0.9965095986038395
0.25126817720662836 0.9965095986038395
0.25207981061887047 0.9965095986038395
0.2528238079134258 0.9965095986038395
0.2529590801487995 0.9965095986038395
0.2532972607372337 0.9965095986038395
0.25343253297260737 0.9965095986038395
0.2538383496787284 0.9965095986038395
0.2541088941494758 0.9965095986038395
0.2541765302671627 0.9965095986038395
0.2543118025025364 0.9965095986038395
0.2543794386202232 0.9965095986038395
0.2545147108555969 0.9965095986038395
0.25458234697328375 0.9965095986038395
0.2548528914440311 0.9965095986038395
0.25492052756171796 0.9965095986038395
0.2554616165032127 0.9965095986038395
0.256205613797768 0.9965095986038395
0.2564761582685154 0.9965095986038395
0.25708488332769697 0.9965095986038395
0.2575583361515049 0.9965095986038395
0.25776124450456545 0.9965095986038395
0.25789651673993913 0.9965095986038395
0.258843422387555 0.9965095986038395
0.2590463307406155 0.9965095986038395
0.260128508623605 0.9965095986038395
0.2605343253297261 0.9965095986038395
0.2606695975650998 0.9965095986038395
0.26080486980047346 0.9965095986038395
0.26094014203584714 0.9965095986038395
0.26195468380114983 0.9965095986038395
0.2620899560365235 0.9965095986038395
0.2624957727426446 0.9965095986038395
0.2626986810957051 0.9965095986038395
0.2635779506256341 0.9965095986038395
0.2646601285086236 0.9965095986038395
0.26513358133243153 0.9965095986038395
0.2660804869800473 0.9965095986038395
0.26628339533310785 0.9965095986038395
0.2664186675684816 0.9965095986038395
0.2666215759215421 0.9965095986038395
0.26750084545147107 0.9965095986038395
0.2682448427460264 0.9965095986038395
0.26831247886371323 0.9965095986038395
0.2684477510990869 0.9965095986038395
0.26932702062901587 0.9965095986038395
0.26952992898207645 0.9965095986038395
0.269732837335137 0.9965095986038395
0.2699357456881975 0.9965095986038395
0.2702062901589449 0.9965095986038395
0.2704091985120054 0.9965095986038395
0.2705444707473791 0.9965095986038395
0.27067974298275277 0.9965095986038395
0.2710855596888739 0.9965095986038395
0.27149137639499493 0.9965095986038395
0.27169428474805546 0.9965095986038395
0.27196482921880283 0.9965095986038395
0.27216773757186336 0.9965095986038395
0.27230300980723704 0.9965095986038395
0.2724382820426108 0.9965095986038395
0.2737233682786608 0.9965095986038395
0.2739939127494082 0.9965095986038395
0.2747379100439635 0.9965095986038395
0.27487318227933716 0.9965095986038395
0.2754142712208319 0.9965095986038395
0.27554954345620564 0.9965095986038395
0.27588772404463985 0.9965095986038395
0.27602299628001353 0.9965095986038395
0.27622590463307406 0.9965095986038395
0.27636117686844774 0.9965095986038395
0.27649644910382143 0.9965095986038395
0.27669935745688196 0.9965095986038395
0.2770375380453162 0.9965095986038395
0.27710517416300307 0.9965095986038395
0.27724044639837675 0.9965095986038395
0.2774433547514373 0.9965095986038395
0.2776462631044978 0.9965095986038395
0.2777815353398715 0.9965095986038395
0.2779168075752452 0.9965095986038395
0.2786608048698005 0.9965095986038395
0.2787960771051742 0.9965095986038395
0.2789989854582347 0.9965095986038395
0.2791342576936084 0.9965095986038395
0.2793371660466689 0.9965095986038395
0.27967534663510313 0.9965095986038395
0.2800135272235374 0.9965095986038395
0.28055461616503213 0.9965095986038395
0.2806898884004058 0.9965095986038395
0.28089279675346635 0.9965095986038395
0.28102806898884003 0.9965095986038395
0.2814338856949611 0.9965095986038395
0.2815691579303348 0.9965095986038395
0.28163679404802167 0.9965095986038395
0.2823131552248901 0.9965095986038395
0.28238079134257693 0.9965095986038395
0.28271897193101114 0.9965095986038395
0.2828542441663848 0.9965095986038395
0.2830571525194454 0.9965095986038395
0.2835306053432533 0.9965095986038395
0.2840040581670612 0.9965095986038395
0.28420696652012173 0.9965095986038395
0.28427460263780857 0.9965095986038395
0.284545147108556 0.9965095986038395
0.28508623605005073 0.9965095986038395
0.2852215082854244 0.9965095986038395
0.2856949611092323 0.9965095986038395
0.285830233344606 0.9965095986038395
0.28664186675684816 0.9965095986038395
0.28738586405140343 0.9965095986038395
0.2875211362867771 0.9965095986038395
0.2877240446398377 0.9965095986038395
0.2880622252282719 0.9965095986038395
0.2886709502874535 0.9965095986038395
0.28894149475820086 0.9965095986038395
0.2890767669935746 0.9965095986038395
0.2894149475820088 0.9965095986038395
0.28995603652350355 0.9965095986038395
0.2900236726411904 0.9965095986038395
0.2901589448765641 0.9965095986038395
0.2907676699357457 0.9965095986038395
0.2912411227595536 0.9965095986038395
0.2913763949949273 0.9965095986038395
0.291511667230301 0.9965095986038395
0.2918498478187352 0.9965095986038395
0.29279675346635103 0.9965095986038395
0.2930672979370984 0.9965095986038395
0.2933378424078458 0.9965095986038395
0.29347311464321946 0.9965095986038395
0.29360838687859314 0.9965095986038395
0.2938112952316537 0.9965095986038395
0.2939465674670274 0.9965095986038395
0.2951640175853906 0.9965095986038395
0.29523165370307747 0.9965095986038395
0.2955698342915117 0.9965095986038395
0.29584037876225905 0.9965095986038395
0.29597565099763273 0.9965095986038395
0.2965843760568143 0.9965095986038395
0.2969225566452486 0.9965095986038395
0.297598917822117 0.9965095986038395
0.29841055123435917 0.9965095986038395
0.29868109570510654 0.9965095986038395
0.2988163679404802 0.9965095986038395
0.2992221846466013 0.9965095986038395
0.29935745688197496 0.9965095986038395
0.2995603652350355 0.9965095986038395
0.30003381805884344 0.9965095986038395
0.3001014541765303 0.9965095986038395
0.30037199864727765 0.9965095986038395
0.3013189042948935 0.9965095986038395
0.3013189042948935 0.9973821989528796
0.30185999323638824 0.9973821989528796
0.3019952654717619 0.9973821989528796
0.30233344606019613 0.9973821989528796
0.30273926276631724 0.9973821989528796
0.3028745350016909 0.9973821989528796
0.30294217111937777 0.9973821989528796
0.30307744335475145 0.9973821989528796
0.3033479878254988 0.9973821989528796
0.30402434900236724 0.9973821989528796
0.3049712546499831 0.9973821989528796
0.3053094352384173 0.9973821989528796
0.3058505241799121 0.9973821989528796
0.3061887047683463 0.9973821989528796
0.30625634088603315 0.9973821989528796
0.3073385187690227 0.9973821989528796
0.30747379100439637 0.9973821989528796
0.30896178559350695 0.9973821989528796
0.30909705782888064 0.9973821989528796
0.3092323300642543 0.9973821989528796
0.30990869124112275 0.9973821989528796
0.3101792357118701 0.9973821989528796
0.3107203246533649 0.9973821989528796
0.31092323300642544 0.9973821989528796
0.3111937774771728 0.9973821989528796
0.31173486641866754 0.9973821989528796
0.3118025025363544 0.9973821989528796
0.3119377747717281 0.9973821989528796
0.31410213053770714 0.9973821989528796
0.31430503889076766 0.9973821989528796
0.31565776124450456 0.9973821989528796
0.31579303347987825 0.9973821989528796
0.31761920865742305 0.9973821989528796
0.3178221170104836 0.9973821989528796
0.3192424754819073 0.9982547993019197
0.3195806560703416 0.9982547993019197
0.31971592830571527 0.9982547993019197
0.3200541088941495 0.9982547993019197
0.32025701724721 0.9982547993019197
0.3207304700710179 0.9982547993019197
0.32093337842407843 0.9982547993019197
0.321136286777139 0.9982547993019197
0.32133919513019954 0.9982547993019197
0.3217450118363206 0.9982547993019197
0.3219479201893811 0.9982547993019197
0.3220831924247548 0.9982547993019197
0.3224890091308759 0.9982547993019197
0.32269191748393644 0.9982547993019197
0.3228271897193101 0.9982547993019197
0.32316537030774434 0.9982547993019197
0.32336827866080486 0.9982547993019197
0.32350355089617855 0.9982547993019197
0.32363882313155223 0.9982547993019197
0.32424754819073387 0.9982547993019197
0.3246533648968549 0.9982547993019197
0.3249239093676023 0.9982547993019197
0.3276293540750761 0.9982547993019197
0.3306729793709841 0.9982547993019197
0.3308082516063578 0.9982547993019197
0.3309435238417315 0.9982547993019197
0.33256679066621575 0.9982547993019197
0.33270206290158943 0.9982547993019197
0.33304024349002365 0.9982547993019197
0.3338518769022658 0.9982547993019197
0.3341900574907 0.9982547993019197
0.3343253297260737 0.9982547993019197
0.3344606019614474 0.9982547993019197
0.3344606019614474 0.9991273996509599
0.335069327020629 0.9991273996509599
0.3354751437267501 0.9991273996509599
0.3360162326682448 0.9991273996509599
0.3362191410213054 0.9991273996509599
0.3363544132566791 0.9991273996509599
0.33763949949272914 0.9991273996509599
0.33797768008116336 0.9991273996509599
0.33858640514034494 0.9991273996509599
0.33878931349340546 0.9991273996509599
0.3510990869124112 0.9991273996509599
0.3515049036185323 0.9991273996509599
0.351640175853906 0.9991273996509599
0.35218126479540074 0.9991273996509599
0.3523165370307744 0.9991273996509599
0.3536692593845113 0.9991273996509599
0.353804531619885 0.9991273996509599
0.35441325667906665 0.9991273996509599
0.3566452485627325 0.9991273996509599
0.35691579303347987 0.9991273996509599
0.3578626986810957 0.9991273996509599
0.3579979709164694 0.9991273996509599
0.3583361515049036 0.9991273996509599
0.35853905985796414 0.9991273996509599
0.3591477849171458 0.9991273996509599
0.3595536016232668 0.9991273996509599
0.35989178221170104 0.9991273996509599
0.3601623266824484 0.9991273996509599
0.36043287115319583 0.9991273996509599
0.3607034156239432 0.9991273996509599
0.36097396009469057 0.9991273996509599
0.36110923233006426 0.9991273996509599
0.3619208657423064 0.9991273996509599
0.3620561379776801 0.9991273996509599
0.36212377409536695 0.9991273996509599
0.36293540750760905 0.9991273996509599
0.3633412242137301 0.9991273996509599
0.36361176868447753 0.9991273996509599
0.36442340209671964 0.9991273996509599
0.3650997632735881 0.9991273996509599
0.36516739939127496 0.9991273996509599
0.36530267162664865 0.9991273996509599
0.36611430503889075 0.9991273996509599
0.36611430503889075 1.0
0.36624957727426444 1.0
0.3663848495096381 1.0
0.36679066621575923 1.0
0.3669259384511329 1.0
0.36699357456881976 1.0
0.3672641190395671 1.0
0.36760229962800134 1.0
0.367737571863375 1.0
0.3699019276293541 1.0
0.3700371998647278 1.0
0.3714575583361515 1.0
0.3715928305715252 1.0
0.3717281028068989 1.0
0.3720662833953331 1.0
0.3724044639837673 1.0
0.3727426445722016 1.0
0.3728102806898884 1.0
0.3730808251606358 1.0
0.3732837335136963 1.0
0.37368955021981737 1.0
0.37396009469056474 1.0
0.374298275278999 1.0
0.3744335475143727 1.0
0.3749070003381806 1.0
0.37517754480892795 1.0
0.3753804531619885 1.0
0.37551572539736217 1.0
0.3759215421034833 1.0
0.37605681433885696 1.0
0.37740953669259386 1.0
0.37754480892796755 1.0
0.3777477172810281 1.0
0.37788298951640176 1.0
0.3791680757524518 1.0
0.3793033479878255 1.0
0.37937098410551234 1.0
0.37950625634088603 1.0
0.3801149814000676 1.0
0.3803178897531282 1.0
0.38038552587081503 1.0
0.3805207981061887 1.0
0.38085897869462293 1.0
0.3809942509299966 1.0
0.38106188704768346 1.0
0.38140006763611767 1.0
0.3818058843422388 1.0
0.38194115657761246 1.0
0.3823469732837335 1.0
0.3824822455191072 1.0
0.38275278998985457 1.0
0.38302333446060194 1.0
0.38356442340209673 1.0
0.3836996956374704 1.0
0.3838349678728441 1.0
0.38403787622590463 1.0
0.38424078457896516 1.0
0.38437605681433884 1.0
0.3855258708150152 1.0
0.3856611430503889 1.0
0.38593168752113627 1.0
0.38606695975650995 1.0
0.38755495434562054 1.0
0.3878931349340548 1.0
0.38863713222861007 1.0
0.38877240446398376 1.0
0.3891782211701048 1.0
0.3893811295231654 1.0
0.38978694622928645 1.0
0.39012512681772066 1.0
0.392154210348326 1.0
0.39235711870138656 1.0
0.39310111599594183 1.0
0.39330402434900236 1.0
0.3949272911734866 1.0
0.3950625634088603 1.0
0.395197835644234 1.0
0.3957389245857288 1.0
0.39600946905647616 1.0
0.39614474129184984 1.0
0.3975650997632736 1.0
0.39783564423402096 1.0
0.3980385525870815 1.0
0.39817382482245517 1.0
0.39837673317551575 1.0
0.4 1.0
0.4004734528238079 1.0
0.40067636117686845 1.0
0.4010821778829895 1.0
0.40142035847142377 1.0
0.40270544470747377 1.0
0.40290835306053435 1.0
0.4035847142374028 1.0
0.40371998647277646 1.0
0.40399053094352383 1.0
0.4041258031788975 1.0
0.40419343929658436 1.0
0.40432871153195804 1.0
0.4052756171795739 1.0
0.4054785255326344 1.0
0.40588434223875547 1.0
0.4060196144741292 1.0
0.40642543118025026 1.0
0.40656070341562395 1.0
0.40777815353398716 1.0
0.40791342576936085 1.0
0.40825160635779506 1.0
0.40838687859316875 1.0
0.41007778153533986 1.0
0.4102806898884004 1.0
0.41170104835982413 1.0
0.4118363205951978 1.0
0.4119715928305715 1.0
0.41210686506594524 1.0
0.41230977341900577 1.0
0.41258031788975313 1.0
0.4129861345958742 1.0
0.4131214068312479 1.0
0.4146770375380453 1.0
0.41494758200879267 1.0
0.4154210348326006 1.0
0.41562394318566115 1.0
0.415691579303348 1.0
0.4158268515387217 1.0
0.4161650321271559 1.0
0.41630030436252957 1.0
0.4169090294217112 1.0
0.4170443016570849 1.0
0.41731484612783226 1.0
0.41745011836320595 1.0
0.4177206628339533 1.0
0.417855935069327 1.0
0.42002029083530606 1.0
0.4202231991883666 1.0
0.42096719648292186 1.0
0.4217111937774772 1.0
0.42259046330740613 1.0
0.42272573554277987 1.0
0.4238755495434562 1.0
0.42401082177882987 1.0
0.4240784578965167 1.0
0.42421373013189045 1.0
0.4244842746026378 1.0
0.4246195468380115 1.0
0.42468718295569835 1.0
0.42482245519107203 1.0
0.4262428136624958 1.0
0.4264457220155563 1.0
0.427460263780859 1.0
0.42800135272235373 1.0
0.4281366249577274 1.0
0.4282718971931011 1.0
0.4284071694284748 1.0
0.4285424416638485 1.0
0.42874535001690905 1.0
0.42969225566452485 1.0
0.42982752789989853 1.0
0.4298951640175854 1.0
0.4300980723706459 1.0
0.430503889076767 1.0
0.43070679742982754 1.0
0.4308420696652012 1.0
0.4309773419005749 1.0
0.4323300642543118 1.0
0.43253297260737233 1.0
0.4334798782549882 1.0
0.43361515049036187 1.0
0.43456205613797766 1.0
0.43469732837335134 1.0
0.4365235035508962 1.0
0.4367264119039567 1.0
0.4382144064930673 1.0
0.438349678728441 1.0
0.4392965843760568 1.0
0.4394318566114305 1.0
0.4399053094352384 1.0
0.4400405816706121 1.0
0.4403787622590463 1.0
0.4406493067297937 1.0
0.44179912073047006 1.0
0.44193439296584375 1.0
0.44206966520121743 1.0
0.4422049374365911 1.0
0.44328711531958065 1.0
0.44342238755495433 1.0
0.4445722015556307 1.0
0.4448427460263781 1.0
0.44565437943862024 1.0
0.44585728779168077 1.0
0.44633074061548866 1.0
0.44660128508623603 1.0
0.4467365573216097 1.0
0.4469394656746703 1.0
0.4471423740277308 1.0
0.4475481907338519 1.0
0.4476158268515387 1.0
0.4477510990869124 1.0
0.4489009130875888 1.0
0.44903618532296247 1.0
0.449239093676023 1.0
0.4499830909705783 1.0
0.45065945214744674 1.0
0.4520798106188705 1.0
0.4526208995603652 1.0
0.4527561717957389 1.0
0.45336489685492054 1.0
0.45417653026716265 1.0
0.4547852553263443 1.0
0.45492052756171797 1.0
0.4549881636794048 1.0
0.4551234359147785 1.0
0.455326344267839 1.0
0.4554616165032127 1.0
0.45566452485627323 1.0
0.4557997970916469 1.0
0.4560027054447075 1.0
0.4563408860331417 1.0
0.45640852215082856 1.0
0.4572877916807575 1.0
0.45755833615150493 1.0
0.45857287791680756 1.0
0.4596550557997971 1.0
0.45992560027054447 1.0
0.4635103145079472 1.0
0.46364558674332096 1.0
0.4637132228610078 1.0
0.4638484950963815 1.0
0.464051403449442 1.0
0.4641866756848157 1.0
0.4643895840378762 1.0
0.4646601285086236 1.0
0.46560703415623944 1.0
0.4657423063916131 1.0
0.4664863036861684 1.0
0.466689212039229 1.0
0.46729793709841055 1.0
0.4675684815691579 1.0
0.4677037538045316 1.0
0.46790666215759213 1.0
0.4705444707473791 1.0
0.4707473791004396 1.0
0.47081501521812646 1.0
0.47095028745350015 1.0
0.47149137639499494 1.0
0.47162664863036863 1.0
0.47169428474805547 1.0
0.47182955698342915 1.0
0.4723706459249239 1.0
0.47304700710179237 1.0
0.474061548867095 1.0
0.4743997294555293 1.0
0.47548190733851875 1.0
0.47561717957389243 1.0
0.4762935407507609 1.0
0.4764288129861346 1.0
0.4777815353398715 1.0
0.4781197159283057 1.0
0.4785931687521136 1.0
0.4787284409874873 1.0
0.47886371322286103 1.0
0.4793371660466689 1.0
0.47974298275279 1.0
0.47987825498816367 1.0
0.48136624957727425 1.0
0.4815691579303348 1.0
0.4818397024010822 1.0
0.4821102468718296 1.0
0.4829218802840717 1.0
0.4831247886371322 1.0
0.4841393304024349 1.0
0.4842746026378086 1.0
0.4848156915793033 1.0
0.48495096381467706 1.0
0.48542441663848496 1.0
0.4856949611092323 1.0
0.48589786946229285 1.0
0.48725059181602975 1.0
0.48738586405140344 1.0
0.4874535001690903 1.0
0.48758877240446397 1.0
0.4876564085221508 1.0
0.4877916807575245 1.0
0.4881974974636456 1.0
0.48860331416976666 1.0
0.4886709502874535 1.0
0.488873858640514 1.0
0.48894149475820087 1.0
0.48907676699357455 1.0
0.48975312817044303 1.0
0.48995603652350356 1.0
0.49009130875887724 1.0
0.4928643895840379 1.0
0.4933378424078458 1.0
0.49347311464321947 1.0
0.4938112952316537 1.0
0.4939465674670274 1.0
0.49428474805546163 1.0
0.49448765640852216 1.0
0.49509638146770374 1.0
0.49529928982076427 1.0
0.49584037876225906 1.0
0.49597565099763274 1.0
0.49631383158606696 1.0
0.49644910382144064 1.0
0.4978694622928644 1.0
0.4983429151166723 1.0
0.4986134595874197 1.0
0.4987487318227934 1.0
0.4989516401758539 1.0
0.49935745688197497 1.0
0.4995603652350355 1.0
0.4998985458234697 1.0
0.5000338180588434 1.0
0.5003719986472777 1.0
0.5007778153533987 1.0
0.5009130875887724 1.0
0.501115995941833 1.0
0.5013865404125804 1.0
0.5017923571187014 1.0
0.5019276293540751 1.0
0.5021305377071356 1.0
0.5072708826513358 1.0
0.5090294217111938 1.0
0.5091646939465675 1.0
0.5117348664186676 1.0
0.5120730470071018 1.0
0.5123435914778491 1.0
0.5124788637132228 1.0
0.5126141359485965 1.0
0.5128846804193439 1.0
0.5130875887724045 1.0
0.5133581332431518 1.0
0.5137639499492729 1.0
0.5148461278322625 1.0
0.5151843084206966 1.0
0.5153195806560703 1.0
0.5155224890091309 1.0
0.516807575245181 1.0
0.5270882651335813 1.0
0.5271559012512682 1.0
0.5274264457220156 1.0
0.527629354075076 1.0
0.5278322624281366 1.0
0.528982076428813 1.0
0.5291173486641867 1.0
0.5291849847818735 1.0
0.5293202570172472 1.0
0.5296584376056814 1.0
0.5297937098410551 1.0
0.5299289820764288 1.0
0.5303347987825499 1.0
0.5308758877240446 1.0
0.5311464321947921 1.0
0.5329726073723369 1.0
0.5332431518430842 1.0
0.5334460601961447 1.0
0.5335813324315184 1.0
0.5341900574907 1.0
0.5343253297260737 1.0
0.5349340547852554 1.0
0.535069327020629 1.0
0.5352722353736895 1.0
0.5354075076090632 1.0
0.5375718633750423 1.0
0.5377071356104159 1.0
0.5387893134934055 1.0
0.5390598579641529 1.0
0.5396009469056476 1.0
0.5398038552587081 1.0
0.5400067636117687 1.0
0.5401420358471424 1.0
0.5409536692593845 1.0
0.5410889414947582 1.0
0.5416300304362529 1.0
0.5417653026716267 1.0
0.5426445722015556 1.0
0.542915116672303 1.0
0.5430503889076767 1.0
0.5431180250253635 1.0
0.5432532972607372 1.0
0.5440649306729793 1.0
0.5443354751437267 1.0
0.5446060196144741 1.0
0.5447412918498478 1.0
0.5448765640852216 1.0
0.545079472438282 1.0
0.5456205613797768 1.0
0.5458234697328374 1.0
0.5458911058505241 1.0
0.5460263780858978 1.0
0.5460940142035847 1.0
0.5462969225566453 1.0
0.5470409198512005 1.0
0.5474467365573216 1.0
0.5477849171457558 1.0
0.5492052756171796 1.0
0.5499492729117349 1.0
0.5500845451471086 1.0
0.5521812647954008 1.0
0.5523841731484613 1.0
0.5533987149137639 1.0
0.5535339871491376 1.0
0.5538721677375719 1.0
0.5541427122083192 1.0
0.5556307067974299 1.0
0.555968887385864 1.0
0.5561717957389246 1.0
0.5563747040919851 1.0
0.5569157930334799 1.0
0.5571863375042273 1.0
0.5577950625634088 1.0
0.5582685153872168 1.0
0.5584037876225905 1.0
0.5588096043287115 1.0
0.5589448765640852 1.0
0.5591477849171458 1.0
0.5592830571525195 1.0
0.5596888738586405 1.0
0.5599594183293879 1.0
0.5604328711531958 1.0
0.5606357795062563 1.0
0.5613797768008116 1.0
0.5615150490361853 1.0
0.5617179573892459 1.0
0.5619208657423064 1.0
0.5632735880960433 1.0
0.5636117686844775 1.0
0.5644234020967196 1.0
0.5646263104497802 1.0
0.5649644910382144 1.0
0.5650997632735881 1.0
0.5652350355089618 1.0
0.5654379438620223 1.0
0.5657084883327697 1.0
0.5661819411565776 1.0
0.5663172133919513 1.0
0.5666553939803856 1.0
0.566858302333446 1.0
0.5671288468041934 1.0
0.567331755157254 1.0
0.5674670273926277 1.0
0.5675346635103146 1.0
0.5676699357456882 1.0
0.5684815691579304 1.0
0.5687521136286777 1.0
0.5688873858640514 1.0
0.5692932025701725 1.0
0.5694284748055461 1.0
0.5696313831586067 1.0
0.5703077443354752 1.0
0.5705782888062225 1.0
0.5706459249239094 1.0
0.5709841055123436 1.0
0.5711870138654042 1.0
0.5713222861007778 1.0
0.5713899222184646 1.0
0.5719986472776463 1.0
0.5722015556307068 1.0
0.5724721001014542 1.0
0.5728102806898884 1.0
0.573013189042949 1.0
0.5730808251606357 1.0
0.5732837335136963 1.0
0.57341900574907 1.0
0.5736895502198174 1.0
0.5738248224551911 1.0
0.5741630030436253 1.0
0.574298275278999 1.0
0.5744335475143727 1.0
0.5747040919851201 1.0
0.5750422725735542 1.0
0.575177544808928 1.0
0.5752451809266148 1.0
0.5770037199864728 1.0
0.5775448089279676 1.0
0.5780858978694623 1.0
0.5783564423402097 1.0
0.5785593506932702 1.0
0.5788298951640176 1.0
0.579100439634765 1.0
0.5797091646939466 1.0
0.5798444369293203 1.0
0.5805207981061887 1.0
0.5806560703415624 1.0
0.5808589786946229 1.0
0.5809942509299966 1.0
0.5820087926952993 1.0
0.5821440649306729 1.0
0.5823469732837335 1.0
0.5824822455191072 1.0
0.5839702401082177 1.0
0.5841055123435914 1.0
0.584308420696652 1.0
0.5853905985796415 1.0
0.5862698681095705 1.0
0.5876902265809942 1.0
0.5878254988163679 1.0
0.5880284071694285 1.0
0.5881636794048022 1.0
0.5882989516401759 1.0
0.5884342238755496 1.0
0.5885018599932363 1.0
0.5887047683462969 1.0
0.5888400405816706 1.0
0.5889753128170443 1.0
0.5890429489347312 1.0
0.5892458572877917 1.0
0.5902603990530944 1.0
0.5905309435238417 1.0
0.5907338518769023 1.0
0.5909367602299628 1.0
0.591274940818397 1.0
0.5914102130537707 1.0
0.5916807575245181 1.0
0.5918160297598918 1.0
0.5918836658775787 1.0
0.5920865742306392 1.0
0.5926952992898208 1.0
0.5928305715251945 1.0
0.5939803855258708 1.0
0.5941156577612445 1.0
0.5962123774095367 1.0
0.5963476496449104 1.0
0.5964829218802841 1.0
0.5970916469394657 1.0
0.5980385525870815 1.0
0.5983767331755158 1.0
0.5985796415285762 1.0
0.5987825498816368 1.0
0.5993236388231316 1.0
0.5994589110585052 1.0
0.5995941832938789 1.0
0.6000676361176869 1.0
0.6014203584714237 1.0
0.6016909029421711 1.0
0.601758539059858 1.0
0.6018938112952317 1.0
0.6022319918836658 1.0
0.6025701724721001 1.0
0.6039905309435238 1.0
0.6042610754142712 1.0
0.6043963476496449 1.0
0.6046668921203923 1.0
0.604802164355766 1.0
0.6068312478863713 1.0
0.6071017923571187 1.0
0.6071694284748056 1.0
0.6073047007101793 1.0
0.6075752451809266 1.0
0.6077105174163003 1.0
0.607845789651674 1.0
0.6079810618870477 1.0
0.6081839702401082 1.0
0.6083192424754819 1.0
0.6083868785931688 1.0
0.6085221508285424 1.0
0.6089956036523504 1.0
0.6092661481230978 1.0
0.6099425092999662 1.0
0.6101454176530268 1.0
0.6104835982414609 1.0
0.6110246871829557 1.0
0.6111599594183293 1.0
0.6114305038890767 1.0
0.6117010483598242 1.0
0.6118363205951979 1.0
0.6119039567128847 1.0
0.6120392289482584 1.0
0.6124450456543794 1.0
0.6125803178897531 1.0
0.6133919513019953 1.0
0.6138654041258031 1.0
0.6142035847142374 1.0
0.6149475820087927 1.0
0.6154210348326006 1.0
0.6155563070679743 1.0
0.6169090294217112 1.0
0.6172472100101454 1.0
0.6175177544808927 1.0
0.6176530267162665 1.0
0.6181264795400744 1.0
0.6184646601285086 1.0
0.6188028407169428 1.0
0.6189381129523165 1.0
0.6194792018938113 1.0
0.6198173824822455 1.0
0.6199526547176192 1.0
0.6204261075414271 1.0
0.6216435576597903 1.0
0.621778829895164 1.0
0.622658099425093 1.0
0.6228610077781536 1.0
0.6229962800135272 1.0
0.6238079134257694 1.0
0.623943185661143 1.0
0.6248900913087588 1.0
0.6250253635441325 1.0
0.6251606357795062 1.0
0.6255664524856274 1.0
0.625701724721001 1.0
0.6259722691917484 1.0
0.6271897193101116 1.0
0.6279337166046669 1.0
0.629218802840717 1.0
0.6294893473114643 1.0
0.629624619546838 1.0
0.6302333446060197 1.0
0.6306391613121407 1.0
0.6307067974298275 1.0
0.638349678728441 1.0
0.6385525870815015 1.0
0.638755495434562 1.0
0.6388231315522489 1.0
0.6390260399053095 1.0
0.6392965843760569 1.0
0.6420020290835307 1.0
0.642272573554278 1.0
0.6432194792018938 1.0
0.6434900236726412 1.0
0.6440987487318228 1.0
0.6443692932025702 1.0
0.6445722015556307 1.0
0.6447074737910043 1.0
0.644842746026378 1.0
0.6449780182617518 1.0
0.6455867433209334 1.0
0.645722015556307 1.0
0.6460601961447413 1.0
0.6463307406154887 1.0
0.6477510990869124 1.0
0.6486303686168414 1.0
0.6489009130875888 1.0
0.6497801826175178 1.0
0.6499154548528915 1.0
0.6500507270882652 1.0
0.6503889076766993 1.0
0.6507947243828204 1.0
0.6509299966181941 1.0
0.6512005410889415 1.0
0.6516739939127494 1.0
0.6518092661481231 1.0
0.6520121745011837 1.0
0.6520798106188704 1.0
0.6522150828542441 1.0
0.6528914440311127 1.0
0.6530267162664863 1.0
0.6658775786269868 1.0
0.6659452147446736 1.0
0.6663510314507948 1.0
0.6664186675684816 1.0
0.6665539398038552 1.0
0.66709502874535 1.0
0.6674332093337842 1.0
0.6676361176868447 1.0
0.6682448427460264 1.0
0.6689212039228948 1.0
0.6690564761582685 1.0
0.6691241122759554 1.0
0.6694622928643896 1.0
0.6700033818058844 1.0
0.670138654041258 1.0
0.6703415623943185 1.0
0.6705444707473791 1.0
0.6708826513358134 1.0
0.6710855596888738 1.0
0.6711531958065607 1.0
0.6724382820426108 1.0
0.6729793709841055 1.0
0.6731146432194792 1.0
0.6733175515725397 1.0
0.6738586405140345 1.0
0.6739939127494082 1.0
0.6747379100439634 1.0
0.6750084545147108 1.0
0.6750760906323977 1.0
0.6752789989854583 1.0
0.675820087926953 1.0
0.6759553601623267 1.0
0.6762259046330741 1.0
0.6763611768684478 1.0
0.6775786269868109 1.0
0.6777138992221846 1.0
0.6777815353398715 1.0
0.677984443692932 1.0
0.6782549881636794 1.0
0.6783902603990531 1.0
0.6785931687521136 1.0
0.6787960771051742 1.0
0.6789313493405479 1.0
0.6792018938112953 1.0
0.6793371660466689 1.0
0.6804193439296584 1.0
0.6808927967534664 1.0
0.68102806898884 1.0
0.6816367940480217 1.0
0.6817720662833954 1.0
0.6818397024010822 1.0
0.6821102468718295 1.0
0.6822455191072032 1.0
0.6835306053432533 1.0
0.6846804193439296 1.0
0.6850862360500507 1.0
0.686303686168414 1.0
0.6865065945214744 1.0
0.6874535001690903 1.0
0.6877916807575245 1.0
0.6881298613459588 1.0
0.6882651335813325 1.0
0.6885356780520798 1.0
0.6888062225228272 1.0
0.6890767669935746 1.0
0.6896178559350693 1.0
0.6898884004058167 1.0
0.6900913087588773 1.0
0.6902265809942509 1.0
0.690632397700372 1.0
0.6908353060534326 1.0
0.6909705782888063 1.0
0.6911058505241799 1.0
0.6913087588772404 1.0
0.6927291173486642 1.0
0.6928643895840378 1.0
0.6931349340547852 1.0
0.6936083868785932 1.0
0.6940142035847142 1.0
0.6943523841731485 1.0
0.6950287453500169 1.0
0.695434562056138 1.0
0.6956374704091985 1.0
0.6957727426445722 1.0
0.6961785593506933 1.0
0.6988840040581671 1.0
0.6990192762935408 1.0
0.6992221846466012 1.0
0.6997632735880961 1.0
0.6999661819411566 1.0
0.7001690902942171 1.0
0.7005072708826513 1.0
0.7018599932363883 1.0
0.7019952654717619 1.0
0.7027392627663173 1.0
0.7029421711193777 1.0
0.703280351707812 1.0
0.7040243490023672 1.0
0.704159621237741 1.0
0.7042948934731147 1.0
0.705444707473791 1.0
0.7055799797091646 1.0
0.7061887047683463 1.0
0.7065268853567805 1.0
0.7068650659452147 1.0
0.7070003381805884 1.0
0.7074737910043963 1.0
0.7076766993574569 1.0
0.7086236050050727 1.0
0.7087588772404464 1.0
0.7092323300642543 1.0
0.709367602299628 1.0
0.7100439634764965 1.0
0.7103145079472438 1.0
0.7106526885356781 1.0
0.7112614135948596 1.0
0.7117348664186676 1.0
0.7122083192424755 1.0
0.7130875887724044 1.0
0.7134257693608387 1.0
0.7138315860669597 1.0
0.7145079472438282 1.0
0.715049036185323 1.0
0.7151843084206967 1.0
0.7152519445383835 1.0
0.7154548528914441 1.0
0.7166046668921204 1.0
0.7191072032465337 1.0
0.7193101115995942 1.0
0.7194453838349679 1.0
0.719851200541089 1.0
0.7200541088941494 1.0
0.7205275617179574 1.0
0.7207304700710179 1.0
0.7217450118363206 1.0
0.7218802840716942 1.0
0.7224890091308759 1.0
0.7226242813662496 1.0
0.7230977341900575 1.0
0.723300642543118 1.0
0.7234359147784917 1.0
0.7235711870138654 1.0
0.7239093676022996 1.0
0.7297937098410551 1.0
0.7299289820764289 1.0
0.7300642543118026 1.0
0.7308082516063578 1.0
0.7310111599594183 1.0
0.7318227933716605 1.0
0.732025701724721 1.0
0.7322962461954684 1.0
0.7324991545485289 1.0
0.7329049712546499 1.0
0.7333107879607711 1.0
0.7333784240784579 1.0
0.7337842407845789 1.0
0.7340547852553263 1.0
0.7341224213730132 1.0
0.7342576936083869 1.0
0.7344606019614475 1.0
0.7347987825498816 1.0
0.7376394994927291 1.0
0.7379776800811634 1.0
0.7387893134934055 1.0
0.7395333107879608 1.0
0.7399391274940819 1.0
0.7405478525532635 1.0
0.7413594859655056 1.0
0.7414947582008793 1.0
0.7416976665539398 1.0
0.7419682110246871 1.0
0.7421034832600609 1.0
0.7422387554954346 1.0
0.7423063916131214 1.0
0.7424416638484951 1.0
0.7428474805546161 1.0
0.7429827527899898 1.0
0.7435238417314846 1.0
0.7436591139668584 1.0
0.7438620223199188 1.0
0.7439972945552925 1.0
0.7446060196144741 1.0
0.7448089279675346 1.0
0.7448765640852215 1.0
0.7452823807913426 1.0
0.7462292864389584 1.0
0.74683801149814 1.0
0.748190733851877 1.0
0.7483260060872506 1.0
0.748596550557998 1.0
0.7490700033818058 1.0
0.7492052756171795 1.0
0.7500169090294218 1.0
0.7501521812647954 1.0
0.7506256340886033 1.0
0.7508961785593506 1.0
0.7518430842069665 1.0
0.7519783564423402 1.0
0.752045992560027 1.0
0.7521812647954007 1.0
0.7522489009130876 1.0
0.7527899898545823 1.0
0.7531958065607034 1.0
0.7533310787960771 1.0
0.7540750760906324 1.0
0.7542103483260061 1.0
0.7548190733851877 1.0
0.7549543456205614 1.0
0.7551572539736219 1.0
0.7552925262089956 1.0
0.7557659790328035 1.0
0.7559012512681772 1.0
0.7579303347987826 1.0
0.758133243151843 1.0
0.7587419682110247 1.0
0.7588772404463984 1.0
0.7592830571525194 1.0
0.75948596550558 1.0
0.7596212377409537 1.0
0.7599594183293878 1.0
0.7618532296246195 1.0
0.7619885018599932 1.0
0.7621237740953669 1.0
0.7623266824484275 1.0
0.7630030436252959 1.0
0.7631383158606696 1.0
0.7636794048021643 1.0
0.763814677037538 1.0
0.7644234020967197 1.0
0.7647615826851538 1.0
0.7660466689212039 1.0
0.7661819411565776 1.0
0.7663172133919514 1.0
0.7665201217450118 1.0
0.7669935745688198 1.0
0.7674670273926276 1.0
0.7681433885694962 1.0
0.7682786608048698 1.0
0.7693608386878593 1.0
0.769496110923233 1.0
0.7701048359824146 1.0
0.770375380453162 1.0
0.7705782888062225 1.0
0.7707135610415962 1.0
0.7713222861007778 1.0
0.7715928305715252 1.0
0.7726073723368279 1.0
0.7733513696313832 1.0
0.7737571863375042 1.0
0.7744335475143727 1.0
0.7746364558674332 1.0
0.7748393642204937 1.0
0.7749746364558674 1.0
0.7762597226919175 1.0
0.7775448089279675 1.0
0.7783564423402096 1.0
0.7793033479878255 1.0
0.7794386202231992 1.0
0.7795738924585729 1.0
0.7797768008116334 1.0
0.7800473452823808 1.0
0.7801826175177545 1.0
0.7802502536354413 1.0
0.780385525870815 1.0
0.7814677037538045 1.0
0.782144064930673 1.0
0.7822793371660467 1.0
0.7824146094014204 1.0
0.7826175177544809 1.0
0.7828880622252282 1.0
0.7843760568143389 1.0
0.7845113290497125 1.0
0.7846466012850862 1.0
0.7847818735204599 1.0
0.7857964152857626 1.0
0.78606695975651 1.0
0.787825498816368 1.0
0.7881636794048021 1.0
0.7885694961109232 1.0
0.7887047683462969 1.0
0.7899898545823469 1.0
0.7901251268177206 1.0
0.790869124112276 1.0
0.7910043963476496 1.0
0.7914102130537707 1.0
0.791748393642205 1.0
0.7924923909367603 1.0
0.792627663172134 1.0
0.7928982076428813 1.0
0.793033479878255 1.0
0.7933716604666892 1.0
0.7937774771728103 1.0
0.7949272911734866 1.0
0.7951978356442341 1.0
0.7956712884680419 1.0
0.7958065607034156 1.0
0.7963476496449103 1.0
0.7968211024687183 1.0
0.7972945552925262 1.0
0.7974298275278999 1.0
0.7981738248224551 1.0
0.7985796415285763 1.0
0.7989178221170105 1.0
0.7990530943523841 1.0
0.7992560027054447 1.0
0.7994589110585052 1.0
0.7998647277646264 1.0
0.8000676361176868 1.0
0.8013527223537369 1.0
0.8014879945891106 1.0
0.8022996280013527 1.0
0.8029083530605343 1.0
0.803043625295908 1.0
0.8033818058843423 1.0
0.8037199864727764 1.0
0.8037876225904633 1.0
0.8042610754142713 1.0
0.8047345282380791 1.0
0.8048698004734528 1.0
0.8056137977680081 1.0
0.8058843422387555 1.0
0.8068312478863713 1.0
0.806966520121745 1.0
0.8081163341224213 1.0
0.8083192424754819 1.0
0.8084545147108556 1.0
0.8085897869462293 1.0
0.8088603314169767 1.0
0.8089956036523503 1.0
0.8096719648292188 1.0
0.8099425092999661 1.0
0.8106188704768347 1.0
0.8110246871829557 1.0
0.8115657761244505 1.0
0.8118363205951978 1.0
0.8119039567128847 1.0
0.8121068650659452 1.0
0.8122421373013189 1.0
0.8123774095366926 1.0
0.8132566790666216 1.0
0.8134595874196822 1.0
0.8135948596550558 1.0
0.8138654041258032 1.0
0.8147446736557321 1.0
0.816570848833277 1.0
0.8229962800135272 1.0
0.8230639161312141 1.0
0.8231991883665878 1.0
0.823943185661143 1.0
0.8242813662495773 1.0
0.8254311802502536 1.0
0.8255664524856273 1.0
0.8257693608386879 1.0
0.8259046330740616 1.0
0.8261075414271221 1.0
0.8263104497801826 1.0
0.8264457220155563 1.0
0.8267839026039905 1.0
0.8269868109570511 1.0
0.8271220831924248 1.0
0.8273926276631721 1.0
0.8280689888400405 1.0
0.8286777138992222 1.0
0.8288129861345959 1.0
0.8311802502536354 1.0
0.8313155224890091 1.0
0.8318566114305039 1.0
0.8319918836658776 1.0
0.8320595197835644 1.0
0.8323300642543118 1.0
0.832668244842746 1.0
0.8330064254311802 1.0
0.8334798782549881 1.0
0.8337504227257355 1.0
0.8339533310787961 1.0
0.8346296922556645 1.0
0.8351031450794725 1.0
0.8354413256679066 1.0
0.8361176868447752 1.0
0.8363882313155225 1.0
0.8365235035508962 1.0
0.8366587757862699 1.0
0.8369969563747041 1.0
0.8371322286100777 1.0
0.8376056814338857 1.0
0.83794386202232 1.0
0.8380791342576936 1.0
0.8382820426107541 1.0
0.8393642204937437 1.0
0.8397024010821779 1.0
0.8398376733175515 1.0
0.8402434900236726 1.0
0.8403787622590463 1.0
0.8405816706121069 1.0
0.8407169428474806 1.0
0.841393304024349 1.0
0.8415962123774096 1.0
0.8430165708488333 1.0
0.843151843084207 1.0
0.8432194792018938 1.0
0.8433547514372675 1.0
0.8450456543794386 1.0
0.8451809266148123 1.0
0.8452485627324992 1.0
0.8456543794386202 1.0
0.8459249239093676 1.0
0.8460601961447413 1.0
0.846195468380115 1.0
0.8463307406154886 1.0
0.8464660128508623 1.0
0.847954007439973 1.0
0.849239093676023 1.0
0.8493743659113967 1.0
0.8508623605005072 1.0
0.8509976327358809 1.0
0.8510652688535678 1.0
0.8512005410889415 1.0
0.8518092661481231 1.0
0.8519445383834968 1.0
0.8524179912073047 1.0
0.8525532634426783 1.0
0.8528914440311126 1.0
0.8532972607372337 1.0
0.8535001690902942 1.0
0.8551234359147785 1.0
0.8553939803855258 1.0
0.8555292526208995 1.0
0.8557321609739601 1.0
0.8560027054447075 1.0
0.8561379776800812 1.0
0.8562732499154548 1.0
0.8564761582685154 1.0
0.857084883327697 1.0
0.8572877916807575 1.0
0.857964152857626 1.0
0.8584376056814339 1.0
0.8585052417991207 1.0
0.8586405140344944 1.0
0.8587081501521813 1.0
0.858843422387555 1.0
0.8608048698004734 1.0
0.8610754142712208 1.0
0.8612106865065945 1.0
0.8629015894487656 1.0
0.865336489685492 1.0
0.8655393980385526 1.0
0.8675684815691579 1.0
0.8679066621575922 1.0
0.8680419343929658 1.0
0.8681772066283395 1.0
0.8683124788637132 1.0
0.8685153872167738 1.0
0.8687182955698343 1.0
0.868853567805208 1.0
0.869732837335137 1.0
0.8698681095705106 1.0
0.8710855596888739 1.0
0.8712208319242476 1.0
0.8723030098072371 1.0
0.8724382820426108 1.0
0.8728440987487318 1.0
0.8731146432194792 1.0
0.8735204599256002 1.0
0.8737233682786608 1.0
0.8742644572201556 1.0
0.8743997294555292 1.0
0.8750760906323977 1.0
0.8752113628677713 1.0
0.8760906323977004 1.0
0.876225904633074 1.0
0.8765640852215083 1.0
0.8767669935745688 1.0
0.8768346296922557 1.0
0.8770375380453161 1.0
0.8777138992221847 1.0
0.8780520798106188 1.0
0.8781873520459925 1.0
0.8785255326344268 1.0
0.8786608048698005 1.0
0.8787284409874874 1.0
0.8793371660466689 1.0
0.8804193439296585 1.0
0.8805546161650322 1.0
0.8807575245180926 1.0
0.8808927967534663 1.0
0.8815691579303347 1.0
0.8817720662833953 1.0
0.8833953331078797 1.0
0.8835306053432533 1.0
0.883665877578627 1.0
0.8841393304024349 1.0
0.8844098748731822 1.0
0.8845451471085559 1.0
0.8849509638146771 1.0
0.8852891444031112 1.0
0.8860331416976666 1.0
0.886709502874535 1.0
0.8892796753466351 1.0
0.8894149475820088 1.0
0.889753128170443 1.0
0.8899560365235035 1.0
0.8903618532296246 1.0
0.8923233006425432 1.0
0.8924585728779169 1.0
0.8925938451132905 1.0
0.8927291173486642 1.0
0.8929320257017247 1.0
0.8933378424078458 1.0
0.8934731146432194 1.0
0.8940142035847143 1.0
0.894149475820088 1.0
0.8942847480554617 1.0
0.8946905647615827 1.0
0.8948258369969564 1.0
0.8949611092323301 1.0
0.8957051065268854 1.0
0.8958403787622591 1.0
0.8964491038214406 1.0
0.8966520121745012 1.0
0.8967872844098749 1.0
0.8969225566452486 1.0
0.8971254649983091 1.0
0.8973283733513696 1.0
0.8978694622928644 1.0
0.898004734528238 1.0
0.8982752789989854 1.0
0.8984105512343592 1.0
0.8992898207642881 1.0
0.8994250929996618 1.0
0.8994927291173487 1.0
0.9001690902942171 1.0
0.9014541765302672 1.0
0.9015894487656408 1.0
0.9020629015894488 1.0
0.9021981738248225 1.0
0.9027392627663172 1.0
0.9028745350016909 1.0
0.903280351707812 1.0
0.9034156239431856 1.0
0.904159621237741 1.0
0.9042948934731146 1.0
0.9052417991207304 1.0
0.9176192086574231 1.0
0.9195130199526547 1.0
0.9196482921880285 1.0
0.9199864727764626 1.0
0.9201217450118363 1.0
0.9205275617179574 1.0
0.9207981061887047 1.0
0.9219479201893811 1.0
0.9220831924247548 1.0
0.9221508285424417 1.0
0.9223537368955022 1.0
0.922894825836997 1.0
0.9231653703077444 1.0
0.9251268177206629 1.0
0.9253297260737233 1.0
0.925464998309097 1.0
0.9256679066621576 1.0
0.9264119039567129 1.0
0.9270882651335813 1.0
0.9273588096043287 1.0
0.9274940818397024 1.0
0.927696990192763 1.0
0.9293202570172472 1.0
0.9295908014879946 1.0
0.9338518769022658 1.0
0.9352045992560027 1.0
0.9353398714913764 1.0
0.9391274940818397 1.0
0.939465674670274 1.0
0.9406831247886371 1.0
0.9408183970240108 1.0
0.9408860331416977 1.0
0.9410889414947582 1.0
0.9419005749070003 1.0
0.9423740277308083 1.0
0.9426445722015556 1.0
0.9427122083192425 1.0
0.9428474805546162 1.0
0.9435238417314846 1.0
0.9436591139668583 1.0
0.9437267500845451 1.0
0.9438620223199189 1.0
0.9439972945552926 1.0
0.9441325667906663 1.0
0.94426783902604 1.0
0.9458234697328374 1.0
0.9460263780858978 1.0
0.9462292864389584 1.0
0.9470409198512005 1.0
0.9471761920865742 1.0
0.9474467365573216 1.0
0.9476496449103822 1.0
0.9478525532634426 1.0
0.9479878254988163 1.0
0.94812309773419 1.0
0.9482583699695637 1.0
0.9506256340886033 1.0
0.950760906323977 1.0
0.9513696313831586 1.0
0.9515049036185323 1.0
0.951640175853906 1.0
0.9520459925600271 1.0
0.952925262089956 1.0
0.9530605343253298 1.0
0.9533310787960771 1.0
0.9537368955021982 1.0
0.9540750760906324 1.0
0.9543456205613797 1.0
0.9547514372675009 1.0
0.9549543456205614 1.0
0.9553601623266824 1.0
0.9554954345620561 1.0
0.956442340209672 1.0
0.9565776124450457 1.0
0.9567128846804194 1.0
0.9569834291511667 1.0
0.9574568819749746 1.0
0.9576597903280352 1.0
0.9579979709164694 1.0
0.9582685153872168 1.0
0.958606695975651 1.0
0.9587419682110246 1.0
0.9589448765640852 1.0
0.9591477849171458 1.0
0.9596212377409536 1.0
0.959891782211701 1.0
0.9605681433885696 1.0
0.9607034156239432 1.0
0.9630706797429828 1.0
0.9632059519783565 1.0
0.9633412242137301 1.0
0.9636794048021644 1.0
0.9641528576259722 1.0
0.9647615826851539 1.0
0.9649644910382144 1.0
0.9650997632735882 1.0
0.9658437605681434 1.0
0.9661819411565776 1.0
0.9665877578626987 1.0
0.9675346635103145 1.0
0.9684815691579304 1.0
0.9686168413933041 1.0
0.9705782888062225 1.0
0.970781197159283 1.0
0.971254649983091 1.0
0.9715251944538383 1.0
0.9722015556307068 1.0
0.9723368278660804 1.0
0.972539736219141 1.0
0.9732160973960094 1.0
0.9735542779844437 1.0
0.9737571863375042 1.0
0.9740277308082516 1.0
0.9742306391613121 1.0
0.974298275278999 1.0
0.9746364558674332 1.0
0.9747717281028069 1.0
0.9748393642204938 1.0
0.9751099086912411 1.0
0.9755157253973622 1.0
0.9757186337504227 1.0
0.9758539059857965 1.0
0.9759891782211702 1.0
0.9761244504565438 1.0
0.9762597226919175 1.0
0.9763949949272912 1.0
0.9765979032803517 1.0
0.9767331755157254 1.0
0.9768008116334123 1.0
0.9769360838687859 1.0
0.9771389922218464 1.0
0.9772742644572202 1.0
0.9780182617517754 1.0
0.9786269868109571 1.0
0.9787622590463307 1.0
0.9799120730470071 1.0
0.9800473452823808 1.0
0.9803178897531282 1.0
0.9804531619885019 1.0
0.9805884342238755 1.0
0.9808589786946229 1.0
0.9809266148123098 1.0
0.9811971592830572 1.0
0.982144064930673 1.0
0.9822793371660467 1.0
0.9832262428136624 1.0
0.9833615150490362 1.0
0.9840378762259047 1.0
0.9841731484612783 1.0
0.9842407845789651 1.0
0.9843760568143388 1.0
0.988231315522489 1.0
0.9883665877578627 1.0
0.9884342238755496 1.0
0.98863713222861 1.0
0.9887724044639837 1.0
0.9889076766993574 1.0
0.9891782211701048 1.0
0.9893134934054785 1.0
0.9905309435238417 1.0
0.9906662157592154 1.0
0.9912073047007102 1.0
0.9914102130537708 1.0
0.9915454852891444 1.0
0.9917483936422049 1.0
0.9918836658775786 1.0
0.9923571187013865 1.0
0.9924923909367602 1.0
0.9937098410551234 1.0
0.9939803855258709 1.0
0.9950625634088603 1.0
0.9954683801149814 1.0
0.9958741968211025 1.0
0.9960094690564761 1.0
0.9963476496449104 1.0
0.9965505579979709 1.0
1.0 1.0


==> rocs/rmb_dnn_rmb_b.txt <==
0.0 0.0
0.0 0.7188328912466844
0.0 0.74447391688771
6.756756756756757e-05 0.7524314765694076
0.00013513513513513514 0.7630415561450045
0.00013513513513513514 0.7913351016799293
0.00013513513513513514 0.801945181255526
0.00013513513513513514 0.8028293545534925
0.00013513513513513514 0.8072502210433244
0.00013513513513513514 0.8081343943412909
0.00013513513513513514 0.8116710875331565
0.00013513513513513514 0.8134394341290893
0.00013513513513513514 0.8169761273209549
0.00013513513513513514 0.8187444739168878
0.00013513513513513514 0.8205128205128205
0.00013513513513513514 0.8213969938107869
0.00013513513513513514 0.8249336870026526
0.00013513513513513514 0.8267020335985853
0.00013513513513513514 0.8275862068965517
0.00013513513513513514 0.830238726790451
0.00013513513513513514 0.8320070733863837
0.00013513513513513514 0.8452696728558797
0.00013513513513513514 0.847922192749779
0.00013513513513513514 0.8496905393457118
0.00013513513513513514 0.8514588859416445
0.00013513513513513514 0.8549955791335102
0.00013513513513513514 0.8558797524314765
0.00013513513513513514 0.8594164456233422
0.00013513513513513514 0.8620689655172413
0.00013513513513513514 0.8638373121131742
0.00013513513513513514 0.8664898320070734
0.00013513513513513514 0.8682581786030061
0.00013513513513513514 0.870026525198939
0.00013513513513513514 0.8717948717948718
0.00013513513513513514 0.874447391688771
0.00013513513513513514 0.883289124668435
0.00013513513513513514 0.887709991158267
0.00013513513513513514 0.8894783377541998
0.0002027027027027027 0.8894783377541998
0.0002027027027027027 0.8921308576480991
0.0002027027027027027 0.8947833775419982
0.0002702702702702703 0.8947833775419982
0.0002702702702702703 0.8974358974358975
0.0002702702702702703 0.8992042440318302
0.0002702702702702703 0.9018567639257294
0.0002702702702702703 0.9036251105216623
0.0002702702702702703 0.905393457117595
0.0002702702702702703 0.9071618037135278
0.0002702702702702703 0.918656056587091
0.0002702702702702703 0.9213085764809903
0.0002702702702702703 0.9239610963748894
0.0004054054054054054 0.9239610963748894
0.0004054054054054054 0.9257294429708223
0.0004054054054054054 0.9274977895667551
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9372236958443855
0.0006081081081081081 0.9372236958443855
0.0006081081081081081 0.9407603890362511
0.0006756756756756757 0.9407603890362511
0.0006756756756756757 0.9425287356321839
0.0006756756756756757 0.9442970822281167
0.0006756756756756757 0.9451812555260831
0.0007432432432432432 0.9451812555260831
0.0007432432432432432 0.9496021220159151
0.0007432432432432432 0.9504862953138815
0.0008108108108108108 0.9504862953138815
0.0008108108108108108 0.9513704686118479
0.0009459459459459459 0.9513704686118479
0.0009459459459459459 0.9522546419098143
0.001081081081081081 0.9522546419098143
0.001081081081081081 0.9549071618037135
0.0012162162162162162 0.9549071618037135
0.0012162162162162162 0.9557913351016799
0.0012837837837837837 0.9557913351016799
0.0012837837837837837 0.9575596816976127
0.0013513513513513514 0.9575596816976127
0.0013513513513513514 0.9593280282935456
0.0016216216216216215 0.9593280282935456
0.0017567567567567568 0.9593280282935456
0.0019594594594594594 0.9593280282935456
0.0019594594594594594 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.0029054054054054052 0.9628647214854111
0.0029054054054054052 0.9637488947833776
0.003243243243243243 0.9637488947833776
0.003243243243243243 0.964633068081344
0.003581081081081081 0.964633068081344
0.003581081081081081 0.9655172413793104
0.0037162162162162164 0.9655172413793104
0.0038513513513513515 0.9655172413793104
0.004054054054054054 0.9655172413793104
0.004054054054054054 0.9664014146772767
0.004391891891891892 0.9664014146772767
0.004391891891891892 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.0045945945945945945 0.969053934571176
0.00472972972972973 0.969053934571176
0.00472972972972973 0.9699381078691424
0.0057432432432432436 0.9699381078691424
0.005878378378378378 0.9699381078691424
0.006081081081081081 0.9699381078691424
0.006081081081081081 0.9708222811671088
0.006148648648648648 0.9708222811671088
0.006148648648648648 0.9725906277630415
0.007905405405405406 0.9725906277630415
0.007905405405405406 0.9734748010610079
0.008108108108108109 0.9734748010610079
0.008310810810810811 0.9734748010610079
0.008310810810810811 0.9743589743589743
0.008378378378378378 0.9743589743589743
0.008378378378378378 0.9752431476569408
0.008581081081081082 0.9752431476569408
0.008648648648648649 0.9761273209549072
0.008783783783783784 0.9761273209549072
0.009121621621621622 0.9761273209549072
0.009189189189189189 0.9761273209549072
0.009189189189189189 0.9770114942528736
0.009256756756756758 0.9770114942528736
0.009256756756756758 0.97789566755084
0.009391891891891891 0.97789566755084
0.009391891891891891 0.9787798408488063
0.009662162162162162 0.9787798408488063
0.009797297297297298 0.9787798408488063
0.010472972972972974 0.9787798408488063
0.010608108108108107 0.9787798408488063
0.010878378378378378 0.9787798408488063
0.011013513513513514 0.9787798408488063
0.011013513513513514 0.9796640141467727
0.01108108108108108 0.9796640141467727
0.01108108108108108 0.9805481874447391
0.011554054054054054 0.9805481874447391
0.011554054054054054 0.9814323607427056
0.011756756756756756 0.9814323607427056
0.011756756756756756 0.982316534040672
0.012837837837837839 0.982316534040672
0.013108108108108108 0.982316534040672
0.013243243243243243 0.982316534040672
0.013378378378378379 0.982316534040672
0.014391891891891892 0.982316534040672
0.014527027027027028 0.982316534040672
0.015337837837837837 0.982316534040672
0.015472972972972973 0.982316534040672
0.015540540540540541 0.982316534040672
0.015540540540540541 0.9832007073386384
0.016621621621621622 0.9832007073386384
0.016621621621621622 0.9840848806366048
0.017702702702702702 0.9840848806366048
0.018108108108108107 0.9840848806366048
0.018243243243243244 0.9840848806366048
0.018378378378378378 0.9840848806366048
0.018783783783783783 0.9840848806366048
0.01891891891891892 0.9840848806366048
0.01972972972972973 0.9840848806366048
0.020135135135135134 0.9840848806366048
0.020405405405405405 0.9840848806366048
0.020675675675675676 0.9840848806366048
0.020878378378378377 0.9840848806366048
0.021216216216216215 0.9840848806366048
0.02168918918918919 0.9840848806366048
0.0225 0.9840848806366048
0.022635135135135136 0.9840848806366048
0.023175675675675675 0.9840848806366048
0.023175675675675675 0.9849690539345711
0.023310810810810812 0.9849690539345711
0.023310810810810812 0.9858532272325375
0.02358108108108108 0.9858532272325375
0.02358108108108108 0.986737400530504
0.023716216216216217 0.986737400530504
0.02385135135135135 0.986737400530504
0.024256756756756755 0.986737400530504
0.024797297297297297 0.986737400530504
0.02493243243243243 0.986737400530504
0.025405405405405406 0.986737400530504
0.02581081081081081 0.986737400530504
0.026081081081081082 0.986737400530504
0.026756756756756758 0.986737400530504
0.026959459459459458 0.986737400530504
0.028986486486486485 0.986737400530504
0.029121621621621623 0.986737400530504
0.029594594594594594 0.986737400530504
0.02972972972972973 0.986737400530504
0.029797297297297298 0.986737400530504
0.03 0.986737400530504
0.03006756756756757 0.986737400530504
0.030202702702702703 0.986737400530504
0.03027027027027027 0.986737400530504
0.030405405405405407 0.986737400530504
0.030608108108108108 0.986737400530504
0.036756756756756756 0.9876215738284704
0.03702702702702703 0.9876215738284704
0.0372972972972973 0.9876215738284704
0.037567567567567565 0.9876215738284704
0.03777027027027027 0.9876215738284704
0.038378378378378375 0.9876215738284704
0.038513513513513516 0.9876215738284704
0.03925675675675676 0.9876215738284704
0.03959459459459459 0.9876215738284704
0.04006756756756757 0.9876215738284704
0.0402027027027027 0.9876215738284704
0.04060810810810811 0.9876215738284704
0.04081081081081081 0.9876215738284704
0.04087837837837838 0.9876215738284704
0.04114864864864865 0.9876215738284704
0.04121621621621622 0.9876215738284704
0.04135135135135135 0.9876215738284704
0.04155405405405405 0.9876215738284704
0.04195945945945946 0.9876215738284704
0.04256756756756757 0.9876215738284704
0.042702702702702704 0.9876215738284704
0.043716216216216214 0.9876215738284704
0.04418918918918919 0.9876215738284704
0.044662162162162164 0.9876215738284704
0.044662162162162164 0.9885057471264368
0.04540540540540541 0.9885057471264368
0.04540540540540541 0.9893899204244032
0.046013513513513515 0.9893899204244032
0.04675675675675676 0.9893899204244032
0.046824324324324325 0.9893899204244032
0.04695945945945946 0.9893899204244032
0.04716216216216216 0.9893899204244032
0.0472972972972973 0.9893899204244032
0.04837837837837838 0.9893899204244032
0.04851351351351351 0.9893899204244032
0.04864864864864865 0.9893899204244032
0.048986486486486486 0.9893899204244032
0.04966216216216216 0.9893899204244032
0.049797297297297295 0.9893899204244032
0.05027027027027027 0.9893899204244032
0.05114864864864865 0.9893899204244032
0.05128378378378378 0.9893899204244032
0.051554054054054055 0.9893899204244032
0.05162162162162162 0.9893899204244032
0.051959459459459456 0.9893899204244032
0.0522972972972973 0.9893899204244032
0.05243243243243243 0.9893899204244032
0.052905405405405406 0.9893899204244032
0.05337837837837838 0.9893899204244032
0.05378378378378378 0.9893899204244032
0.053918918918918916 0.9893899204244032
0.05439189189189189 0.9893899204244032
0.05459459459459459 0.9893899204244032
0.0547972972972973 0.9893899204244032
0.05493243243243243 0.9893899204244032
0.0552027027027027 0.9893899204244032
0.055337837837837835 0.9893899204244032
0.05540540540540541 0.9893899204244032
0.05554054054054054 0.9893899204244032
0.055945945945945944 0.9893899204244032
0.056081081081081084 0.9893899204244032
0.05635135135135135 0.9893899204244032
0.056486486486486485 0.9893899204244032
0.05655405405405405 0.9893899204244032
0.05655405405405405 0.9902740937223696
0.05662162162162162 0.9902740937223696
0.05675675675675676 0.9902740937223696
0.057094594594594594 0.9902740937223696
0.05722972972972973 0.9902740937223696
0.057432432432432436 0.9902740937223696
0.0577027027027027 0.9902740937223696
0.05783783783783784 0.9902740937223696
0.058243243243243245 0.9902740937223696
0.058445945945945946 0.9902740937223696
0.05871621621621621 0.9902740937223696
0.05932432432432432 0.9902740937223696
0.060405405405405406 0.9902740937223696
0.06087837837837838 0.9902740937223696
0.061013513513513515 0.9902740937223696
0.061621621621621624 0.9902740937223696
0.06175675675675676 0.9902740937223696
0.0629054054054054 0.9902740937223696
0.06337837837837838 0.9902740937223696
0.06358108108108108 0.9902740937223696
0.06445945945945945 0.9902740937223696
0.0645945945945946 0.9902740937223696
0.06513513513513514 0.9902740937223696
0.0654054054054054 0.9902740937223696
0.06601351351351352 0.9902740937223696
0.06614864864864865 0.9902740937223696
0.06641891891891892 0.9902740937223696
0.06709459459459459 0.9902740937223696
0.06716216216216216 0.9902740937223696
0.06743243243243244 0.9902740937223696
0.06763513513513514 0.9902740937223696
0.06891891891891892 0.9902740937223696
0.06905405405405406 0.9902740937223696
0.06993243243243243 0.9902740937223696
0.07006756756756757 0.9902740937223696
0.07094594594594594 0.9902740937223696
0.07108108108108108 0.9902740937223696
0.07114864864864864 0.9902740937223696
0.07128378378378378 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07168918918918919 0.9902740937223696
0.07283783783783784 0.9902740937223696
0.07283783783783784 0.9911582670203359
0.07317567567567568 0.9911582670203359
0.07331081081081081 0.9911582670203359
0.07344594594594595 0.9911582670203359
0.07425675675675676 0.9911582670203359
0.0745945945945946 0.9911582670203359
0.0747972972972973 0.9911582670203359
0.075 0.9911582670203359
0.07581081081081081 0.9911582670203359
0.07614864864864865 0.9911582670203359
0.07635135135135135 0.9911582670203359
0.07662162162162162 0.9911582670203359
0.0770945945945946 0.9911582670203359
0.07722972972972973 0.9911582670203359
0.0772972972972973 0.9911582670203359
0.0775 0.9911582670203359
0.07763513513513513 0.9911582670203359
0.07763513513513513 0.9920424403183024
0.0779054054054054 0.9920424403183024
0.07851351351351352 0.9920424403183024
0.07898648648648648 0.9920424403183024
0.07925675675675675 0.9920424403183024
0.07939189189189189 0.9920424403183024
0.07993243243243243 0.9920424403183024
0.08006756756756757 0.9920424403183024
0.08047297297297297 0.9920424403183024
0.08135135135135135 0.9920424403183024
0.08155405405405405 0.9920424403183024
0.08168918918918919 0.9920424403183024
0.08175675675675675 0.9920424403183024
0.08189189189189189 0.9920424403183024
0.0825 0.9920424403183024
0.08263513513513514 0.9920424403183024
0.08297297297297297 0.9920424403183024
0.08317567567567567 0.9920424403183024
0.08391891891891892 0.9920424403183024
0.08412162162162162 0.9920424403183024
0.08418918918918919 0.9920424403183024
0.08479729729729729 0.9920424403183024
0.08533783783783784 0.9920424403183024
0.08587837837837838 0.9920424403183024
0.08608108108108108 0.9920424403183024
0.08621621621621621 0.9920424403183024
0.08662162162162163 0.9920424403183024
0.09162162162162162 0.9920424403183024
0.09175675675675676 0.9920424403183024
0.09222972972972973 0.9920424403183024
0.09243243243243243 0.9920424403183024
0.09263513513513513 0.9920424403183024
0.09351351351351352 0.9920424403183024
0.09445945945945947 0.9920424403183024
0.0945945945945946 0.9920424403183024
0.09493243243243243 0.9920424403183024
0.09506756756756757 0.9920424403183024
0.0952027027027027 0.9920424403183024
0.09533783783783784 0.9920424403183024
0.09587837837837838 0.9920424403183024
0.09601351351351352 0.9920424403183024
0.09655405405405405 0.9920424403183024
0.09668918918918919 0.9920424403183024
0.09722972972972974 0.9920424403183024
0.0975 0.9920424403183024
0.09777027027027027 0.9920424403183024
0.09912162162162162 0.9920424403183024
0.09932432432432432 0.9920424403183024
0.09959459459459459 0.9920424403183024
0.09972972972972972 0.9920424403183024
0.1 0.9920424403183024
0.10047297297297297 0.9920424403183024
0.10060810810810811 0.9920424403183024
0.10074324324324324 0.9920424403183024
0.10128378378378379 0.9920424403183024
0.10162162162162162 0.9920424403183024
0.10189189189189189 0.9920424403183024
0.10222972972972973 0.9920424403183024
0.10263513513513514 0.9920424403183024
0.10277027027027028 0.9920424403183024
0.10297297297297298 0.9920424403183024
0.10310810810810811 0.9920424403183024
0.10445945945945946 0.9920424403183024
0.10466216216216216 0.9920424403183024
0.10513513513513513 0.9920424403183024
0.10614864864864865 0.9920424403183024
0.10675675675675676 0.9920424403183024
0.10695945945945946 0.9920424403183024
0.1070945945945946 0.9920424403183024
0.10783783783783783 0.9920424403183024
0.10804054054054055 0.9920424403183024
0.10817567567567568 0.9920424403183024
0.10871621621621622 0.9920424403183024
0.10885135135135135 0.9920424403183024
0.10925675675675675 0.9920424403183024
0.1093918918918919 0.9920424403183024
0.10945945945945947 0.9920424403183024
0.10966216216216217 0.9920424403183024
0.11 0.9920424403183024
0.11027027027027027 0.9920424403183024
0.11094594594594595 0.9920424403183024
0.11121621621621622 0.9920424403183024
0.11155405405405405 0.9920424403183024
0.11189189189189189 0.9920424403183024
0.11202702702702702 0.9920424403183024
0.11222972972972974 0.9920424403183024
0.1122972972972973 0.9920424403183024
0.1127027027027027 0.9920424403183024
0.11439189189189189 0.9920424403183024
0.11452702702702702 0.9920424403183024
0.11513513513513514 0.9920424403183024
0.11527027027027027 0.9920424403183024
0.11614864864864864 0.9920424403183024
0.11614864864864864 0.9929266136162688
0.11668918918918919 0.9929266136162688
0.11668918918918919 0.9938107869142352
0.11702702702702703 0.9938107869142352
0.11736486486486486 0.9938107869142352
0.1175 0.9938107869142352
0.11763513513513514 0.9938107869142352
0.11837837837837838 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11945945945945946 0.9938107869142352
0.11966216216216216 0.9938107869142352
0.11993243243243243 0.9938107869142352
0.12006756756756756 0.9938107869142352
0.12054054054054054 0.9938107869142352
0.12101351351351351 0.9938107869142352
0.12114864864864865 0.9938107869142352
0.12182432432432433 0.9938107869142352
0.12202702702702703 0.9938107869142352
0.12236486486486486 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12344594594594595 0.9938107869142352
0.12358108108108108 0.9938107869142352
0.12391891891891892 0.9938107869142352
0.12452702702702703 0.9938107869142352
0.1247972972972973 0.9938107869142352
0.1247972972972973 0.9946949602122016
0.12486486486486487 0.9946949602122016
0.125 0.9946949602122016
0.12513513513513513 0.9946949602122016
0.12533783783783783 0.9946949602122016
0.1256081081081081 0.9946949602122016
0.12716216216216217 0.9946949602122016
0.1279054054054054 0.9946949602122016
0.12804054054054054 0.9946949602122016
0.12878378378378377 0.9946949602122016
0.1289189189189189 0.9946949602122016
0.12898648648648647 0.9946949602122016
0.12912162162162164 0.9946949602122016
0.12972972972972974 0.9946949602122016
0.13 0.9946949602122016
0.13128378378378378 0.9946949602122016
0.1314189189189189 0.9946949602122016
0.13175675675675674 0.9946949602122016
0.13216216216216217 0.9946949602122016
0.13222972972972974 0.9946949602122016
0.13385135135135134 0.9946949602122016
0.13405405405405404 0.9946949602122016
0.13405405405405404 0.995579133510168
0.13567567567567568 0.995579133510168
0.13709459459459458 0.995579133510168
0.13736486486486488 0.995579133510168
0.1379054054054054 0.995579133510168
0.13797297297297298 0.995579133510168
0.1383108108108108 0.995579133510168
0.13878378378378378 0.995579133510168
0.13891891891891892 0.995579133510168
0.13932432432432432 0.995579133510168
0.13945945945945945 0.995579133510168
0.13966216216216215 0.995579133510168
0.14 0.995579133510168
0.14013513513513515 0.995579133510168
0.14033783783783785 0.995579133510168
0.14054054054054055 0.995579133510168
0.14074324324324325 0.995579133510168
0.14108108108108108 0.995579133510168
0.14121621621621622 0.995579133510168
0.14135135135135135 0.995579133510168
0.14148648648648648 0.995579133510168
0.14162162162162162 0.995579133510168
0.14182432432432432 0.995579133510168
0.14189189189189189 0.995579133510168
0.14202702702702702 0.995579133510168
0.14216216216216215 0.995579133510168
0.1422972972972973 0.995579133510168
0.14310810810810812 0.995579133510168
0.14324324324324325 0.995579133510168
0.14432432432432432 0.995579133510168
0.14445945945945945 0.995579133510168
0.14486486486486486 0.995579133510168
0.1579054054054054 0.995579133510168
0.15804054054054054 0.995579133510168
0.15817567567567567 0.995579133510168
0.15912162162162163 0.995579133510168
0.1593918918918919 0.995579133510168
0.15966216216216217 0.995579133510168
0.1597972972972973 0.995579133510168
0.18101351351351352 0.995579133510168
0.1812837837837838 0.995579133510168
0.18155405405405406 0.995579133510168
0.18263513513513513 0.995579133510168
0.1829054054054054 0.995579133510168
0.18304054054054053 0.995579133510168
0.18351351351351353 0.995579133510168
0.18364864864864866 0.995579133510168
0.1839864864864865 0.995579133510168
0.18425675675675676 0.995579133510168
0.1843918918918919 0.995579133510168
0.18533783783783783 0.995579133510168
0.18547297297297297 0.995579133510168
0.18587837837837837 0.995579133510168
0.18641891891891893 0.995579133510168
0.18655405405405406 0.995579133510168
0.18675675675675676 0.995579133510168
0.1868918918918919 0.995579133510168
0.18695945945945946 0.995579133510168
0.1870945945945946 0.995579133510168
0.18722972972972973 0.995579133510168
0.18736486486486487 0.995579133510168
0.18797297297297297 0.995579133510168
0.18844594594594594 0.995579133510168
0.18878378378378377 0.995579133510168
0.18885135135135134 0.995579133510168
0.1895945945945946 0.995579133510168
0.18986486486486487 0.995579133510168
0.1904054054054054 0.995579133510168
0.1908108108108108 0.995579133510168
0.1920945945945946 0.995579133510168
0.19222972972972974 0.995579133510168
0.19283783783783784 0.995579133510168
0.19337837837837837 0.995579133510168
0.19385135135135134 0.995579133510168
0.19418918918918918 0.995579133510168
0.19452702702702704 0.995579133510168
0.19466216216216217 0.995579133510168
0.19493243243243244 0.995579133510168
0.19506756756756757 0.995579133510168
0.19513513513513514 0.995579133510168
0.19817567567567568 0.995579133510168
0.19824324324324324 0.995579133510168
0.2114864864864865 0.995579133510168
0.21216216216216216 0.995579133510168
0.2122972972972973 0.995579133510168
0.21283783783783783 0.995579133510168
0.21297297297297296 0.995579133510168
0.2133783783783784 0.995579133510168
0.21351351351351353 0.995579133510168
0.21364864864864866 0.995579133510168
0.2137837837837838 0.995579133510168
0.21466216216216216 0.995579133510168
0.21513513513513513 0.995579133510168
0.2152027027027027 0.995579133510168
0.21533783783783783 0.995579133510168
0.2156081081081081 0.995579133510168
0.21594594594594593 0.995579133510168
0.21635135135135136 0.995579133510168
0.21675675675675676 0.995579133510168
0.21695945945945946 0.995579133510168
0.2172972972972973 0.995579133510168
0.21743243243243243 0.995579133510168
0.21925675675675677 0.995579133510168
0.21966216216216217 0.995579133510168
0.2197972972972973 0.995579133510168
0.2204054054054054 0.995579133510168
0.2206081081081081 0.995579133510168
0.2222972972972973 0.995579133510168
0.22263513513513514 0.995579133510168
0.2237162162162162 0.995579133510168
0.2239189189189189 0.995579133510168
0.22472972972972974 0.995579133510168
0.22513513513513514 0.995579133510168
0.22527027027027027 0.995579133510168
0.2254054054054054 0.995579133510168
0.2262162162162162 0.995579133510168
0.22668918918918918 0.995579133510168
0.22804054054054054 0.995579133510168
0.22817567567567568 0.995579133510168
0.22864864864864864 0.995579133510168
0.22885135135135135 0.995579133510168
0.2289189189189189 0.995579133510168
0.22986486486486488 0.995579133510168
0.23013513513513514 0.995579133510168
0.23027027027027028 0.995579133510168
0.23033783783783784 0.995579133510168
0.23067567567567568 0.995579133510168
0.23094594594594595 0.995579133510168
0.23108108108108108 0.995579133510168
0.23135135135135135 0.995579133510168
0.23155405405405405 0.995579133510168
0.23209459459459458 0.995579133510168
0.23243243243243245 0.995579133510168
0.2327027027027027 0.995579133510168
0.23425675675675675 0.995579133510168
0.23662162162162162 0.995579133510168
0.23702702702702702 0.995579133510168
0.23743243243243242 0.995579133510168
0.2375 0.995579133510168
0.23763513513513512 0.995579133510168
0.23783783783783785 0.995579133510168
0.23797297297297298 0.995579133510168
0.23844594594594595 0.995579133510168
0.2385810810810811 0.995579133510168
0.23925675675675676 0.995579133510168
0.23945945945945946 0.995579133510168
0.23972972972972972 0.995579133510168
0.23993243243243242 0.995579133510168
0.24013513513513512 0.995579133510168
0.24074324324324325 0.995579133510168
0.2408783783783784 0.995579133510168
0.2412837837837838 0.995579133510168
0.24162162162162162 0.995579133510168
0.24175675675675676 0.995579133510168
0.24243243243243243 0.995579133510168
0.24263513513513513 0.995579133510168
0.2439864864864865 0.995579133510168
0.24432432432432433 0.995579133510168
0.2447972972972973 0.995579133510168
0.24493243243243243 0.995579133510168
0.24527027027027026 0.995579133510168
0.2464864864864865 0.995579133510168
0.2468918918918919 0.995579133510168
0.2472972972972973 0.995579133510168
0.24763513513513513 0.995579133510168
0.24783783783783783 0.995579133510168
0.24797297297297297 0.995579133510168
0.2481081081081081 0.995579133510168
0.24932432432432433 0.995579133510168
0.24945945945945946 0.995579133510168
0.2497972972972973 0.995579133510168
0.25 0.995579133510168
0.25114864864864866 0.995579133510168
0.2512837837837838 0.995579133510168
0.25195945945945947 0.995579133510168
0.25216216216216214 0.995579133510168
0.2533783783783784 0.995579133510168
0.2553378378378378 0.995579133510168
0.25635135135135134 0.995579133510168
0.2564864864864865 0.995579133510168
0.25851351351351354 0.995579133510168
0.25864864864864867 0.995579133510168
0.25891891891891894 0.995579133510168
0.2590540540540541 0.995579133510168
0.25932432432432434 0.995579133510168
0.2594594594594595 0.995579133510168
0.2604054054054054 0.995579133510168
0.26094594594594595 0.995579133510168
0.2611486486486487 0.995579133510168
0.26135135135135135 0.995579133510168
0.26175675675675675 0.995579133510168
0.2619594594594595 0.995579133510168
0.26256756756756755 0.995579133510168
0.2635135135135135 0.995579133510168
0.2641216216216216 0.995579133510168
0.2648648648648649 0.995579133510168
0.265 0.995579133510168
0.26513513513513515 0.995579133510168
0.2661486486486486 0.995579133510168
0.2665540540540541 0.995579133510168
0.26804054054054055 0.995579133510168
0.2681756756756757 0.995579133510168
0.2685135135135135 0.995579133510168
0.2686486486486486 0.995579133510168
0.2690540540540541 0.995579133510168
0.2691891891891892 0.995579133510168
0.2704054054054054 0.995579133510168
0.27175675675675676 0.995579133510168
0.2718918918918919 0.995579133510168
0.2725 0.995579133510168
0.27263513513513515 0.995579133510168
0.2727702702702703 0.995579133510168
0.27385135135135136 0.995579133510168
0.27405405405405403 0.995579133510168
0.2741216216216216 0.995579133510168
0.27425675675675676 0.995579133510168
0.2743918918918919 0.995579133510168
0.2745945945945946 0.995579133510168
0.27675675675675676 0.995579133510168
0.27695945945945943 0.995579133510168
0.2772972972972973 0.995579133510168
0.27743243243243243 0.995579133510168
0.27756756756756756 0.995579133510168
0.2777027027027027 0.995579133510168
0.27797297297297296 0.995579133510168
0.2781081081081081 0.995579133510168
0.27824324324324323 0.995579133510168
0.2785135135135135 0.995579133510168
0.27952702702702703 0.995579133510168
0.27966216216216216 0.995579133510168
0.2802027027027027 0.995579133510168
0.28033783783783783 0.995579133510168
0.2810135135135135 0.995579133510168
0.28114864864864864 0.995579133510168
0.28128378378378377 0.995579133510168
0.2814189189189189 0.995579133510168
0.28236486486486484 0.995579133510168
0.2825 0.995579133510168
0.2835135135135135 0.995579133510168
0.2839189189189189 0.995579133510168
0.2843243243243243 0.995579133510168
0.28445945945945944 0.995579133510168
0.2845945945945946 0.995579133510168
0.2847297297297297 0.995579133510168
0.28493243243243244 0.995579133510168
0.28506756756756757 0.995579133510168
0.2856081081081081 0.995579133510168
0.28581081081081083 0.995579133510168
0.28594594594594597 0.995579133510168
0.2864864864864865 0.995579133510168
0.2866891891891892 0.995579133510168
0.2879054054054054 0.995579133510168
0.2880405405405405 0.995579133510168
0.2881081081081081 0.995579133510168
0.28824324324324324 0.995579133510168
0.28905405405405404 0.995579133510168
0.2891891891891892 0.995579133510168
0.28986486486486485 0.995579133510168
0.29 0.995579133510168
0.2906081081081081 0.995579133510168
0.2910810810810811 0.995579133510168
0.29162162162162164 0.995579133510168
0.2917567567567568 0.995579133510168
0.29195945945945945 0.995579133510168
0.2920945945945946 0.995579133510168
0.2926351351351351 0.995579133510168
0.29277027027027025 0.995579133510168
0.29283783783783784 0.995579133510168
0.292972972972973 0.995579133510168
0.29317567567567565 0.995579133510168
0.2933783783783784 0.995579133510168
0.2939864864864865 0.995579133510168
0.2941891891891892 0.995579133510168
0.2954054054054054 0.995579133510168
0.29608108108108105 0.995579133510168
0.29614864864864865 0.995579133510168
0.2962837837837838 0.995579133510168
0.2963513513513514 0.995579133510168
0.29743243243243245 0.995579133510168
0.2977027027027027 0.995579133510168
0.2983783783783784 0.995579133510168
0.29858108108108106 0.995579133510168
0.29864864864864865 0.995579133510168
0.2987837837837838 0.995579133510168
0.29905405405405405 0.995579133510168
0.29912162162162165 0.995579133510168
0.2993243243243243 0.995579133510168
0.29952702702702705 0.995579133510168
0.2997297297297297 0.995579133510168
0.29986486486486486 0.995579133510168
0.3 0.995579133510168
0.30033783783783785 0.995579133510168
0.300472972972973 0.995579133510168
0.3009459459459459 0.995579133510168
0.3010135135135135 0.995579133510168
0.30114864864864865 0.995579133510168
0.3012837837837838 0.995579133510168
0.30148648648648646 0.995579133510168
0.3017567567567568 0.995579133510168
0.30364864864864866 0.995579133510168
0.3037837837837838 0.995579133510168
0.30385135135135133 0.995579133510168
0.30398648648648646 0.995579133510168
0.3041891891891892 0.995579133510168
0.305 0.995579133510168
0.3052027027027027 0.995579133510168
0.30608108108108106 0.995579133510168
0.3062837837837838 0.995579133510168
0.3064189189189189 0.995579133510168
0.30655405405405406 0.995579133510168
0.30722972972972973 0.995579133510168
0.30736486486486486 0.995579133510168
0.30743243243243246 0.995579133510168
0.3075675675675676 0.995579133510168
0.3077027027027027 0.995579133510168
0.30783783783783786 0.995579133510168
0.30817567567567566 0.995579133510168
0.3083108108108108 0.995579133510168
0.3087162162162162 0.995579133510168
0.30885135135135133 0.995579133510168
0.30925675675675673 0.995579133510168
0.3095945945945946 0.995579133510168
0.30972972972972973 0.995579133510168
0.30986486486486486 0.995579133510168
0.31033783783783786 0.995579133510168
0.3214864864864865 0.995579133510168
0.322027027027027 0.995579133510168
0.32222972972972974 0.995579133510168
0.3223648648648649 0.995579133510168
0.3227027027027027 0.995579133510168
0.3229054054054054 0.995579133510168
0.3232432432432432 0.995579133510168
0.32391891891891894 0.995579133510168
0.3241216216216216 0.995579133510168
0.32425675675675675 0.995579133510168
0.3249324324324324 0.995579133510168
0.32554054054054055 0.995579133510168
0.32594594594594595 0.995579133510168
0.3261486486486487 0.995579133510168
0.3262162162162162 0.995579133510168
0.3265540540540541 0.995579133510168
0.32722972972972975 0.995579133510168
0.3273648648648649 0.995579133510168
0.3275 0.995579133510168
0.32763513513513515 0.995579133510168
0.3281756756756757 0.995579133510168
0.32844594594594595 0.995579133510168
0.3285135135135135 0.995579133510168
0.33006756756756755 0.995579133510168
0.3304054054054054 0.995579133510168
0.33128378378378376 0.995579133510168
0.3314864864864865 0.995579133510168
0.3315540540540541 0.995579133510168
0.33216216216216216 0.995579133510168
0.3322972972972973 0.995579133510168
0.3324324324324324 0.995579133510168
0.33263513513513515 0.995579133510168
0.3328378378378378 0.995579133510168
0.3344594594594595 0.995579133510168
0.33466216216216216 0.995579133510168
0.3349324324324324 0.995579133510168
0.33506756756756756 0.995579133510168
0.33554054054054056 0.995579133510168
0.33574324324324323 0.995579133510168
0.33587837837837836 0.995579133510168
0.33635135135135136 0.995579133510168
0.33675675675675676 0.995579133510168
0.337027027027027 0.995579133510168
0.3375 0.995579133510168
0.3381756756756757 0.995579133510168
0.33824324324324323 0.995579133510168
0.3385135135135135 0.995579133510168
0.33885135135135136 0.995579133510168
0.33905405405405403 0.995579133510168
0.3391216216216216 0.995579133510168
0.33925675675675676 0.995579133510168
0.3393918918918919 0.995579133510168
0.33952702702702703 0.995579133510168
0.34128378378378377 0.995579133510168
0.34256756756756757 0.995579133510168
0.3427027027027027 0.995579133510168
0.34385135135135136 0.995579133510168
0.3439864864864865 0.995579133510168
0.34425675675675677 0.995579133510168
0.34452702702702703 0.995579133510168
0.34466216216216217 0.995579133510168
0.3447297297297297 0.995579133510168
0.34486486486486484 0.995579133510168
0.3452702702702703 0.995579133510168
0.34547297297297297 0.995579133510168
0.3456081081081081 0.995579133510168
0.34574324324324324 0.995579133510168
0.34594594594594597 0.995579133510168
0.3460810810810811 0.995579133510168
0.3464189189189189 0.995579133510168
0.34655405405405404 0.995579133510168
0.3476351351351351 0.995579133510168
0.34777027027027024 0.995579133510168
0.34790540540540543 0.995579133510168
0.34804054054054057 0.995579133510168
0.3485135135135135 0.995579133510168
0.34885135135135137 0.995579133510168
0.34952702702702704 0.995579133510168
0.3497297297297297 0.995579133510168
0.3502027027027027 0.995579133510168
0.350472972972973 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.3510810810810811 0.995579133510168
0.3516891891891892 0.995579133510168
0.3518243243243243 0.995579133510168
0.3522297297297297 0.995579133510168
0.35236486486486485 0.995579133510168
0.3525 0.995579133510168
0.3526351351351351 0.995579133510168
0.3529054054054054 0.995579133510168
0.3530405405405405 0.995579133510168
0.35331081081081084 0.995579133510168
0.3538513513513514 0.995579133510168
0.3550675675675676 0.995579133510168
0.35527027027027025 0.995579133510168
0.35621621621621624 0.995579133510168
0.3563513513513514 0.995579133510168
0.3577027027027027 0.995579133510168
0.357972972972973 0.995579133510168
0.35824324324324325 0.995579133510168
0.3585135135135135 0.995579133510168
0.35864864864864865 0.995579133510168
0.3588513513513514 0.995579133510168
0.3589864864864865 0.995579133510168
0.3593243243243243 0.995579133510168
0.3595945945945946 0.995579133510168
0.35986486486486485 0.995579133510168
0.36 0.995579133510168
0.3602027027027027 0.995579133510168
0.36033783783783785 0.995579133510168
0.3610135135135135 0.995579133510168
0.36114864864864865 0.995579133510168
0.3617567567567568 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3625675675675676 0.995579133510168
0.3627027027027027 0.995579133510168
0.3630405405405405 0.995579133510168
0.3634459459459459 0.995579133510168
0.36358108108108106 0.995579133510168
0.3637837837837838 0.995579133510168
0.36398648648648646 0.995579133510168
0.3642567567567568 0.995579133510168
0.3645945945945946 0.995579133510168
0.3647297297297297 0.995579133510168
0.36533783783783785 0.995579133510168
0.36567567567567566 0.995579133510168
0.36655405405405406 0.995579133510168
0.36675675675675673 0.995579133510168
0.36736486486486486 0.995579133510168
0.3675 0.995579133510168
0.3677027027027027 0.995579133510168
0.3681081081081081 0.995579133510168
0.3683783783783784 0.995579133510168
0.36844594594594593 0.995579133510168
0.36858108108108106 0.995579133510168
0.36864864864864866 0.995579133510168
0.36905405405405406 0.995579133510168
0.3691891891891892 0.995579133510168
0.3693243243243243 0.995579133510168
0.369527027027027 0.995579133510168
0.3697972972972973 0.995579133510168
0.3706081081081081 0.995579133510168
0.3708108108108108 0.995579133510168
0.37155405405405406 0.995579133510168
0.3716891891891892 0.995579133510168
0.3727027027027027 0.995579133510168
0.3731081081081081 0.995579133510168
0.3733108108108108 0.995579133510168
0.37344594594594593 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.37432432432432433 0.995579133510168
0.375472972972973 0.995579133510168
0.37560810810810813 0.995579133510168
0.37601351351351353 0.995579133510168
0.37614864864864866 0.995579133510168
0.3779054054054054 0.995579133510168
0.37804054054054054 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3783783783783784 0.995579133510168
0.3820945945945946 0.995579133510168
0.3829054054054054 0.995579133510168
0.38304054054054054 0.995579133510168
0.3833783783783784 0.995579133510168
0.38351351351351354 0.995579133510168
0.3840540540540541 0.995579133510168
0.3908108108108108 0.995579133510168
0.39087837837837835 0.995579133510168
0.3910135135135135 0.995579133510168
0.3919594594594595 0.995579133510168
0.3920945945945946 0.995579133510168
0.3922972972972973 0.995579133510168
0.3925 0.995579133510168
0.3931081081081081 0.995579133510168
0.3932432432432432 0.995579133510168
0.3943918918918919 0.995579133510168
0.3945945945945946 0.995579133510168
0.3947972972972973 0.995579133510168
0.395 0.995579133510168
0.39513513513513515 0.995579133510168
0.3954054054054054 0.995579133510168
0.39554054054054055 0.995579133510168
0.3956756756756757 0.995579133510168
0.39628378378378376 0.995579133510168
0.3968918918918919 0.995579133510168
0.397027027027027 0.995579133510168
0.3972972972972973 0.995579133510168
0.39763513513513515 0.995579133510168
0.3985135135135135 0.995579133510168
0.39878378378378376 0.995579133510168
0.3989864864864865 0.995579133510168
0.3999324324324324 0.995579133510168
0.40006756756756756 0.995579133510168
0.4012162162162162 0.995579133510168
0.40135135135135136 0.995579133510168
0.40243243243243243 0.995579133510168
0.40256756756756756 0.995579133510168
0.4035810810810811 0.995579133510168
0.40385135135135136 0.995579133510168
0.40824324324324324 0.995579133510168
0.40885135135135137 0.995579133510168
0.41054054054054057 0.995579133510168
0.4110810810810811 0.995579133510168
0.4118243243243243 0.995579133510168
0.4120945945945946 0.995579133510168
0.4137837837837838 0.995579133510168
0.41405405405405404 0.995579133510168
0.41412162162162164 0.995579133510168
0.4143243243243243 0.995579133510168
0.4158783783783784 0.995579133510168
0.4160135135135135 0.995579133510168
0.4166891891891892 0.995579133510168
0.4168243243243243 0.995579133510168
0.4168918918918919 0.995579133510168
0.4170945945945946 0.995579133510168
0.4172297297297297 0.995579133510168
0.4185810810810811 0.995579133510168
0.42033783783783785 0.995579133510168
0.4208108108108108 0.995579133510168
0.4209459459459459 0.995579133510168
0.4214864864864865 0.995579133510168
0.42162162162162165 0.995579133510168
0.4218243243243243 0.995579133510168
0.42195945945945945 0.995579133510168
0.4229054054054054 0.995579133510168
0.42317567567567566 0.995579133510168
0.4235135135135135 0.995579133510168
0.4237837837837838 0.995579133510168
0.4239864864864865 0.995579133510168
0.4242567567567568 0.995579133510168
0.42445945945945945 0.995579133510168
0.4252027027027027 0.995579133510168
0.42533783783783785 0.995579133510168
0.4254054054054054 0.995579133510168
0.4255405405405405 0.995579133510168
0.42567567567567566 0.995579133510168
0.4258783783783784 0.995579133510168
0.4268243243243243 0.995579133510168
0.4272972972972973 0.995579133510168
0.42743243243243245 0.995579133510168
0.4275 0.995579133510168
0.42824324324324325 0.995579133510168
0.4285135135135135 0.995579133510168
0.42864864864864866 0.995579133510168
0.4287162162162162 0.995579133510168
0.42986486486486486 0.9964633068081344
0.43 0.9964633068081344
0.43114864864864866 0.9964633068081344
0.4312837837837838 0.9964633068081344
0.43148648648648646 0.9964633068081344
0.4316216216216216 0.9964633068081344
0.43195945945945946 0.9964633068081344
0.4320945945945946 0.9964633068081344
0.4322972972972973 0.9964633068081344
0.4329054054054054 0.9964633068081344
0.43304054054054053 0.9964633068081344
0.43317567567567566 0.9964633068081344
0.4333783783783784 0.9964633068081344
0.4335135135135135 0.9964633068081344
0.4341891891891892 0.9964633068081344
0.43439189189189187 0.9964633068081344
0.434527027027027 0.9964633068081344
0.4347972972972973 0.9964633068081344
0.43533783783783786 0.9964633068081344
0.435472972972973 0.9964633068081344
0.43594594594594593 0.9964633068081344
0.43608108108108107 0.9964633068081344
0.43729729729729727 0.9964633068081344
0.4375 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.4383108108108108 0.9964633068081344
0.43925675675675674 0.9964633068081344
0.43925675675675674 0.9973474801061007
0.4393918918918919 0.9973474801061007
0.43966216216216214 0.9973474801061007
0.44155405405405407 0.9973474801061007
0.444527027027027 0.9973474801061007
0.44466216216216214 0.9973474801061007
0.4447972972972973 0.9973474801061007
0.4448648648648649 0.9973474801061007
0.445 0.9973474801061007
0.4452027027027027 0.9973474801061007
0.4454054054054054 0.9973474801061007
0.44547297297297295 0.9973474801061007
0.44594594594594594 0.9973474801061007
0.4460810810810811 0.9973474801061007
0.4462162162162162 0.9973474801061007
0.4475 0.9973474801061007
0.44763513513513514 0.9973474801061007
0.4481756756756757 0.9973474801061007
0.4483783783783784 0.9973474801061007
0.44851351351351354 0.9973474801061007
0.4487837837837838 0.9973474801061007
0.4494594594594595 0.9973474801061007
0.4495945945945946 0.9973474801061007
0.45047297297297295 0.9973474801061007
0.4506081081081081 0.9973474801061007
0.4507432432432432 0.9973474801061007
0.45087837837837835 0.9973474801061007
0.4512162162162162 0.9973474801061007
0.45135135135135135 0.9973474801061007
0.4515540540540541 0.9973474801061007
0.4522972972972973 0.9973474801061007
0.4524324324324324 0.9973474801061007
0.4528378378378378 0.9973474801061007
0.45304054054054055 0.9973474801061007
0.45337837837837835 0.9973474801061007
0.4537162162162162 0.9973474801061007
0.45425675675675675 0.9973474801061007
0.4543918918918919 0.9973474801061007
0.4549324324324324 0.9973474801061007
0.45506756756756755 0.9973474801061007
0.45675675675675675 0.9973474801061007
0.4569594594594595 0.9973474801061007
0.4579054054054054 0.9973474801061007
0.45804054054054055 0.9973474801061007
0.4581081081081081 0.9973474801061007
0.4583108108108108 0.9973474801061007
0.4614189189189189 0.9973474801061007
0.4616216216216216 0.9973474801061007
0.46222972972972975 0.9973474801061007
0.46297297297297296 0.9973474801061007
0.4633108108108108 0.9973474801061007
0.4635810810810811 0.9973474801061007
0.46385135135135136 0.9973474801061007
0.4639864864864865 0.9973474801061007
0.4643918918918919 0.9973474801061007
0.46466216216216216 0.9973474801061007
0.4656081081081081 0.9973474801061007
0.46574324324324323 0.9973474801061007
0.46621621621621623 0.9973474801061007
0.46695945945945944 0.9973474801061007
0.46709459459459457 0.9973474801061007
0.46736486486486484 0.9973474801061007
0.4675 0.9973474801061007
0.46763513513513516 0.9973474801061007
0.4677702702702703 0.9973474801061007
0.46804054054054056 0.9973474801061007
0.4681081081081081 0.9973474801061007
0.46824324324324323 0.9973474801061007
0.46905405405405404 0.9973474801061007
0.4693243243243243 0.9973474801061007
0.46959459459459457 0.9973474801061007
0.4697297297297297 0.9973474801061007
0.4702027027027027 0.9973474801061007
0.47040540540540543 0.9973474801061007
0.4710810810810811 0.9973474801061007
0.47121621621621623 0.9973474801061007
0.4714864864864865 0.9973474801061007
0.47162162162162163 0.9973474801061007
0.47331081081081083 0.9973474801061007
0.47344594594594597 0.9973474801061007
0.4737837837837838 0.9973474801061007
0.47445945945945944 0.9973474801061007
0.4756081081081081 0.9973474801061007
0.47574324324324324 0.9973474801061007
0.47635135135135137 0.9973474801061007
0.4764864864864865 0.9973474801061007
0.47871621621621624 0.9973474801061007
0.4788513513513514 0.9973474801061007
0.4801351351351351 0.9973474801061007
0.48027027027027025 0.9973474801061007
0.4808108108108108 0.9973474801061007
0.4810810810810811 0.9973474801061007
0.4826351351351351 0.9973474801061007
0.482972972972973 0.9973474801061007
0.48371621621621624 0.9973474801061007
0.4838513513513514 0.9973474801061007
0.4851351351351351 0.9973474801061007
0.485472972972973 0.9973474801061007
0.48567567567567566 0.9973474801061007
0.4858108108108108 0.9973474801061007
0.4864864864864865 0.9973474801061007
0.48662162162162165 0.9973474801061007
0.4868243243243243 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4870945945945946 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4887837837837838 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.48898648648648646 0.9973474801061007
0.4892567567567568 0.9973474801061007
0.48993243243243245 0.9973474801061007
0.4904054054054054 0.9973474801061007
0.49175675675675673 0.9973474801061007
0.4922297297297297 0.9973474801061007
0.49493243243243246 0.9973474801061007
0.4954054054054054 0.9973474801061007
0.4962837837837838 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.49689189189189187 0.9973474801061007
0.4972972972972973 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.497972972972973 0.9973474801061007
0.49864864864864866 0.9973474801061007
0.4987837837837838 0.9973474801061007
0.5002027027027027 0.9973474801061007
0.5003378378378378 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5006756756756757 0.9973474801061007
0.5011486486486486 0.9973474801061007
0.5013513513513513 0.9973474801061007
0.5025675675675676 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027702702702703 0.9973474801061007
0.5031081081081081 0.9973474801061007
0.5031756756756757 0.9973474801061007
0.5033108108108109 0.9973474801061007
0.5037162162162162 0.9973474801061007
0.5038513513513514 0.9973474801061007
0.5044594594594595 0.9973474801061007
0.5047297297297297 0.9973474801061007
0.505 0.9973474801061007
0.5051351351351351 0.9973474801061007
0.5061486486486486 0.9973474801061007
0.5062837837837838 0.9973474801061007
0.5066216216216216 0.9973474801061007
0.5068243243243243 0.9973474801061007
0.5072972972972973 0.9973474801061007
0.5075 0.9973474801061007
0.5083108108108109 0.9973474801061007
0.5093243243243243 0.9973474801061007
0.5095945945945946 0.9973474801061007
0.5097297297297297 0.9973474801061007
0.5108783783783784 0.9973474801061007
0.5110135135135135 0.9973474801061007
0.5114864864864865 0.9973474801061007
0.5116216216216216 0.9973474801061007
0.5122297297297297 0.9973474801061007
0.5123648648648649 0.9973474801061007
0.5125 0.9973474801061007
0.5126351351351351 0.9973474801061007
0.513445945945946 0.9973474801061007
0.5139864864864865 0.9973474801061007
0.5143918918918919 0.9973474801061007
0.514527027027027 0.9973474801061007
0.5149324324324325 0.9973474801061007
0.5151351351351351 0.9973474801061007
0.5158108108108108 0.9973474801061007
0.5159459459459459 0.9973474801061007
0.5172297297297297 0.9973474801061007
0.5173648648648649 0.9973474801061007
0.5192567567567568 0.9973474801061007
0.5193918918918919 0.9973474801061007
0.520472972972973 0.9973474801061007
0.5206756756756756 0.9973474801061007
0.5214864864864864 0.9973474801061007
0.5217567567567568 0.9973474801061007
0.5218243243243244 0.9973474801061007
0.5220270270270271 0.9973474801061007
0.5227702702702702 0.9973474801061007
0.5229054054054054 0.9973474801061007
0.5247972972972973 0.9973474801061007
0.5249324324324325 0.9973474801061007
0.5253378378378378 0.9973474801061007
0.525472972972973 0.9973474801061007
0.5271621621621622 0.9973474801061007
0.528445945945946 0.9973474801061007
0.528581081081081 0.9973474801061007
0.5286486486486487 0.9973474801061007
0.5288513513513513 0.9973474801061007
0.5293243243243243 0.9973474801061007
0.5294594594594595 0.9973474801061007
0.5304054054054054 0.9973474801061007
0.5306081081081081 0.9973474801061007
0.5318918918918919 0.9973474801061007
0.5320945945945946 0.9973474801061007
0.5322297297297297 0.9973474801061007
0.5326351351351352 0.9973474801061007
0.532972972972973 0.9973474801061007
0.5331081081081082 0.9973474801061007
0.5332432432432432 0.9973474801061007
0.5333783783783784 0.9973474801061007
0.5341216216216216 0.9973474801061007
0.5342567567567568 0.9973474801061007
0.5347972972972973 0.9973474801061007
0.5349324324324324 0.9973474801061007
0.5358108108108108 0.9973474801061007
0.5360135135135136 0.9973474801061007
0.5368243243243244 0.9973474801061007
0.5369594594594594 0.9973474801061007
0.5373648648648649 0.9973474801061007
0.5375 0.9973474801061007
0.5378378378378378 0.9973474801061007
0.5381081081081082 0.9973474801061007
0.538581081081081 0.9973474801061007
0.5388513513513513 0.9973474801061007
0.539054054054054 0.9973474801061007
0.5391891891891892 0.9973474801061007
0.5397297297297298 0.9973474801061007
0.5402027027027027 0.9973474801061007
0.5404054054054054 0.9973474801061007
0.5405405405405406 0.9973474801061007
0.5416891891891892 0.9973474801061007
0.5419594594594594 0.9973474801061007
0.5429054054054054 0.9973474801061007
0.5431081081081081 0.9973474801061007
0.5439864864864865 0.9973474801061007
0.5441216216216216 0.9973474801061007
0.5456756756756757 0.9973474801061007
0.5458108108108108 0.9973474801061007
0.5459459459459459 0.9973474801061007
0.5461486486486486 0.9973474801061007
0.5477027027027027 0.9973474801061007
0.5481081081081081 0.9973474801061007
0.5485810810810811 0.9973474801061007
0.5487162162162162 0.9973474801061007
0.5498648648648649 0.9973474801061007
0.5500675675675676 0.9973474801061007
0.5505405405405406 0.9973474801061007
0.5508108108108108 0.9973474801061007
0.5516216216216216 0.9973474801061007
0.5518243243243244 0.9973474801061007
0.5519594594594595 0.9973474801061007
0.5521621621621622 0.9973474801061007
0.5523648648648649 0.9973474801061007
0.5525675675675675 0.9973474801061007
0.5529054054054054 0.9973474801061007
0.5530405405405405 0.9973474801061007
0.5542567567567568 0.9973474801061007
0.5543918918918919 0.9973474801061007
0.5549324324324324 0.9973474801061007
0.5550675675675676 0.9973474801061007
0.5552027027027027 0.9973474801061007
0.5556081081081081 0.9973474801061007
0.5559459459459459 0.9973474801061007
0.5560810810810811 0.9973474801061007
0.5564864864864865 0.9973474801061007
0.5572972972972973 0.9973474801061007
0.5574324324324325 0.9973474801061007
0.5576351351351352 0.9973474801061007
0.5577702702702703 0.9973474801061007
0.5581081081081081 0.9973474801061007
0.5583108108108108 0.9973474801061007
0.5586486486486486 0.9973474801061007
0.5587837837837838 0.9973474801061007
0.5589189189189189 0.9973474801061007
0.5593243243243243 0.9973474801061007
0.5597972972972973 0.9973474801061007
0.5599324324324324 0.9973474801061007
0.5614189189189189 0.9973474801061007
0.5616891891891892 0.9973474801061007
0.5619594594594595 0.9973474801061007
0.5622297297297297 0.9973474801061007
0.5622972972972973 0.9973474801061007
0.5624324324324325 0.9973474801061007
0.5627027027027027 0.9973474801061007
0.5628378378378378 0.9973474801061007
0.563445945945946 0.9973474801061007
0.5639189189189189 0.9973474801061007
0.5653378378378379 0.9973474801061007
0.5654729729729729 0.9973474801061007
0.5656081081081081 0.9973474801061007
0.5657432432432432 0.9973474801061007
0.5660135135135135 0.9973474801061007
0.5661486486486487 0.9973474801061007
0.566554054054054 0.9973474801061007
0.5668243243243243 0.9973474801061007
0.5675 0.9973474801061007
0.5676351351351351 0.9973474801061007
0.5681081081081081 0.9973474801061007
0.5683783783783783 0.9973474801061007
0.5685810810810811 0.9973474801061007
0.5690540540540541 0.9973474801061007
0.5692567567567568 0.9973474801061007
0.5697972972972973 0.9973474801061007
0.57 0.9973474801061007
0.570472972972973 0.9973474801061007
0.5708108108108109 0.9973474801061007
0.5714864864864865 0.9973474801061007
0.572027027027027 0.9973474801061007
0.5725675675675675 0.9973474801061007
0.5727027027027027 0.9973474801061007
0.5728378378378378 0.9973474801061007
0.572972972972973 0.9973474801061007
0.5733783783783784 0.9973474801061007
0.5737162162162163 0.9973474801061007
0.5743243243243243 0.9973474801061007
0.5756081081081081 0.9973474801061007
0.5757432432432432 0.9973474801061007
0.5764189189189189 0.9973474801061007
0.576554054054054 0.9973474801061007
0.5780405405405405 0.9973474801061007
0.5784459459459459 0.9973474801061007
0.5800675675675676 0.9973474801061007
0.5803378378378379 0.9973474801061007
0.5814864864864865 0.9973474801061007
0.5822972972972973 0.9973474801061007
0.5828378378378378 0.9973474801061007
0.582972972972973 0.9973474801061007
0.5830405405405406 0.9973474801061007
0.5831756756756756 0.9973474801061007
0.5833783783783784 0.9973474801061007
0.5835135135135135 0.9973474801061007
0.5841216216216216 0.9973474801061007
0.5843918918918919 0.9973474801061007
0.5844594594594594 0.9973474801061007
0.5845945945945946 0.9973474801061007
0.5872972972972973 0.9973474801061007
0.5875675675675676 0.9973474801061007
0.5877027027027028 0.9973474801061007
0.5881081081081081 0.9973474801061007
0.5884459459459459 0.9973474801061007
0.5885810810810811 0.9973474801061007
0.5888513513513514 0.9973474801061007
0.5891891891891892 0.9973474801061007
0.5893918918918919 0.9973474801061007
0.5897972972972974 0.9973474801061007
0.5899324324324324 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5904054054054054 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5918243243243243 0.9973474801061007
0.592027027027027 0.9973474801061007
0.5925 0.9973474801061007
0.5935810810810811 0.9973474801061007
0.5938513513513514 0.9973474801061007
0.5943243243243244 0.9973474801061007
0.5944594594594594 0.9973474801061007
0.5949324324324324 0.9973474801061007
0.5950675675675675 0.9973474801061007
0.5955405405405405 0.9973474801061007
0.5956756756756757 0.9973474801061007
0.5963513513513513 0.9973474801061007
0.5964864864864865 0.9973474801061007
0.5967567567567568 0.9973474801061007
0.5969594594594595 0.9973474801061007
0.5977027027027026 0.9973474801061007
0.5979054054054054 0.9973474801061007
0.597972972972973 0.9973474801061007
0.5981081081081081 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5987837837837838 0.9973474801061007
0.5990540540540541 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.600945945945946 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6011486486486487 0.9973474801061007
0.6012837837837838 0.9973474801061007
0.601418918918919 0.9973474801061007
0.6018243243243243 0.9973474801061007
0.602027027027027 0.9973474801061007
0.602027027027027 0.9982316534040672
0.6023648648648648 0.9982316534040672
0.6025675675675676 0.9982316534040672
0.6029729729729729 0.9982316534040672
0.6033783783783784 0.9982316534040672
0.6035135135135136 0.9982316534040672
0.6036486486486486 0.9982316534040672
0.6040540540540541 0.9982316534040672
0.6043243243243244 0.9982316534040672
0.6044594594594594 0.9982316534040672
0.6047297297297297 0.9982316534040672
0.605 0.9982316534040672
0.6066216216216216 0.9982316534040672
0.6068918918918919 0.9982316534040672
0.6069594594594595 0.9982316534040672
0.6072297297297298 0.9982316534040672
0.6075675675675676 0.9982316534040672
0.6079729729729729 0.9982316534040672
0.6082432432432432 0.9982316534040672
0.6094594594594595 0.9982316534040672
0.6096621621621622 0.9982316534040672
0.6098648648648649 0.9982316534040672
0.61 0.9982316534040672
0.6100675675675675 0.9982316534040672
0.6103378378378378 0.9982316534040672
0.6112837837837838 0.9982316534040672
0.6121621621621621 0.9982316534040672
0.6126351351351351 0.9982316534040672
0.6128378378378379 0.9982316534040672
0.6131756756756757 0.9982316534040672
0.6133108108108108 0.9982316534040672
0.6133783783783784 0.9982316534040672
0.6135135135135135 0.9982316534040672
0.6137162162162162 0.9982316534040672
0.6138513513513514 0.9982316534040672
0.6139864864864865 0.9982316534040672
0.6143243243243244 0.9982316534040672
0.6147297297297297 0.9982316534040672
0.6152027027027027 0.9982316534040672
0.6156081081081081 0.9982316534040672
0.6158108108108108 0.9982316534040672
0.6160810810810811 0.9982316534040672
0.6166891891891891 0.9982316534040672
0.6168918918918919 0.9982316534040672
0.617027027027027 0.9982316534040672
0.6185135135135135 0.9982316534040672
0.6186486486486487 0.9982316534040672
0.6191891891891892 0.9982316534040672
0.6193243243243243 0.9982316534040672
0.6193918918918919 0.9982316534040672
0.62 0.9982316534040672
0.6206756756756757 0.9982316534040672
0.6208783783783783 0.9982316534040672
0.6210135135135135 0.9982316534040672
0.6212162162162163 0.9982316534040672
0.6212162162162163 0.9991158267020336
0.6212837837837838 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6224324324324324 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6227027027027027 0.9991158267020336
0.6230405405405406 0.9991158267020336
0.624054054054054 0.9991158267020336
0.6243243243243243 0.9991158267020336
0.6252027027027027 0.9991158267020336
0.6253378378378378 0.9991158267020336
0.6256756756756757 0.9991158267020336
0.625945945945946 0.9991158267020336
0.6260810810810811 0.9991158267020336
0.6262162162162163 0.9991158267020336
0.6263513513513513 0.9991158267020336
0.6264864864864865 0.9991158267020336
0.6266891891891891 0.9991158267020336
0.6267567567567568 0.9991158267020336
0.6295945945945945 0.9991158267020336
0.6299324324324325 0.9991158267020336
0.6300675675675675 0.9991158267020336
0.6303378378378378 0.9991158267020336
0.6310135135135135 0.9991158267020336
0.6320945945945946 0.9991158267020336
0.6322297297297297 0.9991158267020336
0.632972972972973 0.9991158267020336
0.6334459459459459 0.9991158267020336
0.6335810810810811 0.9991158267020336
0.6337162162162162 0.9991158267020336
0.6343243243243243 0.9991158267020336
0.6344594594594595 0.9991158267020336
0.6346621621621622 0.9991158267020336
0.635472972972973 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6358108108108108 0.9991158267020336
0.6360135135135135 0.9991158267020336
0.6362837837837838 0.9991158267020336
0.6364189189189189 0.9991158267020336
0.6371621621621621 0.9991158267020336
0.6382432432432432 0.9991158267020336
0.6383783783783784 0.9991158267020336
0.6393918918918919 0.9991158267020336
0.639527027027027 0.9991158267020336
0.6397972972972973 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6400675675675676 0.9991158267020336
0.6403378378378378 0.9991158267020336
0.6412837837837838 0.9991158267020336
0.6414189189189189 0.9991158267020336
0.6424324324324324 0.9991158267020336
0.6425675675675676 0.9991158267020336
0.6437837837837838 0.9991158267020336
0.643918918918919 0.9991158267020336
0.6447297297297298 0.9991158267020336
0.6448648648648648 0.9991158267020336
0.6462837837837838 0.9991158267020336
0.6464189189189189 0.9991158267020336
0.6466891891891892 0.9991158267020336
0.6469594594594594 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6474324324324324 0.9991158267020336
0.6477702702702702 0.9991158267020336
0.647972972972973 0.9991158267020336
0.6483783783783784 0.9991158267020336
0.648581081081081 0.9991158267020336
0.6488513513513513 0.9991158267020336
0.649054054054054 0.9991158267020336
0.6494594594594595 0.9991158267020336
0.6497297297297298 0.9991158267020336
0.6502027027027028 0.9991158267020336
0.6503378378378378 0.9991158267020336
0.6506081081081081 0.9991158267020336
0.6510135135135136 0.9991158267020336
0.6524324324324324 0.9991158267020336
0.6525675675675676 0.9991158267020336
0.6527027027027027 0.9991158267020336
0.652972972972973 0.9991158267020336
0.6531081081081082 0.9991158267020336
0.6537162162162162 0.9991158267020336
0.6541891891891892 0.9991158267020336
0.655 0.9991158267020336
0.6554054054054054 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6558783783783784 0.9991158267020336
0.6562162162162162 0.9991158267020336
0.6568918918918919 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6581756756756757 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6585135135135135 0.9991158267020336
0.6586486486486487 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.6600675675675676 0.9991158267020336
0.6611486486486486 0.9991158267020336
0.6638513513513513 0.9991158267020336
0.6641891891891892 0.9991158267020336
0.6643243243243243 0.9991158267020336
0.6646621621621621 0.9991158267020336
0.6647972972972973 0.9991158267020336
0.6649324324324324 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6656756756756756 0.9991158267020336
0.6658108108108108 0.9991158267020336
0.6661486486486486 0.9991158267020336
0.6662837837837838 0.9991158267020336
0.6664189189189189 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6666891891891892 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6670945945945946 0.9991158267020336
0.6672297297297297 0.9991158267020336
0.6675675675675675 0.9991158267020336
0.6681756756756757 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6683783783783783 0.9991158267020336
0.668445945945946 0.9991158267020336
0.6693243243243243 0.9991158267020336
0.6700675675675676 0.9991158267020336
0.6704729729729729 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6710810810810811 0.9991158267020336
0.6714864864864865 0.9991158267020336
0.6835135135135135 0.9991158267020336
0.6846621621621621 0.9991158267020336
0.6847972972972973 0.9991158267020336
0.6850675675675676 0.9991158267020336
0.6852027027027027 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858108108108109 0.9991158267020336
0.6859459459459459 0.9991158267020336
0.6863513513513514 0.9991158267020336
0.6872972972972973 0.9991158267020336
0.6875675675675675 0.9991158267020336
0.6877027027027027 0.9991158267020336
0.6879054054054055 0.9991158267020336
0.6881756756756757 0.9991158267020336
0.6882432432432433 0.9991158267020336
0.6883783783783783 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.69 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6906081081081081 0.9991158267020336
0.6908108108108109 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6962837837837837 0.9991158267020336
0.6980405405405405 0.9991158267020336
0.6983108108108108 0.9991158267020336
0.698445945945946 0.9991158267020336
0.6989864864864865 0.9991158267020336
0.6991216216216216 0.9991158267020336
0.6993918918918919 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6997972972972973 0.9991158267020336
0.6999324324324324 0.9991158267020336
0.7003378378378379 0.9991158267020336
0.7008783783783784 0.9991158267020336
0.7014189189189189 0.9991158267020336
0.7018243243243243 0.9991158267020336
0.7019594594594595 0.9991158267020336
0.7026351351351351 0.9991158267020336
0.702972972972973 0.9991158267020336
0.7034459459459459 0.9991158267020336
0.7035810810810811 0.9991158267020336
0.7037162162162162 0.9991158267020336
0.7040540540540541 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7056756756756757 0.9991158267020336
0.7057432432432432 0.9991158267020336
0.706418918918919 0.9991158267020336
0.7064864864864865 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7078378378378378 0.9991158267020336
0.7082432432432433 0.9991158267020336
0.7085135135135135 0.9991158267020336
0.7089864864864864 0.9991158267020336
0.7093918918918919 0.9991158267020336
0.7097972972972973 0.9991158267020336
0.7102702702702702 0.9991158267020336
0.7108108108108108 0.9991158267020336
0.710945945945946 0.9991158267020336
0.712027027027027 0.9991158267020336
0.7123648648648648 0.9991158267020336
0.7125675675675676 0.9991158267020336
0.7127702702702703 0.9991158267020336
0.7132432432432433 0.9991158267020336
0.7133783783783784 0.9991158267020336
0.7135810810810811 0.9991158267020336
0.7138513513513514 0.9991158267020336
0.7152027027027027 0.9991158267020336
0.7155405405405405 0.9991158267020336
0.7156756756756757 0.9991158267020336
0.7158783783783784 0.9991158267020336
0.7162162162162162 0.9991158267020336
0.716554054054054 0.9991158267020336
0.7168243243243243 0.9991158267020336
0.7171621621621621 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7174324324324325 0.9991158267020336
0.7178378378378378 0.9991158267020336
0.7185135135135136 0.9991158267020336
0.7186486486486486 0.9991158267020336
0.7187162162162162 0.9991158267020336
0.7188513513513514 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7197297297297297 0.9991158267020336
0.7200675675675675 0.9991158267020336
0.7202702702702702 0.9991158267020336
0.721554054054054 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.7222972972972973 0.9991158267020336
0.7226351351351351 0.9991158267020336
0.7227702702702703 0.9991158267020336
0.7228378378378378 0.9991158267020336
0.7233108108108108 0.9991158267020336
0.7235810810810811 0.9991158267020336
0.7237162162162162 0.9991158267020336
0.7238513513513514 0.9991158267020336
0.7242567567567567 0.9991158267020336
0.7257432432432432 0.9991158267020336
0.725945945945946 0.9991158267020336
0.7345945945945946 0.9991158267020336
0.7352027027027027 0.9991158267020336
0.7355405405405405 0.9991158267020336
0.736554054054054 0.9991158267020336
0.7373648648648649 0.9991158267020336
0.7380405405405406 0.9991158267020336
0.7381756756756757 0.9991158267020336
0.7386486486486487 0.9991158267020336
0.7388513513513514 0.9991158267020336
0.7389864864864865 0.9991158267020336
0.7397297297297297 0.9991158267020336
0.7398648648648649 0.9991158267020336
0.7403378378378378 0.9991158267020336
0.7405405405405405 0.9991158267020336
0.7412162162162163 0.9991158267020336
0.7414189189189189 0.9991158267020336
0.7416216216216216 0.9991158267020336
0.7417567567567568 0.9991158267020336
0.7425 0.9991158267020336
0.7425675675675676 0.9991158267020336
0.7433783783783784 0.9991158267020336
0.7437162162162162 0.9991158267020336
0.7445945945945946 0.9991158267020336
0.7447297297297297 0.9991158267020336
0.7447972972972973 0.9991158267020336
0.7449324324324325 0.9991158267020336
0.7458783783783783 0.9991158267020336
0.7460135135135135 0.9991158267020336
0.7465540540540541 0.9991158267020336
0.7470945945945946 0.9991158267020336
0.7472297297297297 0.9991158267020336
0.7479054054054054 0.9991158267020336
0.7481081081081081 0.9991158267020336
0.7482432432432432 0.9991158267020336
0.7483108108108109 0.9991158267020336
0.7485135135135135 0.9991158267020336
0.7500675675675675 0.9991158267020336
0.7504054054054055 0.9991158267020336
0.7506081081081081 0.9991158267020336
0.7508783783783783 0.9991158267020336
0.7515540540540541 0.9991158267020336
0.7517567567567568 0.9991158267020336
0.7525675675675676 0.9991158267020336
0.7527027027027027 0.9991158267020336
0.7527702702702703 0.9991158267020336
0.7537837837837837 0.9991158267020336
0.7541891891891892 0.9991158267020336
0.7543243243243243 0.9991158267020336
0.7548648648648648 0.9991158267020336
0.7555405405405405 0.9991158267020336
0.7556756756756757 0.9991158267020336
0.7564189189189189 0.9991158267020336
0.7565540540540541 0.9991158267020336
0.7572297297297297 0.9991158267020336
0.7573648648648649 0.9991158267020336
0.7577702702702702 0.9991158267020336
0.7593243243243243 0.9991158267020336
0.7615540540540541 0.9991158267020336
0.7617567567567568 0.9991158267020336
0.7629054054054054 0.9991158267020336
0.7637162162162162 0.9991158267020336
0.7642567567567567 0.9991158267020336
0.7647297297297297 0.9991158267020336
0.7648648648648648 0.9991158267020336
0.7656081081081081 0.9991158267020336
0.7656756756756756 0.9991158267020336
0.7658108108108108 0.9991158267020336
0.7660135135135135 0.9991158267020336
0.7661486486486486 0.9991158267020336
0.7665540540540541 0.9991158267020336
0.7666891891891892 0.9991158267020336
0.7670270270270271 0.9991158267020336
0.7682432432432432 0.9991158267020336
0.7683108108108108 0.9991158267020336
0.768445945945946 0.9991158267020336
0.7707432432432433 0.9991158267020336
0.7708783783783784 0.9991158267020336
0.7735135135135135 0.9991158267020336
0.774054054054054 0.9991158267020336
0.7752027027027028 0.9991158267020336
0.7754054054054054 0.9991158267020336
0.7766891891891892 0.9991158267020336
0.7776351351351352 0.9991158267020336
0.7777702702702702 0.9991158267020336
0.7783783783783784 0.9991158267020336
0.7785135135135135 0.9991158267020336
0.779054054054054 0.9991158267020336
0.779527027027027 0.9991158267020336
0.7799324324324325 0.9991158267020336
0.7811486486486486 0.9991158267020336
0.7816216216216216 0.9991158267020336
0.7817567567567567 0.9991158267020336
0.7818918918918919 0.9991158267020336
0.782027027027027 0.9991158267020336
0.7820945945945946 0.9991158267020336
0.7822297297297297 0.9991158267020336
0.7824324324324324 0.9991158267020336
0.7826351351351352 0.9991158267020336
0.783918918918919 0.9991158267020336
0.784054054054054 0.9991158267020336
0.784527027027027 0.9991158267020336
0.785 0.9991158267020336
0.7856081081081081 0.9991158267020336
0.7857432432432433 0.9991158267020336
0.7864189189189189 0.9991158267020336
0.7866216216216216 0.9991158267020336
0.7867567567567567 0.9991158267020336
0.7868918918918919 0.9991158267020336
0.7869594594594594 0.9991158267020336
0.7871621621621622 0.9991158267020336
0.7872297297297297 0.9991158267020336
0.7874324324324324 0.9991158267020336
0.7882432432432432 0.9991158267020336
0.7885135135135135 0.9991158267020336
0.788581081081081 0.9991158267020336
0.7887837837837838 0.9991158267020336
0.789054054054054 0.9991158267020336
0.7896621621621621 0.9991158267020336
0.7898648648648648 0.9991158267020336
0.7903378378378378 0.9991158267020336
0.7904729729729729 0.9991158267020336
0.7906081081081081 0.9991158267020336
0.7908108108108108 0.9991158267020336
0.7912162162162162 0.9991158267020336
0.7913513513513514 0.9991158267020336
0.7917567567567567 0.9991158267020336
0.7918918918918919 0.9991158267020336
0.7926351351351352 0.9991158267020336
0.7928378378378378 0.9991158267020336
0.7929054054054054 0.9991158267020336
0.7931081081081081 0.9991158267020336
0.7946621621621621 0.9991158267020336
0.7948648648648649 0.9991158267020336
0.795 0.9991158267020336
0.7969594594594595 0.9991158267020336
0.7971621621621622 0.9991158267020336
0.7972297297297297 0.9991158267020336
0.7975 0.9991158267020336
0.7975675675675675 0.9991158267020336
0.7978378378378378 0.9991158267020336
0.7980405405405405 0.9991158267020336
0.7981756756756757 0.9991158267020336
0.7983783783783783 0.9991158267020336
0.7986486486486486 0.9991158267020336
0.7989864864864865 0.9991158267020336
0.7991891891891892 0.9991158267020336
0.7993243243243243 0.9991158267020336
0.799527027027027 0.9991158267020336
0.8006081081081081 0.9991158267020336
0.8007432432432432 0.9991158267020336
0.8008108108108108 0.9991158267020336
0.8009459459459459 0.9991158267020336
0.801554054054054 0.9991158267020336
0.8016891891891892 0.9991158267020336
0.8018243243243244 0.9991158267020336
0.8019594594594595 0.9991158267020336
0.8023648648648649 0.9991158267020336
0.8027702702702703 0.9991158267020336
0.8031756756756757 0.9991158267020336
0.8033108108108108 0.9991158267020336
0.8038513513513513 0.9991158267020336
0.8041216216216216 0.9991158267020336
0.8043918918918919 0.9991158267020336
0.8047972972972973 0.9991158267020336
0.8075 0.9991158267020336
0.8135135135135135 0.9991158267020336
0.8147297297297297 0.9991158267020336
0.815 0.9991158267020336
0.8153378378378379 0.9991158267020336
0.8156081081081081 0.9991158267020336
0.8158783783783784 0.9991158267020336
0.8164189189189189 0.9991158267020336
0.816554054054054 0.9991158267020336
0.8177027027027027 0.9991158267020336
0.8197297297297297 0.9991158267020336
0.82 0.9991158267020336
0.8202702702702702 0.9991158267020336
0.820472972972973 0.9991158267020336
0.8211486486486487 0.9991158267020336
0.8213513513513514 0.9991158267020336
0.8219594594594595 0.9991158267020336
0.8223648648648648 0.9991158267020336
0.8224324324324325 0.9991158267020336
0.8225675675675675 0.9991158267020336
0.8231081081081081 0.9991158267020336
0.8235135135135135 0.9991158267020336
0.8237162162162163 0.9991158267020336
0.8243918918918919 0.9991158267020336
0.8244594594594594 0.9991158267020336
0.8245945945945946 0.9991158267020336
0.8246621621621621 0.9991158267020336
0.8252702702702702 0.9991158267020336
0.8253378378378379 0.9991158267020336
0.825472972972973 0.9991158267020336
0.8257432432432432 0.9991158267020336
0.8261486486486487 0.9991158267020336
0.8273648648648648 0.9991158267020336
0.8275 0.9991158267020336
0.8278378378378378 0.9991158267020336
0.827972972972973 0.9991158267020336
0.8291216216216216 0.9991158267020336
0.8292567567567568 0.9991158267020336
0.8296621621621622 0.9991158267020336
0.8297972972972973 0.9991158267020336
0.830472972972973 0.9991158267020336
0.8308108108108108 0.9991158267020336
0.8313513513513513 0.9991158267020336
0.8321621621621622 0.9991158267020336
0.8335810810810811 0.9991158267020336
0.8337162162162162 0.9991158267020336
0.8341216216216216 0.9991158267020336
0.8342567567567568 0.9991158267020336
0.8350675675675676 0.9991158267020336
0.8352027027027027 0.9991158267020336
0.8356756756756757 0.9991158267020336
0.8358108108108108 0.9991158267020336
0.8362837837837838 0.9991158267020336
0.8487162162162162 0.9991158267020336
0.8488513513513514 0.9991158267020336
0.849527027027027 0.9991158267020336
0.8496621621621622 0.9991158267020336
0.8503378378378378 0.9991158267020336
0.8506081081081082 0.9991158267020336
0.8507432432432432 0.9991158267020336
0.8512162162162162 0.9991158267020336
0.8517567567567568 0.9991158267020336
0.8522297297297298 0.9991158267020336
0.8523648648648648 0.9991158267020336
0.8525 0.9991158267020336
0.8528378378378378 0.9991158267020336
0.8531081081081081 0.9991158267020336
0.8532432432432432 0.9991158267020336
0.8534459459459459 0.9991158267020336
0.8535810810810811 0.9991158267020336
0.8539189189189189 0.9991158267020336
0.8540540540540541 0.9991158267020336
0.8541891891891892 0.9991158267020336
0.8543243243243244 0.9991158267020336
0.8543918918918919 0.9991158267020336
0.8543918918918919 1.0
0.8547297297297297 1.0
0.8557432432432432 1.0
0.8567567567567568 1.0
0.8585135135135135 1.0
0.8597297297297297 1.0
0.8611486486486486 1.0
0.8616216216216216 1.0
0.8617567567567568 1.0
0.8625 1.0
0.8629729729729729 1.0
0.8636486486486487 1.0
0.8639864864864865 1.0
0.8641216216216216 1.0
0.8641891891891892 1.0
0.8644594594594595 1.0
0.8649324324324325 1.0
0.8651351351351352 1.0
0.8653378378378378 1.0
0.8656081081081081 1.0
0.8658108108108108 1.0
0.865945945945946 1.0
0.8669594594594595 1.0
0.8670945945945946 1.0
0.8674324324324324 1.0
0.8676351351351351 1.0
0.8678378378378379 1.0
0.8679729729729729 1.0
0.8687162162162162 1.0
0.869054054054054 1.0
0.8691216216216217 1.0
0.8696621621621622 1.0
0.8697297297297297 1.0
0.8705405405405405 1.0
0.8707432432432433 1.0
0.8718918918918919 1.0
0.8725 1.0
0.8726351351351351 1.0
0.8733108108108109 1.0
0.8734459459459459 1.0
0.8758108108108108 1.0
0.8760810810810811 1.0
0.8761486486486486 1.0
0.8762837837837838 1.0
0.8787837837837837 1.0
0.879054054054054 1.0
0.8793243243243243 1.0
0.8794594594594595 1.0
0.8796621621621622 1.0
0.8797972972972973 1.0
0.8801351351351351 1.0
0.8805405405405405 1.0
0.8813513513513513 1.0
0.8816891891891891 1.0
0.8820270270270271 1.0
0.8821621621621621 1.0
0.8822972972972973 1.0
0.8825675675675676 1.0
0.8827027027027027 1.0
0.8829054054054054 1.0
0.8830405405405405 1.0
0.8831756756756757 1.0
0.8833783783783784 1.0
0.884054054054054 1.0
0.8855405405405405 1.0
0.8856756756756756 1.0
0.8858783783783784 1.0
0.8860135135135135 1.0
0.8868918918918919 1.0
0.8870945945945946 1.0
0.8874324324324324 1.0
0.8875675675675676 1.0
0.8878378378378379 1.0
0.887972972972973 1.0
0.8881081081081081 1.0
0.89 1.0
0.8910135135135135 1.0
0.8915540540540541 1.0
0.8916891891891892 1.0
0.8918918918918919 1.0
0.8931081081081081 1.0
0.8932432432432432 1.0
0.8935135135135135 1.0
0.8942567567567568 1.0
0.8945945945945946 1.0
0.895 1.0
0.8952702702702703 1.0
0.8968243243243244 1.0
0.8971621621621622 1.0
0.8972972972972973 1.0
0.8975 1.0
0.8976351351351352 1.0
0.8978378378378379 1.0
0.9 1.0
0.9005405405405406 1.0
0.9006081081081081 1.0
0.9007432432432433 1.0
0.9008783783783784 1.0
0.9010810810810811 1.0
0.9025675675675676 1.0
0.9027027027027027 1.0
0.903581081081081 1.0
0.9045945945945946 1.0
0.9048648648648648 1.0
0.9052027027027028 1.0
0.9057432432432433 1.0
0.9058783783783784 1.0
0.9061486486486486 1.0
0.9062837837837838 1.0
0.9065540540540541 1.0
0.9066891891891892 1.0
0.9075 1.0
0.9083108108108108 1.0
0.9091891891891892 1.0
0.9099324324324324 1.0
0.9101351351351351 1.0
0.9102702702702703 1.0
0.910472972972973 1.0
0.9106081081081081 1.0
0.9108783783783784 1.0
0.9110135135135136 1.0
0.9114864864864864 1.0
0.9118243243243244 1.0
0.9119594594594594 1.0
0.918581081081081 1.0
0.9200675675675676 1.0
0.9211486486486486 1.0
0.9212162162162162 1.0
0.9216891891891892 1.0
0.9223648648648649 1.0
0.9226351351351352 1.0
0.9227702702702703 1.0
0.9253378378378379 1.0
0.9272297297297297 1.0
0.927972972972973 1.0
0.9280405405405405 1.0
0.9286486486486486 1.0
0.9288513513513513 1.0
0.9289864864864865 1.0
0.9309459459459459 1.0
0.9310810810810811 1.0
0.9317567567567567 1.0
0.9320945945945946 1.0
0.9325 1.0
0.9326351351351352 1.0
0.9333783783783783 1.0
0.9338513513513513 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9345270270270271 1.0
0.9346621621621621 1.0
0.9354054054054054 1.0
0.9355405405405406 1.0
0.9358108108108109 1.0
0.9359459459459459 1.0
0.9363513513513514 1.0
0.936554054054054 1.0
0.9375675675675675 1.0
0.9378378378378378 1.0
0.9379054054054055 1.0
0.9380405405405405 1.0
0.938445945945946 1.0
0.9385810810810811 1.0
0.9395270270270271 1.0
0.9397297297297297 1.0
0.9398648648648649 1.0
0.9404729729729729 1.0
0.9408783783783784 1.0
0.9414189189189189 1.0
0.941554054054054 1.0
0.9416891891891892 1.0
0.9452702702702702 1.0
0.9460810810810811 1.0
0.9462162162162162 1.0
0.9473648648648648 1.0
0.9475 1.0
0.9475675675675675 1.0
0.9477702702702703 1.0
0.9493918918918919 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9527702702702703 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541891891891892 1.0
0.9543243243243243 1.0
0.955 1.0
0.9551351351351351 1.0
0.9556081081081081 1.0
0.9557432432432432 1.0
0.9558108108108108 1.0
0.9560135135135135 1.0
0.956081081081081 1.0
0.9562162162162162 1.0
0.9562837837837838 1.0
0.956418918918919 1.0
0.9583783783783784 1.0
0.9585810810810811 1.0
0.9586486486486486 1.0
0.9591216216216216 1.0
0.9591891891891892 1.0
0.9593243243243244 1.0
0.9595270270270271 1.0
0.9596621621621622 1.0
0.9608108108108108 1.0
0.9612837837837838 1.0
0.961418918918919 1.0
0.9616216216216216 1.0
0.962027027027027 1.0
0.9621621621621622 1.0
0.9627702702702703 1.0
0.9633108108108108 1.0
0.9635810810810811 1.0
0.9636486486486486 1.0
0.9637837837837838 1.0
0.9639189189189189 1.0
0.9640540540540541 1.0
0.9643243243243244 1.0
0.9645945945945946 1.0
0.9646621621621622 1.0
0.9648648648648649 1.0
0.965 1.0
0.9652027027027027 1.0
0.9652702702702702 1.0
0.9655405405405405 1.0
0.9660135135135135 1.0
0.966554054054054 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9697972972972972 1.0
0.9703378378378379 1.0
0.9707432432432432 1.0
0.9713513513513513 1.0
0.9716216216216216 1.0
0.9718918918918918 1.0
0.9725 1.0
0.9725675675675676 1.0
0.9728378378378378 1.0
0.972972972972973 1.0
0.9731081081081081 1.0
0.9737162162162162 1.0
0.9739864864864864 1.0
0.9751351351351352 1.0
0.9753378378378378 1.0
0.976081081081081 1.0
0.9762162162162162 1.0
0.9763513513513513 1.0
0.9766216216216216 1.0
0.9766891891891892 1.0
0.9768243243243243 1.0
0.9775 1.0
0.9776351351351351 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.98 1.0
0.9802027027027027 1.0
0.9829054054054054 1.0
0.9831081081081081 1.0
0.9834459459459459 1.0
0.9837162162162162 1.0
0.9841216216216216 1.0
0.9842567567567567 1.0
0.9849324324324324 1.0
0.9850675675675675 1.0
0.9858783783783783 1.0
0.9861486486486486 1.0
0.9862162162162162 1.0
0.986554054054054 1.0
0.9868243243243243 1.0
0.987027027027027 1.0
0.9873648648648649 1.0
0.9875675675675676 1.0
0.9885810810810811 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989527027027027 1.0
0.9915540540540541 1.0
0.9916891891891891 1.0
0.9922297297297298 1.0
0.9925 1.0
0.9927702702702703 1.0
0.9929054054054054 1.0
0.9937162162162162 1.0
0.9938513513513514 1.0
0.9942567567567567 1.0
0.9943918918918919 1.0
0.9964189189189189 1.0
0.9965540540540541 1.0
1.0 1.0


==> rocs/rmb_dnn_rmb_cg.txt <==
0.0 0.0
6.756756756756757e-05 0.8638373121131742
6.756756756756757e-05 0.8806366047745358
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
6.756756756756757e-05 0.8956675508399646
0.00013513513513513514 0.8956675508399646
0.00013513513513513514 0.8974358974358975
0.00013513513513513514 0.8992042440318302
0.00013513513513513514 0.900972590627763
0.00013513513513513514 0.9027409372236959
0.00013513513513513514 0.9115826702033598
0.00013513513513513514 0.9133510167992926
0.00013513513513513514 0.9213085764809903
0.0002027027027027027 0.9213085764809903
0.0002027027027027027 0.9221927497789567
0.0002702702702702703 0.9221927497789567
0.0002702702702702703 0.9266136162687887
0.00033783783783783786 0.9266136162687887
0.00033783783783783786 0.9283819628647215
0.00033783783783783786 0.9301503094606542
0.00033783783783783786 0.9319186560565871
0.0004054054054054054 0.9319186560565871
0.0004054054054054054 0.9389920424403183
0.00047297297297297297 0.9389920424403183
0.00047297297297297297 0.9434129089301503
0.00047297297297297297 0.9522546419098143
0.0006081081081081081 0.9522546419098143
0.0006081081081081081 0.9531388152077808
0.0007432432432432432 0.9531388152077808
0.0007432432432432432 0.9549071618037135
0.0008783783783783784 0.9549071618037135
0.0008783783783783784 0.9575596816976127
0.0009459459459459459 0.9575596816976127
0.0009459459459459459 0.9584438549955792
0.0012837837837837837 0.9584438549955792
0.0012837837837837837 0.9593280282935456
0.002027027027027027 0.9593280282935456
0.002027027027027027 0.9602122015915119
0.002027027027027027 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.00222972972972973 0.9628647214854111
0.00222972972972973 0.9637488947833776
0.002702702702702703 0.9637488947833776
0.002837837837837838 0.9637488947833776
0.0029054054054054052 0.9637488947833776
0.0029054054054054052 0.964633068081344
0.002972972972972973 0.964633068081344
0.002972972972972973 0.9655172413793104
0.0030405405405405407 0.9655172413793104
0.0030405405405405407 0.9664014146772767
0.0031756756756756758 0.9664014146772767
0.003243243243243243 0.9664014146772767
0.003243243243243243 0.9672855879752431
0.003310810810810811 0.9672855879752431
0.003445945945945946 0.9672855879752431
0.004054054054054054 0.9672855879752431
0.004054054054054054 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.004932432432432432 0.9681697612732095
0.005405405405405406 0.9681697612732095
0.005405405405405406 0.969053934571176
0.00554054054054054 0.969053934571176
0.00554054054054054 0.9699381078691424
0.006013513513513514 0.9699381078691424
0.006283783783783784 0.9699381078691424
0.0063513513513513515 0.9699381078691424
0.006486486486486486 0.9699381078691424
0.006621621621621622 0.9699381078691424
0.006621621621621622 0.9708222811671088
0.006824324324324324 0.9708222811671088
0.007027027027027027 0.9708222811671088
0.007635135135135135 0.9708222811671088
0.007972972972972973 0.9708222811671088
0.00804054054054054 0.9708222811671088
0.00804054054054054 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008310810810810811 0.9717064544650752
0.008851351351351351 0.9717064544650752
0.009189189189189189 0.9717064544650752
0.009324324324324324 0.9717064544650752
0.009324324324324324 0.9725906277630415
0.009391891891891891 0.9725906277630415
0.009662162162162162 0.9725906277630415
0.010202702702702703 0.9725906277630415
0.01635135135135135 0.9734748010610079
0.016418918918918918 0.9734748010610079
0.017972972972972973 0.9734748010610079
0.018108108108108107 0.9734748010610079
0.018108108108108107 0.9743589743589743
0.018513513513513515 0.9743589743589743
0.018716216216216216 0.9743589743589743
0.01885135135135135 0.9743589743589743
0.01945945945945946 0.9743589743589743
0.019594594594594596 0.9743589743589743
0.02027027027027027 0.9743589743589743
0.02527027027027027 0.9743589743589743
0.02533783783783784 0.9743589743589743
0.025472972972972973 0.9743589743589743
0.025743243243243244 0.9743589743589743
0.025945945945945945 0.9743589743589743
0.026216216216216216 0.9743589743589743
0.027094594594594595 0.9743589743589743
0.027094594594594595 0.9761273209549072
0.027162162162162162 0.9761273209549072
0.027297297297297296 0.9761273209549072
0.027635135135135134 0.9761273209549072
0.027837837837837838 0.9761273209549072
0.02831081081081081 0.9761273209549072
0.028445945945945947 0.9761273209549072
0.028445945945945947 0.9770114942528736
0.028648648648648647 0.9770114942528736
0.029054054054054056 0.9770114942528736
0.02918918918918919 0.9770114942528736
0.029256756756756756 0.9770114942528736
0.02972972972972973 0.9770114942528736
0.030472972972972974 0.9770114942528736
0.030608108108108108 0.9770114942528736
0.031013513513513512 0.9770114942528736
0.03114864864864865 0.9770114942528736
0.03128378378378378 0.9770114942528736
0.031486486486486484 0.9770114942528736
0.03155405405405405 0.9770114942528736
0.03155405405405405 0.97789566755084
0.032972972972972976 0.97789566755084
0.03337837837837838 0.97789566755084
0.03351351351351351 0.97789566755084
0.033783783783783786 0.97789566755084
0.03391891891891892 0.97789566755084
0.03405405405405405 0.97789566755084
0.03452702702702703 0.97789566755084
0.034594594594594595 0.97789566755084
0.034594594594594595 0.9787798408488063
0.03466216216216216 0.9787798408488063
0.034797297297297296 0.9787798408488063
0.03493243243243243 0.9787798408488063
0.03527027027027027 0.9787798408488063
0.03608108108108108 0.9787798408488063
0.03628378378378378 0.9787798408488063
0.036554054054054055 0.9787798408488063
0.036554054054054055 0.9796640141467727
0.036756756756756756 0.9796640141467727
0.03695945945945946 0.9796640141467727
0.0370945945945946 0.9796640141467727
0.037162162162162164 0.9805481874447391
0.03743243243243243 0.9805481874447391
0.037567567567567565 0.9805481874447391
0.03763513513513513 0.9805481874447391
0.03763513513513513 0.9814323607427056
0.03790540540540541 0.9814323607427056
0.038175675675675674 0.9814323607427056
0.03918918918918919 0.9814323607427056
0.03945945945945946 0.9814323607427056
0.039527027027027026 0.9814323607427056
0.039729729729729726 0.9814323607427056
0.039932432432432434 0.9814323607427056
0.0404054054054054 0.9814323607427056
0.040472972972972976 0.9814323607427056
0.04060810810810811 0.9814323607427056
0.04067567567567568 0.9814323607427056
0.04081081081081081 0.9814323607427056
0.04121621621621622 0.9814323607427056
0.04283783783783784 0.9814323607427056
0.04317567567567568 0.9814323607427056
0.04337837837837838 0.9814323607427056
0.04351351351351351 0.9814323607427056
0.04432432432432432 0.9814323607427056
0.04452702702702703 0.9814323607427056
0.045 0.9814323607427056
0.04513513513513513 0.9814323607427056
0.04594594594594595 0.9814323607427056
0.04635135135135135 0.9814323607427056
0.046621621621621624 0.9814323607427056
0.04675675675675676 0.9814323607427056
0.04689189189189189 0.9814323607427056
0.047027027027027025 0.9814323607427056
0.04777027027027027 0.9814323607427056
0.04790540540540541 0.9814323607427056
0.04810810810810811 0.9814323607427056
0.04831081081081081 0.9814323607427056
0.048581081081081084 0.9814323607427056
0.04885135135135135 0.9814323607427056
0.048986486486486486 0.9814323607427056
0.04986486486486486 0.9814323607427056
0.05182432432432432 0.9814323607427056
0.0520945945945946 0.9814323607427056
0.05222972972972973 0.9814323607427056
0.0525 0.9814323607427056
0.05263513513513513 0.9814323607427056
0.05283783783783784 0.9814323607427056
0.05297297297297297 0.9814323607427056
0.05304054054054054 0.9814323607427056
0.05331081081081081 0.9814323607427056
0.053513513513513515 0.9814323607427056
0.05405405405405406 0.9814323607427056
0.05425675675675676 0.9814323607427056
0.05425675675675676 0.982316534040672
0.05439189189189189 0.982316534040672
0.05459459459459459 0.982316534040672
0.055 0.982316534040672
0.05540540540540541 0.982316534040672
0.055472972972972975 0.982316534040672
0.05560810810810811 0.982316534040672
0.05574324324324324 0.982316534040672
0.05621621621621622 0.982316534040672
0.05716216216216216 0.982316534040672
0.057297297297297295 0.982316534040672
0.0577027027027027 0.982316534040672
0.05783783783783784 0.982316534040672
0.057905405405405404 0.982316534040672
0.05804054054054054 0.982316534040672
0.058648648648648646 0.982316534040672
0.058851351351351354 0.982316534040672
0.05898648648648649 0.982316534040672
0.06027027027027027 0.982316534040672
0.06087837837837838 0.982316534040672
0.061824324324324324 0.982316534040672
0.06189189189189189 0.982316534040672
0.062027027027027025 0.982316534040672
0.06256756756756757 0.982316534040672
0.06331081081081082 0.982316534040672
0.06391891891891892 0.982316534040672
0.06405405405405405 0.982316534040672
0.06412162162162162 0.982316534040672
0.06439189189189189 0.982316534040672
0.06452702702702702 0.982316534040672
0.06466216216216217 0.982316534040672
0.0647972972972973 0.982316534040672
0.06574324324324324 0.982316534040672
0.06587837837837837 0.982316534040672
0.06635135135135135 0.982316534040672
0.06675675675675675 0.982316534040672
0.06709459459459459 0.982316534040672
0.06763513513513514 0.982316534040672
0.06783783783783784 0.982316534040672
0.0681081081081081 0.982316534040672
0.06817567567567567 0.982316534040672
0.06837837837837837 0.982316534040672
0.06871621621621622 0.982316534040672
0.06918918918918919 0.982316534040672
0.06972972972972973 0.982316534040672
0.06986486486486486 0.982316534040672
0.06993243243243243 0.982316534040672
0.07006756756756757 0.982316534040672
0.07054054054054054 0.982316534040672
0.07067567567567568 0.982316534040672
0.07074324324324324 0.982316534040672
0.07087837837837838 0.982316534040672
0.07391891891891891 0.982316534040672
0.07398648648648648 0.982316534040672
0.07452702702702703 0.982316534040672
0.07486486486486486 0.982316534040672
0.08810810810810811 0.982316534040672
0.08831081081081081 0.982316534040672
0.08878378378378378 0.982316534040672
0.08891891891891891 0.982316534040672
0.0891891891891892 0.982316534040672
0.08952702702702703 0.982316534040672
0.09013513513513513 0.982316534040672
0.09033783783783783 0.982316534040672
0.09040540540540541 0.982316534040672
0.09060810810810811 0.982316534040672
0.09101351351351351 0.982316534040672
0.09121621621621621 0.982316534040672
0.09135135135135135 0.982316534040672
0.09162162162162162 0.982316534040672
0.09175675675675676 0.982316534040672
0.09243243243243243 0.982316534040672
0.09256756756756757 0.982316534040672
0.09263513513513513 0.982316534040672
0.09277027027027027 0.982316534040672
0.09331081081081082 0.982316534040672
0.09351351351351352 0.982316534040672
0.09364864864864865 0.982316534040672
0.09425675675675675 0.982316534040672
0.09439189189189189 0.982316534040672
0.09486486486486487 0.982316534040672
0.09513513513513513 0.982316534040672
0.09527027027027027 0.982316534040672
0.0954054054054054 0.982316534040672
0.09547297297297297 0.982316534040672
0.09581081081081082 0.982316534040672
0.09594594594594595 0.982316534040672
0.09641891891891892 0.982316534040672
0.09668918918918919 0.982316534040672
0.09689189189189189 0.982316534040672
0.09763513513513514 0.982316534040672
0.09817567567567567 0.982316534040672
0.09851351351351352 0.982316534040672
0.09871621621621622 0.982316534040672
0.09885135135135135 0.982316534040672
0.09912162162162162 0.982316534040672
0.09972972972972972 0.982316534040672
0.1002027027027027 0.982316534040672
0.10081081081081081 0.982316534040672
0.10094594594594594 0.982316534040672
0.10108108108108108 0.982316534040672
0.10108108108108108 0.9832007073386384
0.10141891891891892 0.9832007073386384
0.10189189189189189 0.9832007073386384
0.10270270270270271 0.9832007073386384
0.10304054054054054 0.9832007073386384
0.10378378378378378 0.9832007073386384
0.10391891891891891 0.9832007073386384
0.1041891891891892 0.9832007073386384
0.10445945945945946 0.9832007073386384
0.10486486486486486 0.9832007073386384
0.10513513513513513 0.9832007073386384
0.10527027027027026 0.9832007073386384
0.1077027027027027 0.9832007073386384
0.10810810810810811 0.9832007073386384
0.10817567567567568 0.9832007073386384
0.10864864864864865 0.9832007073386384
0.10925675675675675 0.9832007073386384
0.10986486486486487 0.9832007073386384
0.10993243243243243 0.9832007073386384
0.11027027027027027 0.9832007073386384
0.1104054054054054 0.9832007073386384
0.11101351351351352 0.9832007073386384
0.11114864864864865 0.9832007073386384
0.11155405405405405 0.9832007073386384
0.11324324324324324 0.9832007073386384
0.11371621621621622 0.9832007073386384
0.11472972972972972 0.9832007073386384
0.12777027027027027 0.9832007073386384
0.12932432432432434 0.9832007073386384
0.12945945945945947 0.9832007073386384
0.12952702702702704 0.9832007073386384
0.12966216216216217 0.9832007073386384
0.12986486486486487 0.9832007073386384
0.13047297297297297 0.9832007073386384
0.13074324324324324 0.9832007073386384
0.13087837837837837 0.9832007073386384
0.1310135135135135 0.9832007073386384
0.1310135135135135 0.9840848806366048
0.13114864864864864 0.9840848806366048
0.13135135135135134 0.9840848806366048
0.13148648648648648 0.9840848806366048
0.13168918918918918 0.9840848806366048
0.1529054054054054 0.9840848806366048
0.15344594594594593 0.9840848806366048
0.1535810810810811 0.9840848806366048
0.1541891891891892 0.9840848806366048
0.1543918918918919 0.9840848806366048
0.1552027027027027 0.9840848806366048
0.15533783783783783 0.9840848806366048
0.15547297297297297 0.9840848806366048
0.15783783783783784 0.9840848806366048
0.15804054054054054 0.9840848806366048
0.15817567567567567 0.9840848806366048
0.15817567567567567 0.9849690539345711
0.15864864864864864 0.9849690539345711
0.15878378378378377 0.9849690539345711
0.15912162162162163 0.9849690539345711
0.15925675675675677 0.9849690539345711
0.15945945945945947 0.9849690539345711
0.1595945945945946 0.9849690539345711
0.15966216216216217 0.9849690539345711
0.15966216216216217 0.9858532272325375
0.15972972972972974 0.9858532272325375
0.16006756756756757 0.9858532272325375
0.16175675675675677 0.9858532272325375
0.1631081081081081 0.9858532272325375
0.1633108108108108 0.9858532272325375
0.16418918918918918 0.9858532272325375
0.1643243243243243 0.9858532272325375
0.16493243243243244 0.9858532272325375
0.16506756756756757 0.9858532272325375
0.16594594594594594 0.9858532272325375
0.16608108108108108 0.9858532272325375
0.1666216216216216 0.9858532272325375
0.16675675675675675 0.9858532272325375
0.16689189189189188 0.9858532272325375
0.16702702702702701 0.9858532272325375
0.16709459459459458 0.9858532272325375
0.16722972972972974 0.9858532272325375
0.16763513513513514 0.9858532272325375
0.16817567567567568 0.9858532272325375
0.16837837837837838 0.9858532272325375
0.16878378378378378 0.9858532272325375
0.16891891891891891 0.9858532272325375
0.16932432432432432 0.9858532272325375
0.16945945945945945 0.9858532272325375
0.17074324324324325 0.9858532272325375
0.17087837837837838 0.9858532272325375
0.17121621621621622 0.9858532272325375
0.17135135135135135 0.9858532272325375
0.17304054054054055 0.9858532272325375
0.17324324324324325 0.9858532272325375
0.17378378378378379 0.9858532272325375
0.17391891891891892 0.9858532272325375
0.1747972972972973 0.9858532272325375
0.17513513513513512 0.9858532272325375
0.17527027027027026 0.9858532272325375
0.17601351351351352 0.9858532272325375
0.17641891891891892 0.9858532272325375
0.17655405405405405 0.9858532272325375
0.1770945945945946 0.9858532272325375
0.1770945945945946 0.986737400530504
0.1777027027027027 0.986737400530504
0.17804054054054055 0.986737400530504
0.17810810810810812 0.986737400530504
0.17831081081081082 0.986737400530504
0.17844594594594596 0.986737400530504
0.1785810810810811 0.986737400530504
0.17864864864864866 0.986737400530504
0.1787837837837838 0.986737400530504
0.17905405405405406 0.986737400530504
0.17925675675675676 0.986737400530504
0.17932432432432432 0.986737400530504
0.17945945945945946 0.986737400530504
0.17972972972972973 0.986737400530504
0.17972972972972973 0.9876215738284704
0.18033783783783783 0.9876215738284704
0.18047297297297296 0.9876215738284704
0.18054054054054053 0.9876215738284704
0.18067567567567566 0.9876215738284704
0.1810810810810811 0.9876215738284704
0.1816891891891892 0.9876215738284704
0.18182432432432433 0.9876215738284704
0.18195945945945946 0.9876215738284704
0.18277027027027026 0.9876215738284704
0.18337837837837836 0.9876215738284704
0.1837837837837838 0.9876215738284704
0.18405405405405406 0.9876215738284704
0.18432432432432433 0.9876215738284704
0.18506756756756756 0.9876215738284704
0.1852027027027027 0.9876215738284704
0.1854054054054054 0.9876215738284704
0.18567567567567567 0.9876215738284704
0.18635135135135136 0.9876215738284704
0.1864864864864865 0.9876215738284704
0.1868918918918919 0.9876215738284704
0.18702702702702703 0.9876215738284704
0.1870945945945946 0.9876215738284704
0.1870945945945946 0.9885057471264368
0.18716216216216217 0.9885057471264368
0.1872972972972973 0.9885057471264368
0.1875 0.9885057471264368
0.18763513513513513 0.9885057471264368
0.1877027027027027 0.9885057471264368
0.1879054054054054 0.9885057471264368
0.18797297297297297 0.9885057471264368
0.18817567567567567 0.9885057471264368
0.1895945945945946 0.9885057471264368
0.19027027027027027 0.9885057471264368
0.19074324324324324 0.9885057471264368
0.19087837837837837 0.9885057471264368
0.19094594594594594 0.9885057471264368
0.19108108108108107 0.9885057471264368
0.1912162162162162 0.9885057471264368
0.19135135135135134 0.9885057471264368
0.1916891891891892 0.9885057471264368
0.1937162162162162 0.9885057471264368
0.19398648648648648 0.9885057471264368
0.19432432432432434 0.9885057471264368
0.19445945945945947 0.9885057471264368
0.1945945945945946 0.9885057471264368
0.195 0.9885057471264368
0.1952027027027027 0.9885057471264368
0.19533783783783784 0.9885057471264368
0.19587837837837838 0.9885057471264368
0.1960135135135135 0.9885057471264368
0.19614864864864864 0.9885057471264368
0.19628378378378378 0.9885057471264368
0.19648648648648648 0.9885057471264368
0.19716216216216217 0.9885057471264368
0.1972972972972973 0.9885057471264368
0.19763513513513514 0.9885057471264368
0.19783783783783784 0.9885057471264368
0.19885135135135135 0.9885057471264368
0.19898648648648648 0.9885057471264368
0.19945945945945945 0.9885057471264368
0.19966216216216215 0.9885057471264368
0.19993243243243244 0.9885057471264368
0.20006756756756758 0.9885057471264368
0.2008108108108108 0.9885057471264368
0.20114864864864865 0.9885057471264368
0.20135135135135135 0.9885057471264368
0.20182432432432432 0.9885057471264368
0.20195945945945945 0.9885057471264368
0.20256756756756758 0.9885057471264368
0.20344594594594595 0.9885057471264368
0.20391891891891892 0.9885057471264368
0.20418918918918919 0.9885057471264368
0.20439189189189189 0.9885057471264368
0.20560810810810812 0.9885057471264368
0.20594594594594595 0.9885057471264368
0.20655405405405405 0.9885057471264368
0.2072972972972973 0.9885057471264368
0.20804054054054055 0.9885057471264368
0.20804054054054055 0.9893899204244032
0.2087837837837838 0.9893899204244032
0.20891891891891892 0.9893899204244032
0.20945945945945946 0.9893899204244032
0.2095945945945946 0.9893899204244032
0.20966216216216216 0.9893899204244032
0.2097972972972973 0.9893899204244032
0.21047297297297296 0.9893899204244032
0.21060810810810812 0.9893899204244032
0.21074324324324326 0.9893899204244032
0.2108783783783784 0.9893899204244032
0.21195945945945946 0.9893899204244032
0.21216216216216216 0.9893899204244032
0.21283783783783783 0.9893899204244032
0.21364864864864866 0.9893899204244032
0.21385135135135136 0.9893899204244032
0.21432432432432433 0.9893899204244032
0.21445945945945946 0.9893899204244032
0.2145945945945946 0.9893899204244032
0.21486486486486486 0.9893899204244032
0.21533783783783783 0.9893899204244032
0.21547297297297296 0.9893899204244032
0.21554054054054053 0.9893899204244032
0.21567567567567567 0.9893899204244032
0.2162837837837838 0.9893899204244032
0.21641891891891893 0.9893899204244032
0.21662162162162163 0.9893899204244032
0.2172972972972973 0.9893899204244032
0.21756756756756757 0.9893899204244032
0.2177027027027027 0.9893899204244032
0.2185135135135135 0.9893899204244032
0.2185135135135135 0.9902740937223696
0.21912162162162163 0.9902740937223696
0.21932432432432433 0.9902740937223696
0.21952702702702703 0.9902740937223696
0.22128378378378377 0.9902740937223696
0.2214189189189189 0.9902740937223696
0.2216891891891892 0.9902740937223696
0.22385135135135134 0.9902740937223696
0.22385135135135134 0.9911582670203359
0.22405405405405404 0.9911582670203359
0.22445945945945947 0.9911582670203359
0.2258108108108108 0.9911582670203359
0.22594594594594594 0.9911582670203359
0.22635135135135134 0.9911582670203359
0.22675675675675674 0.9911582670203359
0.22695945945945947 0.9911582670203359
0.2270945945945946 0.9911582670203359
0.22804054054054054 0.9911582670203359
0.22858108108108108 0.9911582670203359
0.2289189189189189 0.9911582670203359
0.22905405405405405 0.9911582670203359
0.22966216216216218 0.9911582670203359
0.2302027027027027 0.9911582670203359
0.23033783783783784 0.9911582670203359
0.23054054054054055 0.9911582670203359
0.23067567567567568 0.9911582670203359
0.2308108108108108 0.9911582670203359
0.23155405405405405 0.9911582670203359
0.23182432432432432 0.9911582670203359
0.23222972972972972 0.9911582670203359
0.23263513513513515 0.9911582670203359
0.23277027027027028 0.9911582670203359
0.23277027027027028 0.9920424403183024
0.23331081081081081 0.9920424403183024
0.23344594594594595 0.9920424403183024
0.23351351351351352 0.9920424403183024
0.23378378378378378 0.9920424403183024
0.23547297297297298 0.9920424403183024
0.23560810810810812 0.9920424403183024
0.23574324324324325 0.9920424403183024
0.23594594594594595 0.9920424403183024
0.23675675675675675 0.9920424403183024
0.2368918918918919 0.9920424403183024
0.23912162162162162 0.9920424403183024
0.23925675675675676 0.9920424403183024
0.23932432432432432 0.9920424403183024
0.2404054054054054 0.9920424403183024
0.2408783783783784 0.9920424403183024
0.2410810810810811 0.9920424403183024
0.24222972972972973 0.9920424403183024
0.24236486486486486 0.9920424403183024
0.2425 0.9920424403183024
0.24263513513513513 0.9920424403183024
0.2429054054054054 0.9920424403183024
0.24324324324324326 0.9920424403183024
0.24371621621621622 0.9920424403183024
0.24385135135135136 0.9920424403183024
0.24425675675675676 0.9920424403183024
0.24445945945945946 0.9920424403183024
0.24466216216216216 0.9920424403183024
0.2447972972972973 0.9920424403183024
0.24513513513513513 0.9920424403183024
0.24533783783783783 0.9920424403183024
0.24587837837837836 0.9920424403183024
0.2464864864864865 0.9920424403183024
0.24736486486486486 0.9920424403183024
0.2477027027027027 0.9920424403183024
0.24837837837837837 0.9920424403183024
0.2493918918918919 0.9920424403183024
0.2500675675675676 0.9920424403183024
0.25013513513513513 0.9920424403183024
0.25054054054054054 0.9920424403183024
0.25060810810810813 0.9920424403183024
0.25074324324324326 0.9920424403183024
0.25135135135135134 0.9920424403183024
0.25182432432432433 0.9920424403183024
0.2518918918918919 0.9920424403183024
0.252027027027027 0.9920424403183024
0.2522972972972973 0.9920424403183024
0.2524324324324324 0.9920424403183024
0.25263513513513514 0.9920424403183024
0.252972972972973 0.9920424403183024
0.25324324324324327 0.9920424403183024
0.25344594594594594 0.9920424403183024
0.2537837837837838 0.9920424403183024
0.25405405405405407 0.9920424403183024
0.2556756756756757 0.9920424403183024
0.2558108108108108 0.9920424403183024
0.2566891891891892 0.9920424403183024
0.2568918918918919 0.9920424403183024
0.2573648648648649 0.9920424403183024
0.2575 0.9920424403183024
0.25763513513513514 0.9920424403183024
0.2577702702702703 0.9920424403183024
0.25891891891891894 0.9920424403183024
0.2590540540540541 0.9920424403183024
0.25925675675675675 0.9920424403183024
0.25932432432432434 0.9920424403183024
0.2594594594594595 0.9920424403183024
0.2662162162162162 0.9920424403183024
0.26716216216216215 0.9920424403183024
0.2672972972972973 0.9920424403183024
0.2678378378378378 0.9920424403183024
0.26797297297297296 0.9920424403183024
0.2681081081081081 0.9920424403183024
0.2682432432432432 0.9920424403183024
0.2685810810810811 0.9920424403183024
0.2687162162162162 0.9920424403183024
0.2690540540540541 0.9920424403183024
0.26925675675675675 0.9920424403183024
0.2693918918918919 0.9920424403183024
0.269527027027027 0.9920424403183024
0.26966216216216216 0.9920424403183024
0.2702027027027027 0.9920424403183024
0.2714189189189189 0.9920424403183024
0.2716216216216216 0.9920424403183024
0.2719594594594595 0.9920424403183024
0.2720945945945946 0.9920424403183024
0.2722972972972973 0.9920424403183024
0.2728378378378378 0.9920424403183024
0.2731756756756757 0.9920424403183024
0.2733108108108108 0.9920424403183024
0.2739189189189189 0.9920424403183024
0.27405405405405403 0.9920424403183024
0.2754054054054054 0.9920424403183024
0.27594594594594596 0.9920424403183024
0.2760810810810811 0.9920424403183024
0.2762162162162162 0.9920424403183024
0.27628378378378377 0.9920424403183024
0.2764189189189189 0.9920424403183024
0.27668918918918917 0.9920424403183024
0.2768243243243243 0.9920424403183024
0.27716216216216216 0.9920424403183024
0.2773648648648649 0.9920424403183024
0.2775 0.9920424403183024
0.27905405405405403 0.9920424403183024
0.27918918918918917 0.9920424403183024
0.27925675675675676 0.9920424403183024
0.27945945945945944 0.9920424403183024
0.2797972972972973 0.9920424403183024
0.28047297297297297 0.9920424403183024
0.2806081081081081 0.9920424403183024
0.28074324324324323 0.9920424403183024
0.28087837837837837 0.9920424403183024
0.28168918918918917 0.9920424403183024
0.2818243243243243 0.9920424403183024
0.28216216216216217 0.9920424403183024
0.28283783783783784 0.9920424403183024
0.28297297297297297 0.9920424403183024
0.28324324324324324 0.9920424403183024
0.28364864864864864 0.9920424403183024
0.28378378378378377 0.9920424403183024
0.28466216216216217 0.9920424403183024
0.28554054054054057 0.9920424403183024
0.2856756756756757 0.9920424403183024
0.28662162162162164 0.9920424403183024
0.2868918918918919 0.9920424403183024
0.28695945945945944 0.9920424403183024
0.2870945945945946 0.9920424403183024
0.28716216216216217 0.9920424403183024
0.28736486486486484 0.9920424403183024
0.2881756756756757 0.9920424403183024
0.2885810810810811 0.9920424403183024
0.2889189189189189 0.9920424403183024
0.2893243243243243 0.9920424403183024
0.2897297297297297 0.9920424403183024
0.2902027027027027 0.9920424403183024
0.2904054054054054 0.9920424403183024
0.2905405405405405 0.9920424403183024
0.29081081081081084 0.9920424403183024
0.2912837837837838 0.9920424403183024
0.2914864864864865 0.9920424403183024
0.29162162162162164 0.9920424403183024
0.2918918918918919 0.9920424403183024
0.2921621621621622 0.9920424403183024
0.29236486486486485 0.9920424403183024
0.29277027027027025 0.9920424403183024
0.2933783783783784 0.9920424403183024
0.2935135135135135 0.9920424403183024
0.29364864864864865 0.9920424403183024
0.2937837837837838 0.9920424403183024
0.29452702702702704 0.9920424403183024
0.29493243243243245 0.9920424403183024
0.2956081081081081 0.9920424403183024
0.2958108108108108 0.9920424403183024
0.2958783783783784 0.9920424403183024
0.2960135135135135 0.9920424403183024
0.2964189189189189 0.9920424403183024
0.29655405405405405 0.9920424403183024
0.2967567567567568 0.9920424403183024
0.2968918918918919 0.9920424403183024
0.29695945945945945 0.9920424403183024
0.2972297297297297 0.9920424403183024
0.29777027027027025 0.9920424403183024
0.30074324324324325 0.9920424403183024
0.3010135135135135 0.9920424403183024
0.3012162162162162 0.9920424403183024
0.30148648648648646 0.9920424403183024
0.3016216216216216 0.9920424403183024
0.3027027027027027 0.9920424403183024
0.30283783783783785 0.9920424403183024
0.3030405405405405 0.9920424403183024
0.3033108108108108 0.9920424403183024
0.3034459459459459 0.9920424403183024
0.3035135135135135 0.9920424403183024
0.3037837837837838 0.9920424403183024
0.30398648648648646 0.9920424403183024
0.3041216216216216 0.9920424403183024
0.3047972972972973 0.9920424403183024
0.3051351351351351 0.9920424403183024
0.30554054054054053 0.9920424403183024
0.30567567567567566 0.9920424403183024
0.30574324324324326 0.9920424403183024
0.30594594594594593 0.9920424403183024
0.30655405405405406 0.9920424403183024
0.30689189189189187 0.9920424403183024
0.307027027027027 0.9920424403183024
0.3071621621621622 0.9920424403183024
0.3072972972972973 0.9920424403183024
0.30736486486486486 0.9920424403183024
0.3075675675675676 0.9920424403183024
0.30777027027027026 0.9920424403183024
0.3079054054054054 0.9920424403183024
0.30858108108108107 0.9920424403183024
0.3087162162162162 0.9920424403183024
0.3091216216216216 0.9920424403183024
0.30925675675675673 0.9920424403183024
0.309527027027027 0.9920424403183024
0.30966216216216214 0.9920424403183024
0.30986486486486486 0.9920424403183024
0.3100675675675676 0.9920424403183024
0.3104054054054054 0.9920424403183024
0.3106081081081081 0.9920424403183024
0.3108783783783784 0.9920424403183024
0.31101351351351353 0.9920424403183024
0.31324324324324326 0.9920424403183024
0.315 0.9920424403183024
0.31533783783783786 0.9920424403183024
0.31560810810810813 0.9920424403183024
0.3160810810810811 0.9920424403183024
0.3162837837837838 0.9920424403183024
0.31655405405405407 0.9920424403183024
0.31722972972972974 0.9920424403183024
0.31736486486486487 0.9920424403183024
0.31777027027027027 0.9920424403183024
0.3179054054054054 0.9920424403183024
0.3185810810810811 0.9920424403183024
0.31972972972972974 0.9920424403183024
0.3197972972972973 0.9920424403183024
0.3199324324324324 0.9920424403183024
0.32013513513513514 0.9920424403183024
0.3202702702702703 0.9920424403183024
0.32114864864864867 0.9920424403183024
0.3214864864864865 0.9920424403183024
0.3215540540540541 0.9920424403183024
0.3216891891891892 0.9920424403183024
0.3229054054054054 0.9920424403183024
0.3233783783783784 0.9920424403183024
0.32432432432432434 0.9920424403183024
0.3245945945945946 0.9920424403183024
0.3256756756756757 0.9920424403183024
0.3258108108108108 0.9920424403183024
0.3262162162162162 0.9920424403183024
0.32635135135135135 0.9920424403183024
0.3268918918918919 0.9920424403183024
0.327027027027027 0.9920424403183024
0.32763513513513515 0.9920424403183024
0.3277702702702703 0.9920424403183024
0.32837837837837835 0.9920424403183024
0.32837837837837835 0.9929266136162688
0.32878378378378376 0.9929266136162688
0.3289864864864865 0.9929266136162688
0.3290540540540541 0.9929266136162688
0.32925675675675675 0.9929266136162688
0.32932432432432435 0.9929266136162688
0.3295945945945946 0.9929266136162688
0.3298648648648649 0.9929266136162688
0.33 0.9929266136162688
0.33054054054054055 0.9929266136162688
0.3306756756756757 0.9929266136162688
0.3312162162162162 0.9929266136162688
0.3320945945945946 0.9929266136162688
0.33256756756756756 0.9929266136162688
0.3327027027027027 0.9929266136162688
0.3327702702702703 0.9929266136162688
0.33297297297297296 0.9929266136162688
0.33304054054054055 0.9929266136162688
0.33304054054054055 0.9938107869142352
0.3331756756756757 0.9938107869142352
0.3332432432432432 0.9938107869142352
0.3343918918918919 0.9946949602122016
0.3344594594594595 0.9946949602122016
0.33466216216216216 0.9946949602122016
0.335 0.9946949602122016
0.3352702702702703 0.9946949602122016
0.3356756756756757 0.9946949602122016
0.33587837837837836 0.9946949602122016
0.3362162162162162 0.9946949602122016
0.3364864864864865 0.9946949602122016
0.33668918918918916 0.9946949602122016
0.3368918918918919 0.9946949602122016
0.33716216216216216 0.9946949602122016
0.3373648648648649 0.9946949602122016
0.33824324324324323 0.9946949602122016
0.33837837837837836 0.9946949602122016
0.3387162162162162 0.9946949602122016
0.33885135135135136 0.9946949602122016
0.33925675675675676 0.9946949602122016
0.33952702702702703 0.9946949602122016
0.3406756756756757 0.9946949602122016
0.3408108108108108 0.9946949602122016
0.34162162162162163 0.9946949602122016
0.34195945945945944 0.9946949602122016
0.34209459459459457 0.9946949602122016
0.3422297297297297 0.9946949602122016
0.3422972972972973 0.9946949602122016
0.34256756756756757 0.9946949602122016
0.34290540540540543 0.9946949602122016
0.3431756756756757 0.9946949602122016
0.34425675675675677 0.9946949602122016
0.3447297297297297 0.9946949602122016
0.345 0.9946949602122016
0.3452702702702703 0.9946949602122016
0.34621621621621623 0.9946949602122016
0.34635135135135137 0.9946949602122016
0.34743243243243244 0.9946949602122016
0.34756756756756757 0.9946949602122016
0.34797297297297297 0.9946949602122016
0.3481081081081081 0.9946949602122016
0.34824324324324324 0.9946949602122016
0.3483783783783784 0.9946949602122016
0.34864864864864864 0.9946949602122016
0.34905405405405404 0.9946949602122016
0.3493243243243243 0.9946949602122016
0.34952702702702704 0.9946949602122016
0.3497972972972973 0.9946949602122016
0.3500675675675676 0.9946949602122016
0.35033783783783784 0.9946949602122016
0.35074324324324324 0.9946949602122016
0.35094594594594597 0.9946949602122016
0.3510135135135135 0.9946949602122016
0.35114864864864864 0.9946949602122016
0.35121621621621624 0.9946949602122016
0.35135135135135137 0.9946949602122016
0.3514189189189189 0.9946949602122016
0.35155405405405404 0.9946949602122016
0.35195945945945944 0.9946949602122016
0.3520945945945946 0.9946949602122016
0.35283783783783784 0.9946949602122016
0.352972972972973 0.9946949602122016
0.35344594594594597 0.9946949602122016
0.35371621621621624 0.9946949602122016
0.3538513513513514 0.9946949602122016
0.35533783783783784 0.9946949602122016
0.355472972972973 0.9946949602122016
0.35621621621621624 0.9946949602122016
0.3563513513513514 0.9946949602122016
0.3575675675675676 0.9946949602122016
0.3577027027027027 0.9946949602122016
0.35864864864864865 0.9946949602122016
0.35864864864864865 0.995579133510168
0.35912162162162165 0.995579133510168
0.3593918918918919 0.995579133510168
0.3608783783783784 0.995579133510168
0.3610135135135135 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3650675675675676 0.995579133510168
0.36527027027027026 0.995579133510168
0.365472972972973 0.995579133510168
0.36567567567567566 0.995579133510168
0.3658108108108108 0.995579133510168
0.3664189189189189 0.995579133510168
0.3666891891891892 0.995579133510168
0.3668918918918919 0.995579133510168
0.36736486486486486 0.995579133510168
0.3683108108108108 0.995579133510168
0.36844594594594593 0.995579133510168
0.3685135135135135 0.995579133510168
0.36864864864864866 0.995579133510168
0.37 0.995579133510168
0.37013513513513513 0.995579133510168
0.3712837837837838 0.995579133510168
0.3716216216216216 0.995579133510168
0.372972972972973 0.995579133510168
0.3737162162162162 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.3768918918918919 0.995579133510168
0.37716216216216214 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3787162162162162 0.995579133510168
0.37891891891891893 0.995579133510168
0.3791216216216216 0.995579133510168
0.37932432432432434 0.995579133510168
0.38054054054054054 0.995579133510168
0.3806756756756757 0.995579133510168
0.3816891891891892 0.995579133510168
0.38182432432432434 0.995579133510168
0.3818918918918919 0.995579133510168
0.382027027027027 0.995579133510168
0.38297297297297295 0.995579133510168
0.3831081081081081 0.995579133510168
0.3833108108108108 0.995579133510168
0.38344594594594594 0.995579133510168
0.38364864864864867 0.995579133510168
0.3837837837837838 0.995579133510168
0.3849324324324324 0.995579133510168
0.38506756756756755 0.995579133510168
0.3858108108108108 0.995579133510168
0.38594594594594595 0.995579133510168
0.38641891891891894 0.995579133510168
0.3866216216216216 0.995579133510168
0.3872972972972973 0.995579133510168
0.3872972972972973 0.9964633068081344
0.3885135135135135 0.9964633068081344
0.3886486486486487 0.9964633068081344
0.3889864864864865 0.9964633068081344
0.3891216216216216 0.9964633068081344
0.38932432432432434 0.9964633068081344
0.3895945945945946 0.9964633068081344
0.38966216216216215 0.9964633068081344
0.3897972972972973 0.9964633068081344
0.3939189189189189 0.9964633068081344
0.3940540540540541 0.9964633068081344
0.39425675675675675 0.9964633068081344
0.395 0.9964633068081344
0.3958108108108108 0.9964633068081344
0.3961486486486486 0.9964633068081344
0.39635135135135136 0.9964633068081344
0.3964864864864865 0.9964633068081344
0.39682432432432435 0.9964633068081344
0.39722972972972975 0.9964633068081344
0.3974324324324324 0.9964633068081344
0.3977027027027027 0.9964633068081344
0.3978378378378378 0.9964633068081344
0.39905405405405403 0.9964633068081344
0.39925675675675676 0.9964633068081344
0.399527027027027 0.9964633068081344
0.39966216216216216 0.9964633068081344
0.40135135135135136 0.9964633068081344
0.4016216216216216 0.9964633068081344
0.40344594594594596 0.9964633068081344
0.4035810810810811 0.9964633068081344
0.4039189189189189 0.9964633068081344
0.4043918918918919 0.9964633068081344
0.40459459459459457 0.9964633068081344
0.4047297297297297 0.9964633068081344
0.40547297297297297 0.9964633068081344
0.4056081081081081 0.9964633068081344
0.4064864864864865 0.9964633068081344
0.40662162162162163 0.9964633068081344
0.40668918918918917 0.9964633068081344
0.4068243243243243 0.9964633068081344
0.40709459459459457 0.9964633068081344
0.4072972972972973 0.9964633068081344
0.4077027027027027 0.9964633068081344
0.40790540540540543 0.9964633068081344
0.40804054054054056 0.9964633068081344
0.4081081081081081 0.9964633068081344
0.40824324324324324 0.9964633068081344
0.41006756756756757 0.9964633068081344
0.4102027027027027 0.9964633068081344
0.4118243243243243 0.9964633068081344
0.41216216216216217 0.9964633068081344
0.41425675675675677 0.9964633068081344
0.4143918918918919 0.9964633068081344
0.4145945945945946 0.9964633068081344
0.4147297297297297 0.9964633068081344
0.4151351351351351 0.9964633068081344
0.41533783783783784 0.9964633068081344
0.41567567567567565 0.9964633068081344
0.4162837837837838 0.9964633068081344
0.4164189189189189 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.41662162162162164 0.9964633068081344
0.42195945945945945 0.9964633068081344
0.4221621621621622 0.9964633068081344
0.42236486486486485 0.9964633068081344
0.42283783783783785 0.9964633068081344
0.42317567567567566 0.9964633068081344
0.4233108108108108 0.9964633068081344
0.42358108108108106 0.9964633068081344
0.4237837837837838 0.9964633068081344
0.4245945945945946 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.4259459459459459 0.9964633068081344
0.4262162162162162 0.9964633068081344
0.4262837837837838 0.9964633068081344
0.4264189189189189 0.9964633068081344
0.4279054054054054 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.4283108108108108 0.9964633068081344
0.42905405405405406 0.9964633068081344
0.42925675675675673 0.9964633068081344
0.4293918918918919 0.9964633068081344
0.4297972972972973 0.9964633068081344
0.4301351351351351 0.9964633068081344
0.4306081081081081 0.9964633068081344
0.43074324324324326 0.9964633068081344
0.43155405405405406 0.9964633068081344
0.4316891891891892 0.9964633068081344
0.43236486486486486 0.9964633068081344
0.4325 0.9964633068081344
0.43324324324324326 0.9964633068081344
0.4337837837837838 0.9964633068081344
0.43445945945945946 0.9964633068081344
0.43472972972972973 0.9964633068081344
0.43655405405405406 0.9964633068081344
0.4366891891891892 0.9964633068081344
0.43689189189189187 0.9964633068081344
0.4370945945945946 0.9964633068081344
0.43770270270270273 0.9964633068081344
0.43783783783783786 0.9964633068081344
0.44067567567567567 0.9964633068081344
0.4408108108108108 0.9964633068081344
0.44101351351351353 0.9964633068081344
0.4412162162162162 0.9964633068081344
0.44141891891891893 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.44175675675675674 0.9964633068081344
0.44263513513513514 0.9964633068081344
0.4428378378378378 0.9964633068081344
0.44324324324324327 0.9964633068081344
0.44364864864864867 0.9964633068081344
0.4437162162162162 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44472972972972974 0.9964633068081344
0.4448648648648649 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.44554054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44641891891891894 0.9964633068081344
0.4464864864864865 0.9964633068081344
0.4470945945945946 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4477027027027027 0.9964633068081344
0.4478378378378378 0.9964633068081344
0.4479054054054054 0.9964633068081344
0.4490540540540541 0.9964633068081344
0.4498648648648649 0.9964633068081344
0.4610135135135135 0.9964633068081344
0.4631081081081081 0.9964633068081344
0.46324324324324323 0.9964633068081344
0.46378378378378377 0.9964633068081344
0.46743243243243243 0.9964633068081344
0.4685135135135135 0.9964633068081344
0.4689189189189189 0.9964633068081344
0.4702702702702703 0.9964633068081344
0.47040540540540543 0.9964633068081344
0.47054054054054056 0.9964633068081344
0.47074324324324324 0.9964633068081344
0.47155405405405404 0.9964633068081344
0.4718243243243243 0.9964633068081344
0.47195945945945944 0.9964633068081344
0.4720945945945946 0.9964633068081344
0.47216216216216217 0.9964633068081344
0.47243243243243244 0.9964633068081344
0.4733783783783784 0.9964633068081344
0.4735135135135135 0.9964633068081344
0.4743918918918919 0.9964633068081344
0.47452702702702704 0.9964633068081344
0.47486486486486484 0.9964633068081344
0.47527027027027025 0.9964633068081344
0.475472972972973 0.9964633068081344
0.4756081081081081 0.9964633068081344
0.4764189189189189 0.9964633068081344
0.47655405405405404 0.9964633068081344
0.4768918918918919 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47824324324324324 0.9964633068081344
0.4783783783783784 0.9964633068081344
0.4785135135135135 0.9964633068081344
0.48162162162162164 0.9964633068081344
0.4818243243243243 0.9964633068081344
0.4822972972972973 0.9964633068081344
0.48243243243243245 0.9964633068081344
0.4833783783783784 0.9964633068081344
0.4835135135135135 0.9964633068081344
0.4841891891891892 0.9964633068081344
0.4843918918918919 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48486486486486485 0.9964633068081344
0.485 0.9964633068081344
0.48527027027027025 0.9964633068081344
0.4856081081081081 0.9964633068081344
0.48574324324324325 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.4862162162162162 0.9964633068081344
0.4864864864864865 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.4872297297297297 0.9964633068081344
0.4875 0.9964633068081344
0.48824324324324325 0.9964633068081344
0.4885135135135135 0.9964633068081344
0.4893918918918919 0.9964633068081344
0.48952702702702705 0.9964633068081344
0.48993243243243245 0.9964633068081344
0.4900675675675676 0.9964633068081344
0.49027027027027026 0.9964633068081344
0.4904054054054054 0.9964633068081344
0.49074324324324325 0.9964633068081344
0.4908108108108108 0.9964633068081344
0.4910135135135135 0.9964633068081344
0.49114864864864866 0.9964633068081344
0.49135135135135133 0.9964633068081344
0.4922297297297297 0.9964633068081344
0.4926351351351351 0.9964633068081344
0.49283783783783786 0.9964633068081344
0.492972972972973 0.9964633068081344
0.4933783783783784 0.9964633068081344
0.49398648648648646 0.9964633068081344
0.4943243243243243 0.9964633068081344
0.49445945945945946 0.9964633068081344
0.4950675675675676 0.9964633068081344
0.49533783783783786 0.9964633068081344
0.4956081081081081 0.9964633068081344
0.49655405405405406 0.9964633068081344
0.4966216216216216 0.9964633068081344
0.4972972972972973 0.9964633068081344
0.4979054054054054 0.9964633068081344
0.49817567567567567 0.9964633068081344
0.4987837837837838 0.9964633068081344
0.49891891891891893 0.9964633068081344
0.49898648648648647 0.9964633068081344
0.4991891891891892 0.9964633068081344
0.49945945945945946 0.9964633068081344
0.49966216216216214 0.9964633068081344
0.5021621621621621 0.9964633068081344
0.5022972972972973 0.9964633068081344
0.5025675675675676 0.9964633068081344
0.5027027027027027 0.9964633068081344
0.5034459459459459 0.9964633068081344
0.5036486486486487 0.9964633068081344
0.504054054054054 0.9964633068081344
0.5042567567567567 0.9964633068081344
0.5046621621621622 0.9964633068081344
0.5052027027027027 0.9964633068081344
0.5054054054054054 0.9964633068081344
0.5056081081081081 0.9964633068081344
0.5060810810810811 0.9964633068081344
0.5062162162162163 0.9964633068081344
0.5064189189189189 0.9964633068081344
0.5066891891891891 0.9964633068081344
0.5073648648648649 0.9964633068081344
0.5076351351351351 0.9964633068081344
0.5081756756756757 0.9964633068081344
0.5083108108108109 0.9964633068081344
0.5091216216216217 0.9964633068081344
0.5092567567567567 0.9964633068081344
0.5096621621621622 0.9964633068081344
0.5098648648648648 0.9964633068081344
0.5102702702702703 0.9964633068081344
0.5106756756756756 0.9964633068081344
0.5110135135135135 0.9964633068081344
0.5114864864864865 0.9964633068081344
0.5116216216216216 0.9964633068081344
0.5127702702702702 0.9964633068081344
0.5129054054054054 0.9964633068081344
0.5131081081081081 0.9964633068081344
0.5132432432432432 0.9964633068081344
0.5144594594594595 0.9964633068081344
0.5147297297297297 0.9964633068081344
0.5152702702702703 0.9964633068081344
0.5156756756756756 0.9964633068081344
0.5160135135135135 0.9964633068081344
0.5161486486486486 0.9964633068081344
0.5162837837837838 0.9964633068081344
0.5164864864864865 0.9964633068081344
0.5170270270270271 0.9964633068081344
0.5175 0.9964633068081344
0.5175675675675676 0.9964633068081344
0.5177027027027027 0.9964633068081344
0.5183108108108108 0.9964633068081344
0.518445945945946 0.9964633068081344
0.5186486486486487 0.9964633068081344
0.5188513513513513 0.9964633068081344
0.5191216216216217 0.9964633068081344
0.5193918918918919 0.9964633068081344
0.5194594594594595 0.9964633068081344
0.5197972972972973 0.9964633068081344
0.5201351351351351 0.9964633068081344
0.5203378378378378 0.9964633068081344
0.5210135135135135 0.9964633068081344
0.5212162162162162 0.9964633068081344
0.5216216216216216 0.9964633068081344
0.524054054054054 0.9964633068081344
0.524527027027027 0.9964633068081344
0.5256081081081081 0.9964633068081344
0.5257432432432433 0.9964633068081344
0.5258783783783784 0.9964633068081344
0.5261486486486486 0.9964633068081344
0.5263513513513514 0.9964633068081344
0.5271621621621622 0.9964633068081344
0.5273648648648649 0.9964633068081344
0.5286486486486487 0.9964633068081344
0.529054054054054 0.9964633068081344
0.529527027027027 0.9964633068081344
0.5303378378378378 0.9964633068081344
0.530472972972973 0.9964633068081344
0.5306081081081081 0.9964633068081344
0.5307432432432433 0.9964633068081344
0.5310135135135136 0.9964633068081344
0.5313513513513514 0.9964633068081344
0.532027027027027 0.9964633068081344
0.5323648648648649 0.9964633068081344
0.5329054054054054 0.9964633068081344
0.5330405405405405 0.9964633068081344
0.5333108108108108 0.9964633068081344
0.5337162162162162 0.9964633068081344
0.534054054054054 0.9964633068081344
0.5341891891891892 0.9964633068081344
0.5343243243243243 0.9964633068081344
0.5344594594594595 0.9964633068081344
0.5348648648648648 0.9964633068081344
0.5352027027027026 0.9964633068081344
0.5353378378378378 0.9964633068081344
0.5359459459459459 0.9964633068081344
0.5360810810810811 0.9964633068081344
0.5373648648648649 0.9964633068081344
0.5375 0.9964633068081344
0.5377027027027027 0.9964633068081344
0.5378378378378378 0.9964633068081344
0.5382432432432432 0.9964633068081344
0.5385135135135135 0.9964633068081344
0.538918918918919 0.9964633068081344
0.5393918918918919 0.9964633068081344
0.5403378378378378 0.9964633068081344
0.5404729729729729 0.9964633068081344
0.5408108108108108 0.9964633068081344
0.5409459459459459 0.9964633068081344
0.5416891891891892 0.9964633068081344
0.5443918918918919 0.9964633068081344
0.5452702702702703 0.9964633068081344
0.5456081081081081 0.9964633068081344
0.5462162162162162 0.9964633068081344
0.5464189189189189 0.9964633068081344
0.5464864864864865 0.9964633068081344
0.5467567567567567 0.9964633068081344
0.549527027027027 0.9964633068081344
0.5496621621621621 0.9964633068081344
0.5498648648648649 0.9964633068081344
0.5503378378378379 0.9964633068081344
0.5505405405405406 0.9964633068081344
0.5506081081081081 0.9964633068081344
0.5507432432432432 0.9964633068081344
0.5521621621621622 0.9964633068081344
0.5524324324324325 0.9964633068081344
0.552972972972973 0.9964633068081344
0.5531756756756757 0.9964633068081344
0.553445945945946 0.9964633068081344
0.5537162162162163 0.9964633068081344
0.5538513513513513 0.9964633068081344
0.5539864864864865 0.9964633068081344
0.5541891891891891 0.9964633068081344
0.5543918918918919 0.9964633068081344
0.5556081081081081 0.9964633068081344
0.5558108108108109 0.9964633068081344
0.5559459459459459 0.9964633068081344
0.5561486486486487 0.9964633068081344
0.557027027027027 0.9964633068081344
0.5572972972972973 0.9964633068081344
0.558445945945946 0.9964633068081344
0.5585810810810811 0.9964633068081344
0.5602702702702703 0.9964633068081344
0.5604054054054054 0.9964633068081344
0.5604729729729729 0.9964633068081344
0.5606081081081081 0.9964633068081344
0.5624324324324325 0.9964633068081344
0.5625675675675675 0.9964633068081344
0.562972972972973 0.9964633068081344
0.5631081081081081 0.9964633068081344
0.5633783783783783 0.9964633068081344
0.5636486486486486 0.9964633068081344
0.5641891891891891 0.9964633068081344
0.565 0.9964633068081344
0.5654054054054054 0.9964633068081344
0.5664189189189189 0.9964633068081344
0.566554054054054 0.9964633068081344
0.5666891891891892 0.9964633068081344
0.5691891891891891 0.9964633068081344
0.5693243243243243 0.9964633068081344
0.5695270270270271 0.9964633068081344
0.5697972972972973 0.9964633068081344
0.57 0.9964633068081344
0.5702702702702702 0.9964633068081344
0.5703378378378379 0.9964633068081344
0.570472972972973 0.9964633068081344
0.5707432432432432 0.9964633068081344
0.5710810810810811 0.9964633068081344
0.5712162162162162 0.9964633068081344
0.5713513513513514 0.9964633068081344
0.5718918918918919 0.9964633068081344
0.5721621621621622 0.9964633068081344
0.5725 0.9964633068081344
0.5727702702702703 0.9964633068081344
0.5738513513513513 0.9964633068081344
0.5740540540540541 0.9964633068081344
0.5744594594594594 0.9964633068081344
0.5747297297297297 0.9964633068081344
0.575 0.9964633068081344
0.5752027027027027 0.9964633068081344
0.5760135135135135 0.9964633068081344
0.5761486486486487 0.9964633068081344
0.5762162162162162 0.9964633068081344
0.5766891891891892 0.9964633068081344
0.5773648648648648 0.9964633068081344
0.5775 0.9964633068081344
0.5779054054054054 0.9964633068081344
0.5781756756756756 0.9964633068081344
0.5783108108108108 0.9964633068081344
0.5787837837837838 0.9964633068081344
0.5789864864864865 0.9964633068081344
0.5806081081081081 0.9964633068081344
0.5808783783783784 0.9964633068081344
0.5827702702702703 0.9964633068081344
0.5831081081081081 0.9964633068081344
0.5836486486486486 0.9964633068081344
0.5837837837837838 0.9964633068081344
0.5851351351351352 0.9964633068081344
0.5851351351351352 0.9973474801061007
0.5852027027027027 0.9973474801061007
0.5854054054054054 0.9973474801061007
0.5862162162162162 0.9973474801061007
0.5863513513513513 0.9973474801061007
0.586554054054054 0.9973474801061007
0.5868243243243243 0.9973474801061007
0.5880405405405406 0.9973474801061007
0.5882432432432433 0.9973474801061007
0.5887162162162162 0.9973474801061007
0.5889189189189189 0.9973474801061007
0.5895945945945946 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5902702702702702 0.9973474801061007
0.590472972972973 0.9973474801061007
0.5906081081081082 0.9973474801061007
0.5911486486486487 0.9973474801061007
0.5913513513513513 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5920945945945946 0.9973474801061007
0.5922297297297298 0.9973474801061007
0.5922972972972973 0.9973474801061007
0.5924324324324325 0.9973474801061007
0.5936486486486486 0.9973474801061007
0.5941216216216216 0.9973474801061007
0.5942567567567567 0.9973474801061007
0.5943918918918919 0.9973474801061007
0.5945945945945946 0.9973474801061007
0.5951351351351352 0.9973474801061007
0.5962837837837838 0.9973474801061007
0.5968918918918918 0.9973474801061007
0.597027027027027 0.9973474801061007
0.5973648648648648 0.9973474801061007
0.5975 0.9973474801061007
0.5977702702702703 0.9973474801061007
0.5981756756756756 0.9973474801061007
0.5982432432432433 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5991216216216216 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.5993243243243244 0.9973474801061007
0.5997297297297297 0.9973474801061007
0.6000675675675675 0.9973474801061007
0.6004054054054054 0.9973474801061007
0.6006756756756757 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6018918918918919 0.9973474801061007
0.602027027027027 0.9973474801061007
0.6021621621621621 0.9973474801061007
0.6023648648648648 0.9973474801061007
0.6027027027027027 0.9973474801061007
0.6029054054054054 0.9973474801061007
0.6048648648648649 0.9973474801061007
0.6052027027027027 0.9973474801061007
0.605945945945946 0.9973474801061007
0.6063513513513513 0.9973474801061007
0.6075675675675676 0.9973474801061007
0.6077702702702703 0.9973474801061007
0.6091216216216216 0.9973474801061007
0.6092567567567567 0.9973474801061007
0.6093243243243244 0.9973474801061007
0.6094594594594595 0.9973474801061007
0.6108108108108108 0.9973474801061007
0.6112837837837838 0.9973474801061007
0.6128378378378379 0.9973474801061007
0.6132432432432432 0.9973474801061007
0.6149324324324325 0.9973474801061007
0.6152027027027027 0.9973474801061007
0.6156756756756757 0.9973474801061007
0.6158783783783783 0.9973474801061007
0.6165540540540541 0.9973474801061007
0.6166891891891891 0.9973474801061007
0.6179054054054054 0.9973474801061007
0.6180405405405406 0.9973474801061007
0.6188513513513514 0.9973474801061007
0.6189864864864865 0.9973474801061007
0.6193243243243243 0.9973474801061007
0.619527027027027 0.9973474801061007
0.6196621621621622 0.9973474801061007
0.620472972972973 0.9973474801061007
0.6212162162162163 0.9973474801061007
0.6212837837837838 0.9973474801061007
0.6214189189189189 0.9973474801061007
0.6218243243243243 0.9973474801061007
0.6219594594594594 0.9973474801061007
0.6222297297297297 0.9973474801061007
0.6227027027027027 0.9973474801061007
0.6228378378378379 0.9973474801061007
0.6232432432432432 0.9973474801061007
0.6234459459459459 0.9973474801061007
0.6239864864864865 0.9973474801061007
0.6256081081081081 0.9973474801061007
0.6275 0.9973474801061007
0.6277702702702703 0.9973474801061007
0.6279054054054054 0.9973474801061007
0.6287837837837837 0.9973474801061007
0.629054054054054 0.9973474801061007
0.6291216216216217 0.9973474801061007
0.6293918918918919 0.9973474801061007
0.6296621621621622 0.9973474801061007
0.6297972972972973 0.9973474801061007
0.63 0.9973474801061007
0.6300675675675675 0.9973474801061007
0.6303378378378378 0.9973474801061007
0.6310135135135135 0.9973474801061007
0.6312837837837838 0.9973474801061007
0.6320270270270271 0.9973474801061007
0.6322297297297297 0.9973474801061007
0.6323648648648649 0.9973474801061007
0.6325 0.9973474801061007
0.6328378378378379 0.9973474801061007
0.632972972972973 0.9973474801061007
0.6335135135135135 0.9973474801061007
0.6336486486486487 0.9973474801061007
0.6339864864864865 0.9973474801061007
0.6341216216216217 0.9973474801061007
0.6344594594594595 0.9973474801061007
0.6346621621621622 0.9973474801061007
0.6347297297297297 0.9973474801061007
0.6348648648648648 0.9973474801061007
0.6358783783783784 0.9973474801061007
0.6360135135135135 0.9973474801061007
0.6369594594594594 0.9973474801061007
0.6370945945945946 0.9973474801061007
0.6372972972972973 0.9973474801061007
0.6377702702702702 0.9973474801061007
0.6383783783783784 0.9973474801061007
0.6385135135135135 0.9973474801061007
0.6386486486486487 0.9973474801061007
0.639054054054054 0.9973474801061007
0.6400675675675676 0.9973474801061007
0.6402027027027027 0.9973474801061007
0.6426351351351351 0.9973474801061007
0.6427702702702702 0.9973474801061007
0.6430405405405405 0.9973474801061007
0.6433108108108108 0.9973474801061007
0.6435135135135135 0.9973474801061007
0.6436486486486487 0.9973474801061007
0.6444594594594595 0.9973474801061007
0.6447297297297298 0.9973474801061007
0.6451351351351351 0.9973474801061007
0.6511486486486486 0.9973474801061007
0.6516891891891892 0.9973474801061007
0.6521621621621622 0.9973474801061007
0.6522297297297297 0.9973474801061007
0.6524324324324324 0.9973474801061007
0.6533108108108108 0.9973474801061007
0.6538513513513513 0.9973474801061007
0.6541216216216216 0.9973474801061007
0.6542567567567568 0.9973474801061007
0.6547972972972973 0.9973474801061007
0.6551351351351351 0.9973474801061007
0.6564189189189189 0.9973474801061007
0.6566216216216216 0.9973474801061007
0.6566216216216216 0.9982316534040672
0.6567567567567567 0.9982316534040672
0.6568918918918919 0.9982316534040672
0.657027027027027 0.9982316534040672
0.6570945945945946 0.9982316534040672
0.6573648648648649 0.9982316534040672
0.6575675675675675 0.9982316534040672
0.6577702702702702 0.9982316534040672
0.6581081081081082 0.9982316534040672
0.6582432432432432 0.9982316534040672
0.6586486486486487 0.9982316534040672
0.6587837837837838 0.9982316534040672
0.6588513513513513 0.9982316534040672
0.6591216216216216 0.9982316534040672
0.6593918918918918 0.9982316534040672
0.6596621621621621 0.9982316534040672
0.6597972972972973 0.9982316534040672
0.6599324324324324 0.9982316534040672
0.66 0.9982316534040672
0.6601351351351351 0.9982316534040672
0.6608108108108108 0.9982316534040672
0.6610135135135136 0.9982316534040672
0.6614864864864864 0.9982316534040672
0.6616216216216216 0.9982316534040672
0.6618918918918919 0.9982316534040672
0.6620945945945946 0.9982316534040672
0.6627027027027027 0.9982316534040672
0.6628378378378378 0.9982316534040672
0.6633108108108108 0.9982316534040672
0.663445945945946 0.9982316534040672
0.6635135135135135 0.9982316534040672
0.6636486486486487 0.9982316534040672
0.6641216216216216 0.9982316534040672
0.6642567567567568 0.9982316534040672
0.6650675675675676 0.9982316534040672
0.6653378378378378 0.9982316534040672
0.6665540540540541 0.9982316534040672
0.6667567567567567 0.9982316534040672
0.6669594594594594 0.9982316534040672
0.6674324324324324 0.9982316534040672
0.6677027027027027 0.9982316534040672
0.6680405405405405 0.9982316534040672
0.6681081081081081 0.9982316534040672
0.6682432432432432 0.9982316534040672
0.6693243243243243 0.9982316534040672
0.6694594594594595 0.9982316534040672
0.669527027027027 0.9982316534040672
0.67 0.9982316534040672
0.6706756756756757 0.9982316534040672
0.6716891891891892 0.9982316534040672
0.6724324324324324 0.9982316534040672
0.6732432432432433 0.9982316534040672
0.6733783783783783 0.9982316534040672
0.6754729729729729 0.9982316534040672
0.6763513513513514 0.9982316534040672
0.6780405405405405 0.9982316534040672
0.6781756756756757 0.9982316534040672
0.6783108108108108 0.9982316534040672
0.678445945945946 0.9982316534040672
0.6786486486486486 0.9982316534040672
0.6789864864864865 0.9982316534040672
0.6791891891891891 0.9982316534040672
0.6794594594594595 0.9982316534040672
0.6800675675675676 0.9982316534040672
0.6805405405405406 0.9982316534040672
0.6809459459459459 0.9982316534040672
0.6810135135135135 0.9982316534040672
0.6827702702702703 0.9982316534040672
0.6830405405405405 0.9982316534040672
0.6831756756756757 0.9982316534040672
0.6837162162162163 0.9982316534040672
0.6839864864864865 0.9982316534040672
0.6848648648648649 0.9982316534040672
0.6972972972972973 0.9982316534040672
0.6975675675675675 0.9982316534040672
0.6977027027027027 0.9982316534040672
0.6979054054054054 0.9982316534040672
0.6980405405405405 0.9982316534040672
0.6985810810810811 0.9982316534040672
0.6987162162162163 0.9982316534040672
0.6988513513513513 0.9982316534040672
0.6989864864864865 0.9982316534040672
0.6997972972972973 0.9982316534040672
0.6999324324324324 0.9982316534040672
0.7000675675675676 0.9982316534040672
0.7002027027027027 0.9982316534040672
0.7002702702702702 0.9982316534040672
0.7006756756756757 0.9982316534040672
0.701081081081081 0.9982316534040672
0.7012162162162162 0.9982316534040672
0.7013513513513514 0.9982316534040672
0.701554054054054 0.9982316534040672
0.7016891891891892 0.9982316534040672
0.7020945945945946 0.9982316534040672
0.7022972972972973 0.9982316534040672
0.7028378378378378 0.9982316534040672
0.702972972972973 0.9982316534040672
0.7042567567567568 0.9982316534040672
0.7046621621621622 0.9982316534040672
0.7057432432432432 0.9982316534040672
0.705945945945946 0.9982316534040672
0.7061486486486487 0.9982316534040672
0.7073648648648648 0.9982316534040672
0.7075675675675676 0.9982316534040672
0.7077027027027027 0.9982316534040672
0.7077702702702703 0.9982316534040672
0.716418918918919 0.9982316534040672
0.7171621621621621 0.9982316534040672
0.7291891891891892 0.9982316534040672
0.7300675675675675 0.9982316534040672
0.7302027027027027 0.9982316534040672
0.7319594594594595 0.9982316534040672
0.7320945945945946 0.9982316534040672
0.7325 0.9982316534040672
0.7329729729729729 0.9982316534040672
0.7331756756756757 0.9982316534040672
0.7333783783783784 0.9982316534040672
0.7336486486486486 0.9982316534040672
0.7341891891891892 0.9982316534040672
0.7347297297297297 0.9982316534040672
0.7348648648648649 0.9982316534040672
0.7357432432432433 0.9982316534040672
0.7363513513513513 0.9982316534040672
0.7366216216216216 0.9982316534040672
0.7367567567567568 0.9982316534040672
0.7378378378378379 0.9982316534040672
0.7379729729729729 0.9982316534040672
0.7381756756756757 0.9982316534040672
0.7383108108108108 0.9982316534040672
0.7386486486486487 0.9982316534040672
0.739054054054054 0.9982316534040672
0.7399324324324325 0.9982316534040672
0.7410135135135135 0.9982316534040672
0.7412837837837838 0.9982316534040672
0.7419594594594595 0.9982316534040672
0.7421621621621621 0.9982316534040672
0.7427702702702703 0.9982316534040672
0.7434459459459459 0.9982316534040672
0.7439864864864865 0.9982316534040672
0.7442567567567567 0.9982316534040672
0.7452702702702703 0.9982316534040672
0.7454054054054055 0.9982316534040672
0.7458783783783783 0.9982316534040672
0.7485135135135135 0.9982316534040672
0.7486486486486487 0.9982316534040672
0.7487162162162162 0.9982316534040672
0.7488513513513514 0.9982316534040672
0.7489864864864865 0.9982316534040672
0.7491216216216217 0.9982316534040672
0.7492567567567567 0.9982316534040672
0.7493918918918919 0.9982316534040672
0.7497972972972973 0.9982316534040672
0.7499324324324325 0.9982316534040672
0.7500675675675675 0.9982316534040672
0.7507432432432433 0.9982316534040672
0.750945945945946 0.9982316534040672
0.7513513513513513 0.9982316534040672
0.7517567567567568 0.9982316534040672
0.7524324324324324 0.9982316534040672
0.7530405405405406 0.9982316534040672
0.7531756756756757 0.9982316534040672
0.7539864864864865 0.9982316534040672
0.7568243243243243 0.9982316534040672
0.7569594594594594 0.9982316534040672
0.757972972972973 0.9982316534040672
0.7581081081081081 0.9982316534040672
0.7583108108108109 0.9982316534040672
0.7585135135135135 0.9982316534040672
0.7586486486486487 0.9982316534040672
0.7587837837837837 0.9982316534040672
0.759054054054054 0.9982316534040672
0.7597972972972973 0.9982316534040672
0.7599324324324325 0.9982316534040672
0.7605405405405405 0.9982316534040672
0.7622972972972973 0.9982316534040672
0.7629054054054054 0.9982316534040672
0.7631081081081081 0.9982316534040672
0.7639864864864865 0.9982316534040672
0.7641216216216217 0.9982316534040672
0.765472972972973 0.9982316534040672
0.7662837837837838 0.9982316534040672
0.7667567567567568 0.9982316534040672
0.7668918918918919 0.9982316534040672
0.7670270270270271 0.9982316534040672
0.7671621621621622 0.9982316534040672
0.7688513513513513 0.9982316534040672
0.7689864864864865 0.9982316534040672
0.7692567567567568 0.9982316534040672
0.7693918918918919 0.9982316534040672
0.7697972972972973 0.9982316534040672
0.7705405405405406 0.9982316534040672
0.7710135135135135 0.9982316534040672
0.7711486486486486 0.9982316534040672
0.7712837837837838 0.9982316534040672
0.7714864864864864 0.9982316534040672
0.7715540540540541 0.9982316534040672
0.7716891891891892 0.9982316534040672
0.7718243243243244 0.9982316534040672
0.7720270270270271 0.9982316534040672
0.7723648648648649 0.9982316534040672
0.7725 0.9982316534040672
0.7728378378378379 0.9982316534040672
0.772972972972973 0.9982316534040672
0.7733783783783784 0.9982316534040672
0.7735135135135135 0.9982316534040672
0.7737162162162162 0.9982316534040672
0.7738513513513513 0.9982316534040672
0.775472972972973 0.9982316534040672
0.777027027027027 0.9982316534040672
0.7770945945945946 0.9982316534040672
0.7772297297297297 0.9982316534040672
0.7773648648648649 0.9982316534040672
0.7777027027027027 0.9982316534040672
0.7787837837837838 0.9982316534040672
0.778918918918919 0.9982316534040672
0.7794594594594595 0.9982316534040672
0.7795945945945946 0.9982316534040672
0.7797972972972973 0.9982316534040672
0.7799324324324325 0.9982316534040672
0.7805405405405406 0.9982316534040672
0.7806756756756756 0.9982316534040672
0.7808783783783784 0.9982316534040672
0.7815540540540541 0.9982316534040672
0.7824324324324324 0.9982316534040672
0.7837837837837838 0.9982316534040672
0.784054054054054 0.9982316534040672
0.7841891891891892 0.9982316534040672
0.7843243243243243 0.9982316534040672
0.7846621621621621 0.9982316534040672
0.7847972972972973 0.9982316534040672
0.7850675675675676 0.9982316534040672
0.7858108108108108 0.9982316534040672
0.7859459459459459 0.9982316534040672
0.7863513513513514 0.9982316534040672
0.7864864864864864 0.9982316534040672
0.7866891891891892 0.9982316534040672
0.7868243243243244 0.9982316534040672
0.7902027027027027 0.9982316534040672
0.7904729729729729 0.9982316534040672
0.7906756756756756 0.9982316534040672
0.7908108108108108 0.9982316534040672
0.7911486486486486 0.9982316534040672
0.7915540540540541 0.9982316534040672
0.7918918918918919 0.9982316534040672
0.7926351351351352 0.9982316534040672
0.7927702702702702 0.9982316534040672
0.7930405405405405 0.9982316534040672
0.7933783783783783 0.9982316534040672
0.793581081081081 0.9982316534040672
0.7937837837837838 0.9982316534040672
0.793918918918919 0.9982316534040672
0.794054054054054 0.9982316534040672
0.7942567567567568 0.9982316534040672
0.8008783783783784 0.9982316534040672
0.8011486486486487 0.9982316534040672
0.8013513513513514 0.9982316534040672
0.8022972972972973 0.9982316534040672
0.802972972972973 0.9982316534040672
0.8038513513513513 0.9982316534040672
0.8039864864864865 0.9982316534040672
0.8041891891891891 0.9982316534040672
0.8043243243243243 0.9982316534040672
0.8055405405405406 0.9982316534040672
0.8057432432432432 0.9982316534040672
0.8064864864864865 0.9982316534040672
0.8068243243243243 0.9982316534040672
0.8077027027027027 0.9982316534040672
0.807972972972973 0.9982316534040672
0.8081756756756757 0.9982316534040672
0.8083108108108108 0.9982316534040672
0.808445945945946 0.9982316534040672
0.8085135135135135 0.9982316534040672
0.8086486486486486 0.9982316534040672
0.8089189189189189 0.9982316534040672
0.8104729729729729 0.9982316534040672
0.8106756756756757 0.9982316534040672
0.8108108108108109 0.9982316534040672
0.8119594594594595 0.9982316534040672
0.8127702702702703 0.9982316534040672
0.8142567567567568 0.9982316534040672
0.8147297297297297 0.9982316534040672
0.8149324324324324 0.9982316534040672
0.8150675675675676 0.9982316534040672
0.8157432432432432 0.9982316534040672
0.8158783783783784 0.9982316534040672
0.8160135135135135 0.9982316534040672
0.8161486486486487 0.9982316534040672
0.8163513513513514 0.9982316534040672
0.8168243243243243 0.9982316534040672
0.8175675675675675 0.9982316534040672
0.8177027027027027 0.9982316534040672
0.8195270270270271 0.9982316534040672
0.8196621621621621 0.9982316534040672
0.82 0.9982316534040672
0.8203378378378379 0.9982316534040672
0.8207432432432432 0.9982316534040672
0.8208783783783784 0.9982316534040672
0.8211486486486487 0.9982316534040672
0.8213513513513514 0.9982316534040672
0.8219594594594595 0.9982316534040672
0.8221621621621622 0.9982316534040672
0.8223648648648648 0.9982316534040672
0.8227027027027027 0.9982316534040672
0.8229054054054054 0.9982316534040672
0.8243918918918919 0.9982316534040672
0.8245270270270271 0.9982316534040672
0.8252027027027027 0.9982316534040672
0.8253378378378379 0.9982316534040672
0.825945945945946 0.9982316534040672
0.8295270270270271 0.9982316534040672
0.8296621621621622 0.9982316534040672
0.8297972972972973 0.9982316534040672
0.830945945945946 0.9982316534040672
0.831081081081081 0.9982316534040672
0.8314864864864865 0.9982316534040672
0.8318243243243243 0.9982316534040672
0.8321621621621622 0.9982316534040672
0.8325675675675676 0.9982316534040672
0.8333783783783784 0.9982316534040672
0.8335135135135135 0.9982316534040672
0.8337162162162162 0.9982316534040672
0.8341216216216216 0.9982316534040672
0.8345945945945946 0.9982316534040672
0.8347297297297297 0.9982316534040672
0.8347972972972973 0.9982316534040672
0.8349324324324324 0.9982316534040672
0.8360135135135135 0.9982316534040672
0.836418918918919 0.9982316534040672
0.836554054054054 0.9982316534040672
0.8372297297297298 0.9982316534040672
0.8374324324324325 0.9982316534040672
0.8375675675675676 0.9982316534040672
0.8378378378378378 0.9982316534040672
0.8390540540540541 0.9982316534040672
0.8398648648648649 0.9982316534040672
0.84 0.9982316534040672
0.8401351351351352 0.9982316534040672
0.841554054054054 0.9982316534040672
0.8417567567567568 0.9982316534040672
0.8418243243243243 0.9982316534040672
0.8419594594594595 0.9982316534040672
0.842027027027027 0.9982316534040672
0.8421621621621621 0.9982316534040672
0.8425 0.9982316534040672
0.8426351351351351 0.9982316534040672
0.8430405405405406 0.9982316534040672
0.8442567567567567 0.9982316534040672
0.8453378378378379 0.9982316534040672
0.845472972972973 0.9982316534040672
0.8455405405405405 0.9982316534040672
0.8456756756756757 0.9982316534040672
0.8463513513513513 0.9982316534040672
0.846554054054054 0.9982316534040672
0.8470945945945946 0.9982316534040672
0.8472972972972973 0.9982316534040672
0.8474324324324324 0.9982316534040672
0.8483108108108108 0.9982316534040672
0.8485135135135136 0.9982316534040672
0.850472972972973 0.9982316534040672
0.8506081081081082 0.9982316534040672
0.8517567567567568 0.9982316534040672
0.8518918918918919 0.9982316534040672
0.8522297297297298 0.9982316534040672
0.8526351351351351 0.9982316534040672
0.8529729729729729 0.9982316534040672
0.8535810810810811 0.9982316534040672
0.8538513513513514 0.9982316534040672
0.8539864864864865 0.9982316534040672
0.8541216216216216 0.9982316534040672
0.8547972972972973 0.9982316534040672
0.8552702702702702 0.9982316534040672
0.8558108108108108 0.9982316534040672
0.8561486486486487 0.9982316534040672
0.8562162162162162 0.9982316534040672
0.8563513513513513 0.9982316534040672
0.8568918918918919 0.9982316534040672
0.8579729729729729 0.9982316534040672
0.8583783783783784 0.9982316534040672
0.8585135135135135 0.9982316534040672
0.8593918918918919 0.9982316534040672
0.8603378378378378 0.9982316534040672
0.8612162162162162 0.9982316534040672
0.861418918918919 0.9982316534040672
0.8631081081081081 0.9982316534040672
0.8632432432432432 0.9982316534040672
0.8635135135135135 0.9982316534040672
0.8639189189189189 0.9982316534040672
0.8641891891891892 0.9982316534040672
0.8643918918918919 0.9982316534040672
0.8649324324324325 0.9982316534040672
0.8652027027027027 0.9982316534040672
0.8655405405405405 0.9982316534040672
0.8658108108108108 0.9982316534040672
0.865945945945946 0.9982316534040672
0.8660810810810811 0.9982316534040672
0.8662837837837838 0.9982316534040672
0.8664189189189189 0.9982316534040672
0.867027027027027 0.9982316534040672
0.8671621621621621 0.9982316534040672
0.8674324324324324 0.9982316534040672
0.8675675675675676 0.9982316534040672
0.8677702702702703 0.9982316534040672
0.8681756756756757 0.9982316534040672
0.8683108108108109 0.9982316534040672
0.8684459459459459 0.9982316534040672
0.8685810810810811 0.9982316534040672
0.8693918918918919 0.9982316534040672
0.8695945945945946 0.9982316534040672
0.87 0.9982316534040672
0.8704054054054055 0.9982316534040672
0.8705405405405405 0.9982316534040672
0.8706081081081081 0.9982316534040672
0.8707432432432433 0.9982316534040672
0.8717567567567568 0.9982316534040672
0.8719594594594594 0.9982316534040672
0.8724324324324324 0.9982316534040672
0.8725675675675676 0.9982316534040672
0.8730405405405406 0.9982316534040672
0.8731756756756757 0.9982316534040672
0.8741891891891892 0.9982316534040672
0.8743243243243243 0.9982316534040672
0.8743918918918919 0.9982316534040672
0.874527027027027 0.9982316534040672
0.875 0.9982316534040672
0.8751351351351352 0.9982316534040672
0.8756081081081081 0.9982316534040672
0.8757432432432433 0.9982316534040672
0.8758108108108108 0.9982316534040672
0.8760135135135135 0.9982316534040672
0.8763513513513513 0.9982316534040672
0.8765540540540541 0.9982316534040672
0.8766891891891891 0.9982316534040672
0.8769594594594594 0.9982316534040672
0.8770945945945946 0.9982316534040672
0.8785810810810811 0.9982316534040672
0.8787162162162162 0.9982316534040672
0.8789189189189189 0.9982316534040672
0.879054054054054 0.9982316534040672
0.8805405405405405 0.9982316534040672
0.8806756756756757 0.9982316534040672
0.8814189189189189 0.9982316534040672
0.8823648648648649 0.9982316534040672
0.8825 0.9982316534040672
0.8827027027027027 0.9982316534040672
0.8831756756756757 0.9982316534040672
0.8835135135135135 0.9982316534040672
0.8836486486486487 0.9982316534040672
0.8837837837837837 0.9982316534040672
0.8837837837837837 0.9991158267020336
0.8838513513513514 0.9991158267020336
0.8839864864864865 0.9991158267020336
0.8841216216216217 0.9991158267020336
0.8842567567567567 0.9991158267020336
0.8851351351351351 0.9991158267020336
0.8853378378378378 0.9991158267020336
0.8872297297297297 0.9991158267020336
0.8873648648648649 0.9991158267020336
0.8880405405405405 0.9991158267020336
0.8894594594594595 0.9991158267020336
0.8901351351351351 0.9991158267020336
0.8902702702702703 0.9991158267020336
0.8906756756756756 0.9991158267020336
0.8910135135135135 0.9991158267020336
0.8912162162162162 0.9991158267020336
0.8914189189189189 0.9991158267020336
0.8919594594594594 0.9991158267020336
0.8920945945945946 0.9991158267020336
0.8921621621621622 0.9991158267020336
0.8922972972972973 0.9991158267020336
0.8931081081081081 0.9991158267020336
0.8932432432432432 0.9991158267020336
0.8943918918918919 0.9991158267020336
0.8945945945945946 0.9991158267020336
0.8953378378378378 0.9991158267020336
0.8958783783783784 0.9991158267020336
0.8968243243243244 0.9991158267020336
0.8969594594594594 0.9991158267020336
0.8970945945945946 0.9991158267020336
0.8972297297297297 0.9991158267020336
0.8980405405405405 0.9991158267020336
0.8981756756756757 0.9991158267020336
0.898445945945946 0.9991158267020336
0.898581081081081 0.9991158267020336
0.8986486486486487 0.9991158267020336
0.8987837837837838 0.9991158267020336
0.8992567567567568 0.9991158267020336
0.899527027027027 0.9991158267020336
0.9001351351351351 0.9991158267020336
0.900472972972973 0.9991158267020336
0.9005405405405406 0.9991158267020336
0.9008108108108108 0.9991158267020336
0.9012837837837838 0.9991158267020336
0.9022972972972974 0.9991158267020336
0.9025675675675676 0.9991158267020336
0.9027027027027027 0.9991158267020336
0.9028378378378379 0.9991158267020336
0.9030405405405405 0.9991158267020336
0.9036486486486487 0.9991158267020336
0.9041216216216216 0.9991158267020336
0.9046621621621621 0.9991158267020336
0.9049324324324325 0.9991158267020336
0.9059459459459459 0.9991158267020336
0.9067567567567567 0.9991158267020336
0.9077027027027027 0.9991158267020336
0.9078378378378379 0.9991158267020336
0.9079054054054054 0.9991158267020336
0.9083783783783784 0.9991158267020336
0.9091216216216216 0.9991158267020336
0.9092567567567568 0.9991158267020336
0.9103378378378378 0.9991158267020336
0.9108783783783784 0.9991158267020336
0.9109459459459459 0.9991158267020336
0.9114864864864864 0.9991158267020336
0.9116216216216216 0.9991158267020336
0.9117567567567567 0.9991158267020336
0.9120945945945946 0.9991158267020336
0.9122297297297297 0.9991158267020336
0.9133783783783784 0.9991158267020336
0.9136486486486487 0.9991158267020336
0.913918918918919 0.9991158267020336
0.9149324324324324 0.9991158267020336
0.9150675675675676 0.9991158267020336
0.9160810810810811 0.9991158267020336
0.9162162162162162 0.9991158267020336
0.9169594594594594 0.9991158267020336
0.9175675675675675 0.9991158267020336
0.9195945945945946 0.9991158267020336
0.9206081081081081 0.9991158267020336
0.9207432432432432 0.9991158267020336
0.9210135135135135 0.9991158267020336
0.9212837837837838 0.9991158267020336
0.9223648648648649 0.9991158267020336
0.9235135135135135 0.9991158267020336
0.924527027027027 0.9991158267020336
0.9247297297297298 0.9991158267020336
0.9248648648648649 0.9991158267020336
0.9254054054054054 0.9991158267020336
0.9255405405405406 0.9991158267020336
0.9264189189189189 0.9991158267020336
0.9274324324324325 0.9991158267020336
0.9280405405405405 0.9991158267020336
0.9281756756756757 0.9991158267020336
0.9287837837837838 0.9991158267020336
0.9289864864864865 0.9991158267020336
0.9291216216216216 0.9991158267020336
0.9294594594594595 0.9991158267020336
0.9295945945945946 0.9991158267020336
0.9301351351351351 0.9991158267020336
0.9302702702702703 0.9991158267020336
0.9306081081081081 0.9991158267020336
0.9307432432432432 0.9991158267020336
0.9309459459459459 0.9991158267020336
0.9310810810810811 0.9991158267020336
0.9312162162162162 0.9991158267020336
0.931554054054054 0.9991158267020336
0.9319594594594595 0.9991158267020336
0.9325 0.9991158267020336
0.9325675675675675 0.9991158267020336
0.9328378378378378 0.9991158267020336
0.9333108108108108 0.9991158267020336
0.9335135135135135 0.9991158267020336
0.9339189189189189 0.9991158267020336
0.9341891891891891 0.9991158267020336
0.9346621621621621 0.9991158267020336
0.9348648648648649 0.9991158267020336
0.9362162162162162 0.9991158267020336
0.9387837837837838 0.9991158267020336
0.9394594594594594 0.9991158267020336
0.9395945945945946 0.9991158267020336
0.9406756756756757 0.9991158267020336
0.9408108108108109 0.9991158267020336
0.9408783783783784 0.9991158267020336
0.9410810810810811 0.9991158267020336
0.9412837837837837 0.9991158267020336
0.9414189189189189 0.9991158267020336
0.9416216216216217 0.9991158267020336
0.9417567567567567 0.9991158267020336
0.9421621621621622 0.9991158267020336
0.9422972972972973 0.9991158267020336
0.9423648648648648 0.9991158267020336
0.9425675675675675 0.9991158267020336
0.9427027027027027 0.9991158267020336
0.9431081081081081 0.9991158267020336
0.943445945945946 0.9991158267020336
0.9442567567567568 0.9991158267020336
0.9446621621621621 0.9991158267020336
0.9447972972972973 0.9991158267020336
0.9458108108108109 0.9991158267020336
0.9460810810810811 0.9991158267020336
0.9464189189189189 0.9991158267020336
0.9466891891891892 0.9991158267020336
0.9470945945945946 0.9991158267020336
0.9473648648648648 0.9991158267020336
0.9475675675675675 0.9991158267020336
0.9481081081081081 0.9991158267020336
0.9483108108108108 0.9991158267020336
0.9496621621621621 0.9991158267020336
0.9497972972972973 0.9991158267020336
0.950945945945946 0.9991158267020336
0.951081081081081 0.9991158267020336
0.9524324324324325 0.9991158267020336
0.9525675675675676 0.9991158267020336
0.9540540540540541 0.9991158267020336
0.9541891891891892 0.9991158267020336
0.9548648648648649 0.9991158267020336
0.955 0.9991158267020336
0.9560135135135135 0.9991158267020336
0.9560135135135135 1.0
0.9576351351351351 1.0
0.9578378378378378 1.0
0.9579054054054054 1.0
0.9580405405405406 1.0
0.9589189189189189 1.0
0.9590540540540541 1.0
0.9597972972972973 1.0
0.9599324324324324 1.0
0.9600675675675676 1.0
0.9602027027027027 1.0
0.9608108108108108 1.0
0.9610135135135135 1.0
0.9612837837837838 1.0
0.9616216216216216 1.0
0.9624324324324325 1.0
0.9656081081081082 1.0
0.9658783783783784 1.0
0.967972972972973 1.0
0.9681081081081081 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9698648648648649 1.0
0.97 1.0
0.9712162162162162 1.0
0.9713513513513513 1.0
0.9716891891891892 1.0
0.9722297297297298 1.0
0.9727027027027026 1.0
0.9729054054054054 1.0
0.9731756756756756 1.0
0.9733783783783784 1.0
0.9735135135135136 1.0
0.9740540540540541 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.9760135135135135 1.0
0.9763513513513513 1.0
0.9772972972972973 1.0
0.9775675675675676 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.9789189189189189 1.0
0.9790540540540541 1.0
0.9797972972972973 1.0
0.9799324324324324 1.0
0.9802027027027027 1.0
0.9808108108108108 1.0
0.981081081081081 1.0
0.9811486486486487 1.0
0.9812837837837838 1.0
0.9840540540540541 1.0
0.9841891891891892 1.0
0.985472972972973 1.0
0.9856081081081081 1.0
0.9868918918918919 1.0
0.9870945945945946 1.0
0.9871621621621621 1.0
0.9873648648648649 1.0
0.9879729729729729 1.0
0.9881081081081081 1.0
0.9884459459459459 1.0
0.9885810810810811 1.0
0.9896621621621622 1.0
0.9899324324324325 1.0
0.9908108108108108 1.0
0.9911486486486486 1.0
0.9916216216216216 1.0
1.0 1.0


==> rocs/rmb_dnn_rmb_p.txt <==
0.0 0.0
6.756756756756757e-05 0.7656940760389036
6.756756756756757e-05 0.7807250221043325
6.756756756756757e-05 0.8072502210433244
6.756756756756757e-05 0.8107869142351901
6.756756756756757e-05 0.8160919540229885
6.756756756756757e-05 0.8178603006189213
6.756756756756757e-05 0.8231653404067197
6.756756756756757e-05 0.8240495137046862
6.756756756756757e-05 0.8275862068965517
6.756756756756757e-05 0.8293545534924845
6.756756756756757e-05 0.8346595932802829
6.756756756756757e-05 0.8373121131741822
6.756756756756757e-05 0.8390804597701149
6.756756756756757e-05 0.8426171529619806
6.756756756756757e-05 0.8443854995579133
6.756756756756757e-05 0.8470380194518126
6.756756756756757e-05 0.852343059239611
6.756756756756757e-05 0.8549955791335102
6.756756756756757e-05 0.8594164456233422
6.756756756756757e-05 0.8647214854111406
6.756756756756757e-05 0.8664898320070734
6.756756756756757e-05 0.8753315649867374
6.756756756756757e-05 0.8779840848806366
6.756756756756757e-05 0.8850574712643678
6.756756756756757e-05 0.887709991158267
6.756756756756757e-05 0.8930150309460654
6.756756756756757e-05 0.8947833775419982
6.756756756756757e-05 0.9045092838196287
6.756756756756757e-05 0.9080459770114943
6.756756756756757e-05 0.9213085764809903
6.756756756756757e-05 0.9239610963748894
6.756756756756757e-05 0.9257294429708223
0.00013513513513513514 0.9257294429708223
0.00013513513513513514 0.9274977895667551
0.00013513513513513514 0.9301503094606542
0.00013513513513513514 0.9354553492484527
0.0002027027027027027 0.9354553492484527
0.0002027027027027027 0.9363395225464191
0.0002702702702702703 0.9363395225464191
0.0002702702702702703 0.9381078691423519
0.0002702702702702703 0.9398762157382847
0.0002702702702702703 0.9416445623342176
0.00033783783783783786 0.9416445623342176
0.00033783783783783786 0.9451812555260831
0.0004054054054054054 0.9451812555260831
0.0004054054054054054 0.9460654288240495
0.00047297297297297297 0.9460654288240495
0.00047297297297297297 0.946949602122016
0.0006081081081081081 0.946949602122016
0.0007432432432432432 0.946949602122016
0.0007432432432432432 0.9513704686118479
0.0007432432432432432 0.9522546419098143
0.0008108108108108108 0.9522546419098143
0.0008108108108108108 0.9531388152077808
0.0008783783783783784 0.9531388152077808
0.0008783783783783784 0.9549071618037135
0.0009459459459459459 0.9549071618037135
0.0009459459459459459 0.9557913351016799
0.001081081081081081 0.9557913351016799
0.001081081081081081 0.9566755083996463
0.0013513513513513514 0.9566755083996463
0.0013513513513513514 0.9575596816976127
0.0014864864864864865 0.9575596816976127
0.0014864864864864865 0.9584438549955792
0.0018918918918918919 0.9584438549955792
0.0018918918918918919 0.9602122015915119
0.0020945945945945945 0.9602122015915119
0.0020945945945945945 0.9619805481874447
0.002635135135135135 0.9619805481874447
0.002635135135135135 0.9637488947833776
0.002837837837837838 0.9637488947833776
0.002837837837837838 0.964633068081344
0.002972972972972973 0.964633068081344
0.002972972972972973 0.9655172413793104
0.003243243243243243 0.9655172413793104
0.003243243243243243 0.9672855879752431
0.003581081081081081 0.9672855879752431
0.0037837837837837837 0.9672855879752431
0.004121621621621622 0.9672855879752431
0.004121621621621622 0.9681697612732095
0.005135135135135135 0.9681697612732095
0.005135135135135135 0.969053934571176
0.00527027027027027 0.969053934571176
0.00527027027027027 0.9699381078691424
0.005472972972972973 0.9699381078691424
0.005472972972972973 0.9708222811671088
0.005608108108108108 0.9708222811671088
0.005608108108108108 0.9717064544650752
0.0058108108108108104 0.9717064544650752
0.005945945945945946 0.9717064544650752
0.006418918918918919 0.9717064544650752
0.006418918918918919 0.9725906277630415
0.0069594594594594595 0.9725906277630415
0.0069594594594594595 0.9734748010610079
0.007432432432432433 0.9734748010610079
0.007770270270270271 0.9734748010610079
0.007837837837837838 0.9734748010610079
0.007972972972972973 0.9734748010610079
0.008243243243243244 0.9734748010610079
0.008783783783783784 0.9734748010610079
0.008783783783783784 0.9743589743589743
0.009054054054054054 0.9743589743589743
0.009054054054054054 0.9752431476569408
0.009256756756756758 0.9752431476569408
0.009256756756756758 0.9761273209549072
0.009797297297297298 0.9761273209549072
0.01 0.9761273209549072
0.010135135135135136 0.9761273209549072
0.010135135135135136 0.9770114942528736
0.01027027027027027 0.9770114942528736
0.011486486486486487 0.9770114942528736
0.01168918918918919 0.9770114942528736
0.011824324324324325 0.9770114942528736
0.012027027027027027 0.9770114942528736
0.01277027027027027 0.9770114942528736
0.014797297297297297 0.9770114942528736
0.014864864864864866 0.9770114942528736
0.021013513513513514 0.97789566755084
0.02108108108108108 0.97789566755084
0.02108108108108108 0.9787798408488063
0.021486486486486486 0.9787798408488063
0.021621621621621623 0.9787798408488063
0.02168918918918919 0.9787798408488063
0.02189189189189189 0.9787798408488063
0.02189189189189189 0.9796640141467727
0.02216216216216216 0.9796640141467727
0.022635135135135136 0.9796640141467727
0.022972972972972974 0.9796640141467727
0.023243243243243242 0.9796640141467727
0.024391891891891893 0.9796640141467727
0.024527027027027026 0.9796640141467727
0.024594594594594593 0.9805481874447391
0.02493243243243243 0.9805481874447391
0.02493243243243243 0.9814323607427056
0.02533783783783784 0.9814323607427056
0.025472972972972973 0.9814323607427056
0.025743243243243244 0.9814323607427056
0.026013513513513515 0.9814323607427056
0.026081081081081082 0.9814323607427056
0.026216216216216216 0.9814323607427056
0.02641891891891892 0.9814323607427056
0.026756756756756758 0.9814323607427056
0.02689189189189189 0.9814323607427056
0.02689189189189189 0.982316534040672
0.02702702702702703 0.982316534040672
0.027837837837837838 0.982316534040672
0.027972972972972972 0.982316534040672
0.028445945945945947 0.982316534040672
0.028716216216216218 0.982316534040672
0.02891891891891892 0.982316534040672
0.02891891891891892 0.9832007073386384
0.029594594594594594 0.9832007073386384
0.029864864864864865 0.9832007073386384
0.029932432432432432 0.9832007073386384
0.03155405405405405 0.9832007073386384
0.031824324324324325 0.9832007073386384
0.03195945945945946 0.9832007073386384
0.0327027027027027 0.9832007073386384
0.03317567567567568 0.9832007073386384
0.034797297297297296 0.9832007073386384
0.03493243243243243 0.9832007073386384
0.035405405405405405 0.9832007073386384
0.03554054054054054 0.9832007073386384
0.035608108108108105 0.9840848806366048
0.03608108108108108 0.9840848806366048
0.036351351351351355 0.9840848806366048
0.03763513513513513 0.9840848806366048
0.03783783783783784 0.9840848806366048
0.038175675675675674 0.9840848806366048
0.03918918918918919 0.9840848806366048
0.039324324324324325 0.9840848806366048
0.039729729729729726 0.9840848806366048
0.03986486486486487 0.9840848806366048
0.04101351351351351 0.9840848806366048
0.04114864864864865 0.9840848806366048
0.04121621621621622 0.9840848806366048
0.042905405405405404 0.9840848806366048
0.043716216216216214 0.9840848806366048
0.043851351351351354 0.9840848806366048
0.044459459459459456 0.9840848806366048
0.0447972972972973 0.9840848806366048
0.04493243243243243 0.9840848806366048
0.04527027027027027 0.9840848806366048
0.04581081081081081 0.9840848806366048
0.04594594594594595 0.9840848806366048
0.04628378378378378 0.9840848806366048
0.04716216216216216 0.9840848806366048
0.04756756756756757 0.9840848806366048
0.0477027027027027 0.9840848806366048
0.047972972972972976 0.9840848806366048
0.05033783783783784 0.9840848806366048
0.050608108108108105 0.9840848806366048
0.05087837837837838 0.9840848806366048
0.05148648648648649 0.9840848806366048
0.05162162162162162 0.9840848806366048
0.052162162162162164 0.9840848806366048
0.0522972972972973 0.9840848806366048
0.05243243243243243 0.9840848806366048
0.05277027027027027 0.9840848806366048
0.05304054054054054 0.9840848806366048
0.05324324324324324 0.9840848806366048
0.05331081081081081 0.9840848806366048
0.05344594594594595 0.9840848806366048
0.053513513513513515 0.9840848806366048
0.053918918918918916 0.9840848806366048
0.05425675675675676 0.9840848806366048
0.05439189189189189 0.9840848806366048
0.05459459459459459 0.9840848806366048
0.0547972972972973 0.9840848806366048
0.055337837837837835 0.9840848806366048
0.05587837837837838 0.9840848806366048
0.056081081081081084 0.9840848806366048
0.056689189189189186 0.9840848806366048
0.056689189189189186 0.9849690539345711
0.05722972972972973 0.9849690539345711
0.05736486486486486 0.9849690539345711
0.057432432432432436 0.9849690539345711
0.05804054054054054 0.9849690539345711
0.05804054054054054 0.9858532272325375
0.05817567567567568 0.9858532272325375
0.05831081081081081 0.9858532272325375
0.05858108108108108 0.9858532272325375
0.05939189189189189 0.9858532272325375
0.059864864864864864 0.9858532272325375
0.060067567567567565 0.9858532272325375
0.060405405405405406 0.9858532272325375
0.06054054054054054 0.9858532272325375
0.061216216216216215 0.9858532272325375
0.061824324324324324 0.9858532272325375
0.06195945945945946 0.9858532272325375
0.06209459459459459 0.9858532272325375
0.06263513513513513 0.9858532272325375
0.06283783783783783 0.9858532272325375
0.06304054054054054 0.9858532272325375
0.06418918918918919 0.9858532272325375
0.06432432432432432 0.9858532272325375
0.06493243243243244 0.9858532272325375
0.06506756756756757 0.9858532272325375
0.0654054054054054 0.9858532272325375
0.06554054054054054 0.9858532272325375
0.06587837837837837 0.9858532272325375
0.06635135135135135 0.9858532272325375
0.06641891891891892 0.9858532272325375
0.06682432432432432 0.9858532272325375
0.06695945945945946 0.9858532272325375
0.06756756756756757 0.9858532272325375
0.06797297297297297 0.9858532272325375
0.06824324324324324 0.9858532272325375
0.06837837837837837 0.9858532272325375
0.06918918918918919 0.9858532272325375
0.06972972972972973 0.9858532272325375
0.07027027027027027 0.9858532272325375
0.07047297297297297 0.9858532272325375
0.07162162162162163 0.9858532272325375
0.07162162162162163 0.986737400530504
0.07168918918918919 0.986737400530504
0.07324324324324324 0.986737400530504
0.07351351351351351 0.986737400530504
0.07378378378378378 0.986737400530504
0.07412162162162163 0.986737400530504
0.07425675675675676 0.986737400530504
0.07445945945945946 0.986737400530504
0.0745945945945946 0.986737400530504
0.07472972972972973 0.986737400530504
0.0747972972972973 0.986737400530504
0.075 0.986737400530504
0.07513513513513513 0.986737400530504
0.07574324324324325 0.986737400530504
0.07608108108108108 0.986737400530504
0.07682432432432433 0.986737400530504
0.07716216216216217 0.986737400530504
0.0777027027027027 0.986737400530504
0.0779054054054054 0.986737400530504
0.07797297297297297 0.986737400530504
0.07824324324324325 0.986737400530504
0.07837837837837838 0.986737400530504
0.07844594594594595 0.986737400530504
0.07858108108108108 0.986737400530504
0.07864864864864865 0.986737400530504
0.07878378378378378 0.986737400530504
0.07952702702702703 0.986737400530504
0.07966216216216217 0.986737400530504
0.07986486486486487 0.986737400530504
0.08047297297297297 0.986737400530504
0.08114864864864865 0.986737400530504
0.08121621621621622 0.986737400530504
0.08209459459459459 0.986737400530504
0.08222972972972974 0.986737400530504
0.08277027027027027 0.986737400530504
0.08297297297297297 0.986737400530504
0.0831081081081081 0.986737400530504
0.08324324324324324 0.986737400530504
0.08358108108108109 0.986737400530504
0.08371621621621622 0.986737400530504
0.08479729729729729 0.986737400530504
0.08581081081081081 0.986737400530504
0.08621621621621621 0.986737400530504
0.08635135135135136 0.986737400530504
0.08641891891891892 0.986737400530504
0.08682432432432433 0.986737400530504
0.08689189189189189 0.986737400530504
0.0870945945945946 0.986737400530504
0.08716216216216216 0.986737400530504
0.0872972972972973 0.986737400530504
0.08777027027027028 0.986737400530504
0.08837837837837838 0.986737400530504
0.08864864864864865 0.986737400530504
0.08878378378378378 0.986737400530504
0.08885135135135135 0.986737400530504
0.08898648648648648 0.986737400530504
0.08952702702702703 0.986737400530504
0.08966216216216216 0.986737400530504
0.08993243243243243 0.986737400530504
0.09006756756756756 0.986737400530504
0.09027027027027026 0.986737400530504
0.09040540540540541 0.986737400530504
0.09067567567567568 0.986737400530504
0.09081081081081081 0.986737400530504
0.09135135135135135 0.986737400530504
0.09162162162162162 0.986737400530504
0.09297297297297297 0.986737400530504
0.09310810810810811 0.986737400530504
0.09385135135135135 0.986737400530504
0.09412162162162162 0.986737400530504
0.09506756756756757 0.986737400530504
0.0952027027027027 0.986737400530504
0.09554054054054054 0.986737400530504
0.09567567567567567 0.986737400530504
0.09608108108108109 0.986737400530504
0.09641891891891892 0.986737400530504
0.09777027027027027 0.986737400530504
0.09804054054054054 0.986737400530504
0.09891891891891892 0.986737400530504
0.09905405405405406 0.986737400530504
0.09952702702702702 0.986737400530504
0.10006756756756757 0.986737400530504
0.10081081081081081 0.986737400530504
0.10114864864864864 0.986737400530504
0.10141891891891892 0.986737400530504
0.10148648648648649 0.986737400530504
0.10189189189189189 0.986737400530504
0.10256756756756756 0.986737400530504
0.10270270270270271 0.986737400530504
0.10290540540540541 0.986737400530504
0.10304054054054054 0.986737400530504
0.10310810810810811 0.986737400530504
0.10506756756756756 0.986737400530504
0.10540540540540541 0.986737400530504
0.1104054054054054 0.986737400530504
0.11054054054054054 0.986737400530504
0.11054054054054054 0.9876215738284704
0.1106081081081081 0.9876215738284704
0.11074324324324325 0.9876215738284704
0.11202702702702702 0.9876215738284704
0.11256756756756757 0.9876215738284704
0.1127027027027027 0.9876215738284704
0.11297297297297297 0.9876215738284704
0.1131081081081081 0.9876215738284704
0.11371621621621622 0.9876215738284704
0.11479729729729729 0.9876215738284704
0.11493243243243244 0.9876215738284704
0.1154054054054054 0.9876215738284704
0.11574324324324324 0.9876215738284704
0.11878378378378378 0.9876215738284704
0.11891891891891893 0.9876215738284704
0.11952702702702703 0.9876215738284704
0.11966216216216216 0.9876215738284704
0.12013513513513513 0.9876215738284704
0.12027027027027028 0.9876215738284704
0.12027027027027028 0.9885057471264368
0.12054054054054054 0.9885057471264368
0.12135135135135135 0.9885057471264368
0.12182432432432433 0.9885057471264368
0.12195945945945946 0.9885057471264368
0.12222972972972973 0.9885057471264368
0.1227027027027027 0.9885057471264368
0.12283783783783783 0.9885057471264368
0.12378378378378378 0.9885057471264368
0.12432432432432433 0.9885057471264368
0.12445945945945946 0.9885057471264368
0.12452702702702703 0.9885057471264368
0.12466216216216217 0.9885057471264368
0.12554054054054054 0.9885057471264368
0.12608108108108107 0.9885057471264368
0.1262162162162162 0.9885057471264368
0.1264864864864865 0.9885057471264368
0.12675675675675677 0.9885057471264368
0.12695945945945947 0.9885057471264368
0.12716216216216217 0.9885057471264368
0.12736486486486487 0.9885057471264368
0.1281081081081081 0.9885057471264368
0.1283108108108108 0.9885057471264368
0.14952702702702703 0.9885057471264368
0.14966216216216216 0.9885057471264368
0.14972972972972973 0.9885057471264368
0.15027027027027026 0.9885057471264368
0.15047297297297296 0.9885057471264368
0.1508783783783784 0.9885057471264368
0.15141891891891893 0.9885057471264368
0.1516891891891892 0.9885057471264368
0.15175675675675676 0.9885057471264368
0.15195945945945946 0.9885057471264368
0.1522972972972973 0.9885057471264368
0.15256756756756756 0.9885057471264368
0.15277027027027026 0.9885057471264368
0.15324324324324323 0.9885057471264368
0.15432432432432433 0.9885057471264368
0.15452702702702703 0.9885057471264368
0.15493243243243243 0.9885057471264368
0.15506756756756757 0.9885057471264368
0.15574324324324323 0.9885057471264368
0.15594594594594594 0.9885057471264368
0.1572972972972973 0.9885057471264368
0.15743243243243243 0.9885057471264368
0.15756756756756757 0.9885057471264368
0.1577027027027027 0.9885057471264368
0.15804054054054054 0.9885057471264368
0.1587162162162162 0.9885057471264368
0.1587162162162162 0.9893899204244032
0.15878378378378377 0.9893899204244032
0.17209459459459459 0.9893899204244032
0.17222972972972972 0.9893899204244032
0.17243243243243242 0.9893899204244032
0.17256756756756758 0.9893899204244032
0.17290540540540542 0.9893899204244032
0.17317567567567568 0.9893899204244032
0.17398648648648649 0.9893899204244032
0.17472972972972972 0.9893899204244032
0.17567567567567569 0.9893899204244032
0.17581081081081082 0.9893899204244032
0.17635135135135135 0.9893899204244032
0.1766891891891892 0.9893899204244032
0.17695945945945946 0.9893899204244032
0.1770945945945946 0.9893899204244032
0.1772972972972973 0.9893899204244032
0.17756756756756756 0.9893899204244032
0.17783783783783783 0.9893899204244032
0.17844594594594596 0.9893899204244032
0.17851351351351352 0.9893899204244032
0.17912162162162162 0.9893899204244032
0.18047297297297296 0.9893899204244032
0.1806081081081081 0.9893899204244032
0.18067567567567566 0.9893899204244032
0.18081081081081082 0.9893899204244032
0.18101351351351352 0.9893899204244032
0.18114864864864866 0.9893899204244032
0.18141891891891893 0.9893899204244032
0.18195945945945946 0.9893899204244032
0.18216216216216216 0.9893899204244032
0.1822972972972973 0.9893899204244032
0.18243243243243243 0.9893899204244032
0.18297297297297296 0.9893899204244032
0.1843918918918919 0.9893899204244032
0.18466216216216216 0.9893899204244032
0.1847972972972973 0.9893899204244032
0.18587837837837837 0.9893899204244032
0.18614864864864866 0.9893899204244032
0.18621621621621623 0.9893899204244032
0.18621621621621623 0.9902740937223696
0.18682432432432433 0.9902740937223696
0.18695945945945946 0.9902740937223696
0.1870945945945946 0.9902740937223696
0.18722972972972973 0.9902740937223696
0.18804054054054054 0.9902740937223696
0.18804054054054054 0.9920424403183024
0.18837837837837837 0.9920424403183024
0.1885135135135135 0.9920424403183024
0.1891891891891892 0.9920424403183024
0.18932432432432433 0.9920424403183024
0.1906081081081081 0.9920424403183024
0.1908108108108108 0.9920424403183024
0.19108108108108107 0.9920424403183024
0.19135135135135134 0.9920424403183024
0.1914189189189189 0.9920424403183024
0.19155405405405404 0.9920424403183024
0.19162162162162164 0.9920424403183024
0.19175675675675677 0.9920424403183024
0.19344594594594594 0.9920424403183024
0.19364864864864864 0.9920424403183024
0.19418918918918918 0.9920424403183024
0.19432432432432434 0.9920424403183024
0.1945945945945946 0.9920424403183024
0.19554054054054054 0.9920424403183024
0.1956081081081081 0.9920424403183024
0.19574324324324324 0.9920424403183024
0.19608108108108108 0.9920424403183024
0.1962162162162162 0.9920424403183024
0.19716216216216217 0.9920424403183024
0.19743243243243244 0.9920424403183024
0.19777027027027028 0.9920424403183024
0.1979054054054054 0.9920424403183024
0.19797297297297298 0.9920424403183024
0.1981081081081081 0.9920424403183024
0.19844594594594595 0.9920424403183024
0.19858108108108108 0.9920424403183024
0.19932432432432431 0.9920424403183024
0.19945945945945945 0.9920424403183024
0.19993243243243244 0.9920424403183024
0.2004054054054054 0.9920424403183024
0.20054054054054055 0.9920424403183024
0.20067567567567568 0.9920424403183024
0.20108108108108108 0.9920424403183024
0.21222972972972973 0.9920424403183024
0.21256756756756756 0.9920424403183024
0.2127027027027027 0.9920424403183024
0.21283783783783783 0.9920424403183024
0.21304054054054053 0.9920424403183024
0.21371621621621623 0.9920424403183024
0.21385135135135136 0.9920424403183024
0.2158108108108108 0.9920424403183024
0.21594594594594593 0.9920424403183024
0.2166891891891892 0.9920424403183024
0.21716216216216216 0.9920424403183024
0.21722972972972973 0.9920424403183024
0.21736486486486487 0.9920424403183024
0.21783783783783783 0.9920424403183024
0.21797297297297297 0.9920424403183024
0.21817567567567567 0.9920424403183024
0.2187162162162162 0.9920424403183024
0.21885135135135136 0.9920424403183024
0.21925675675675677 0.9920424403183024
0.2193918918918919 0.9920424403183024
0.21986486486486487 0.9920424403183024
0.22006756756756757 0.9920424403183024
0.22013513513513513 0.9920424403183024
0.22054054054054054 0.9920424403183024
0.2208108108108108 0.9920424403183024
0.22094594594594594 0.9920424403183024
0.22182432432432433 0.9920424403183024
0.22222972972972974 0.9920424403183024
0.2222972972972973 0.9920424403183024
0.22277027027027027 0.9920424403183024
0.2229054054054054 0.9920424403183024
0.22304054054054054 0.9920424403183024
0.2235135135135135 0.9920424403183024
0.22378378378378377 0.9920424403183024
0.22405405405405404 0.9920424403183024
0.22432432432432434 0.9920424403183024
0.22493243243243244 0.9920424403183024
0.22513513513513514 0.9920424403183024
0.22547297297297297 0.9920424403183024
0.22574324324324324 0.9920424403183024
0.2258108108108108 0.9920424403183024
0.22594594594594594 0.9920424403183024
0.2262162162162162 0.9920424403183024
0.2272972972972973 0.9920424403183024
0.2287162162162162 0.9920424403183024
0.22885135135135135 0.9920424403183024
0.22939189189189188 0.9920424403183024
0.22952702702702701 0.9920424403183024
0.22986486486486488 0.9920424403183024
0.23 0.9920424403183024
0.23114864864864865 0.9920424403183024
0.23162162162162162 0.9920424403183024
0.23189189189189188 0.9920424403183024
0.23216216216216215 0.9920424403183024
0.23506756756756758 0.9920424403183024
0.23527027027027028 0.9920424403183024
0.23574324324324325 0.9920424403183024
0.23601351351351352 0.9920424403183024
0.2368918918918919 0.9920424403183024
0.23702702702702702 0.9920424403183024
0.23716216216216215 0.9920424403183024
0.23736486486486486 0.9920424403183024
0.23777027027027026 0.9920424403183024
0.23790540540540542 0.9920424403183024
0.23871621621621622 0.9920424403183024
0.2389864864864865 0.9920424403183024
0.23993243243243242 0.9920424403183024
0.24033783783783783 0.9920424403183024
0.24047297297297296 0.9920424403183024
0.2408783783783784 0.9920424403183024
0.24101351351351352 0.9920424403183024
0.24324324324324326 0.9920424403183024
0.2433783783783784 0.9920424403183024
0.24344594594594596 0.9920424403183024
0.24364864864864866 0.9920424403183024
0.24371621621621622 0.9920424403183024
0.24391891891891893 0.9920424403183024
0.2443918918918919 0.9920424403183024
0.24452702702702703 0.9920424403183024
0.24594594594594596 0.9920424403183024
0.24614864864864866 0.9920424403183024
0.2462837837837838 0.9920424403183024
0.24682432432432433 0.9920424403183024
0.24695945945945946 0.9920424403183024
0.2483108108108108 0.9920424403183024
0.24844594594594593 0.9920424403183024
0.24945945945945946 0.9920424403183024
0.24966216216216217 0.9920424403183024
0.25 0.9920424403183024
0.25013513513513513 0.9920424403183024
0.25033783783783786 0.9920424403183024
0.250472972972973 0.9920424403183024
0.25074324324324326 0.9920424403183024
0.25114864864864866 0.9920424403183024
0.25222972972972973 0.9920424403183024
0.25256756756756754 0.9920424403183024
0.25277027027027027 0.9920424403183024
0.25304054054054054 0.9920424403183024
0.25425675675675674 0.9920424403183024
0.2543918918918919 0.9920424403183024
0.25445945945945947 0.9920424403183024
0.2545945945945946 0.9920424403183024
0.2549324324324324 0.9920424403183024
0.25527027027027027 0.9920424403183024
0.255472972972973 0.9920424403183024
0.25560810810810813 0.9920424403183024
0.2558783783783784 0.9920424403183024
0.2562837837837838 0.9920424403183024
0.2566216216216216 0.9920424403183024
0.25716216216216214 0.9920424403183024
0.2572972972972973 0.9920424403183024
0.2573648648648649 0.9920424403183024
0.2575 0.9920424403183024
0.2577702702702703 0.9920424403183024
0.25797297297297295 0.9920424403183024
0.25824324324324327 0.9920424403183024
0.2583783783783784 0.9920424403183024
0.2587162162162162 0.9920424403183024
0.25885135135135134 0.9920424403183024
0.2589864864864865 0.9920424403183024
0.2591891891891892 0.9920424403183024
0.25932432432432434 0.9920424403183024
0.2595945945945946 0.9920424403183024
0.26135135135135135 0.9920424403183024
0.26141891891891894 0.9920424403183024
0.2616216216216216 0.9920424403183024
0.26175675675675675 0.9920424403183024
0.2622972972972973 0.9920424403183024
0.2623648648648649 0.9920424403183024
0.2625 0.9920424403183024
0.2631756756756757 0.9920424403183024
0.26344594594594595 0.9920424403183024
0.26472972972972975 0.9920424403183024
0.2648648648648649 0.9920424403183024
0.26506756756756755 0.9920424403183024
0.2653378378378378 0.9920424403183024
0.26547297297297295 0.9920424403183024
0.2660810810810811 0.9920424403183024
0.2660810810810811 0.9929266136162688
0.26635135135135135 0.9929266136162688
0.2664864864864865 0.9929266136162688
0.26682432432432435 0.9929266136162688
0.27986486486486484 0.9929266136162688
0.2802702702702703 0.9929266136162688
0.28040540540540543 0.9929266136162688
0.28114864864864864 0.9929266136162688
0.28135135135135136 0.9929266136162688
0.2818243243243243 0.9929266136162688
0.2822972972972973 0.9929266136162688
0.2827702702702703 0.9929266136162688
0.28297297297297297 0.9929266136162688
0.28304054054054056 0.9929266136162688
0.28331081081081083 0.9929266136162688
0.28385135135135137 0.9929266136162688
0.28452702702702704 0.9929266136162688
0.28466216216216217 0.9929266136162688
0.28486486486486484 0.9929266136162688
0.285 0.9929266136162688
0.28506756756756757 0.9929266136162688
0.28527027027027024 0.9929266136162688
0.28581081081081083 0.9929266136162688
0.2860810810810811 0.9929266136162688
0.28614864864864864 0.9929266136162688
0.28655405405405404 0.9929266136162688
0.28716216216216217 0.9929266136162688
0.28743243243243244 0.9929266136162688
0.2875 0.9929266136162688
0.2877027027027027 0.9929266136162688
0.2879054054054054 0.9929266136162688
0.2880405405405405 0.9929266136162688
0.28824324324324324 0.9929266136162688
0.2883783783783784 0.9929266136162688
0.28844594594594597 0.9929266136162688
0.2885810810810811 0.9929266136162688
0.28871621621621624 0.9929266136162688
0.28885135135135137 0.9929266136162688
0.28993243243243244 0.9929266136162688
0.290472972972973 0.9929266136162688
0.29094594594594597 0.9929266136162688
0.2912837837837838 0.9929266136162688
0.2914189189189189 0.9929266136162688
0.29155405405405405 0.9929266136162688
0.292972972972973 0.9929266136162688
0.29317567567567565 0.9929266136162688
0.2935810810810811 0.9929266136162688
0.2941891891891892 0.9929266136162688
0.2943918918918919 0.9929266136162688
0.2945945945945946 0.9929266136162688
0.29486486486486485 0.9929266136162688
0.2952027027027027 0.9929266136162688
0.2955405405405405 0.9929266136162688
0.29567567567567565 0.9929266136162688
0.2958783783783784 0.9929266136162688
0.29614864864864865 0.9929266136162688
0.2966891891891892 0.9929266136162688
0.2968243243243243 0.9929266136162688
0.29695945945945945 0.9929266136162688
0.2970945945945946 0.9929266136162688
0.29777027027027025 0.9929266136162688
0.3014189189189189 0.9929266136162688
0.3016216216216216 0.9929266136162688
0.3016891891891892 0.9929266136162688
0.3018918918918919 0.9929266136162688
0.30243243243243245 0.9929266136162688
0.3030405405405405 0.9929266136162688
0.3034459459459459 0.9929266136162688
0.30358108108108106 0.9929266136162688
0.30405405405405406 0.9929266136162688
0.3041891891891892 0.9929266136162688
0.3045945945945946 0.9929266136162688
0.3047297297297297 0.9929266136162688
0.3050675675675676 0.9929266136162688
0.3052027027027027 0.9929266136162688
0.30635135135135133 0.9929266136162688
0.30689189189189187 0.9929266136162688
0.307027027027027 0.9929266136162688
0.30736486486486486 0.9929266136162688
0.3077027027027027 0.9929266136162688
0.30777027027027026 0.9929266136162688
0.3079054054054054 0.9929266136162688
0.3095945945945946 0.9929266136162688
0.30972972972972973 0.9929266136162688
0.310472972972973 0.9929266136162688
0.31182432432432433 0.9929266136162688
0.312027027027027 0.9929266136162688
0.31216216216216214 0.9929266136162688
0.31222972972972973 0.9929266136162688
0.31263513513513513 0.9929266136162688
0.31310810810810813 0.9929266136162688
0.31344594594594594 0.9929266136162688
0.31351351351351353 0.9929266136162688
0.3137837837837838 0.9929266136162688
0.3145945945945946 0.9929266136162688
0.3149324324324324 0.9929266136162688
0.31567567567567567 0.9929266136162688
0.31601351351351353 0.9929266136162688
0.31614864864864867 0.9929266136162688
0.3162162162162162 0.9929266136162688
0.31635135135135134 0.9929266136162688
0.31641891891891893 0.9929266136162688
0.31655405405405407 0.9929266136162688
0.31722972972972974 0.9929266136162688
0.3174324324324324 0.9929266136162688
0.3175 0.9929266136162688
0.3177027027027027 0.9929266136162688
0.31824324324324327 0.9929266136162688
0.3185810810810811 0.9929266136162688
0.3187837837837838 0.9929266136162688
0.3191216216216216 0.9929266136162688
0.3193918918918919 0.9929266136162688
0.31972972972972974 0.9929266136162688
0.3202027027027027 0.9929266136162688
0.32047297297297295 0.9929266136162688
0.3206756756756757 0.9929266136162688
0.3208108108108108 0.9929266136162688
0.32094594594594594 0.9929266136162688
0.3212837837837838 0.9929266136162688
0.3216891891891892 0.9929266136162688
0.32182432432432434 0.9929266136162688
0.32216216216216215 0.9929266136162688
0.3222972972972973 0.9929266136162688
0.3225 0.9929266136162688
0.3227027027027027 0.9929266136162688
0.32391891891891894 0.9929266136162688
0.32425675675675675 0.9929266136162688
0.32432432432432434 0.9929266136162688
0.324527027027027 0.9929266136162688
0.3248648648648649 0.9929266136162688
0.32506756756756755 0.9929266136162688
0.3252702702702703 0.9929266136162688
0.3256081081081081 0.9929266136162688
0.3257432432432432 0.9929266136162688
0.32587837837837835 0.9929266136162688
0.32635135135135135 0.9929266136162688
0.32675675675675675 0.9929266136162688
0.3269594594594595 0.9929266136162688
0.3270945945945946 0.9929266136162688
0.32716216216216215 0.9929266136162688
0.3272972972972973 0.9929266136162688
0.3282432432432432 0.9929266136162688
0.3283108108108108 0.9938107869142352
0.3285135135135135 0.9938107869142352
0.3287162162162162 0.9938107869142352
0.32878378378378376 0.9938107869142352
0.32891891891891895 0.9938107869142352
0.32891891891891895 0.9946949602122016
0.3289864864864865 0.9946949602122016
0.3291891891891892 0.9946949602122016
0.32932432432432435 0.9946949602122016
0.3295945945945946 0.9946949602122016
0.32966216216216215 0.9946949602122016
0.3297972972972973 0.9946949602122016
0.3306081081081081 0.9946949602122016
0.3308108108108108 0.9946949602122016
0.33182432432432435 0.9946949602122016
0.3319594594594595 0.9946949602122016
0.3331756756756757 0.9946949602122016
0.3333108108108108 0.9946949602122016
0.33432432432432435 0.9946949602122016
0.3344594594594595 0.9946949602122016
0.3349324324324324 0.9946949602122016
0.3356081081081081 0.9946949602122016
0.33574324324324323 0.9946949602122016
0.3366216216216216 0.9946949602122016
0.337027027027027 0.9946949602122016
0.3374324324324324 0.9946949602122016
0.3391216216216216 0.9946949602122016
0.33925675675675676 0.9946949602122016
0.3393243243243243 0.9946949602122016
0.33945945945945943 0.9946949602122016
0.3406756756756757 0.9946949602122016
0.3408108108108108 0.9946949602122016
0.34135135135135136 0.9946949602122016
0.3414864864864865 0.9946949602122016
0.34162162162162163 0.9946949602122016
0.34175675675675676 0.9946949602122016
0.3418243243243243 0.9946949602122016
0.34202702702702703 0.9946949602122016
0.34304054054054056 0.9946949602122016
0.3435135135135135 0.9946949602122016
0.34385135135135136 0.9946949602122016
0.34405405405405404 0.9946949602122016
0.34621621621621623 0.9946949602122016
0.34662162162162163 0.9946949602122016
0.3466891891891892 0.9946949602122016
0.3468243243243243 0.9946949602122016
0.34743243243243244 0.9946949602122016
0.34756756756756757 0.9946949602122016
0.34777027027027024 0.9946949602122016
0.34804054054054057 0.9946949602122016
0.3481756756756757 0.9946949602122016
0.34831081081081083 0.9946949602122016
0.34905405405405404 0.9946949602122016
0.34925675675675677 0.9946949602122016
0.3493243243243243 0.9946949602122016
0.34945945945945944 0.9946949602122016
0.34966216216216217 0.9946949602122016
0.3497972972972973 0.9946949602122016
0.35 0.9946949602122016
0.35033783783783784 0.9946949602122016
0.350472972972973 0.9946949602122016
0.35135135135135137 0.9946949602122016
0.3514864864864865 0.9946949602122016
0.3518243243243243 0.9946949602122016
0.35195945945945944 0.9946949602122016
0.35324324324324324 0.9946949602122016
0.3533783783783784 0.9946949602122016
0.35371621621621624 0.9946949602122016
0.3538513513513514 0.9946949602122016
0.3547972972972973 0.9946949602122016
0.3555405405405405 0.9946949602122016
0.3559459459459459 0.9946949602122016
0.3560810810810811 0.9946949602122016
0.35662162162162164 0.9946949602122016
0.3568918918918919 0.9946949602122016
0.3570945945945946 0.9946949602122016
0.3577027027027027 0.9946949602122016
0.35783783783783785 0.9946949602122016
0.357972972972973 0.9946949602122016
0.3584459459459459 0.9946949602122016
0.3589189189189189 0.9946949602122016
0.35905405405405405 0.9946949602122016
0.3600675675675676 0.9946949602122016
0.36033783783783785 0.9946949602122016
0.3605405405405405 0.9946949602122016
0.36067567567567566 0.9946949602122016
0.36155405405405405 0.9946949602122016
0.3616891891891892 0.9946949602122016
0.36236486486486486 0.9946949602122016
0.36358108108108106 0.9946949602122016
0.3637162162162162 0.9946949602122016
0.3638513513513513 0.9946949602122016
0.36398648648648646 0.9946949602122016
0.3641216216216216 0.9946949602122016
0.3647297297297297 0.9946949602122016
0.36486486486486486 0.9946949602122016
0.365 0.9946949602122016
0.3651351351351351 0.9946949602122016
0.36527027027027026 0.9946949602122016
0.3654054054054054 0.9946949602122016
0.3656081081081081 0.9946949602122016
0.36567567567567566 0.9946949602122016
0.3658108108108108 0.9946949602122016
0.3675675675675676 0.9946949602122016
0.3677027027027027 0.9946949602122016
0.367972972972973 0.9946949602122016
0.3683783783783784 0.9946949602122016
0.36844594594594593 0.9946949602122016
0.36864864864864866 0.9946949602122016
0.36905405405405406 0.9946949602122016
0.3691891891891892 0.9946949602122016
0.3695945945945946 0.9946949602122016
0.36972972972972973 0.9946949602122016
0.3704054054054054 0.9946949602122016
0.37054054054054053 0.9946949602122016
0.3716891891891892 0.9946949602122016
0.372027027027027 0.9946949602122016
0.37243243243243246 0.9946949602122016
0.3727027027027027 0.9946949602122016
0.3733783783783784 0.9946949602122016
0.37358108108108107 0.9946949602122016
0.37425675675675674 0.9946949602122016
0.3745945945945946 0.9946949602122016
0.37520270270270273 0.9946949602122016
0.37682432432432433 0.9946949602122016
0.377027027027027 0.9946949602122016
0.37716216216216214 0.9946949602122016
0.3774324324324324 0.9946949602122016
0.37810810810810813 0.9946949602122016
0.3783108108108108 0.9946949602122016
0.37945945945945947 0.9946949602122016
0.3795945945945946 0.9946949602122016
0.3799324324324324 0.9946949602122016
0.3804054054054054 0.9946949602122016
0.3808783783783784 0.9946949602122016
0.3812162162162162 0.9946949602122016
0.3812837837837838 0.9946949602122016
0.38141891891891894 0.9946949602122016
0.38216216216216214 0.9946949602122016
0.3825 0.9946949602122016
0.38297297297297295 0.9946949602122016
0.3831081081081081 0.9946949602122016
0.38466216216216215 0.9946949602122016
0.3847972972972973 0.9946949602122016
0.3849324324324324 0.9946949602122016
0.3852027027027027 0.9946949602122016
0.3852702702702703 0.9946949602122016
0.3854054054054054 0.9946949602122016
0.3856081081081081 0.9946949602122016
0.3857432432432432 0.9946949602122016
0.3858108108108108 0.9946949602122016
0.38601351351351354 0.9946949602122016
0.3861486486486487 0.9946949602122016
0.3862837837837838 0.9946949602122016
0.3864864864864865 0.9946949602122016
0.3886486486486487 0.9946949602122016
0.38885135135135135 0.9946949602122016
0.38925675675675675 0.9946949602122016
0.3894594594594595 0.9946949602122016
0.3895945945945946 0.9946949602122016
0.3904054054054054 0.9946949602122016
0.3906081081081081 0.9946949602122016
0.3907432432432432 0.9946949602122016
0.39222972972972975 0.9946949602122016
0.3989864864864865 0.9946949602122016
0.3994594594594595 0.9946949602122016
0.3995945945945946 0.9946949602122016
0.40033783783783783 0.9946949602122016
0.40047297297297296 0.9946949602122016
0.40094594594594596 0.9946949602122016
0.40155405405405403 0.9946949602122016
0.40263513513513516 0.9946949602122016
0.40283783783783783 0.9946949602122016
0.40324324324324323 0.9946949602122016
0.40337837837837837 0.9946949602122016
0.4039189189189189 0.9946949602122016
0.40412162162162163 0.9946949602122016
0.40418918918918917 0.9946949602122016
0.4043243243243243 0.9946949602122016
0.4060810810810811 0.9946949602122016
0.40621621621621623 0.9946949602122016
0.40628378378378377 0.9946949602122016
0.4064189189189189 0.9946949602122016
0.4068243243243243 0.9946949602122016
0.40709459459459457 0.9946949602122016
0.40790540540540543 0.9946949602122016
0.40804054054054056 0.9946949602122016
0.40824324324324324 0.9946949602122016
0.40824324324324324 0.995579133510168
0.40966216216216217 0.995579133510168
0.4097972972972973 0.995579133510168
0.4106756756756757 0.995579133510168
0.41081081081081083 0.995579133510168
0.4114864864864865 0.995579133510168
0.41175675675675677 0.995579133510168
0.4130405405405405 0.995579133510168
0.4131756756756757 0.995579133510168
0.41344594594594597 0.995579133510168
0.4135810810810811 0.995579133510168
0.4143918918918919 0.995579133510168
0.41452702702702704 0.995579133510168
0.4146621621621622 0.995579133510168
0.41493243243243244 0.995579133510168
0.41527027027027025 0.995579133510168
0.4156081081081081 0.995579133510168
0.41621621621621624 0.995579133510168
0.4163513513513514 0.995579133510168
0.4164864864864865 0.995579133510168
0.4166891891891892 0.995579133510168
0.41702702702702704 0.995579133510168
0.4172297297297297 0.995579133510168
0.4181081081081081 0.995579133510168
0.41824324324324325 0.995579133510168
0.41864864864864865 0.995579133510168
0.4187837837837838 0.995579133510168
0.4193243243243243 0.995579133510168
0.41945945945945945 0.995579133510168
0.4196621621621622 0.995579133510168
0.4197972972972973 0.995579133510168
0.41993243243243245 0.995579133510168
0.4200675675675676 0.995579133510168
0.420472972972973 0.995579133510168
0.4206081081081081 0.995579133510168
0.4208108108108108 0.995579133510168
0.42114864864864865 0.995579133510168
0.4212837837837838 0.995579133510168
0.4214189189189189 0.995579133510168
0.42162162162162165 0.995579133510168
0.4217567567567568 0.995579133510168
0.42202702702702705 0.995579133510168
0.42236486486486485 0.995579133510168
0.4227027027027027 0.995579133510168
0.42445945945945945 0.995579133510168
0.42452702702702705 0.995579133510168
0.4246621621621622 0.995579133510168
0.4266891891891892 0.995579133510168
0.4268243243243243 0.995579133510168
0.42736486486486486 0.995579133510168
0.4276351351351351 0.995579133510168
0.4280405405405405 0.995579133510168
0.42817567567567566 0.995579133510168
0.4285135135135135 0.995579133510168
0.42864864864864866 0.995579133510168
0.42945945945945946 0.995579133510168
0.4297297297297297 0.995579133510168
0.4310135135135135 0.995579133510168
0.43114864864864866 0.995579133510168
0.43155405405405406 0.995579133510168
0.43155405405405406 0.9964633068081344
0.43304054054054053 0.9964633068081344
0.4337837837837838 0.9964633068081344
0.4339189189189189 0.9964633068081344
0.43439189189189187 0.9964633068081344
0.435 0.9964633068081344
0.43533783783783786 0.9964633068081344
0.4356081081081081 0.9964633068081344
0.4358108108108108 0.9964633068081344
0.43635135135135134 0.9964633068081344
0.43655405405405406 0.9964633068081344
0.43675675675675674 0.9964633068081344
0.437027027027027 0.9964633068081344
0.43763513513513513 0.9964633068081344
0.43777027027027027 0.9964633068081344
0.4383783783783784 0.9964633068081344
0.43858108108108107 0.9964633068081344
0.4393918918918919 0.9964633068081344
0.43966216216216214 0.9964633068081344
0.4402027027027027 0.9964633068081344
0.4404054054054054 0.9964633068081344
0.44054054054054054 0.9964633068081344
0.4412162162162162 0.9964633068081344
0.4416891891891892 0.9964633068081344
0.44182432432432434 0.9964633068081344
0.44277027027027027 0.9964633068081344
0.44304054054054054 0.9964633068081344
0.44324324324324327 0.9964633068081344
0.4433783783783784 0.9964633068081344
0.4448648648648649 0.9964633068081344
0.44554054054054054 0.9964633068081344
0.4458783783783784 0.9964633068081344
0.44601351351351354 0.9964633068081344
0.4462162162162162 0.9964633068081344
0.44641891891891894 0.9964633068081344
0.4474324324324324 0.9964633068081344
0.4504054054054054 0.9964633068081344
0.45094594594594595 0.9964633068081344
0.4510810810810811 0.9964633068081344
0.4514864864864865 0.9964633068081344
0.4516216216216216 0.9964633068081344
0.452027027027027 0.9964633068081344
0.45222972972972975 0.9964633068081344
0.45297297297297295 0.9964633068081344
0.4531081081081081 0.9964633068081344
0.4533108108108108 0.9964633068081344
0.4535135135135135 0.9964633068081344
0.4536486486486486 0.9964633068081344
0.45378378378378376 0.9964633068081344
0.4539864864864865 0.9964633068081344
0.4541891891891892 0.9964633068081344
0.45432432432432435 0.9964633068081344
0.4544594594594595 0.9964633068081344
0.4545945945945946 0.9964633068081344
0.4556081081081081 0.9964633068081344
0.4568918918918919 0.9964633068081344
0.4572972972972973 0.9964633068081344
0.4574324324324324 0.9964633068081344
0.45763513513513515 0.9964633068081344
0.4577702702702703 0.9964633068081344
0.4579054054054054 0.9964633068081344
0.45804054054054055 0.9964633068081344
0.4582432432432432 0.9964633068081344
0.45837837837837836 0.9964633068081344
0.45878378378378376 0.9964633068081344
0.4589189189189189 0.9964633068081344
0.4608108108108108 0.9964633068081344
0.46094594594594596 0.9964633068081344
0.4612162162162162 0.9964633068081344
0.4614189189189189 0.9964633068081344
0.4618243243243243 0.9964633068081344
0.4619594594594595 0.9964633068081344
0.46216216216216216 0.9964633068081344
0.4622972972972973 0.9964633068081344
0.4623648648648649 0.9964633068081344
0.4625 0.9964633068081344
0.4639864864864865 0.9964633068081344
0.46425675675675676 0.9964633068081344
0.46459459459459457 0.9964633068081344
0.46472972972972976 0.9964633068081344
0.4654054054054054 0.9964633068081344
0.4660135135135135 0.9964633068081344
0.4664189189189189 0.9964633068081344
0.46655405405405403 0.9964633068081344
0.4668918918918919 0.9964633068081344
0.46702702702702703 0.9964633068081344
0.4677702702702703 0.9964633068081344
0.46790540540540543 0.9964633068081344
0.46797297297297297 0.9964633068081344
0.4681756756756757 0.9964633068081344
0.46871621621621623 0.9964633068081344
0.46885135135135136 0.9964633068081344
0.46918918918918917 0.9964633068081344
0.4693243243243243 0.9964633068081344
0.4697297297297297 0.9964633068081344
0.46986486486486484 0.9964633068081344
0.46993243243243243 0.9964633068081344
0.4702027027027027 0.9964633068081344
0.47135135135135137 0.9964633068081344
0.4714864864864865 0.9964633068081344
0.4722972972972973 0.9964633068081344
0.47256756756756757 0.9964633068081344
0.4737837837837838 0.9964633068081344
0.4739189189189189 0.9964633068081344
0.4741891891891892 0.9964633068081344
0.47452702702702704 0.9964633068081344
0.475472972972973 0.9964633068081344
0.4756081081081081 0.9964633068081344
0.4758783783783784 0.9964633068081344
0.4760135135135135 0.9964633068081344
0.4760810810810811 0.9964633068081344
0.47621621621621624 0.9964633068081344
0.4764864864864865 0.9964633068081344
0.47662162162162164 0.9964633068081344
0.47702702702702704 0.9964633068081344
0.4771621621621622 0.9964633068081344
0.4772297297297297 0.9964633068081344
0.4775 0.9964633068081344
0.4785810810810811 0.9964633068081344
0.47871621621621624 0.9964633068081344
0.4789189189189189 0.9964633068081344
0.4810135135135135 0.9964633068081344
0.48114864864864865 0.9964633068081344
0.4818243243243243 0.9964633068081344
0.482972972972973 0.9973474801061007
0.4839864864864865 0.9973474801061007
0.48412162162162165 0.9973474801061007
0.48452702702702705 0.9973474801061007
0.4846621621621622 0.9973474801061007
0.4847297297297297 0.9973474801061007
0.48486486486486485 0.9973474801061007
0.485 0.9973474801061007
0.4851351351351351 0.9973474801061007
0.4866891891891892 0.9973474801061007
0.4868243243243243 0.9973474801061007
0.4870945945945946 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4879054054054054 0.9973474801061007
0.4884459459459459 0.9973474801061007
0.48858108108108106 0.9973474801061007
0.4887837837837838 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.4891216216216216 0.9973474801061007
0.4893243243243243 0.9973474801061007
0.490472972972973 0.9973474801061007
0.49074324324324325 0.9973474801061007
0.4909459459459459 0.9973474801061007
0.4912162162162162 0.9973474801061007
0.49445945945945946 0.9973474801061007
0.4945945945945946 0.9973474801061007
0.4946621621621622 0.9973474801061007
0.4950675675675676 0.9973474801061007
0.49533783783783786 0.9973474801061007
0.49554054054054053 0.9973474801061007
0.49614864864864866 0.9973474801061007
0.4962837837837838 0.9973474801061007
0.49689189189189187 0.9973474801061007
0.497027027027027 0.9973474801061007
0.49722972972972973 0.9973474801061007
0.49736486486486486 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.497972972972973 0.9973474801061007
0.49844594594594593 0.9973474801061007
0.49858108108108107 0.9973474801061007
0.4987837837837838 0.9973474801061007
0.49925675675675674 0.9973474801061007
0.49939189189189187 0.9973474801061007
0.49986486486486487 0.9973474801061007
0.5 0.9973474801061007
0.5003378378378378 0.9973474801061007
0.500472972972973 0.9973474801061007
0.5005405405405405 0.9973474801061007
0.5006756756756757 0.9973474801061007
0.5026351351351351 0.9973474801061007
0.5030405405405406 0.9973474801061007
0.5031081081081081 0.9973474801061007
0.5035810810810811 0.9973474801061007
0.5038513513513514 0.9973474801061007
0.5039864864864865 0.9973474801061007
0.5048648648648648 0.9973474801061007
0.505 0.9973474801061007
0.5052027027027027 0.9973474801061007
0.5058108108108108 0.9973474801061007
0.505945945945946 0.9973474801061007
0.5063513513513513 0.9973474801061007
0.5064864864864865 0.9973474801061007
0.5074324324324324 0.9973474801061007
0.5077027027027027 0.9973474801061007
0.5085135135135135 0.9973474801061007
0.5086486486486487 0.9973474801061007
0.5092567567567567 0.9973474801061007
0.5093918918918919 0.9973474801061007
0.5097972972972973 0.9973474801061007
0.5099324324324325 0.9973474801061007
0.51 0.9973474801061007
0.5102027027027027 0.9973474801061007
0.5107432432432433 0.9973474801061007
0.5108783783783784 0.9973474801061007
0.5111486486486486 0.9973474801061007
0.5112837837837838 0.9973474801061007
0.5114189189189189 0.9973474801061007
0.5115540540540541 0.9973474801061007
0.5120945945945946 0.9973474801061007
0.5122972972972973 0.9973474801061007
0.5129054054054054 0.9973474801061007
0.5131081081081081 0.9973474801061007
0.5141216216216217 0.9973474801061007
0.5142567567567567 0.9973474801061007
0.5149324324324325 0.9973474801061007
0.515472972972973 0.9973474801061007
0.5155405405405405 0.9973474801061007
0.5156756756756756 0.9973474801061007
0.5166216216216216 0.9973474801061007
0.5171621621621622 0.9973474801061007
0.517972972972973 0.9973474801061007
0.5181081081081081 0.9973474801061007
0.5182432432432432 0.9973474801061007
0.5183783783783784 0.9973474801061007
0.5185135135135135 0.9973474801061007
0.5186486486486487 0.9973474801061007
0.5198648648648648 0.9973474801061007
0.52 0.9973474801061007
0.5203378378378378 0.9973474801061007
0.520472972972973 0.9973474801061007
0.5213513513513514 0.9973474801061007
0.5333783783783784 0.9973474801061007
0.5335135135135135 0.9973474801061007
0.5336486486486487 0.9973474801061007
0.5338513513513513 0.9973474801061007
0.5343243243243243 0.9973474801061007
0.5344594594594595 0.9973474801061007
0.5352702702702703 0.9973474801061007
0.5355405405405406 0.9973474801061007
0.5363513513513514 0.9973474801061007
0.5367567567567567 0.9973474801061007
0.5385135135135135 0.9973474801061007
0.5386486486486487 0.9973474801061007
0.538918918918919 0.9973474801061007
0.5391216216216216 0.9973474801061007
0.5393918918918919 0.9973474801061007
0.5401351351351351 0.9973474801061007
0.5402702702702703 0.9973474801061007
0.5406756756756756 0.9973474801061007
0.5413513513513514 0.9973474801061007
0.5415540540540541 0.9973474801061007
0.5416891891891892 0.9973474801061007
0.5425675675675675 0.9973474801061007
0.5433108108108108 0.9973474801061007
0.5435135135135135 0.9973474801061007
0.5436486486486487 0.9973474801061007
0.5436486486486487 0.9982316534040672
0.5438513513513513 0.9982316534040672
0.5442567567567568 0.9982316534040672
0.544527027027027 0.9982316534040672
0.5446621621621621 0.9982316534040672
0.5457432432432432 0.9982316534040672
0.5458783783783784 0.9982316534040672
0.5459459459459459 0.9982316534040672
0.5460810810810811 0.9982316534040672
0.5467567567567567 0.9982316534040672
0.5468918918918919 0.9982316534040672
0.5473648648648649 0.9982316534040672
0.5476351351351352 0.9982316534040672
0.5479054054054054 0.9982316534040672
0.5480405405405405 0.9982316534040672
0.5481756756756757 0.9982316534040672
0.5483783783783783 0.9982316534040672
0.5485135135135135 0.9982316534040672
0.5486486486486486 0.9982316534040672
0.5488513513513513 0.9982316534040672
0.5492567567567568 0.9982316534040672
0.5493918918918919 0.9982316534040672
0.5495945945945946 0.9982316534040672
0.5497297297297298 0.9982316534040672
0.55 0.9982316534040672
0.5501351351351351 0.9982316534040672
0.5502027027027027 0.9982316534040672
0.5503378378378379 0.9982316534040672
0.5516891891891892 0.9982316534040672
0.5518243243243244 0.9982316534040672
0.5525 0.9982316534040672
0.5532432432432433 0.9982316534040672
0.5542567567567568 0.9982316534040672
0.5550675675675676 0.9982316534040672
0.5562162162162162 0.9982316534040672
0.5563513513513514 0.9982316534040672
0.5566891891891892 0.9982316534040672
0.5568243243243243 0.9982316534040672
0.5577027027027027 0.9982316534040672
0.5582432432432433 0.9982316534040672
0.5587837837837838 0.9982316534040672
0.5589189189189189 0.9982316534040672
0.5590540540540541 0.9982316534040672
0.5593243243243243 0.9982316534040672
0.5595270270270271 0.9982316534040672
0.5597297297297297 0.9982316534040672
0.5618918918918919 0.9982316534040672
0.5626351351351352 0.9982316534040672
0.5638513513513513 0.9982316534040672
0.5640540540540541 0.9982316534040672
0.5643918918918919 0.9982316534040672
0.5645945945945946 0.9982316534040672
0.5649324324324324 0.9982316534040672
0.5650675675675676 0.9982316534040672
0.5652027027027027 0.9982316534040672
0.5655405405405406 0.9982316534040672
0.5660135135135135 0.9982316534040672
0.5661486486486487 0.9982316534040672
0.5667567567567567 0.9982316534040672
0.5673648648648648 0.9982316534040672
0.5682432432432433 0.9982316534040672
0.5687162162162163 0.9982316534040672
0.5693243243243243 0.9982316534040672
0.5694594594594594 0.9982316534040672
0.5697297297297297 0.9982316534040672
0.5698648648648649 0.9982316534040672
0.5707432432432432 0.9982316534040672
0.5708783783783784 0.9982316534040672
0.5714864864864865 0.9982316534040672
0.5716216216216217 0.9982316534040672
0.5716891891891892 0.9982316534040672
0.573445945945946 0.9982316534040672
0.5737162162162163 0.9982316534040672
0.5738513513513513 0.9982316534040672
0.5739864864864865 0.9982316534040672
0.5743243243243243 0.9982316534040672
0.5744594594594594 0.9982316534040672
0.5747297297297297 0.9982316534040672
0.5749324324324324 0.9982316534040672
0.5751351351351351 0.9982316534040672
0.5755405405405405 0.9982316534040672
0.5756756756756757 0.9982316534040672
0.5757432432432432 0.9982316534040672
0.575945945945946 0.9982316534040672
0.5761486486486487 0.9982316534040672
0.5762837837837838 0.9982316534040672
0.5763513513513514 0.9982316534040672
0.576554054054054 0.9982316534040672
0.5772297297297297 0.9982316534040672
0.5774324324324325 0.9982316534040672
0.5780405405405405 0.9982316534040672
0.5784459459459459 0.9982316534040672
0.5785135135135135 0.9982316534040672
0.5786486486486486 0.9982316534040672
0.58 0.9982316534040672
0.5801351351351351 0.9982316534040672
0.5810135135135135 0.9982316534040672
0.5812162162162162 0.9982316534040672
0.5812837837837838 0.9982316534040672
0.581418918918919 0.9982316534040672
0.5816891891891892 0.9982316534040672
0.5828378378378378 0.9982316534040672
0.582972972972973 0.9982316534040672
0.5832432432432433 0.9982316534040672
0.5833108108108108 0.9982316534040672
0.5836486486486486 0.9982316534040672
0.5845270270270271 0.9982316534040672
0.5846621621621622 0.9982316534040672
0.5853378378378379 0.9982316534040672
0.5856081081081081 0.9982316534040672
0.5857432432432432 0.9982316534040672
0.5858783783783784 0.9982316534040672
0.5862837837837838 0.9982316534040672
0.586418918918919 0.9982316534040672
0.5870945945945946 0.9982316534040672
0.5872297297297298 0.9982316534040672
0.5882432432432433 0.9982316534040672
0.5888513513513514 0.9982316534040672
0.5889864864864864 0.9982316534040672
0.5900675675675676 0.9982316534040672
0.590472972972973 0.9982316534040672
0.5907432432432432 0.9982316534040672
0.5911486486486487 0.9982316534040672
0.5918918918918918 0.9982316534040672
0.592027027027027 0.9982316534040672
0.5926351351351351 0.9982316534040672
0.5929054054054054 0.9982316534040672
0.5931081081081081 0.9982316534040672
0.5938513513513514 0.9982316534040672
0.5939189189189189 0.9982316534040672
0.5942567567567567 0.9982316534040672
0.594527027027027 0.9982316534040672
0.595 0.9982316534040672
0.5951351351351352 0.9982316534040672
0.5952702702702702 0.9982316534040672
0.5960135135135135 0.9982316534040672
0.5961486486486487 0.9982316534040672
0.5967567567567568 0.9982316534040672
0.5994594594594594 0.9982316534040672
0.5998648648648649 0.9982316534040672
0.6001351351351352 0.9982316534040672
0.6004054054054054 0.9982316534040672
0.6005405405405405 0.9982316534040672
0.600945945945946 0.9982316534040672
0.601081081081081 0.9982316534040672
0.6016216216216216 0.9982316534040672
0.6017567567567568 0.9982316534040672
0.6018918918918919 0.9982316534040672
0.602027027027027 0.9982316534040672
0.6027702702702703 0.9982316534040672
0.6030405405405406 0.9982316534040672
0.6054054054054054 0.9982316534040672
0.6055405405405405 0.9982316534040672
0.6058783783783783 0.9982316534040672
0.6064864864864865 0.9982316534040672
0.6066891891891892 0.9982316534040672
0.6068243243243243 0.9982316534040672
0.6068918918918919 0.9982316534040672
0.6155405405405405 0.9982316534040672
0.6156081081081081 0.9982316534040672
0.6157432432432433 0.9982316534040672
0.6166891891891891 0.9982316534040672
0.6168918918918919 0.9982316534040672
0.617027027027027 0.9982316534040672
0.6174324324324324 0.9982316534040672
0.6181756756756757 0.9982316534040672
0.6235135135135135 0.9982316534040672
0.6239189189189189 0.9982316534040672
0.6251351351351352 0.9982316534040672
0.6253378378378378 0.9982316534040672
0.6254054054054055 0.9982316534040672
0.6255405405405405 0.9982316534040672
0.6273648648648649 0.9982316534040672
0.6275 0.9982316534040672
0.6283108108108109 0.9982316534040672
0.6284459459459459 0.9982316534040672
0.6297972972972973 0.9982316534040672
0.6301351351351351 0.9982316534040672
0.6311486486486486 0.9982316534040672
0.6319594594594594 0.9982316534040672
0.6325 0.9982316534040672
0.6326351351351351 0.9982316534040672
0.6331081081081081 0.9982316534040672
0.6333108108108109 0.9982316534040672
0.6335810810810811 0.9982316534040672
0.6336486486486487 0.9982316534040672
0.6338513513513514 0.9982316534040672
0.6355405405405405 0.9982316534040672
0.6356756756756756 0.9982316534040672
0.6360810810810811 0.9982316534040672
0.6372297297297297 0.9982316534040672
0.6372972972972973 0.9982316534040672
0.6375675675675676 0.9982316534040672
0.6382432432432432 0.9982316534040672
0.6383783783783784 0.9982316534040672
0.638581081081081 0.9982316534040672
0.639054054054054 0.9982316534040672
0.6391216216216217 0.9982316534040672
0.6392567567567567 0.9982316534040672
0.6398648648648648 0.9982316534040672
0.6403378378378378 0.9982316534040672
0.6410135135135135 0.9982316534040672
0.6412162162162162 0.9982316534040672
0.6412837837837838 0.9982316534040672
0.6422297297297297 0.9982316534040672
0.6424324324324324 0.9982316534040672
0.6430405405405405 0.9982316534040672
0.6431756756756757 0.9982316534040672
0.643445945945946 0.9982316534040672
0.643581081081081 0.9982316534040672
0.6436486486486487 0.9982316534040672
0.6437837837837838 0.9982316534040672
0.6441891891891892 0.9982316534040672
0.645 0.9982316534040672
0.6453378378378378 0.9982316534040672
0.6460135135135135 0.9982316534040672
0.6473648648648649 0.9982316534040672
0.6475 0.9982316534040672
0.6478378378378379 0.9982316534040672
0.647972972972973 0.9982316534040672
0.6481756756756757 0.9982316534040672
0.6483108108108108 0.9982316534040672
0.6483783783783784 0.9982316534040672
0.6485135135135135 0.9982316534040672
0.6491216216216216 0.9982316534040672
0.6493918918918918 0.9982316534040672
0.649527027027027 0.9982316534040672
0.6496621621621622 0.9982316534040672
0.6505405405405406 0.9982316534040672
0.6507432432432433 0.9982316534040672
0.6522297297297297 0.9982316534040672
0.6525 0.9982316534040672
0.6526351351351352 0.9982316534040672
0.6530405405405405 0.9982316534040672
0.653918918918919 0.9982316534040672
0.6541216216216216 0.9982316534040672
0.6544594594594595 0.9982316534040672
0.6546621621621621 0.9982316534040672
0.6562837837837838 0.9982316534040672
0.6564189189189189 0.9982316534040672
0.6564864864864864 0.9982316534040672
0.6572972972972972 0.9982316534040672
0.6575 0.9982316534040672
0.6576351351351352 0.9982316534040672
0.6581081081081082 0.9982316534040672
0.6583108108108108 0.9982316534040672
0.6583783783783784 0.9982316534040672
0.6592567567567568 0.9982316534040672
0.6595945945945946 0.9982316534040672
0.6597972972972973 0.9982316534040672
0.66 0.9982316534040672
0.6612162162162162 0.9982316534040672
0.6613513513513514 0.9982316534040672
0.6627027027027027 0.9982316534040672
0.6629054054054054 0.9982316534040672
0.6631756756756757 0.9982316534040672
0.6633783783783784 0.9982316534040672
0.6635135135135135 0.9982316534040672
0.6636486486486487 0.9982316534040672
0.6637837837837838 0.9982316534040672
0.6639864864864865 0.9982316534040672
0.6644594594594595 0.9982316534040672
0.6647972972972973 0.9982316534040672
0.6650675675675676 0.9982316534040672
0.6654054054054054 0.9982316534040672
0.6654729729729729 0.9982316534040672
0.6659459459459459 0.9982316534040672
0.6660810810810811 0.9982316534040672
0.6662837837837838 0.9982316534040672
0.6664189189189189 0.9982316534040672
0.6665540540540541 0.9982316534040672
0.6672297297297297 0.9982316534040672
0.6673648648648649 0.9982316534040672
0.6675675675675675 0.9982316534040672
0.6678378378378378 0.9982316534040672
0.6683783783783783 0.9982316534040672
0.6686486486486487 0.9982316534040672
0.6688513513513513 0.9982316534040672
0.6691216216216216 0.9982316534040672
0.6693243243243243 0.9982316534040672
0.6694594594594595 0.9982316534040672
0.6702027027027027 0.9982316534040672
0.6703378378378378 0.9982316534040672
0.6706081081081081 0.9982316534040672
0.6707432432432432 0.9982316534040672
0.6710810810810811 0.9982316534040672
0.6716216216216216 0.9982316534040672
0.6718243243243244 0.9982316534040672
0.6719594594594595 0.9982316534040672
0.6725 0.9982316534040672
0.6733783783783783 0.9982316534040672
0.6735810810810811 0.9982316534040672
0.674054054054054 0.9982316534040672
0.6742567567567568 0.9982316534040672
0.6743918918918919 0.9982316534040672
0.6746621621621621 0.9982316534040672
0.6750675675675676 0.9982316534040672
0.6763513513513514 0.9982316534040672
0.6767567567567567 0.9982316534040672
0.6773648648648649 0.9982316534040672
0.6778378378378378 0.9982316534040672
0.6794594594594595 0.9982316534040672
0.6795945945945946 0.9982316534040672
0.6797972972972973 0.9982316534040672
0.6799324324324324 0.9982316534040672
0.6802027027027027 0.9982316534040672
0.6804054054054054 0.9982316534040672
0.6808108108108109 0.9982316534040672
0.6810810810810811 0.9982316534040672
0.6825 0.9982316534040672
0.6831081081081081 0.9982316534040672
0.683445945945946 0.9982316534040672
0.6837162162162163 0.9982316534040672
0.6839189189189189 0.9982316534040672
0.6840540540540541 0.9982316534040672
0.6841216216216216 0.9982316534040672
0.6854054054054054 0.9982316534040672
0.6858783783783784 0.9982316534040672
0.6860135135135135 0.9982316534040672
0.6875 0.9982316534040672
0.6876351351351352 0.9982316534040672
0.6877702702702703 0.9982316534040672
0.6879054054054055 0.9982316534040672
0.687972972972973 0.9982316534040672
0.6881081081081081 0.9982316534040672
0.6885810810810811 0.9982316534040672
0.6887162162162163 0.9982316534040672
0.6892567567567568 0.9982316534040672
0.6893918918918919 0.9982316534040672
0.6900675675675676 0.9982316534040672
0.6904729729729729 0.9982316534040672
0.6914189189189189 0.9982316534040672
0.691554054054054 0.9982316534040672
0.6918243243243243 0.9982316534040672
0.6919594594594595 0.9982316534040672
0.6926351351351351 0.9982316534040672
0.692972972972973 0.9982316534040672
0.6937162162162163 0.9982316534040672
0.6944594594594594 0.9982316534040672
0.6953378378378379 0.9982316534040672
0.695472972972973 0.9982316534040672
0.6956756756756757 0.9982316534040672
0.6957432432432432 0.9982316534040672
0.6967567567567567 0.9982316534040672
0.6973648648648648 0.9982316534040672
0.6976351351351351 0.9982316534040672
0.697972972972973 0.9982316534040672
0.698445945945946 0.9982316534040672
0.6985135135135135 0.9982316534040672
0.6986486486486486 0.9982316534040672
0.700945945945946 0.9982316534040672
0.7012837837837838 0.9982316534040672
0.7017567567567567 0.9982316534040672
0.7024324324324325 0.9982316534040672
0.7031756756756756 0.9982316534040672
0.7035810810810811 0.9982316534040672
0.7037162162162162 0.9982316534040672
0.7047297297297297 0.9982316534040672
0.7047297297297297 0.9991158267020336
0.7049324324324324 0.9991158267020336
0.7058783783783784 0.9991158267020336
0.7058783783783784 1.0
0.7062837837837838 1.0
0.706418918918919 1.0
0.7072297297297298 1.0
0.7076351351351351 1.0
0.7089864864864864 1.0
0.7096621621621622 1.0
0.7097972972972973 1.0
0.7099324324324324 1.0
0.7100675675675676 1.0
0.710945945945946 1.0
0.7114864864864865 1.0
0.7126351351351351 1.0
0.7128378378378378 1.0
0.7141891891891892 1.0
0.7143243243243244 1.0
0.7157432432432432 1.0
0.7158783783783784 1.0
0.7161486486486487 1.0
0.7162837837837838 1.0
0.7167567567567568 1.0
0.7173648648648648 1.0
0.7175 1.0
0.7176351351351351 1.0
0.717972972972973 1.0
0.7183783783783784 1.0
0.7185810810810811 1.0
0.7189864864864864 1.0
0.7191891891891892 1.0
0.7193243243243244 1.0
0.7193918918918919 1.0
0.7198648648648649 1.0
0.7202027027027027 1.0
0.7203378378378379 1.0
0.7208108108108108 1.0
0.720945945945946 1.0
0.721554054054054 1.0
0.7217567567567568 1.0
0.7218918918918918 1.0
0.7220945945945946 1.0
0.7223648648648648 1.0
0.7226351351351351 1.0
0.7231081081081081 1.0
0.7232432432432433 1.0
0.7233783783783784 1.0
0.7235135135135136 1.0
0.7236486486486486 1.0
0.7237837837837838 1.0
0.7239864864864864 1.0
0.7242567567567567 1.0
0.7255405405405405 1.0
0.7257432432432432 1.0
0.7267567567567568 1.0
0.727027027027027 1.0
0.7274324324324324 1.0
0.7275675675675676 1.0
0.7289864864864865 1.0
0.7291216216216216 1.0
0.731081081081081 1.0
0.7312162162162162 1.0
0.7312837837837838 1.0
0.731554054054054 1.0
0.7316891891891892 1.0
0.7322297297297298 1.0
0.7324324324324324 1.0
0.7335135135135135 1.0
0.7347297297297297 1.0
0.7348648648648649 1.0
0.7350675675675675 1.0
0.7355405405405405 1.0
0.7356081081081081 1.0
0.7357432432432433 1.0
0.7375675675675676 1.0
0.7377027027027027 1.0
0.7378378378378379 1.0
0.7380405405405406 1.0
0.7381081081081081 1.0
0.7382432432432432 1.0
0.7385135135135135 1.0
0.739054054054054 1.0
0.7391216216216216 1.0
0.7392567567567567 1.0
0.7393243243243244 1.0
0.739527027027027 1.0
0.7399324324324325 1.0
0.7402027027027027 1.0
0.7418243243243243 1.0
0.7419594594594595 1.0
0.7425 1.0
0.7428378378378379 1.0
0.7438513513513514 1.0
0.7439864864864865 1.0
0.744527027027027 1.0
0.7460810810810811 1.0
0.7469594594594594 1.0
0.7470945945945946 1.0
0.7489864864864865 1.0
0.7491216216216217 1.0
0.7498648648648648 1.0
0.75 1.0
0.7502027027027027 1.0
0.7503378378378378 1.0
0.7506081081081081 1.0
0.7510135135135135 1.0
0.7510810810810811 1.0
0.7518918918918919 1.0
0.7525675675675676 1.0
0.7527702702702703 1.0
0.7542567567567567 1.0
0.7543918918918919 1.0
0.7546621621621622 1.0
0.7547972972972973 1.0
0.7552027027027027 1.0
0.7555405405405405 1.0
0.7558783783783783 1.0
0.7562162162162163 1.0
0.7563513513513513 1.0
0.7565540540540541 1.0
0.7567567567567568 1.0
0.7576351351351351 1.0
0.757972972972973 1.0
0.7582432432432432 1.0
0.7613513513513513 1.0
0.7614864864864865 1.0
0.7631081081081081 1.0
0.7632432432432432 1.0
0.7633108108108108 1.0
0.763445945945946 1.0
0.7636486486486487 1.0
0.7637837837837838 1.0
0.764054054054054 1.0
0.7642567567567567 1.0
0.7644594594594595 1.0
0.7656081081081081 1.0
0.7659459459459459 1.0
0.7660810810810811 1.0
0.7665540540540541 1.0
0.7702027027027027 1.0
0.7706081081081081 1.0
0.7711486486486486 1.0
0.7713513513513514 1.0
0.7725675675675676 1.0
0.7730405405405405 1.0
0.7733783783783784 1.0
0.7735135135135135 1.0
0.7738513513513513 1.0
0.7743243243243243 1.0
0.7744594594594595 1.0
0.7772972972972974 1.0
0.7774324324324324 1.0
0.7775675675675676 1.0
0.7781756756756757 1.0
0.7787837837837838 1.0
0.7788513513513513 1.0
0.7791891891891892 1.0
0.7808783783783784 1.0
0.7816891891891892 1.0
0.7822972972972972 1.0
0.7825675675675675 1.0
0.7831081081081082 1.0
0.7832432432432432 1.0
0.783581081081081 1.0
0.7837162162162162 1.0
0.7838513513513513 1.0
0.7839864864864865 1.0
0.7844594594594595 1.0
0.7845945945945946 1.0
0.7847297297297298 1.0
0.7860810810810811 1.0
0.7862162162162162 1.0
0.7865540540540541 1.0
0.7867567567567567 1.0
0.7879054054054054 1.0
0.7880405405405405 1.0
0.7882432432432432 1.0
0.788918918918919 1.0
0.7904054054054054 1.0
0.7911486486486486 1.0
0.7914864864864865 1.0
0.7917567567567567 1.0
0.7918918918918919 1.0
0.7922297297297297 1.0
0.7954054054054054 1.0
0.7956081081081081 1.0
0.7958108108108108 1.0
0.7960135135135135 1.0
0.7965540540540541 1.0
0.7967567567567567 1.0
0.7975675675675675 1.0
0.7977702702702703 1.0
0.7978378378378378 1.0
0.797972972972973 1.0
0.7982432432432433 1.0
0.798445945945946 1.0
0.7995945945945946 1.0
0.7997297297297298 1.0
0.7998648648648649 1.0
0.8016216216216216 1.0
0.8031081081081081 1.0
0.8032432432432433 1.0
0.803445945945946 1.0
0.8035810810810811 1.0
0.8041216216216216 1.0
0.8042567567567568 1.0
0.8046621621621621 1.0
0.8047972972972973 1.0
0.8053378378378379 1.0
0.8089189189189189 1.0
0.8090540540540541 1.0
0.8104054054054054 1.0
0.8105405405405406 1.0
0.8110810810810811 1.0
0.8235135135135135 1.0
0.825 1.0
0.8252027027027027 1.0
0.826081081081081 1.0
0.8263513513513514 1.0
0.8268243243243243 1.0
0.8269594594594595 1.0
0.827027027027027 1.0
0.8271621621621622 1.0
0.8297297297297297 1.0
0.8298648648648649 1.0
0.8299324324324324 1.0
0.8301351351351351 1.0
0.8302027027027027 1.0
0.8303378378378379 1.0
0.8306756756756757 1.0
0.830945945945946 1.0
0.831554054054054 1.0
0.8327027027027027 1.0
0.8335810810810811 1.0
0.8337162162162162 1.0
0.8342567567567568 1.0
0.8344594594594594 1.0
0.8345945945945946 1.0
0.8346621621621622 1.0
0.8348648648648649 1.0
0.8350675675675676 1.0
0.8352702702702702 1.0
0.8356081081081081 1.0
0.8357432432432432 1.0
0.8368243243243243 1.0
0.8369594594594595 1.0
0.8373648648648648 1.0
0.8375675675675676 1.0
0.8376351351351351 1.0
0.8396621621621622 1.0
0.8401351351351352 1.0
0.8402702702702702 1.0
0.840472972972973 1.0
0.8406081081081082 1.0
0.841418918918919 1.0
0.8417567567567568 1.0
0.8418243243243243 1.0
0.842027027027027 1.0
0.8423648648648648 1.0
0.8425 1.0
0.8425675675675676 1.0
0.8427027027027028 1.0
0.8438513513513514 1.0
0.8439864864864864 1.0
0.8441216216216216 1.0
0.8442567567567567 1.0
0.844527027027027 1.0
0.8447297297297297 1.0
0.8451351351351352 1.0
0.8457432432432432 1.0
0.8461486486486487 1.0
0.8462837837837838 1.0
0.8522972972972973 1.0
0.8530405405405406 1.0
0.8531756756756756 1.0
0.8537162162162162 1.0
0.8538513513513514 1.0
0.8550675675675675 1.0
0.8552702702702702 1.0
0.855472972972973 1.0
0.8560135135135135 1.0
0.8561486486486487 1.0
0.8564864864864865 1.0
0.8566216216216216 1.0
0.8569594594594595 1.0
0.8572972972972973 1.0
0.8580405405405406 1.0
0.8581756756756757 1.0
0.8585135135135135 1.0
0.8586486486486486 1.0
0.8587162162162162 1.0
0.8606081081081081 1.0
0.8608783783783783 1.0
0.8610810810810811 1.0
0.8612162162162162 1.0
0.861418918918919 1.0
0.861554054054054 1.0
0.8618243243243243 1.0
0.8621621621621621 1.0
0.8631756756756757 1.0
0.8633783783783784 1.0
0.8645945945945946 1.0
0.8647297297297297 1.0
0.865 1.0
0.8651351351351352 1.0
0.8652702702702703 1.0
0.8654054054054054 1.0
0.8656756756756757 1.0
0.8664189189189189 1.0
0.8666891891891891 1.0
0.8669594594594595 1.0
0.8684459459459459 1.0
0.8696621621621622 1.0
0.8699324324324325 1.0
0.8707432432432433 1.0
0.8708783783783783 1.0
0.8710810810810811 1.0
0.8712837837837838 1.0
0.8714864864864865 1.0
0.8719594594594594 1.0
0.8721621621621621 1.0
0.8728378378378379 1.0
0.8729729729729729 1.0
0.8731081081081081 1.0
0.8732432432432432 1.0
0.8742567567567567 1.0
0.8763513513513513 1.0
0.8764864864864865 1.0
0.8777027027027027 1.0
0.8782432432432432 1.0
0.8783783783783784 1.0
0.8784459459459459 1.0
0.8792567567567567 1.0
0.8793243243243243 1.0
0.8794594594594595 1.0
0.8803378378378378 1.0
0.8806756756756757 1.0
0.8810135135135135 1.0
0.8811486486486486 1.0
0.8816216216216216 1.0
0.8817567567567568 1.0
0.8826351351351351 1.0
0.8827702702702702 1.0
0.882972972972973 1.0
0.8831081081081081 1.0
0.8834459459459459 1.0
0.8835810810810811 1.0
0.8839864864864865 1.0
0.8841891891891892 1.0
0.8844594594594595 1.0
0.885472972972973 1.0
0.8858108108108108 1.0
0.885945945945946 1.0
0.8860810810810811 1.0
0.8862162162162163 1.0
0.8870270270270271 1.0
0.8871621621621621 1.0
0.8875 1.0
0.8876351351351351 1.0
0.8880405405405405 1.0
0.888445945945946 1.0
0.8888513513513514 1.0
0.8914189189189189 1.0
0.8915540540540541 1.0
0.8916891891891892 1.0
0.8920945945945946 1.0
0.8922297297297297 1.0
0.8922972972972973 1.0
0.8925675675675676 1.0
0.8928378378378379 1.0
0.8931081081081081 1.0
0.8932432432432432 1.0
0.8937162162162162 1.0
0.8939864864864865 1.0
0.8943243243243243 1.0
0.894527027027027 1.0
0.8952702702702703 1.0
0.8954054054054054 1.0
0.8957432432432433 1.0
0.8958783783783784 1.0
0.8975675675675676 1.0
0.8980405405405405 1.0
0.8983108108108108 1.0
0.898445945945946 1.0
0.9000675675675676 1.0
0.9003378378378378 1.0
0.9004054054054054 1.0
0.9007432432432433 1.0
0.9008783783783784 1.0
0.9012837837837838 1.0
0.9016891891891892 1.0
0.9023648648648649 1.0
0.9030405405405405 1.0
0.9031756756756757 1.0
0.9032432432432432 1.0
0.903918918918919 1.0
0.904054054054054 1.0
0.9041891891891892 1.0
0.9047297297297298 1.0
0.9048648648648648 1.0
0.9053378378378378 1.0
0.9056756756756756 1.0
0.9057432432432433 1.0
0.9061486486486486 1.0
0.9070945945945946 1.0
0.9075 1.0
0.907972972972973 1.0
0.9081756756756757 1.0
0.9083108108108108 1.0
0.908581081081081 1.0
0.909527027027027 1.0
0.9097297297297298 1.0
0.9102027027027026 1.0
0.9104054054054054 1.0
0.9105405405405406 1.0
0.9106081081081081 1.0
0.9107432432432433 1.0
0.9112837837837838 1.0
0.9114189189189189 1.0
0.9116891891891892 1.0
0.9119594594594594 1.0
0.9122297297297297 1.0
0.9126351351351352 1.0
0.9127702702702702 1.0
0.9130405405405405 1.0
0.913581081081081 1.0
0.9137837837837838 1.0
0.913918918918919 1.0
0.9153378378378378 1.0
0.9154729729729729 1.0
0.917027027027027 1.0
0.9171621621621622 1.0
0.9172297297297297 1.0
0.9173648648648649 1.0
0.917972972972973 1.0
0.9185135135135135 1.0
0.9188513513513513 1.0
0.9254729729729729 1.0
0.9262162162162162 1.0
0.9264189189189189 1.0
0.9277027027027027 1.0
0.9278378378378378 1.0
0.9282432432432433 1.0
0.9283108108108108 1.0
0.9285135135135135 1.0
0.9286486486486486 1.0
0.9287837837837838 1.0
0.9290540540540541 1.0
0.9291891891891891 1.0
0.9300675675675676 1.0
0.9306081081081081 1.0
0.9306756756756757 1.0
0.9308783783783784 1.0
0.9310135135135135 1.0
0.9312162162162162 1.0
0.9330405405405405 1.0
0.9345945945945946 1.0
0.9354054054054054 1.0
0.9360810810810811 1.0
0.9362162162162162 1.0
0.9363513513513514 1.0
0.9367567567567567 1.0
0.9371621621621622 1.0
0.9375675675675675 1.0
0.938445945945946 1.0
0.9385810810810811 1.0
0.9387162162162163 1.0
0.9388513513513513 1.0
0.9391216216216216 1.0
0.9395270270270271 1.0
0.9397972972972973 1.0
0.9404054054054054 1.0
0.9406756756756757 1.0
0.9412162162162162 1.0
0.9421621621621622 1.0
0.9428378378378378 1.0
0.9430405405405405 1.0
0.9433108108108108 1.0
0.943445945945946 1.0
0.9437162162162163 1.0
0.9441216216216216 1.0
0.9443918918918919 1.0
0.9445945945945946 1.0
0.9451351351351351 1.0
0.9452702702702702 1.0
0.9454054054054054 1.0
0.9460810810810811 1.0
0.9462162162162162 1.0
0.9469594594594595 1.0
0.9470945945945946 1.0
0.9482432432432433 1.0
0.9483783783783784 1.0
0.9487162162162163 1.0
0.9489189189189189 1.0
0.9491891891891892 1.0
0.9493243243243243 1.0
0.9495270270270271 1.0
0.9496621621621621 1.0
0.9497972972972973 1.0
0.9499324324324324 1.0
0.95 1.0
0.9501351351351351 1.0
0.9502027027027027 1.0
0.9505405405405405 1.0
0.9508783783783784 1.0
0.9514189189189189 1.0
0.9532432432432433 1.0
0.9533783783783784 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9556081081081081 1.0
0.9561486486486487 1.0
0.9566216216216217 1.0
0.9567567567567568 1.0
0.957027027027027 1.0
0.9572297297297298 1.0
0.9577027027027027 1.0
0.9580405405405406 1.0
0.9607432432432432 1.0
0.9608783783783784 1.0
0.960945945945946 1.0
0.961081081081081 1.0
0.9614864864864865 1.0
0.9616216216216216 1.0
0.9616891891891892 1.0
0.9618243243243243 1.0
0.9620945945945946 1.0
0.9627702702702703 1.0
0.9630405405405406 1.0
0.9640540540540541 1.0
0.9641891891891892 1.0
0.9658108108108108 1.0
0.965945945945946 1.0
0.9664864864864865 1.0
0.9666891891891892 1.0
0.9671621621621621 1.0
0.9676351351351351 1.0
0.9683108108108108 1.0
0.9686486486486486 1.0
0.9691891891891892 1.0
0.9694594594594594 1.0
0.9695945945945946 1.0
0.9706756756756757 1.0
0.9708108108108108 1.0
0.970945945945946 1.0
0.9711486486486487 1.0
0.9712162162162162 1.0
0.9713513513513513 1.0
0.9718918918918918 1.0
0.9721621621621621 1.0
0.9735135135135136 1.0
0.9736486486486486 1.0
0.9737162162162162 1.0
0.9739864864864864 1.0
0.9741216216216216 1.0
0.9742567567567567 1.0
0.974527027027027 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.9754054054054054 1.0
0.9758108108108108 1.0
0.975945945945946 1.0
0.9760135135135135 1.0
0.9762837837837838 1.0
0.9774324324324324 1.0
0.9777027027027027 1.0
0.9783783783783784 1.0
0.9785135135135136 1.0
0.9812162162162162 1.0
0.981418918918919 1.0
0.981554054054054 1.0
0.9816891891891892 1.0
0.9819594594594595 1.0
0.9820945945945946 1.0
0.9829054054054054 1.0
0.9830405405405406 1.0
0.9837837837837838 1.0
0.9839189189189189 1.0
0.9851351351351352 1.0
0.9853378378378378 1.0
0.9858108108108108 1.0
0.985945945945946 1.0
0.9875675675675676 1.0
0.9877027027027027 1.0
0.9879054054054054 1.0
0.9880405405405406 1.0
0.9886486486486487 1.0
0.9887837837837837 1.0
0.9908783783783783 1.0
0.9910135135135135 1.0
0.9933108108108109 1.0
0.9935135135135135 1.0
0.9939189189189189 1.0
0.9941891891891892 1.0
0.9949324324324325 1.0
0.9950675675675675 1.0
0.9962837837837838 1.0
1.0 1.0


==> rocs/rmb_dnn_rmb_pgd.txt <==
0.0 0.0
0.0 0.3925729442970822
0.0 0.4155614500442087
0.0 0.4288240495137047
0.0 0.45446507515473034
0.0 0.47126436781609193
0.0 0.47214854111405835
0.0 0.4969053934571176
0.0 0.5004420866489832
0.0 0.5057471264367817
0.0 0.5075154730327144
0.0 0.5119363395225465
0.0 0.5145888594164456
0.0 0.5216622458001768
0.0 0.5260831122900088
0.0 0.5287356321839081
0.0 0.5305039787798409
0.0 0.5322723253757736
0.0 0.5411140583554377
0.0 0.5446507515473032
0.0 0.5455349248452697
0.0 0.5473032714412025
0.0 0.5508399646330681
0.0 0.5517241379310345
0.0 0.5552608311229
0.0 0.5570291777188329
0.0 0.5587975243147657
0.0 0.5596816976127321
0.0 0.5623342175066313
0.0 0.5667550839964633
0.0 0.5685234305923961
0.0 0.5702917771883289
0.0 0.5729442970822282
0.0 0.5747126436781609
0.0 0.5755968169761273
0.0 0.5782493368700266
0.0 0.5809018567639257
0.0 0.583554376657825
0.0 0.5853227232537578
0.0 0.5870910698496905
0.0 0.5879752431476569
0.0 0.5915119363395226
0.0 0.5932802829354553
0.0 0.5985853227232537
0.0 0.6021220159151194
0.0 0.6030061892130858
0.0 0.6118479221927497
0.0 0.6162687886825818
0.0 0.6268788682581786
0.0 0.627763041556145
6.756756756756757e-05 0.627763041556145
6.756756756756757e-05 0.6339522546419099
6.756756756756757e-05 0.6348364279398763
6.756756756756757e-05 0.6401414677276747
6.756756756756757e-05 0.6445623342175066
6.756756756756757e-05 0.6463306808134395
6.756756756756757e-05 0.649867374005305
6.756756756756757e-05 0.6516357206012379
6.756756756756757e-05 0.6578249336870027
6.756756756756757e-05 0.6595932802829354
6.756756756756757e-05 0.6604774535809018
6.756756756756757e-05 0.6622458001768347
6.756756756756757e-05 0.6631299734748011
6.756756756756757e-05 0.6648983200707339
6.756756756756757e-05 0.6710875331564987
6.756756756756757e-05 0.6755083996463307
6.756756756756757e-05 0.6799292661361627
6.756756756756757e-05 0.6816976127320955
6.756756756756757e-05 0.6843501326259946
6.756756756756757e-05 0.6861184792219275
6.756756756756757e-05 0.6896551724137931
6.756756756756757e-05 0.6984969053934571
6.756756756756757e-05 0.7020335985853228
6.756756756756757e-05 0.7029177718832891
6.756756756756757e-05 0.7276746242263483
6.756756756756757e-05 0.7294429708222812
6.756756756756757e-05 0.731211317418214
6.756756756756757e-05 0.7418213969938108
6.756756756756757e-05 0.7453580901856764
6.756756756756757e-05 0.7462422634836428
6.756756756756757e-05 0.7480106100795756
6.756756756756757e-05 0.748894783377542
6.756756756756757e-05 0.7515473032714411
6.756756756756757e-05 0.753315649867374
6.756756756756757e-05 0.7550839964633068
6.756756756756757e-05 0.7639257294429708
6.756756756756757e-05 0.7656940760389036
6.756756756756757e-05 0.76657824933687
6.756756756756757e-05 0.7692307692307693
6.756756756756757e-05 0.7701149425287356
6.756756756756757e-05 0.7718832891246684
6.756756756756757e-05 0.7763041556145004
6.756756756756757e-05 0.7789566755083996
6.756756756756757e-05 0.7798408488063661
6.756756756756757e-05 0.7824933687002652
6.756756756756757e-05 0.7833775419982316
6.756756756756757e-05 0.7851458885941645
6.756756756756757e-05 0.7860300618921309
6.756756756756757e-05 0.7895667550839964
6.756756756756757e-05 0.7913351016799293
6.756756756756757e-05 0.8010610079575596
6.756756756756757e-05 0.8028293545534925
6.756756756756757e-05 0.8045977011494253
6.756756756756757e-05 0.8063660477453581
6.756756756756757e-05 0.8134394341290893
6.756756756756757e-05 0.8160919540229885
6.756756756756757e-05 0.8178603006189213
6.756756756756757e-05 0.8196286472148541
6.756756756756757e-05 0.8213969938107869
6.756756756756757e-05 0.8311229000884174
6.756756756756757e-05 0.8337754199823165
6.756756756756757e-05 0.8417329796640142
6.756756756756757e-05 0.8443854995579133
6.756756756756757e-05 0.8470380194518126
6.756756756756757e-05 0.8488063660477454
6.756756756756757e-05 0.8496905393457118
6.756756756756757e-05 0.8514588859416445
6.756756756756757e-05 0.8585322723253758
6.756756756756757e-05 0.861184792219275
6.756756756756757e-05 0.8629531388152077
6.756756756756757e-05 0.8647214854111406
6.756756756756757e-05 0.8664898320070734
6.756756756756757e-05 0.8682581786030061
6.756756756756757e-05 0.8726790450928382
6.756756756756757e-05 0.874447391688771
6.756756756756757e-05 0.8770999115826702
6.756756756756757e-05 0.8815207780725022
6.756756756756757e-05 0.883289124668435
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
0.00013513513513513514 0.8930150309460654
0.00013513513513513514 0.8938992042440318
0.0002027027027027027 0.8938992042440318
0.0002027027027027027 0.8956675508399646
0.0002027027027027027 0.896551724137931
0.0002702702702702703 0.896551724137931
0.0002702702702702703 0.9027409372236959
0.0002702702702702703 0.9045092838196287
0.0002702702702702703 0.9071618037135278
0.0004054054054054054 0.9071618037135278
0.0004054054054054054 0.9106984969053935
0.00047297297297297297 0.9106984969053935
0.00047297297297297297 0.9124668435013262
0.00047297297297297297 0.9142351900972591
0.00047297297297297297 0.9195402298850575
0.0005405405405405405 0.9195402298850575
0.0005405405405405405 0.9257294429708223
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9301503094606542
0.0006081081081081081 0.9301503094606542
0.0006081081081081081 0.9354553492484527
0.0006756756756756757 0.9354553492484527
0.0006756756756756757 0.9381078691423519
0.0008783783783783784 0.9381078691423519
0.0008783783783783784 0.9398762157382847
0.0009459459459459459 0.9398762157382847
0.0009459459459459459 0.9460654288240495
0.0010135135135135136 0.9460654288240495
0.0010135135135135136 0.946949602122016
0.001081081081081081 0.946949602122016
0.001081081081081081 0.9478337754199824
0.0012162162162162162 0.9478337754199824
0.0012162162162162162 0.9496021220159151
0.0012837837837837837 0.9496021220159151
0.0012837837837837837 0.9513704686118479
0.001418918918918919 0.9513704686118479
0.001418918918918919 0.9522546419098143
0.001554054054054054 0.9522546419098143
0.0017567567567567568 0.9522546419098143
0.0019594594594594594 0.9522546419098143
0.0019594594594594594 0.9531388152077808
0.0024324324324324323 0.9531388152077808
0.0024324324324324323 0.9540229885057471
0.0025675675675675674 0.9540229885057471
0.0025675675675675674 0.9549071618037135
0.00277027027027027 0.9549071618037135
0.00277027027027027 0.9566755083996463
0.0029054054054054052 0.9566755083996463
0.0029054054054054052 0.9575596816976127
0.003243243243243243 0.9575596816976127
0.003243243243243243 0.9584438549955792
0.003445945945945946 0.9584438549955792
0.003445945945945946 0.9602122015915119
0.003581081081081081 0.9602122015915119
0.003581081081081081 0.9610963748894783
0.0036486486486486487 0.9610963748894783
0.0036486486486486487 0.9619805481874447
0.004121621621621622 0.9619805481874447
0.004121621621621622 0.9628647214854111
0.005067567567567568 0.9628647214854111
0.005067567567567568 0.964633068081344
0.005135135135135135 0.9655172413793104
0.0052027027027027025 0.9655172413793104
0.0052027027027027025 0.9672855879752431
0.005472972972972973 0.9672855879752431
0.005472972972972973 0.9681697612732095
0.0057432432432432436 0.9681697612732095
0.005945945945945946 0.9681697612732095
0.006148648648648648 0.9681697612732095
0.006148648648648648 0.969053934571176
0.0063513513513513515 0.969053934571176
0.0063513513513513515 0.9699381078691424
0.006891891891891892 0.9699381078691424
0.006891891891891892 0.9708222811671088
0.007094594594594595 0.9708222811671088
0.007094594594594595 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008513513513513513 0.9717064544650752
0.008716216216216216 0.9717064544650752
0.008716216216216216 0.9725906277630415
0.009189189189189189 0.9725906277630415
0.009189189189189189 0.9734748010610079
0.010202702702702703 0.9734748010610079
0.010337837837837838 0.9734748010610079
0.011554054054054054 0.9734748010610079
0.01168918918918919 0.9734748010610079
0.011756756756756756 0.9734748010610079
0.011756756756756756 0.9743589743589743
0.013040540540540541 0.9743589743589743
0.013175675675675676 0.9743589743589743
0.013918918918918919 0.9743589743589743
0.013918918918918919 0.9752431476569408
0.014797297297297297 0.9752431476569408
0.014932432432432433 0.9752431476569408
0.015067567567567568 0.9752431476569408
0.015202702702702704 0.9752431476569408
0.015405405405405406 0.9752431476569408
0.015810810810810812 0.9752431476569408
0.015945945945945946 0.9752431476569408
0.016283783783783784 0.9752431476569408
0.016756756756756756 0.9752431476569408
0.017635135135135135 0.9752431476569408
0.017635135135135135 0.9761273209549072
0.017972972972972973 0.9761273209549072
0.017972972972972973 0.9770114942528736
0.019324324324324325 0.9770114942528736
0.01945945945945946 0.9770114942528736
0.019594594594594596 0.9770114942528736
0.01972972972972973 0.9770114942528736
0.0202027027027027 0.9770114942528736
0.02033783783783784 0.9770114942528736
0.02060810810810811 0.9770114942528736
0.020945945945945947 0.9770114942528736
0.021486486486486486 0.9770114942528736
0.021621621621621623 0.9770114942528736
0.021756756756756757 0.9770114942528736
0.021756756756756757 0.97789566755084
0.02189189189189189 0.97789566755084
0.02195945945945946 0.97789566755084
0.02195945945945946 0.9787798408488063
0.022094594594594594 0.9787798408488063
0.02418918918918919 0.9787798408488063
0.024324324324324326 0.9787798408488063
0.025 0.9787798408488063
0.025 0.9796640141467727
0.025472972972972973 0.9796640141467727
0.025608108108108107 0.9796640141467727
0.026216216216216216 0.9796640141467727
0.026351351351351353 0.9796640141467727
0.027432432432432433 0.9796640141467727
0.027432432432432433 0.9805481874447391
0.027635135135135134 0.9805481874447391
0.027905405405405405 0.9805481874447391
0.028040540540540542 0.9805481874447391
0.028243243243243243 0.9805481874447391
0.02858108108108108 0.9805481874447391
0.02885135135135135 0.9805481874447391
0.028986486486486485 0.9805481874447391
0.029391891891891894 0.9805481874447391
0.029527027027027027 0.9805481874447391
0.031216216216216217 0.9805481874447391
0.031486486486486484 0.9805481874447391
0.03175675675675676 0.9805481874447391
0.03189189189189189 0.9805481874447391
0.0322972972972973 0.9805481874447391
0.0322972972972973 0.9814323607427056
0.03256756756756757 0.9814323607427056
0.0327027027027027 0.9814323607427056
0.0329054054054054 0.9814323607427056
0.03337837837837838 0.9814323607427056
0.03351351351351351 0.9814323607427056
0.03418918918918919 0.9814323607427056
0.03418918918918919 0.982316534040672
0.035202702702702704 0.982316534040672
0.035405405405405405 0.982316534040672
0.03668918918918919 0.982316534040672
0.03695945945945946 0.982316534040672
0.03702702702702703 0.982316534040672
0.037162162162162164 0.982316534040672
0.03743243243243243 0.982316534040672
0.037567567567567565 0.982316534040672
0.037972972972972974 0.982316534040672
0.03810810810810811 0.982316534040672
0.038378378378378375 0.982316534040672
0.04060810810810811 0.982316534040672
0.04060810810810811 0.9832007073386384
0.04081081081081081 0.9832007073386384
0.040945945945945944 0.9832007073386384
0.041283783783783785 0.9832007073386384
0.04222972972972973 0.9832007073386384
0.04236486486486486 0.9832007073386384
0.04256756756756757 0.9832007073386384
0.04277027027027027 0.9832007073386384
0.04351351351351351 0.9832007073386384
0.04364864864864865 0.9832007073386384
0.04472972972972973 0.9832007073386384
0.044864864864864865 0.9832007073386384
0.04493243243243243 0.9832007073386384
0.045067567567567565 0.9832007073386384
0.04560810810810811 0.9832007073386384
0.04574324324324324 0.9832007073386384
0.04587837837837838 0.9832007073386384
0.046013513513513515 0.9832007073386384
0.046216216216216216 0.9832007073386384
0.046216216216216216 0.9840848806366048
0.046824324324324325 0.9840848806366048
0.04716216216216216 0.9840848806366048
0.04722972972972973 0.9840848806366048
0.04736486486486487 0.9840848806366048
0.047432432432432434 0.9840848806366048
0.04777027027027027 0.9840848806366048
0.04810810810810811 0.9840848806366048
0.04837837837837838 0.9840848806366048
0.048783783783783785 0.9840848806366048
0.05493243243243243 0.9849690539345711
0.055472972972972975 0.9849690539345711
0.05581081081081081 0.9849690539345711
0.05581081081081081 0.9858532272325375
0.05587837837837838 0.9858532272325375
0.05601351351351351 0.9858532272325375
0.05722972972972973 0.9858532272325375
0.05736486486486486 0.9858532272325375
0.05736486486486486 0.986737400530504
0.057635135135135136 0.986737400530504
0.05810810810810811 0.986737400530504
0.059256756756756755 0.986737400530504
0.05952702702702703 0.986737400530504
0.05966216216216216 0.986737400530504
0.0597972972972973 0.986737400530504
0.06060810810810811 0.986737400530504
0.06108108108108108 0.986737400530504
0.061216216216216215 0.986737400530504
0.061418918918918916 0.986737400530504
0.06168918918918919 0.986737400530504
0.061824324324324324 0.986737400530504
0.06189189189189189 0.986737400530504
0.062027027027027025 0.986737400530504
0.06209459459459459 0.986737400530504
0.06222972972972973 0.986737400530504
0.06256756756756757 0.986737400530504
0.0629054054054054 0.986737400530504
0.06304054054054054 0.986737400530504
0.06337837837837838 0.986737400530504
0.06412162162162162 0.986737400530504
0.06425675675675675 0.986737400530504
0.065 0.986737400530504
0.06513513513513514 0.986737400530504
0.0654054054054054 0.986737400530504
0.0654054054054054 0.9876215738284704
0.06641891891891892 0.9876215738284704
0.06675675675675675 0.9876215738284704
0.06695945945945946 0.9876215738284704
0.06695945945945946 0.9893899204244032
0.06783783783783784 0.9893899204244032
0.06783783783783784 0.9902740937223696
0.06878378378378379 0.9902740937223696
0.06918918918918919 0.9902740937223696
0.06925675675675676 0.9902740937223696
0.06939189189189189 0.9902740937223696
0.07013513513513514 0.9902740937223696
0.07060810810810811 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07162162162162163 0.9902740937223696
0.07337837837837838 0.9902740937223696
0.07371621621621621 0.9902740937223696
0.07385135135135135 0.9902740937223696
0.07398648648648648 0.9902740937223696
0.0747972972972973 0.9902740937223696
0.07493243243243243 0.9902740937223696
0.07608108108108108 0.9902740937223696
0.07621621621621621 0.9902740937223696
0.07641891891891892 0.9902740937223696
0.07722972972972973 0.9902740937223696
0.07736486486486487 0.9902740937223696
0.0777027027027027 0.9902740937223696
0.07885135135135135 0.9902740937223696
0.07939189189189189 0.9902740937223696
0.0795945945945946 0.9902740937223696
0.07972972972972973 0.9902740937223696
0.07993243243243243 0.9902740937223696
0.08006756756756757 0.9902740937223696
0.0802027027027027 0.9902740937223696
0.08027027027027027 0.9902740937223696
0.0804054054054054 0.9902740937223696
0.08067567567567567 0.9902740937223696
0.0808108108108108 0.9902740937223696
0.08189189189189189 0.9902740937223696
0.08222972972972974 0.9902740937223696
0.0827027027027027 0.9902740937223696
0.08283783783783784 0.9902740937223696
0.08344594594594594 0.9902740937223696
0.08385135135135136 0.9902740937223696
0.08412162162162162 0.9902740937223696
0.08425675675675676 0.9902740937223696
0.085 0.9902740937223696
0.085 0.9911582670203359
0.08506756756756757 0.9911582670203359
0.0852027027027027 0.9911582670203359
0.08560810810810811 0.9911582670203359
0.08587837837837838 0.9911582670203359
0.08601351351351351 0.9911582670203359
0.08621621621621621 0.9911582670203359
0.08648648648648649 0.9911582670203359
0.08851351351351351 0.9911582670203359
0.08871621621621621 0.9911582670203359
0.08878378378378378 0.9911582670203359
0.08905405405405406 0.9911582670203359
0.09060810810810811 0.9911582670203359
0.09108108108108108 0.9911582670203359
0.09135135135135135 0.9911582670203359
0.09195945945945946 0.9911582670203359
0.09222972972972973 0.9911582670203359
0.0925 0.9911582670203359
0.09263513513513513 0.9911582670203359
0.09364864864864865 0.9911582670203359
0.09385135135135135 0.9911582670203359
0.09391891891891892 0.9911582670203359
0.09391891891891892 0.9929266136162688
0.09574324324324324 0.9929266136162688
0.09587837837837838 0.9929266136162688
0.09601351351351352 0.9929266136162688
0.09655405405405405 0.9929266136162688
0.09668918918918919 0.9929266136162688
0.09682432432432432 0.9929266136162688
0.09722972972972974 0.9929266136162688
0.09736486486486487 0.9929266136162688
0.09878378378378379 0.9929266136162688
0.09905405405405406 0.9929266136162688
0.09945945945945946 0.9929266136162688
0.09959459459459459 0.9929266136162688
0.10054054054054054 0.9929266136162688
0.10067567567567567 0.9929266136162688
0.10081081081081081 0.9929266136162688
0.10101351351351351 0.9929266136162688
0.10135135135135136 0.9929266136162688
0.10175675675675676 0.9929266136162688
0.10182432432432433 0.9929266136162688
0.10195945945945946 0.9929266136162688
0.10216216216216216 0.9929266136162688
0.1022972972972973 0.9929266136162688
0.10283783783783784 0.9929266136162688
0.10297297297297298 0.9929266136162688
0.10344594594594594 0.9929266136162688
0.10364864864864864 0.9929266136162688
0.10587837837837838 0.9929266136162688
0.10608108108108108 0.9929266136162688
0.10628378378378378 0.9929266136162688
0.10662162162162162 0.9929266136162688
0.10716216216216216 0.9929266136162688
0.1072972972972973 0.9929266136162688
0.1075 0.9929266136162688
0.10763513513513513 0.9929266136162688
0.10851351351351352 0.9929266136162688
0.10912162162162162 0.9929266136162688
0.10925675675675675 0.9929266136162688
0.10932432432432432 0.9929266136162688
0.10945945945945947 0.9929266136162688
0.10986486486486487 0.9929266136162688
0.11027027027027027 0.9929266136162688
0.1104054054054054 0.9929266136162688
0.11155405405405405 0.9938107869142352
0.11162162162162162 0.9938107869142352
0.11175675675675675 0.9938107869142352
0.11236486486486487 0.9938107869142352
0.1125 0.9938107869142352
0.1127027027027027 0.9938107869142352
0.11283783783783784 0.9938107869142352
0.11371621621621622 0.9938107869142352
0.11391891891891892 0.9938107869142352
0.11466216216216216 0.9938107869142352
0.11513513513513514 0.9938107869142352
0.11527027027027027 0.9938107869142352
0.11574324324324324 0.9938107869142352
0.11587837837837837 0.9938107869142352
0.11695945945945946 0.9938107869142352
0.11716216216216216 0.9938107869142352
0.11810810810810811 0.9938107869142352
0.11824324324324324 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11912162162162163 0.9938107869142352
0.12060810810810811 0.9938107869142352
0.12162162162162163 0.9938107869142352
0.12216216216216216 0.9938107869142352
0.12263513513513513 0.9938107869142352
0.12283783783783783 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12351351351351351 0.9938107869142352
0.12378378378378378 0.9938107869142352
0.12405405405405405 0.9938107869142352
0.1245945945945946 0.9938107869142352
0.125 0.9938107869142352
0.12513513513513513 0.9938107869142352
0.12655405405405407 0.9938107869142352
0.1266891891891892 0.9938107869142352
0.12804054054054054 0.9938107869142352
0.12817567567567567 0.9938107869142352
0.1285135135135135 0.9938107869142352
0.12945945945945947 0.9938107869142352
0.1295945945945946 0.9938107869142352
0.1304054054054054 0.9938107869142352
0.13114864864864864 0.9938107869142352
0.13128378378378378 0.9938107869142352
0.13155405405405404 0.9938107869142352
0.13168918918918918 0.9938107869142352
0.13202702702702704 0.9938107869142352
0.13216216216216217 0.9938107869142352
0.13222972972972974 0.9938107869142352
0.13236486486486487 0.9938107869142352
0.13398648648648648 0.9938107869142352
0.1343243243243243 0.9938107869142352
0.13445945945945945 0.9938107869142352
0.1347972972972973 0.9938107869142352
0.13493243243243244 0.9938107869142352
0.13513513513513514 0.9938107869142352
0.13527027027027028 0.9938107869142352
0.13547297297297298 0.9938107869142352
0.1358108108108108 0.9938107869142352
0.1364189189189189 0.9938107869142352
0.13722972972972974 0.9938107869142352
0.1375 0.9938107869142352
0.1377027027027027 0.9938107869142352
0.13783783783783785 0.9938107869142352
0.1381081081081081 0.9938107869142352
0.13824324324324325 0.9938107869142352
0.13871621621621621 0.9938107869142352
0.13885135135135135 0.9938107869142352
0.13925675675675675 0.9938107869142352
0.13939189189189188 0.9938107869142352
0.13952702702702702 0.9938107869142352
0.13986486486486485 0.9938107869142352
0.14027027027027028 0.9938107869142352
0.14047297297297298 0.9938107869142352
0.14067567567567568 0.9938107869142352
0.14081081081081082 0.9938107869142352
0.14087837837837838 0.9938107869142352
0.14243243243243242 0.9938107869142352
0.14290540540540542 0.9938107869142352
0.14304054054054055 0.9938107869142352
0.1437837837837838 0.9938107869142352
0.14391891891891892 0.9938107869142352
0.14412162162162162 0.9938107869142352
0.1443918918918919 0.9938107869142352
0.14506756756756756 0.9938107869142352
0.14574324324324325 0.9938107869142352
0.14601351351351352 0.9938107869142352
0.14635135135135136 0.9938107869142352
0.1464864864864865 0.9938107869142352
0.14655405405405406 0.9938107869142352
0.14695945945945946 0.9938107869142352
0.14831081081081082 0.9938107869142352
0.14864864864864866 0.9938107869142352
0.1487837837837838 0.9938107869142352
0.14932432432432433 0.9938107869142352
0.14952702702702703 0.9938107869142352
0.15027027027027026 0.9938107869142352
0.1633108108108108 0.9938107869142352
0.16364864864864864 0.9938107869142352
0.16378378378378378 0.9938107869142352
0.16425675675675674 0.9938107869142352
0.16445945945945947 0.9938107869142352
0.16466216216216217 0.9938107869142352
0.16574324324324324 0.9938107869142352
0.16648648648648648 0.9938107869142352
0.16763513513513514 0.9938107869142352
0.16777027027027028 0.9938107869142352
0.16783783783783784 0.9938107869142352
0.16844594594594595 0.9938107869142352
0.16885135135135135 0.9938107869142352
0.16898648648648648 0.9938107869142352
0.16905405405405405 0.9938107869142352
0.16918918918918918 0.9938107869142352
0.16966216216216215 0.9938107869142352
0.16979729729729728 0.9938107869142352
0.17013513513513515 0.9938107869142352
0.17047297297297298 0.9938107869142352
0.17054054054054055 0.9938107869142352
0.17067567567567568 0.9938107869142352
0.17081081081081081 0.9938107869142352
0.17128378378378378 0.9938107869142352
0.17195945945945945 0.9938107869142352
0.17229729729729729 0.9938107869142352
0.1725 0.9938107869142352
0.17263513513513515 0.9938107869142352
0.17283783783783785 0.9938107869142352
0.17310810810810812 0.9938107869142352
0.17331081081081082 0.9938107869142352
0.17358108108108108 0.9938107869142352
0.17472972972972972 0.9938107869142352
0.17506756756756756 0.9938107869142352
0.1752027027027027 0.9938107869142352
0.17560810810810812 0.9938107869142352
0.1775 0.9938107869142352
0.17763513513513512 0.9938107869142352
0.1777027027027027 0.9938107869142352
0.17783783783783783 0.9938107869142352
0.17797297297297296 0.9938107869142352
0.17810810810810812 0.9938107869142352
0.17844594594594596 0.9938107869142352
0.1785810810810811 0.9938107869142352
0.17871621621621622 0.9938107869142352
0.17891891891891892 0.9938107869142352
0.17952702702702703 0.9938107869142352
0.18013513513513513 0.9938107869142352
0.1808783783783784 0.9938107869142352
0.1810810810810811 0.9938107869142352
0.18121621621621622 0.9938107869142352
0.18135135135135136 0.9938107869142352
0.1816891891891892 0.9938107869142352
0.1818918918918919 0.9938107869142352
0.1825 0.9938107869142352
0.18317567567567566 0.9938107869142352
0.1835810810810811 0.9938107869142352
0.18371621621621623 0.9938107869142352
0.1837837837837838 0.9938107869142352
0.1839864864864865 0.9938107869142352
0.18412162162162163 0.9938107869142352
0.18425675675675676 0.9938107869142352
0.18466216216216216 0.9938107869142352
0.18493243243243243 0.9938107869142352
0.1856081081081081 0.9938107869142352
0.18587837837837837 0.9938107869142352
0.18614864864864866 0.9938107869142352
0.1862837837837838 0.9938107869142352
0.1883108108108108 0.9938107869142352
0.18844594594594594 0.9938107869142352
0.18858108108108107 0.9938107869142352
0.18878378378378377 0.9938107869142352
0.18966216216216217 0.9938107869142352
0.1897972972972973 0.9938107869142352
0.19054054054054054 0.9938107869142352
0.1908108108108108 0.9938107869142352
0.1916891891891892 0.9938107869142352
0.19182432432432434 0.9938107869142352
0.1925 0.9938107869142352
0.19277027027027027 0.9938107869142352
0.19324324324324324 0.9938107869142352
0.19337837837837837 0.9938107869142352
0.19358108108108107 0.9938107869142352
0.1937162162162162 0.9938107869142352
0.19452702702702704 0.9938107869142352
0.19472972972972974 0.9938107869142352
0.19486486486486487 0.9938107869142352
0.19506756756756757 0.9938107869142352
0.1952027027027027 0.9938107869142352
0.19527027027027027 0.9938107869142352
0.19574324324324324 0.9938107869142352
0.19608108108108108 0.9938107869142352
0.19689189189189188 0.9938107869142352
0.1979054054054054 0.9938107869142352
0.19804054054054054 0.9938107869142352
0.1981081081081081 0.9938107869142352
0.19824324324324324 0.9938107869142352
0.19918918918918918 0.9938107869142352
0.19966216216216215 0.9938107869142352
0.20027027027027028 0.9938107869142352
0.20047297297297298 0.9938107869142352
0.2008108108108108 0.9938107869142352
0.20094594594594595 0.9938107869142352
0.20108108108108108 0.9938107869142352
0.20148648648648648 0.9938107869142352
0.20263513513513515 0.9938107869142352
0.20297297297297298 0.9938107869142352
0.20337837837837838 0.9938107869142352
0.20493243243243242 0.9938107869142352
0.20547297297297298 0.9938107869142352
0.20581081081081082 0.9938107869142352
0.2066891891891892 0.9938107869142352
0.20695945945945945 0.9938107869142352
0.20702702702702702 0.9938107869142352
0.20716216216216216 0.9938107869142352
0.20756756756756756 0.9938107869142352
0.20783783783783782 0.9938107869142352
0.20797297297297299 0.9938107869142352
0.2083783783783784 0.9938107869142352
0.20905405405405406 0.9938107869142352
0.20952702702702702 0.9938107869142352
0.20966216216216216 0.9938107869142352
0.20993243243243243 0.9938107869142352
0.21006756756756756 0.9938107869142352
0.2104054054054054 0.9938107869142352
0.2106756756756757 0.9938107869142352
0.2108783783783784 0.9938107869142352
0.2110810810810811 0.9938107869142352
0.21155405405405406 0.9938107869142352
0.2116891891891892 0.9938107869142352
0.21195945945945946 0.9938107869142352
0.21216216216216216 0.9938107869142352
0.21297297297297296 0.9938107869142352
0.2131081081081081 0.9938107869142352
0.21317567567567566 0.9938107869142352
0.21344594594594596 0.9938107869142352
0.2135810810810811 0.9938107869142352
0.21371621621621623 0.9938107869142352
0.2137837837837838 0.9938107869142352
0.2139864864864865 0.9938107869142352
0.21432432432432433 0.9938107869142352
0.21466216216216216 0.9938107869142352
0.21486486486486486 0.9938107869142352
0.215 0.9938107869142352
0.21614864864864866 0.9938107869142352
0.2162837837837838 0.9938107869142352
0.21635135135135136 0.9938107869142352
0.21722972972972973 0.9938107869142352
0.21736486486486487 0.9938107869142352
0.21912162162162163 0.9938107869142352
0.21952702702702703 0.9938107869142352
0.21972972972972973 0.9938107869142352
0.21993243243243243 0.9938107869142352
0.22013513513513513 0.9938107869142352
0.22108108108108107 0.9938107869142352
0.22128378378378377 0.9938107869142352
0.2218918918918919 0.9938107869142352
0.22195945945945947 0.9938107869142352
0.22216216216216217 0.9938107869142352
0.22243243243243244 0.9938107869142352
0.22256756756756757 0.9938107869142352
0.22277027027027027 0.9938107869142352
0.22432432432432434 0.9938107869142352
0.22445945945945947 0.9938107869142352
0.225 0.9938107869142352
0.22513513513513514 0.9938107869142352
0.22695945945945947 0.9938107869142352
0.22898648648648648 0.9938107869142352
0.2297972972972973 0.9938107869142352
0.22993243243243244 0.9938107869142352
0.22993243243243244 0.9946949602122016
0.23006756756756758 0.9946949602122016
0.2304054054054054 0.9946949602122016
0.23189189189189188 0.9946949602122016
0.23425675675675675 0.9946949602122016
0.23432432432432432 0.9946949602122016
0.23479729729729729 0.9946949602122016
0.23540540540540542 0.9946949602122016
0.23614864864864865 0.9946949602122016
0.23641891891891892 0.9946949602122016
0.23662162162162162 0.9946949602122016
0.2368918918918919 0.9946949602122016
0.23702702702702702 0.9946949602122016
0.23831081081081082 0.9946949602122016
0.23851351351351352 0.9946949602122016
0.23885135135135135 0.9946949602122016
0.2404054054054054 0.9946949602122016
0.24060810810810812 0.9946949602122016
0.2408783783783784 0.9946949602122016
0.2410810810810811 0.9946949602122016
0.24121621621621622 0.9946949602122016
0.24135135135135136 0.9946949602122016
0.24162162162162162 0.9946949602122016
0.24182432432432432 0.9946949602122016
0.24263513513513513 0.9946949602122016
0.24763513513513513 0.9946949602122016
0.24777027027027027 0.9946949602122016
0.2479054054054054 0.9946949602122016
0.24858108108108107 0.9946949602122016
0.24891891891891893 0.9946949602122016
0.2489864864864865 0.9946949602122016
0.24912162162162163 0.9946949602122016
0.2497972972972973 0.9946949602122016
0.25148648648648647 0.9946949602122016
0.25236486486486487 0.9946949602122016
0.2525 0.9946949602122016
0.252972972972973 0.9946949602122016
0.25324324324324327 0.9946949602122016
0.2535810810810811 0.9946949602122016
0.25385135135135134 0.9946949602122016
0.2541891891891892 0.9946949602122016
0.254527027027027 0.9946949602122016
0.25466216216216214 0.9946949602122016
0.25574324324324327 0.9946949602122016
0.25601351351351354 0.9946949602122016
0.25635135135135134 0.9946949602122016
0.2568918918918919 0.9946949602122016
0.25885135135135134 0.9946949602122016
0.2591216216216216 0.9946949602122016
0.25932432432432434 0.9946949602122016
0.2598648648648649 0.9946949602122016
0.2614864864864865 0.9946949602122016
0.2615540540540541 0.9946949602122016
0.26175675675675675 0.9946949602122016
0.26182432432432434 0.9946949602122016
0.26182432432432434 0.995579133510168
0.26222972972972974 0.995579133510168
0.2624324324324324 0.995579133510168
0.26256756756756755 0.995579133510168
0.2627027027027027 0.995579133510168
0.2631081081081081 0.995579133510168
0.2632432432432432 0.995579133510168
0.2635135135135135 0.995579133510168
0.2636486486486487 0.995579133510168
0.2641216216216216 0.995579133510168
0.28533783783783784 0.995579133510168
0.28554054054054057 0.995579133510168
0.2856756756756757 0.995579133510168
0.2862837837837838 0.995579133510168
0.2864864864864865 0.995579133510168
0.28675675675675677 0.995579133510168
0.28695945945945944 0.995579133510168
0.2872972972972973 0.995579133510168
0.2875 0.995579133510168
0.29081081081081084 0.995579133510168
0.29094594594594597 0.995579133510168
0.29695945945945945 0.995579133510168
0.2972972972972973 0.995579133510168
0.29743243243243245 0.995579133510168
0.2979054054054054 0.995579133510168
0.2980405405405405 0.995579133510168
0.2981081081081081 0.995579133510168
0.2983108108108108 0.995579133510168
0.29858108108108106 0.995579133510168
0.2987837837837838 0.995579133510168
0.3 0.995579133510168
0.3002027027027027 0.995579133510168
0.30027027027027026 0.995579133510168
0.3005405405405405 0.995579133510168
0.3008783783783784 0.995579133510168
0.3016216216216216 0.995579133510168
0.3016891891891892 0.995579133510168
0.3018918918918919 0.995579133510168
0.30195945945945946 0.995579133510168
0.3022972972972973 0.995579133510168
0.3027027027027027 0.995579133510168
0.3029054054054054 0.995579133510168
0.30324324324324325 0.995579133510168
0.3033783783783784 0.995579133510168
0.3035135135135135 0.995579133510168
0.3037162162162162 0.995579133510168
0.30425675675675673 0.995579133510168
0.3045945945945946 0.995579133510168
0.30493243243243245 0.995579133510168
0.3050675675675676 0.995579133510168
0.3052027027027027 0.995579133510168
0.3054054054054054 0.995579133510168
0.30614864864864866 0.995579133510168
0.3062837837837838 0.995579133510168
0.3066891891891892 0.995579133510168
0.30689189189189187 0.995579133510168
0.3071621621621622 0.995579133510168
0.30763513513513513 0.995579133510168
0.3091891891891892 0.995579133510168
0.30932432432432433 0.995579133510168
0.30993243243243246 0.995579133510168
0.31054054054054053 0.995579133510168
0.31114864864864866 0.995579133510168
0.31141891891891893 0.995579133510168
0.31236486486486487 0.995579133510168
0.312972972972973 0.995579133510168
0.31324324324324326 0.995579133510168
0.31344594594594594 0.995579133510168
0.31385135135135134 0.995579133510168
0.3141216216216216 0.995579133510168
0.3145945945945946 0.995579133510168
0.31506756756756754 0.995579133510168
0.3152027027027027 0.995579133510168
0.31533783783783786 0.995579133510168
0.3158783783783784 0.995579133510168
0.31601351351351353 0.995579133510168
0.3168918918918919 0.995579133510168
0.3174324324324324 0.995579133510168
0.31763513513513514 0.995579133510168
0.33087837837837836 0.995579133510168
0.33094594594594595 0.995579133510168
0.33182432432432435 0.995579133510168
0.3318918918918919 0.995579133510168
0.3320945945945946 0.995579133510168
0.3327027027027027 0.995579133510168
0.3328378378378378 0.995579133510168
0.33304054054054055 0.995579133510168
0.3345945945945946 0.995579133510168
0.33506756756756756 0.995579133510168
0.3352027027027027 0.995579133510168
0.33668918918918916 0.995579133510168
0.3368243243243243 0.995579133510168
0.337027027027027 0.995579133510168
0.33716216216216216 0.995579133510168
0.33783783783783783 0.995579133510168
0.33797297297297296 0.995579133510168
0.3381081081081081 0.995579133510168
0.3391216216216216 0.995579133510168
0.33966216216216216 0.995579133510168
0.34006756756756756 0.995579133510168
0.3402027027027027 0.995579133510168
0.3404054054054054 0.995579133510168
0.34054054054054056 0.995579133510168
0.3408108108108108 0.995579133510168
0.3410135135135135 0.995579133510168
0.3410810810810811 0.995579133510168
0.34168918918918917 0.995579133510168
0.3418918918918919 0.995579133510168
0.34243243243243243 0.995579133510168
0.34256756756756757 0.995579133510168
0.34263513513513516 0.995579133510168
0.34283783783783783 0.995579133510168
0.34378378378378377 0.995579133510168
0.3439189189189189 0.995579133510168
0.34418918918918917 0.995579133510168
0.34459459459459457 0.995579133510168
0.3447972972972973 0.995579133510168
0.34493243243243243 0.995579133510168
0.34587837837837837 0.995579133510168
0.3460810810810811 0.995579133510168
0.34628378378378377 0.995579133510168
0.3468918918918919 0.995579133510168
0.34716216216216217 0.995579133510168
0.34743243243243244 0.995579133510168
0.3475 0.995579133510168
0.3476351351351351 0.995579133510168
0.3481081081081081 0.995579133510168
0.34824324324324324 0.995579133510168
0.34864864864864864 0.995579133510168
0.34925675675675677 0.995579133510168
0.34952702702702704 0.995579133510168
0.3504054054054054 0.995579133510168
0.3505405405405405 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.35155405405405404 0.995579133510168
0.3516891891891892 0.995579133510168
0.35202702702702704 0.995579133510168
0.3521621621621622 0.995579133510168
0.35243243243243244 0.995579133510168
0.3525675675675676 0.995579133510168
0.35331081081081084 0.995579133510168
0.35344594594594597 0.995579133510168
0.35364864864864864 0.995579133510168
0.3537837837837838 0.995579133510168
0.3538513513513514 0.995579133510168
0.3539864864864865 0.995579133510168
0.35405405405405405 0.995579133510168
0.35405405405405405 0.9964633068081344
0.3541891891891892 0.9964633068081344
0.3543243243243243 0.9964633068081344
0.3547972972972973 0.9964633068081344
0.355 0.9964633068081344
0.35567567567567565 0.9964633068081344
0.3558108108108108 0.9964633068081344
0.3564189189189189 0.9964633068081344
0.35655405405405405 0.9964633068081344
0.3568918918918919 0.9964633068081344
0.35702702702702704 0.9964633068081344
0.3570945945945946 0.9964633068081344
0.3572972972972973 0.9964633068081344
0.35777027027027025 0.9964633068081344
0.3580405405405405 0.9964633068081344
0.3589189189189189 0.9964633068081344
0.36067567567567566 0.9964633068081344
0.3614864864864865 0.9964633068081344
0.36162162162162165 0.9964633068081344
0.36317567567567566 0.9964633068081344
0.3633108108108108 0.9964633068081344
0.36364864864864865 0.9964633068081344
0.3637837837837838 0.9964633068081344
0.3641216216216216 0.9964633068081344
0.3642567567567568 0.9964633068081344
0.3643918918918919 0.9964633068081344
0.36743243243243245 0.9964633068081344
0.3676351351351351 0.9964633068081344
0.36777027027027026 0.9964633068081344
0.36783783783783786 0.9964633068081344
0.367972972972973 0.9964633068081344
0.36817567567567566 0.9964633068081344
0.3683108108108108 0.9964633068081344
0.36885135135135133 0.9964633068081344
0.36898648648648646 0.9964633068081344
0.36986486486486486 0.9964633068081344
0.37 0.9964633068081344
0.370472972972973 0.9964633068081344
0.3712162162162162 0.9964633068081344
0.3714189189189189 0.9964633068081344
0.3716891891891892 0.9964633068081344
0.3725675675675676 0.9964633068081344
0.37358108108108107 0.9964633068081344
0.3737162162162162 0.9964633068081344
0.37432432432432433 0.9964633068081344
0.37574324324324326 0.9964633068081344
0.37635135135135134 0.9964633068081344
0.37641891891891893 0.9964633068081344
0.377027027027027 0.9964633068081344
0.37722972972972973 0.9964633068081344
0.37736486486486487 0.9964633068081344
0.3775 0.9964633068081344
0.37777027027027027 0.9964633068081344
0.37817567567567567 0.9964633068081344
0.3785810810810811 0.9964633068081344
0.3789864864864865 0.9964633068081344
0.3804054054054054 0.9964633068081344
0.38054054054054054 0.9964633068081344
0.3816216216216216 0.9964633068081344
0.38175675675675674 0.9964633068081344
0.38216216216216214 0.9964633068081344
0.3822972972972973 0.9964633068081344
0.38263513513513514 0.9964633068081344
0.3843918918918919 0.9964633068081344
0.38472972972972974 0.9964633068081344
0.385 0.9964633068081344
0.3862162162162162 0.9964633068081344
0.3864864864864865 0.9964633068081344
0.3870945945945946 0.9964633068081344
0.3873648648648649 0.9964633068081344
0.38756756756756755 0.9964633068081344
0.3941891891891892 0.9964633068081344
0.39547297297297296 0.9964633068081344
0.3956756756756757 0.9964633068081344
0.39587837837837836 0.9964633068081344
0.3960135135135135 0.9964633068081344
0.3962162162162162 0.9964633068081344
0.3968918918918919 0.9964633068081344
0.3969594594594595 0.9964633068081344
0.3970945945945946 0.9964633068081344
0.3975 0.9964633068081344
0.40864864864864864 0.9964633068081344
0.41 0.9964633068081344
0.4101351351351351 0.9964633068081344
0.41074324324324324 0.9964633068081344
0.41081081081081083 0.9964633068081344
0.4112837837837838 0.9964633068081344
0.4114189189189189 0.9964633068081344
0.41243243243243244 0.9964633068081344
0.4127027027027027 0.9964633068081344
0.41277027027027025 0.9964633068081344
0.412972972972973 0.9964633068081344
0.4131081081081081 0.9964633068081344
0.4133783783783784 0.9964633068081344
0.4135135135135135 0.9964633068081344
0.41371621621621624 0.9964633068081344
0.41385135135135137 0.9964633068081344
0.41412162162162164 0.9964633068081344
0.415 0.9964633068081344
0.4152027027027027 0.9964633068081344
0.41621621621621624 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.4172297297297297 0.9964633068081344
0.41736486486486485 0.9964633068081344
0.41777027027027025 0.9964633068081344
0.4180405405405405 0.9964633068081344
0.4189864864864865 0.9964633068081344
0.4193243243243243 0.9964633068081344
0.4197297297297297 0.9964633068081344
0.4208108108108108 0.9964633068081344
0.4210135135135135 0.9964633068081344
0.4220945945945946 0.9964633068081344
0.4222297297297297 0.9964633068081344
0.4222972972972973 0.9964633068081344
0.42243243243243245 0.9964633068081344
0.4238513513513513 0.9964633068081344
0.42405405405405405 0.9964633068081344
0.4241891891891892 0.9964633068081344
0.4247297297297297 0.9964633068081344
0.42493243243243245 0.9964633068081344
0.4250675675675676 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.42885135135135133 0.9964633068081344
0.42898648648648646 0.9964633068081344
0.4302027027027027 0.9964633068081344
0.43033783783783786 0.9964633068081344
0.43283783783783786 0.9964633068081344
0.432972972972973 0.9964633068081344
0.43385135135135133 0.9964633068081344
0.43425675675675673 0.9964633068081344
0.4358108108108108 0.9964633068081344
0.43635135135135134 0.9964633068081344
0.43641891891891893 0.9964633068081344
0.4366216216216216 0.9964633068081344
0.4379054054054054 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.43932432432432433 0.9964633068081344
0.43945945945945947 0.9964633068081344
0.43966216216216214 0.9964633068081344
0.44 0.9964633068081344
0.4402027027027027 0.9964633068081344
0.44074324324324327 0.9964633068081344
0.4408783783783784 0.9964633068081344
0.44094594594594594 0.9964633068081344
0.4410810810810811 0.9964633068081344
0.4414864864864865 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.4424324324324324 0.9964633068081344
0.44256756756756754 0.9964633068081344
0.442972972972973 0.9964633068081344
0.4431756756756757 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44513513513513514 0.9964633068081344
0.4452702702702703 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44574324324324327 0.9964633068081344
0.4458108108108108 0.9964633068081344
0.44601351351351354 0.9964633068081344
0.4460810810810811 0.9964633068081344
0.4462162162162162 0.9964633068081344
0.44682432432432434 0.9964633068081344
0.447027027027027 0.9964633068081344
0.44716216216216215 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4481756756756757 0.9964633068081344
0.4483783783783784 0.9964633068081344
0.44844594594594595 0.9964633068081344
0.4487162162162162 0.9964633068081344
0.4491216216216216 0.9964633068081344
0.44932432432432434 0.9964633068081344
0.449527027027027 0.9964633068081344
0.44966216216216215 0.9964633068081344
0.4502702702702703 0.9964633068081344
0.4506081081081081 0.9964633068081344
0.45087837837837835 0.9964633068081344
0.45182432432432434 0.9964633068081344
0.4519594594594595 0.9964633068081344
0.45337837837837835 0.9964633068081344
0.4535135135135135 0.9964633068081344
0.45472972972972975 0.9964633068081344
0.4548648648648649 0.9964633068081344
0.4554054054054054 0.9964633068081344
0.4558108108108108 0.9964633068081344
0.4560810810810811 0.9964633068081344
0.4562162162162162 0.9964633068081344
0.4566891891891892 0.9964633068081344
0.45682432432432435 0.9964633068081344
0.4569594594594595 0.9964633068081344
0.4570945945945946 0.9964633068081344
0.45722972972972975 0.9964633068081344
0.46087837837837836 0.9964633068081344
0.46155405405405403 0.9964633068081344
0.46168918918918916 0.9964633068081344
0.46344594594594596 0.9964633068081344
0.4635810810810811 0.9964633068081344
0.4639189189189189 0.9964633068081344
0.46405405405405403 0.9964633068081344
0.46418918918918917 0.9964633068081344
0.46466216216216216 0.9964633068081344
0.4664864864864865 0.9964633068081344
0.46662162162162163 0.9964633068081344
0.4681756756756757 0.9964633068081344
0.47006756756756757 0.9964633068081344
0.47033783783783784 0.9964633068081344
0.4710810810810811 0.9964633068081344
0.47135135135135137 0.9964633068081344
0.4714864864864865 0.9964633068081344
0.4716891891891892 0.9964633068081344
0.4722297297297297 0.9964633068081344
0.4725 0.9964633068081344
0.47297297297297297 0.9964633068081344
0.4731081081081081 0.9964633068081344
0.47405405405405404 0.9964633068081344
0.4747297297297297 0.9964633068081344
0.4747972972972973 0.9964633068081344
0.4752027027027027 0.9964633068081344
0.47533783783783784 0.9964633068081344
0.4758783783783784 0.9964633068081344
0.4760135135135135 0.9964633068081344
0.4768243243243243 0.9964633068081344
0.47702702702702704 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47831081081081084 0.9964633068081344
0.4793918918918919 0.9964633068081344
0.4797297297297297 0.9964633068081344
0.4801351351351351 0.9964633068081344
0.48027027027027025 0.9964633068081344
0.4806081081081081 0.9964633068081344
0.4810810810810811 0.9964633068081344
0.4825 0.9964633068081344
0.4827027027027027 0.9964633068081344
0.48324324324324325 0.9964633068081344
0.4839864864864865 0.9964633068081344
0.4845945945945946 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48567567567567566 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.48662162162162165 0.9973474801061007
0.4867567567567568 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875675675675676 0.9973474801061007
0.4877027027027027 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4879054054054054 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.4891891891891892 0.9973474801061007
0.4893243243243243 0.9973474801061007
0.4910135135135135 0.9973474801061007
0.4912162162162162 0.9973474801061007
0.49236486486486486 0.9973474801061007
0.4925 0.9973474801061007
0.49317567567567566 0.9973474801061007
0.49439189189189187 0.9973474801061007
0.495 0.9973474801061007
0.49513513513513513 0.9973474801061007
0.49533783783783786 0.9973474801061007
0.4962162162162162 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.4966891891891892 0.9973474801061007
0.49736486486486486 0.9973474801061007
0.49763513513513513 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5007432432432433 0.9973474801061007
0.500945945945946 0.9973474801061007
0.5022972972972973 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027027027027027 0.9982316534040672
0.5029054054054054 0.9982316534040672
0.5030405405405406 0.9982316534040672
0.5033108108108109 0.9982316534040672
0.5041216216216217 0.9982316534040672
0.5042567567567567 0.9982316534040672
0.5043918918918919 0.9982316534040672
0.5046621621621622 0.9982316534040672
0.5047972972972973 0.9982316534040672
0.505 0.9982316534040672
0.5058108108108108 0.9982316534040672
0.5062837837837838 0.9982316534040672
0.5064864864864865 0.9982316534040672
0.507972972972973 0.9982316534040672
0.5081081081081081 0.9982316534040672
0.5091891891891892 0.9982316534040672
0.5099324324324325 0.9982316534040672
0.5104054054054054 0.9982316534040672
0.5106756756756756 0.9982316534040672
0.5111486486486486 0.9982316534040672
0.5112837837837838 0.9982316534040672
0.5115540540540541 0.9982316534040672
0.5121621621621621 0.9982316534040672
0.5129054054054054 0.9982316534040672
0.5133108108108108 0.9982316534040672
0.513445945945946 0.9982316534040672
0.5139864864864865 0.9982316534040672
0.5144594594594595 0.9982316534040672
0.5148648648648648 0.9982316534040672
0.515 0.9982316534040672
0.5165540540540541 0.9982316534040672
0.5166891891891892 0.9982316534040672
0.5170945945945946 0.9982316534040672
0.5172297297297297 0.9982316534040672
0.5179054054054054 0.9982316534040672
0.519054054054054 0.9982316534040672
0.5195945945945946 0.9982316534040672
0.5198648648648648 0.9982316534040672
0.5200675675675676 0.9982316534040672
0.5201351351351351 0.9982316534040672
0.5203378378378378 0.9982316534040672
0.5204054054054054 0.9982316534040672
0.5205405405405406 0.9982316534040672
0.5206081081081081 0.9982316534040672
0.5207432432432433 0.9982316534040672
0.5210810810810811 0.9982316534040672
0.5213513513513514 0.9982316534040672
0.5216216216216216 0.9982316534040672
0.5219594594594594 0.9982316534040672
0.5226351351351352 0.9982316534040672
0.5227702702702702 0.9982316534040672
0.523581081081081 0.9982316534040672
0.5237162162162162 0.9982316534040672
0.5239864864864865 0.9982316534040672
0.5251351351351351 0.9982316534040672
0.5253378378378378 0.9982316534040672
0.5255405405405406 0.9982316534040672
0.5256756756756756 0.9982316534040672
0.5264189189189189 0.9982316534040672
0.5265540540540541 0.9982316534040672
0.5283783783783784 0.9982316534040672
0.5285135135135135 0.9982316534040672
0.5291216216216216 0.9982316534040672
0.5294594594594595 0.9982316534040672
0.5327702702702702 0.9982316534040672
0.5332432432432432 0.9982316534040672
0.5351351351351351 0.9982316534040672
0.5354054054054054 0.9982316534040672
0.5355405405405406 0.9982316534040672
0.5360810810810811 0.9982316534040672
0.5370945945945946 0.9982316534040672
0.5371621621621622 0.9982316534040672
0.5374324324324324 0.9982316534040672
0.5375 0.9982316534040672
0.5376351351351352 0.9982316534040672
0.5382432432432432 0.9982316534040672
0.538581081081081 0.9982316534040672
0.5388513513513513 0.9982316534040672
0.539527027027027 0.9982316534040672
0.5395945945945946 0.9982316534040672
0.5397297297297298 0.9982316534040672
0.5399324324324324 0.9982316534040672
0.5401351351351351 0.9982316534040672
0.5404054054054054 0.9982316534040672
0.5405405405405406 0.9982316534040672
0.5406081081081081 0.9982316534040672
0.5407432432432432 0.9982316534040672
0.5412162162162162 0.9982316534040672
0.5414864864864865 0.9982316534040672
0.5420945945945946 0.9982316534040672
0.5422297297297297 0.9982316534040672
0.5441216216216216 0.9982316534040672
0.5442567567567568 0.9982316534040672
0.5446621621621621 0.9982316534040672
0.5448648648648649 0.9982316534040672
0.5460135135135135 0.9982316534040672
0.5461486486486486 0.9982316534040672
0.5462837837837838 0.9982316534040672
0.5464189189189189 0.9982316534040672
0.5465540540540541 0.9982316534040672
0.5466891891891892 0.9982316534040672
0.5477702702702703 0.9982316534040672
0.5480405405405405 0.9982316534040672
0.5485135135135135 0.9982316534040672
0.548918918918919 0.9982316534040672
0.5491216216216216 0.9982316534040672
0.5492567567567568 0.9982316534040672
0.5495945945945946 0.9982316534040672
0.55 0.9982316534040672
0.5503378378378379 0.9982316534040672
0.5504729729729729 0.9982316534040672
0.5507432432432432 0.9982316534040672
0.5508783783783784 0.9982316534040672
0.551554054054054 0.9982316534040672
0.5516216216216216 0.9982316534040672
0.5519594594594595 0.9982316534040672
0.552027027027027 0.9982316534040672
0.552027027027027 0.9991158267020336
0.5525675675675675 0.9991158267020336
0.5527027027027027 0.9991158267020336
0.5528378378378378 0.9991158267020336
0.5531081081081081 0.9991158267020336
0.5533783783783783 0.9991158267020336
0.5535135135135135 0.9991158267020336
0.5539189189189189 0.9991158267020336
0.5540540540540541 0.9991158267020336
0.5542567567567568 0.9991158267020336
0.5543918918918919 0.9991158267020336
0.554527027027027 0.9991158267020336
0.5547972972972973 0.9991158267020336
0.5549324324324324 0.9991158267020336
0.5552027027027027 0.9991158267020336
0.5556081081081081 0.9991158267020336
0.5560810810810811 0.9991158267020336
0.5561486486486487 0.9991158267020336
0.5564189189189189 0.9991158267020336
0.5569594594594595 0.9991158267020336
0.5570945945945946 0.9991158267020336
0.5571621621621622 0.9991158267020336
0.5575675675675675 0.9991158267020336
0.5578378378378378 0.9991158267020336
0.557972972972973 0.9991158267020336
0.5580405405405405 0.9991158267020336
0.5582432432432433 0.9991158267020336
0.558445945945946 0.9991158267020336
0.5589864864864865 0.9991158267020336
0.5602702702702703 0.9991158267020336
0.5604054054054054 0.9991158267020336
0.5604729729729729 0.9991158267020336
0.5608783783783784 0.9991158267020336
0.5612162162162162 0.9991158267020336
0.5612837837837837 0.9991158267020336
0.5614189189189189 0.9991158267020336
0.5617567567567567 0.9991158267020336
0.5618918918918919 0.9991158267020336
0.5624324324324325 0.9991158267020336
0.5626351351351352 0.9991158267020336
0.5627702702702703 0.9991158267020336
0.5629054054054055 0.9991158267020336
0.5639864864864865 0.9991158267020336
0.5641216216216216 0.9991158267020336
0.5642567567567568 0.9991158267020336
0.5643918918918919 0.9991158267020336
0.5650675675675676 0.9991158267020336
0.5652027027027027 0.9991158267020336
0.5658783783783784 0.9991158267020336
0.5660135135135135 0.9991158267020336
0.5671621621621622 0.9991158267020336
0.5674324324324325 0.9991158267020336
0.5677027027027027 0.9991158267020336
0.5679054054054054 0.9991158267020336
0.567972972972973 0.9991158267020336
0.5681081081081081 0.9991158267020336
0.5683783783783783 0.9991158267020336
0.5685810810810811 0.9991158267020336
0.5686486486486486 0.9991158267020336
0.5688513513513513 0.9991158267020336
0.5693243243243243 0.9991158267020336
0.5694594594594594 0.9991158267020336
0.5697972972972973 0.9991158267020336
0.5699324324324324 0.9991158267020336
0.57 0.9991158267020336
0.5702702702702702 0.9991158267020336
0.5707432432432432 0.9991158267020336
0.5712837837837837 0.9991158267020336
0.571554054054054 0.9991158267020336
0.5716891891891892 0.9991158267020336
0.5719594594594595 0.9991158267020336
0.5722297297297297 0.9991158267020336
0.5723648648648648 0.9991158267020336
0.5725 0.9991158267020336
0.5727702702702703 0.9991158267020336
0.5737162162162163 0.9991158267020336
0.5738513513513513 0.9991158267020336
0.5745270270270271 0.9991158267020336
0.5746621621621621 0.9991158267020336
0.5751351351351351 0.9991158267020336
0.5752027027027027 0.9991158267020336
0.5753378378378379 0.9991158267020336
0.5756756756756757 0.9991158267020336
0.575945945945946 0.9991158267020336
0.5781756756756756 0.9991158267020336
0.5783108108108108 0.9991158267020336
0.5791216216216216 0.9991158267020336
0.5793243243243243 0.9991158267020336
0.5800675675675676 0.9991158267020336
0.5803378378378379 0.9991158267020336
0.5923648648648648 0.9991158267020336
0.5925 0.9991158267020336
0.5926351351351351 0.9991158267020336
0.5929054054054054 0.9991158267020336
0.5931081081081081 0.9991158267020336
0.5931756756756756 0.9991158267020336
0.5937162162162162 0.9991158267020336
0.5942567567567567 0.9991158267020336
0.594527027027027 0.9991158267020336
0.5945945945945946 0.9991158267020336
0.5947297297297297 0.9991158267020336
0.5949324324324324 0.9991158267020336
0.5952027027027027 0.9991158267020336
0.596418918918919 0.9991158267020336
0.597027027027027 0.9991158267020336
0.5971621621621621 0.9991158267020336
0.5978378378378378 0.9991158267020336
0.5981756756756756 0.9991158267020336
0.5983783783783784 0.9991158267020336
0.5985135135135136 0.9991158267020336
0.5991216216216216 0.9991158267020336
0.5994594594594594 0.9991158267020336
0.5997297297297297 0.9991158267020336
0.6016216216216216 0.9991158267020336
0.6017567567567568 0.9991158267020336
0.6019594594594595 0.9991158267020336
0.6024324324324324 0.9991158267020336
0.6025675675675676 0.9991158267020336
0.6028378378378378 0.9991158267020336
0.6031756756756756 0.9991158267020336
0.6033783783783784 0.9991158267020336
0.6035135135135136 0.9991158267020336
0.6036486486486486 0.9991158267020336
0.6037837837837838 0.9991158267020336
0.6043918918918919 0.9991158267020336
0.604527027027027 0.9991158267020336
0.6045945945945946 0.9991158267020336
0.6047297297297297 0.9991158267020336
0.6052027027027027 0.9991158267020336
0.6053378378378378 0.9991158267020336
0.6075675675675676 0.9991158267020336
0.6077027027027027 0.9991158267020336
0.6080405405405406 0.9991158267020336
0.6082432432432432 0.9991158267020336
0.6083108108108108 0.9991158267020336
0.6085135135135135 0.9991158267020336
0.6085810810810811 0.9991158267020336
0.6091891891891892 0.9991158267020336
0.6100675675675675 0.9991158267020336
0.6104054054054054 0.9991158267020336
0.6105405405405405 0.9991158267020336
0.6106081081081081 0.9991158267020336
0.6107432432432433 0.9991158267020336
0.6108108108108108 0.9991158267020336
0.611554054054054 0.9991158267020336
0.6116891891891892 0.9991158267020336
0.6119594594594595 0.9991158267020336
0.6125675675675676 0.9991158267020336
0.6131081081081081 0.9991158267020336
0.6133108108108108 0.9991158267020336
0.6137837837837837 0.9991158267020336
0.614054054054054 0.9991158267020336
0.6154054054054054 0.9991158267020336
0.6164189189189189 0.9991158267020336
0.6166891891891891 0.9991158267020336
0.6168243243243243 0.9991158267020336
0.6168918918918919 0.9991158267020336
0.6172297297297298 0.9991158267020336
0.6173648648648649 0.9991158267020336
0.6178378378378379 0.9991158267020336
0.6183108108108109 0.9991158267020336
0.6191891891891892 0.9991158267020336
0.6193243243243243 0.9991158267020336
0.6202027027027027 0.9991158267020336
0.6204054054054055 0.9991158267020336
0.6206756756756757 0.9991158267020336
0.6208108108108108 0.9991158267020336
0.6210135135135135 0.9991158267020336
0.6214189189189189 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6218918918918919 0.9991158267020336
0.6223648648648649 0.9991158267020336
0.6225 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6237837837837837 0.9991158267020336
0.6239864864864865 0.9991158267020336
0.624527027027027 0.9991158267020336
0.6247297297297297 0.9991158267020336
0.6248648648648648 0.9991158267020336
0.6257432432432433 0.9991158267020336
0.6258783783783783 0.9991158267020336
0.6264189189189189 0.9991158267020336
0.6265540540540541 0.9991158267020336
0.6269594594594594 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6357432432432433 0.9991158267020336
0.6362162162162163 0.9991158267020336
0.6365540540540541 0.9991158267020336
0.6366891891891892 0.9991158267020336
0.6374324324324324 0.9991158267020336
0.6376351351351351 0.9991158267020336
0.637972972972973 0.9991158267020336
0.6381081081081081 0.9991158267020336
0.639054054054054 0.9991158267020336
0.6397297297297297 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6402027027027027 0.9991158267020336
0.6418243243243243 0.9991158267020336
0.6419594594594594 0.9991158267020336
0.6420945945945946 0.9991158267020336
0.6422297297297297 0.9991158267020336
0.6428378378378379 0.9991158267020336
0.6430405405405405 0.9991158267020336
0.6432432432432432 0.9991158267020336
0.6433783783783784 0.9991158267020336
0.644054054054054 0.9991158267020336
0.6441891891891892 0.9991158267020336
0.644527027027027 0.9991158267020336
0.6446621621621622 0.9991158267020336
0.6449324324324325 0.9991158267020336
0.6456081081081081 0.9991158267020336
0.6461486486486486 0.9991158267020336
0.6463513513513514 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6476351351351352 0.9991158267020336
0.6479054054054054 0.9991158267020336
0.6481756756756757 0.9991158267020336
0.6483108108108108 0.9991158267020336
0.648445945945946 0.9991158267020336
0.6495945945945946 0.9991158267020336
0.6500675675675676 0.9991158267020336
0.6504054054054054 0.9991158267020336
0.6511486486486486 0.9991158267020336
0.6514189189189189 0.9991158267020336
0.6516891891891892 0.9991158267020336
0.6518918918918919 0.9991158267020336
0.6523648648648649 0.9991158267020336
0.6528378378378379 0.9991158267020336
0.6547297297297298 0.9991158267020336
0.655472972972973 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6556756756756756 0.9991158267020336
0.6557432432432433 0.9991158267020336
0.6559459459459459 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6574324324324324 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.658918918918919 0.9991158267020336
0.6589864864864865 0.9991158267020336
0.6591216216216216 0.9991158267020336
0.6595945945945946 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.66 0.9991158267020336
0.6602027027027026 0.9991158267020336
0.6612837837837838 0.9991158267020336
0.6625675675675675 0.9991158267020336
0.663445945945946 0.9991158267020336
0.663581081081081 0.9991158267020336
0.6647297297297298 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6653378378378378 0.9991158267020336
0.6656081081081081 0.9991158267020336
0.6657432432432432 0.9991158267020336
0.6659459459459459 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6667567567567567 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6681081081081081 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6685135135135135 0.9991158267020336
0.668918918918919 0.9991158267020336
0.6692567567567568 0.9991158267020336
0.669527027027027 0.9991158267020336
0.6704054054054054 0.9991158267020336
0.6705405405405406 0.9991158267020336
0.6706081081081081 0.9991158267020336
0.6708108108108108 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6716216216216216 0.9991158267020336
0.6718918918918919 0.9991158267020336
0.6722972972972973 0.9991158267020336
0.6725675675675675 0.9991158267020336
0.6743243243243243 0.9991158267020336
0.6757432432432432 0.9991158267020336
0.6758783783783784 0.9991158267020336
0.6767567567567567 0.9991158267020336
0.6769594594594595 0.9991158267020336
0.6772297297297297 0.9991158267020336
0.6777702702702703 0.9991158267020336
0.6779054054054054 0.9991158267020336
0.6781756756756757 0.9991158267020336
0.6783108108108108 0.9991158267020336
0.678445945945946 0.9991158267020336
0.6785810810810811 0.9991158267020336
0.6787837837837838 0.9991158267020336
0.6793918918918919 0.9991158267020336
0.6795945945945946 0.9991158267020336
0.6800675675675676 0.9991158267020336
0.6802027027027027 0.9991158267020336
0.6803378378378379 0.9991158267020336
0.6809459459459459 0.9991158267020336
0.6810810810810811 0.9991158267020336
0.6823648648648649 0.9991158267020336
0.682972972972973 0.9991158267020336
0.683445945945946 0.9991158267020336
0.6842567567567568 0.9991158267020336
0.6843243243243243 0.9991158267020336
0.6845270270270271 0.9991158267020336
0.6845945945945946 0.9991158267020336
0.6848648648648649 0.9991158267020336
0.6851351351351351 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858783783783784 0.9991158267020336
0.6868918918918919 0.9991158267020336
0.6872297297297297 0.9991158267020336
0.6885810810810811 0.9991158267020336
0.6893918918918919 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6902027027027027 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6912162162162162 0.9991158267020336
0.6914189189189189 0.9991158267020336
0.6918243243243243 0.9991158267020336
0.6919594594594595 0.9991158267020336
0.6923648648648648 0.9991158267020336
0.6932432432432433 0.9991158267020336
0.6952702702702702 0.9991158267020336
0.6954054054054054 0.9991158267020336
0.6956081081081081 0.9991158267020336
0.6973648648648648 0.9991158267020336
0.6974324324324325 0.9991158267020336
0.6975675675675675 0.9991158267020336
0.6987837837837838 0.9991158267020336
0.6989189189189189 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6996621621621621 0.9991158267020336
0.701554054054054 0.9991158267020336
0.702027027027027 0.9991158267020336
0.7024324324324325 0.9991158267020336
0.7037837837837838 0.9991158267020336
0.7039189189189189 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.7052702702702702 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7055405405405405 0.9991158267020336
0.7058108108108108 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7069594594594595 0.9991158267020336
0.707027027027027 0.9991158267020336
0.7071621621621622 0.9991158267020336
0.7075 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7081081081081081 0.9991158267020336
0.7083783783783784 0.9991158267020336
0.7085810810810811 0.9991158267020336
0.7094594594594594 0.9991158267020336
0.7099324324324324 0.9991158267020336
0.7101351351351352 0.9991158267020336
0.7168918918918918 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7177702702702703 0.9991158267020336
0.7180405405405406 0.9991158267020336
0.7181756756756756 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7190540540540541 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7193243243243244 0.9991158267020336
0.7201351351351352 0.9991158267020336
0.7203378378378379 0.9991158267020336
0.7207432432432432 0.9991158267020336
0.7208783783783784 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.722027027027027 0.9991158267020336
0.7221621621621621 0.9991158267020336
0.7229054054054054 0.9991158267020336
0.7235135135135136 0.9991158267020336
0.7246621621621622 0.9991158267020336
0.7247972972972972 0.9991158267020336
0.7248648648648649 0.9991158267020336
0.725 0.9991158267020336
0.7252027027027027 0.9991158267020336
0.7253378378378378 0.9991158267020336
0.725472972972973 0.9991158267020336
0.7261486486486487 0.9991158267020336
0.7263513513513513 0.9991158267020336
0.7266891891891892 0.9991158267020336
0.7269594594594595 0.9991158267020336
0.7272297297297298 0.9991158267020336
0.7272297297297298 1.0
0.7273648648648648 1.0
0.7279729729729729 1.0
0.7281081081081081 1.0
0.7288513513513514 1.0
0.7289864864864865 1.0
0.7291891891891892 1.0
0.7293243243243244 1.0
0.7294594594594594 1.0
0.7295945945945946 1.0
0.7296621621621622 1.0
0.7301351351351352 1.0
0.7322297297297298 1.0
0.7324324324324324 1.0
0.7325675675675676 1.0
0.7327027027027027 1.0
0.7336486486486486 1.0
0.7339189189189189 1.0
0.7344594594594595 1.0
0.7345945945945946 1.0
0.7349324324324324 1.0
0.7358108108108108 1.0
0.7361486486486486 1.0
0.7362837837837838 1.0
0.7364864864864865 1.0
0.7367567567567568 1.0
0.737027027027027 1.0
0.7371621621621621 1.0
0.7374324324324324 1.0
0.7385135135135135 1.0
0.7387837837837837 1.0
0.7391891891891892 1.0
0.7393243243243244 1.0
0.7396621621621622 1.0
0.7397972972972973 1.0
0.7419594594594595 1.0
0.7420945945945946 1.0
0.7427027027027027 1.0
0.7434459459459459 1.0
0.7437162162162162 1.0
0.7441891891891892 1.0
0.744527027027027 1.0
0.7448648648648649 1.0
0.7452027027027027 1.0
0.7453378378378378 1.0
0.7468243243243243 1.0
0.7469594594594594 1.0
0.7472972972972973 1.0
0.7474324324324324 1.0
0.7475 1.0
0.7477702702702703 1.0
0.7483108108108109 1.0
0.7485135135135135 1.0
0.749054054054054 1.0
0.7497297297297297 1.0
0.7500675675675675 1.0
0.7502027027027027 1.0
0.7503378378378378 1.0
0.750472972972973 1.0
0.7508108108108108 1.0
0.7510135135135135 1.0
0.7510810810810811 1.0
0.7512837837837838 1.0
0.7516891891891891 1.0
0.7518243243243243 1.0
0.7525 1.0
0.7535810810810811 1.0
0.7542567567567567 1.0
0.754527027027027 1.0
0.7556081081081081 1.0
0.7560135135135135 1.0
0.7568243243243243 1.0
0.7570945945945946 1.0
0.7571621621621621 1.0
0.7572972972972973 1.0
0.7582432432432432 1.0
0.7583783783783784 1.0
0.7585810810810811 1.0
0.7586486486486487 1.0
0.7589864864864865 1.0
0.759054054054054 1.0
0.7593243243243243 1.0
0.7600675675675675 1.0
0.7605405405405405 1.0
0.7606756756756756 1.0
0.7608108108108108 1.0
0.7610135135135135 1.0
0.7612837837837838 1.0
0.7614189189189189 1.0
0.7619594594594594 1.0
0.7622297297297297 1.0
0.7627702702702702 1.0
0.7630405405405405 1.0
0.7631081081081081 1.0
0.7632432432432432 1.0
0.7641891891891892 1.0
0.7662162162162162 1.0
0.7663513513513514 1.0
0.7667567567567568 1.0
0.7670270270270271 1.0
0.7678378378378379 1.0
0.7681081081081081 1.0
0.7707432432432433 1.0
0.7710135135135135 1.0
0.7711486486486486 1.0
0.7715540540540541 1.0
0.773445945945946 1.0
0.773581081081081 1.0
0.7737837837837838 1.0
0.773918918918919 1.0
0.774054054054054 1.0
0.7743243243243243 1.0
0.774527027027027 1.0
0.7746621621621622 1.0
0.7747972972972973 1.0
0.7756756756756756 1.0
0.7758783783783784 1.0
0.7759459459459459 1.0
0.7760810810810811 1.0
0.7764864864864864 1.0
0.7766216216216216 1.0
0.7766891891891892 1.0
0.7768918918918919 1.0
0.7775 1.0
0.7776351351351352 1.0
0.7778378378378379 1.0
0.777972972972973 1.0
0.7788513513513513 1.0
0.7789864864864865 1.0
0.7793918918918918 1.0
0.779527027027027 1.0
0.7803378378378378 1.0
0.780472972972973 1.0
0.7805405405405406 1.0
0.7809459459459459 1.0
0.7816891891891892 1.0
0.7818243243243244 1.0
0.7841216216216216 1.0
0.7842567567567568 1.0
0.7849324324324324 1.0
0.7850675675675676 1.0
0.7855405405405406 1.0
0.7858108108108108 1.0
0.7860810810810811 1.0
0.7863513513513514 1.0
0.7864864864864864 1.0
0.7866216216216216 1.0
0.7868918918918919 1.0
0.7872297297297297 1.0
0.7873648648648649 1.0
0.7883108108108108 1.0
0.788445945945946 1.0
0.79 1.0
0.7901351351351351 1.0
0.7906756756756756 1.0
0.7908783783783784 1.0
0.7909459459459459 1.0
0.7910810810810811 1.0
0.7915540540540541 1.0
0.7916891891891892 1.0
0.792027027027027 1.0
0.7922972972972973 1.0
0.7925675675675675 1.0
0.7927027027027027 1.0
0.7928378378378378 1.0
0.792972972972973 1.0
0.7933108108108108 1.0
0.793581081081081 1.0
0.7951351351351351 1.0
0.7953378378378378 1.0
0.7954054054054054 1.0
0.7956756756756757 1.0
0.7958108108108108 1.0
0.7960810810810811 1.0
0.7963513513513514 1.0
0.7966216216216216 1.0
0.7968243243243244 1.0
0.7969594594594595 1.0
0.7981081081081081 1.0
0.7983108108108108 1.0
0.7985810810810811 1.0
0.7987162162162162 1.0
0.7993918918918919 1.0
0.7999324324324324 1.0
0.8000675675675676 1.0
0.8005405405405406 1.0
0.8006756756756757 1.0
0.8010810810810811 1.0
0.8022972972972973 1.0
0.8027027027027027 1.0
0.8031756756756757 1.0
0.8033108108108108 1.0
0.8037162162162163 1.0
0.8039189189189189 1.0
0.8043243243243243 1.0
0.804527027027027 1.0
0.8045945945945946 1.0
0.8047297297297298 1.0
0.8052027027027027 1.0
0.8060135135135135 1.0
0.8062162162162162 1.0
0.8063513513513514 1.0
0.8066216216216217 1.0
0.8067567567567567 1.0
0.8068918918918919 1.0
0.807027027027027 1.0
0.8075675675675675 1.0
0.8083783783783783 1.0
0.8092567567567568 1.0
0.8093918918918919 1.0
0.8107432432432432 1.0
0.8108783783783784 1.0
0.8112837837837837 1.0
0.8116216216216217 1.0
0.8118243243243243 1.0
0.8123648648648648 1.0
0.8125675675675675 1.0
0.8127702702702703 1.0
0.8130405405405405 1.0
0.8137837837837838 1.0
0.8139864864864865 1.0
0.8145270270270271 1.0
0.8148648648648649 1.0
0.8155405405405406 1.0
0.8164864864864865 1.0
0.8166216216216217 1.0
0.817027027027027 1.0
0.8175675675675675 1.0
0.8177027027027027 1.0
0.8179054054054054 1.0
0.8180405405405405 1.0
0.8188513513513513 1.0
0.8190540540540541 1.0
0.8205405405405405 1.0
0.8206756756756757 1.0
0.8216216216216217 1.0
0.8217567567567567 1.0
0.8218243243243243 1.0
0.8219594594594595 1.0
0.822027027027027 1.0
0.8273648648648648 1.0
0.8275675675675676 1.0
0.8277027027027027 1.0
0.8284459459459459 1.0
0.8285810810810811 1.0
0.8286486486486486 1.0
0.8287837837837838 1.0
0.830472972972973 1.0
0.8306081081081081 1.0
0.8308783783783784 1.0
0.831081081081081 1.0
0.8322972972972973 1.0
0.8358783783783784 1.0
0.8368243243243243 1.0
0.8372297297297298 1.0
0.8374324324324325 1.0
0.8375675675675676 1.0
0.8383108108108108 1.0
0.8384459459459459 1.0
0.8385135135135136 1.0
0.8387837837837838 1.0
0.8388513513513514 1.0
0.8396621621621622 1.0
0.8402027027027027 1.0
0.8403378378378379 1.0
0.8407432432432432 1.0
0.8422972972972973 1.0
0.8430405405405406 1.0
0.8431756756756756 1.0
0.8432432432432433 1.0
0.8433783783783784 1.0
0.8439864864864864 1.0
0.8441891891891892 1.0
0.8447972972972972 1.0
0.8449324324324324 1.0
0.8456756756756757 1.0
0.846081081081081 1.0
0.8473648648648648 1.0
0.8500675675675675 1.0
0.8518243243243243 1.0
0.8519594594594595 1.0
0.8522972972972973 1.0
0.8525 1.0
0.8543243243243244 1.0
0.8544594594594594 1.0
0.8547972972972973 1.0
0.8549324324324324 1.0
0.8558783783783783 1.0
0.8562837837837838 1.0
0.8563513513513513 1.0
0.8567567567567568 1.0
0.8584459459459459 1.0
0.8588513513513514 1.0
0.8595945945945946 1.0
0.8597297297297297 1.0
0.8604054054054054 1.0
0.8606081081081081 1.0
0.8626351351351351 1.0
0.8627702702702703 1.0
0.8629054054054054 1.0
0.8631081081081081 1.0
0.8634459459459459 1.0
0.8644594594594595 1.0
0.8645945945945946 1.0
0.8656081081081081 1.0
0.8684459459459459 1.0
0.8692567567567567 1.0
0.8693918918918919 1.0
0.8695945945945946 1.0
0.8697972972972973 1.0
0.8707432432432433 1.0
0.8708783783783783 1.0
0.870945945945946 1.0
0.8710810810810811 1.0
0.8722297297297297 1.0
0.8727027027027027 1.0
0.8729054054054054 1.0
0.8733108108108109 1.0
0.875 1.0
0.8754054054054055 1.0
0.8756081081081081 1.0
0.8764864864864865 1.0
0.8766216216216216 1.0
0.8772297297297297 1.0
0.8774324324324324 1.0
0.8779729729729729 1.0
0.8781756756756757 1.0
0.8787837837837837 1.0
0.8789189189189189 1.0
0.8793918918918919 1.0
0.879527027027027 1.0
0.8797297297297297 1.0
0.8798648648648648 1.0
0.8800675675675675 1.0
0.8802702702702703 1.0
0.8806756756756757 1.0
0.8808108108108108 1.0
0.8810135135135135 1.0
0.8816216216216216 1.0
0.8820270270270271 1.0
0.8822972972972973 1.0
0.8824324324324324 1.0
0.8828378378378379 1.0
0.884054054054054 1.0
0.8844594594594595 1.0
0.8846621621621622 1.0
0.8847297297297297 1.0
0.8849324324324325 1.0
0.8856081081081081 1.0
0.8858108108108108 1.0
0.8860135135135135 1.0
0.8861486486486486 1.0
0.8863513513513513 1.0
0.8864864864864865 1.0
0.8866891891891892 1.0
0.8870270270270271 1.0
0.8871621621621621 1.0
0.8880405405405405 1.0
0.900472972972973 1.0
0.9015540540540541 1.0
0.9018918918918919 1.0
0.9027702702702702 1.0
0.9030405405405405 1.0
0.9035135135135135 1.0
0.9036486486486487 1.0
0.9037162162162162 1.0
0.9041891891891892 1.0
0.9056756756756756 1.0
0.9058108108108108 1.0
0.9061486486486486 1.0
0.9065540540540541 1.0
0.9075 1.0
0.9076351351351352 1.0
0.9081756756756757 1.0
0.9083108108108108 1.0
0.9086486486486487 1.0
0.908918918918919 1.0
0.9091216216216216 1.0
0.9092567567567568 1.0
0.9097297297297298 1.0
0.9098648648648648 1.0
0.9105405405405406 1.0
0.9106756756756756 1.0
0.9114189189189189 1.0
0.9118918918918919 1.0
0.9123648648648649 1.0
0.913445945945946 1.0
0.9137162162162162 1.0
0.9142567567567568 1.0
0.914527027027027 1.0
0.9147297297297298 1.0
0.9148648648648648 1.0
0.915 1.0
0.9154729729729729 1.0
0.9156081081081081 1.0
0.9156756756756756 1.0
0.9159459459459459 1.0
0.9160810810810811 1.0
0.9163513513513514 1.0
0.9164864864864865 1.0
0.9177027027027027 1.0
0.9178378378378378 1.0
0.9185135135135135 1.0
0.9188513513513513 1.0
0.9193918918918919 1.0
0.9196621621621621 1.0
0.9197972972972973 1.0
0.9199324324324324 1.0
0.9202702702702703 1.0
0.9204054054054054 1.0
0.9209459459459459 1.0
0.9212837837837838 1.0
0.9214864864864865 1.0
0.9219594594594595 1.0
0.9229054054054054 1.0
0.9235135135135135 1.0
0.9239864864864865 1.0
0.9241216216216216 1.0
0.9243243243243243 1.0
0.9244594594594595 1.0
0.9250675675675676 1.0
0.9254729729729729 1.0
0.9261486486486487 1.0
0.9264189189189189 1.0
0.9266216216216216 1.0
0.9268243243243244 1.0
0.9268918918918919 1.0
0.9272297297297297 1.0
0.9276351351351352 1.0
0.9277702702702703 1.0
0.9278378378378378 1.0
0.927972972972973 1.0
0.9299324324324324 1.0
0.9302702702702703 1.0
0.9307432432432432 1.0
0.9308783783783784 1.0
0.9322972972972973 1.0
0.9326351351351352 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9354729729729729 1.0
0.9360135135135135 1.0
0.9383108108108108 1.0
0.9386486486486486 1.0
0.9409459459459459 1.0
0.9411486486486487 1.0
0.9418243243243243 1.0
0.942027027027027 1.0
0.9441216216216216 1.0
0.9443918918918919 1.0
0.9444594594594594 1.0
0.9445945945945946 1.0
0.9453378378378379 1.0
0.9457432432432432 1.0
0.9460810810810811 1.0
0.9462837837837837 1.0
0.9464864864864865 1.0
0.9474324324324325 1.0
0.9483108108108108 1.0
0.9485810810810811 1.0
0.9492567567567568 1.0
0.9493918918918919 1.0
0.9502702702702702 1.0
0.950472972972973 1.0
0.950945945945946 1.0
0.951081081081081 1.0
0.9511486486486487 1.0
0.9512837837837838 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9516216216216217 1.0
0.9518243243243243 1.0
0.9524324324324325 1.0
0.9525675675675676 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541216216216216 1.0
0.9542567567567568 1.0
0.9548648648648649 1.0
0.9553378378378379 1.0
0.955472972972973 1.0
0.9558783783783784 1.0
0.9560135135135135 1.0
0.9564864864864865 1.0
0.9566216216216217 1.0
0.9573648648648648 1.0
0.9575 1.0
0.9577027027027027 1.0
0.9585135135135135 1.0
0.9586486486486486 1.0
0.9587837837837838 1.0
0.9593243243243244 1.0
0.9594594594594594 1.0
0.9603378378378379 1.0
0.9617567567567568 1.0
0.9624324324324325 1.0
0.9625675675675676 1.0
0.9638513513513514 1.0
0.9640540540540541 1.0
0.9647972972972974 1.0
0.9649324324324324 1.0
0.9655405405405405 1.0
0.9656756756756757 1.0
0.9657432432432432 1.0
0.9658783783783784 1.0
0.966418918918919 1.0
0.9666216216216216 1.0
0.967027027027027 1.0
0.9672297297297298 1.0
0.9673648648648648 1.0
0.9677027027027028 1.0
0.9679054054054054 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9714864864864865 1.0
0.9716216216216216 1.0
0.9717567567567568 1.0
0.9722972972972973 1.0
0.9732432432432433 1.0
0.9733783783783784 1.0
0.9741891891891892 1.0
0.9743243243243244 1.0
0.9743918918918919 1.0
0.9745945945945946 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.975472972972973 1.0
0.9756081081081082 1.0
0.9762837837837838 1.0
0.976418918918919 1.0
0.9768918918918919 1.0
0.977027027027027 1.0
0.9780405405405406 1.0
0.9781756756756756 1.0
0.9784459459459459 1.0
0.9785810810810811 1.0
0.9791891891891892 1.0
0.9793243243243244 1.0
0.9797297297297297 1.0
0.9802702702702702 1.0
0.9804054054054054 1.0
0.9805405405405405 1.0
0.980945945945946 1.0
0.9814864864864865 1.0
0.9818243243243243 1.0
0.9819594594594595 1.0
0.982027027027027 1.0
0.9821621621621621 1.0
0.9826351351351351 1.0
0.9827702702702703 1.0
0.9831081081081081 1.0
0.9833783783783784 1.0
0.9839864864864865 1.0
0.9843918918918919 1.0
0.984527027027027 1.0
0.9869594594594595 1.0
0.9872972972972973 1.0
0.9877027027027027 1.0
0.9881081081081081 1.0
0.9883108108108108 1.0
0.9885135135135135 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989054054054054 1.0
0.9891891891891892 1.0
0.9892567567567567 1.0
0.9894594594594595 1.0
0.9895945945945946 1.0
0.9906756756756757 1.0
0.9910810810810811 1.0
0.9912837837837838 1.0
0.9915540540540541 1.0
0.9918243243243243 1.0
0.9926351351351351 1.0
0.9931081081081081 1.0
0.9932432432432432 1.0
0.9936486486486487 1.0
0.9944594594594595 1.0
0.9947972972972973 1.0
0.9952027027027027 1.0
0.9954054054054055 1.0
0.9956756756756757 1.0
0.9962162162162163 1.0
0.9964864864864865 1.0
0.9966216216216216 1.0
0.9970270270270271 1.0
0.9972972972972973 1.0
0.9979729729729729 1.0
0.9981081081081081 1.0
0.9981756756756757 1.0
0.9983108108108109 1.0
0.9991216216216217 1.0
0.9992567567567567 1.0
1.0 1.0


==> rocs/sb_dnn_sb_b.txt <==
0.0 0.0
0.0 0.7188328912466844
0.0 0.74447391688771
6.756756756756757e-05 0.7524314765694076
0.00013513513513513514 0.7630415561450045
0.00013513513513513514 0.7913351016799293
0.00013513513513513514 0.801945181255526
0.00013513513513513514 0.8028293545534925
0.00013513513513513514 0.8072502210433244
0.00013513513513513514 0.8081343943412909
0.00013513513513513514 0.8116710875331565
0.00013513513513513514 0.8134394341290893
0.00013513513513513514 0.8169761273209549
0.00013513513513513514 0.8187444739168878
0.00013513513513513514 0.8205128205128205
0.00013513513513513514 0.8213969938107869
0.00013513513513513514 0.8249336870026526
0.00013513513513513514 0.8267020335985853
0.00013513513513513514 0.8275862068965517
0.00013513513513513514 0.830238726790451
0.00013513513513513514 0.8320070733863837
0.00013513513513513514 0.8452696728558797
0.00013513513513513514 0.847922192749779
0.00013513513513513514 0.8496905393457118
0.00013513513513513514 0.8514588859416445
0.00013513513513513514 0.8549955791335102
0.00013513513513513514 0.8558797524314765
0.00013513513513513514 0.8594164456233422
0.00013513513513513514 0.8620689655172413
0.00013513513513513514 0.8638373121131742
0.00013513513513513514 0.8664898320070734
0.00013513513513513514 0.8682581786030061
0.00013513513513513514 0.870026525198939
0.00013513513513513514 0.8717948717948718
0.00013513513513513514 0.874447391688771
0.00013513513513513514 0.883289124668435
0.00013513513513513514 0.887709991158267
0.00013513513513513514 0.8894783377541998
0.0002027027027027027 0.8894783377541998
0.0002027027027027027 0.8921308576480991
0.0002027027027027027 0.8947833775419982
0.0002702702702702703 0.8947833775419982
0.0002702702702702703 0.8974358974358975
0.0002702702702702703 0.8992042440318302
0.0002702702702702703 0.9018567639257294
0.0002702702702702703 0.9036251105216623
0.0002702702702702703 0.905393457117595
0.0002702702702702703 0.9071618037135278
0.0002702702702702703 0.918656056587091
0.0002702702702702703 0.9213085764809903
0.0002702702702702703 0.9239610963748894
0.0004054054054054054 0.9239610963748894
0.0004054054054054054 0.9257294429708223
0.0004054054054054054 0.9274977895667551
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9372236958443855
0.0006081081081081081 0.9372236958443855
0.0006081081081081081 0.9407603890362511
0.0006756756756756757 0.9407603890362511
0.0006756756756756757 0.9425287356321839
0.0006756756756756757 0.9442970822281167
0.0006756756756756757 0.9451812555260831
0.0007432432432432432 0.9451812555260831
0.0007432432432432432 0.9496021220159151
0.0007432432432432432 0.9504862953138815
0.0008108108108108108 0.9504862953138815
0.0008108108108108108 0.9513704686118479
0.0009459459459459459 0.9513704686118479
0.0009459459459459459 0.9522546419098143
0.001081081081081081 0.9522546419098143
0.001081081081081081 0.9549071618037135
0.0012162162162162162 0.9549071618037135
0.0012162162162162162 0.9557913351016799
0.0012837837837837837 0.9557913351016799
0.0012837837837837837 0.9575596816976127
0.0013513513513513514 0.9575596816976127
0.0013513513513513514 0.9593280282935456
0.0016216216216216215 0.9593280282935456
0.0017567567567567568 0.9593280282935456
0.0019594594594594594 0.9593280282935456
0.0019594594594594594 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.0029054054054054052 0.9628647214854111
0.0029054054054054052 0.9637488947833776
0.003243243243243243 0.9637488947833776
0.003243243243243243 0.964633068081344
0.003581081081081081 0.964633068081344
0.003581081081081081 0.9655172413793104
0.0037162162162162164 0.9655172413793104
0.0038513513513513515 0.9655172413793104
0.004054054054054054 0.9655172413793104
0.004054054054054054 0.9664014146772767
0.004391891891891892 0.9664014146772767
0.004391891891891892 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.0045945945945945945 0.969053934571176
0.00472972972972973 0.969053934571176
0.00472972972972973 0.9699381078691424
0.0057432432432432436 0.9699381078691424
0.005878378378378378 0.9699381078691424
0.006081081081081081 0.9699381078691424
0.006081081081081081 0.9708222811671088
0.006148648648648648 0.9708222811671088
0.006148648648648648 0.9725906277630415
0.007905405405405406 0.9725906277630415
0.007905405405405406 0.9734748010610079
0.008108108108108109 0.9734748010610079
0.008310810810810811 0.9734748010610079
0.008310810810810811 0.9743589743589743
0.008378378378378378 0.9743589743589743
0.008378378378378378 0.9752431476569408
0.008581081081081082 0.9752431476569408
0.008648648648648649 0.9761273209549072
0.008783783783783784 0.9761273209549072
0.009121621621621622 0.9761273209549072
0.009189189189189189 0.9761273209549072
0.009189189189189189 0.9770114942528736
0.009256756756756758 0.9770114942528736
0.009256756756756758 0.97789566755084
0.009391891891891891 0.97789566755084
0.009391891891891891 0.9787798408488063
0.009662162162162162 0.9787798408488063
0.009797297297297298 0.9787798408488063
0.010472972972972974 0.9787798408488063
0.010608108108108107 0.9787798408488063
0.010878378378378378 0.9787798408488063
0.011013513513513514 0.9787798408488063
0.011013513513513514 0.9796640141467727
0.01108108108108108 0.9796640141467727
0.01108108108108108 0.9805481874447391
0.011554054054054054 0.9805481874447391
0.011554054054054054 0.9814323607427056
0.011756756756756756 0.9814323607427056
0.011756756756756756 0.982316534040672
0.012837837837837839 0.982316534040672
0.013108108108108108 0.982316534040672
0.013243243243243243 0.982316534040672
0.013378378378378379 0.982316534040672
0.014391891891891892 0.982316534040672
0.014527027027027028 0.982316534040672
0.015337837837837837 0.982316534040672
0.015472972972972973 0.982316534040672
0.015540540540540541 0.982316534040672
0.015540540540540541 0.9832007073386384
0.016621621621621622 0.9832007073386384
0.016621621621621622 0.9840848806366048
0.017702702702702702 0.9840848806366048
0.018108108108108107 0.9840848806366048
0.018243243243243244 0.9840848806366048
0.018378378378378378 0.9840848806366048
0.018783783783783783 0.9840848806366048
0.01891891891891892 0.9840848806366048
0.01972972972972973 0.9840848806366048
0.020135135135135134 0.9840848806366048
0.020405405405405405 0.9840848806366048
0.020675675675675676 0.9840848806366048
0.020878378378378377 0.9840848806366048
0.021216216216216215 0.9840848806366048
0.02168918918918919 0.9840848806366048
0.0225 0.9840848806366048
0.022635135135135136 0.9840848806366048
0.023175675675675675 0.9840848806366048
0.023175675675675675 0.9849690539345711
0.023310810810810812 0.9849690539345711
0.023310810810810812 0.9858532272325375
0.02358108108108108 0.9858532272325375
0.02358108108108108 0.986737400530504
0.023716216216216217 0.986737400530504
0.02385135135135135 0.986737400530504
0.024256756756756755 0.986737400530504
0.024797297297297297 0.986737400530504
0.02493243243243243 0.986737400530504
0.025405405405405406 0.986737400530504
0.02581081081081081 0.986737400530504
0.026081081081081082 0.986737400530504
0.026756756756756758 0.986737400530504
0.026959459459459458 0.986737400530504
0.028986486486486485 0.986737400530504
0.029121621621621623 0.986737400530504
0.029594594594594594 0.986737400530504
0.02972972972972973 0.986737400530504
0.029797297297297298 0.986737400530504
0.03 0.986737400530504
0.03006756756756757 0.986737400530504
0.030202702702702703 0.986737400530504
0.03027027027027027 0.986737400530504
0.030405405405405407 0.986737400530504
0.030608108108108108 0.986737400530504
0.036756756756756756 0.9876215738284704
0.03702702702702703 0.9876215738284704
0.0372972972972973 0.9876215738284704
0.037567567567567565 0.9876215738284704
0.03777027027027027 0.9876215738284704
0.038378378378378375 0.9876215738284704
0.038513513513513516 0.9876215738284704
0.03925675675675676 0.9876215738284704
0.03959459459459459 0.9876215738284704
0.04006756756756757 0.9876215738284704
0.0402027027027027 0.9876215738284704
0.04060810810810811 0.9876215738284704
0.04081081081081081 0.9876215738284704
0.04087837837837838 0.9876215738284704
0.04114864864864865 0.9876215738284704
0.04121621621621622 0.9876215738284704
0.04135135135135135 0.9876215738284704
0.04155405405405405 0.9876215738284704
0.04195945945945946 0.9876215738284704
0.04256756756756757 0.9876215738284704
0.042702702702702704 0.9876215738284704
0.043716216216216214 0.9876215738284704
0.04418918918918919 0.9876215738284704
0.044662162162162164 0.9876215738284704
0.044662162162162164 0.9885057471264368
0.04540540540540541 0.9885057471264368
0.04540540540540541 0.9893899204244032
0.046013513513513515 0.9893899204244032
0.04675675675675676 0.9893899204244032
0.046824324324324325 0.9893899204244032
0.04695945945945946 0.9893899204244032
0.04716216216216216 0.9893899204244032
0.0472972972972973 0.9893899204244032
0.04837837837837838 0.9893899204244032
0.04851351351351351 0.9893899204244032
0.04864864864864865 0.9893899204244032
0.048986486486486486 0.9893899204244032
0.04966216216216216 0.9893899204244032
0.049797297297297295 0.9893899204244032
0.05027027027027027 0.9893899204244032
0.05114864864864865 0.9893899204244032
0.05128378378378378 0.9893899204244032
0.051554054054054055 0.9893899204244032
0.05162162162162162 0.9893899204244032
0.051959459459459456 0.9893899204244032
0.0522972972972973 0.9893899204244032
0.05243243243243243 0.9893899204244032
0.052905405405405406 0.9893899204244032
0.05337837837837838 0.9893899204244032
0.05378378378378378 0.9893899204244032
0.053918918918918916 0.9893899204244032
0.05439189189189189 0.9893899204244032
0.05459459459459459 0.9893899204244032
0.0547972972972973 0.9893899204244032
0.05493243243243243 0.9893899204244032
0.0552027027027027 0.9893899204244032
0.055337837837837835 0.9893899204244032
0.05540540540540541 0.9893899204244032
0.05554054054054054 0.9893899204244032
0.055945945945945944 0.9893899204244032
0.056081081081081084 0.9893899204244032
0.05635135135135135 0.9893899204244032
0.056486486486486485 0.9893899204244032
0.05655405405405405 0.9893899204244032
0.05655405405405405 0.9902740937223696
0.05662162162162162 0.9902740937223696
0.05675675675675676 0.9902740937223696
0.057094594594594594 0.9902740937223696
0.05722972972972973 0.9902740937223696
0.057432432432432436 0.9902740937223696
0.0577027027027027 0.9902740937223696
0.05783783783783784 0.9902740937223696
0.058243243243243245 0.9902740937223696
0.058445945945945946 0.9902740937223696
0.05871621621621621 0.9902740937223696
0.05932432432432432 0.9902740937223696
0.060405405405405406 0.9902740937223696
0.06087837837837838 0.9902740937223696
0.061013513513513515 0.9902740937223696
0.061621621621621624 0.9902740937223696
0.06175675675675676 0.9902740937223696
0.0629054054054054 0.9902740937223696
0.06337837837837838 0.9902740937223696
0.06358108108108108 0.9902740937223696
0.06445945945945945 0.9902740937223696
0.0645945945945946 0.9902740937223696
0.06513513513513514 0.9902740937223696
0.0654054054054054 0.9902740937223696
0.06601351351351352 0.9902740937223696
0.06614864864864865 0.9902740937223696
0.06641891891891892 0.9902740937223696
0.06709459459459459 0.9902740937223696
0.06716216216216216 0.9902740937223696
0.06743243243243244 0.9902740937223696
0.06763513513513514 0.9902740937223696
0.06891891891891892 0.9902740937223696
0.06905405405405406 0.9902740937223696
0.06993243243243243 0.9902740937223696
0.07006756756756757 0.9902740937223696
0.07094594594594594 0.9902740937223696
0.07108108108108108 0.9902740937223696
0.07114864864864864 0.9902740937223696
0.07128378378378378 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07168918918918919 0.9902740937223696
0.07283783783783784 0.9902740937223696
0.07283783783783784 0.9911582670203359
0.07317567567567568 0.9911582670203359
0.07331081081081081 0.9911582670203359
0.07344594594594595 0.9911582670203359
0.07425675675675676 0.9911582670203359
0.0745945945945946 0.9911582670203359
0.0747972972972973 0.9911582670203359
0.075 0.9911582670203359
0.07581081081081081 0.9911582670203359
0.07614864864864865 0.9911582670203359
0.07635135135135135 0.9911582670203359
0.07662162162162162 0.9911582670203359
0.0770945945945946 0.9911582670203359
0.07722972972972973 0.9911582670203359
0.0772972972972973 0.9911582670203359
0.0775 0.9911582670203359
0.07763513513513513 0.9911582670203359
0.07763513513513513 0.9920424403183024
0.0779054054054054 0.9920424403183024
0.07851351351351352 0.9920424403183024
0.07898648648648648 0.9920424403183024
0.07925675675675675 0.9920424403183024
0.07939189189189189 0.9920424403183024
0.07993243243243243 0.9920424403183024
0.08006756756756757 0.9920424403183024
0.08047297297297297 0.9920424403183024
0.08135135135135135 0.9920424403183024
0.08155405405405405 0.9920424403183024
0.08168918918918919 0.9920424403183024
0.08175675675675675 0.9920424403183024
0.08189189189189189 0.9920424403183024
0.0825 0.9920424403183024
0.08263513513513514 0.9920424403183024
0.08297297297297297 0.9920424403183024
0.08317567567567567 0.9920424403183024
0.08391891891891892 0.9920424403183024
0.08412162162162162 0.9920424403183024
0.08418918918918919 0.9920424403183024
0.08479729729729729 0.9920424403183024
0.08533783783783784 0.9920424403183024
0.08587837837837838 0.9920424403183024
0.08608108108108108 0.9920424403183024
0.08621621621621621 0.9920424403183024
0.08662162162162163 0.9920424403183024
0.09162162162162162 0.9920424403183024
0.09175675675675676 0.9920424403183024
0.09222972972972973 0.9920424403183024
0.09243243243243243 0.9920424403183024
0.09263513513513513 0.9920424403183024
0.09351351351351352 0.9920424403183024
0.09445945945945947 0.9920424403183024
0.0945945945945946 0.9920424403183024
0.09493243243243243 0.9920424403183024
0.09506756756756757 0.9920424403183024
0.0952027027027027 0.9920424403183024
0.09533783783783784 0.9920424403183024
0.09587837837837838 0.9920424403183024
0.09601351351351352 0.9920424403183024
0.09655405405405405 0.9920424403183024
0.09668918918918919 0.9920424403183024
0.09722972972972974 0.9920424403183024
0.0975 0.9920424403183024
0.09777027027027027 0.9920424403183024
0.09912162162162162 0.9920424403183024
0.09932432432432432 0.9920424403183024
0.09959459459459459 0.9920424403183024
0.09972972972972972 0.9920424403183024
0.1 0.9920424403183024
0.10047297297297297 0.9920424403183024
0.10060810810810811 0.9920424403183024
0.10074324324324324 0.9920424403183024
0.10128378378378379 0.9920424403183024
0.10162162162162162 0.9920424403183024
0.10189189189189189 0.9920424403183024
0.10222972972972973 0.9920424403183024
0.10263513513513514 0.9920424403183024
0.10277027027027028 0.9920424403183024
0.10297297297297298 0.9920424403183024
0.10310810810810811 0.9920424403183024
0.10445945945945946 0.9920424403183024
0.10466216216216216 0.9920424403183024
0.10513513513513513 0.9920424403183024
0.10614864864864865 0.9920424403183024
0.10675675675675676 0.9920424403183024
0.10695945945945946 0.9920424403183024
0.1070945945945946 0.9920424403183024
0.10783783783783783 0.9920424403183024
0.10804054054054055 0.9920424403183024
0.10817567567567568 0.9920424403183024
0.10871621621621622 0.9920424403183024
0.10885135135135135 0.9920424403183024
0.10925675675675675 0.9920424403183024
0.1093918918918919 0.9920424403183024
0.10945945945945947 0.9920424403183024
0.10966216216216217 0.9920424403183024
0.11 0.9920424403183024
0.11027027027027027 0.9920424403183024
0.11094594594594595 0.9920424403183024
0.11121621621621622 0.9920424403183024
0.11155405405405405 0.9920424403183024
0.11189189189189189 0.9920424403183024
0.11202702702702702 0.9920424403183024
0.11222972972972974 0.9920424403183024
0.1122972972972973 0.9920424403183024
0.1127027027027027 0.9920424403183024
0.11439189189189189 0.9920424403183024
0.11452702702702702 0.9920424403183024
0.11513513513513514 0.9920424403183024
0.11527027027027027 0.9920424403183024
0.11614864864864864 0.9920424403183024
0.11614864864864864 0.9929266136162688
0.11668918918918919 0.9929266136162688
0.11668918918918919 0.9938107869142352
0.11702702702702703 0.9938107869142352
0.11736486486486486 0.9938107869142352
0.1175 0.9938107869142352
0.11763513513513514 0.9938107869142352
0.11837837837837838 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11945945945945946 0.9938107869142352
0.11966216216216216 0.9938107869142352
0.11993243243243243 0.9938107869142352
0.12006756756756756 0.9938107869142352
0.12054054054054054 0.9938107869142352
0.12101351351351351 0.9938107869142352
0.12114864864864865 0.9938107869142352
0.12182432432432433 0.9938107869142352
0.12202702702702703 0.9938107869142352
0.12236486486486486 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12344594594594595 0.9938107869142352
0.12358108108108108 0.9938107869142352
0.12391891891891892 0.9938107869142352
0.12452702702702703 0.9938107869142352
0.1247972972972973 0.9938107869142352
0.1247972972972973 0.9946949602122016
0.12486486486486487 0.9946949602122016
0.125 0.9946949602122016
0.12513513513513513 0.9946949602122016
0.12533783783783783 0.9946949602122016
0.1256081081081081 0.9946949602122016
0.12716216216216217 0.9946949602122016
0.1279054054054054 0.9946949602122016
0.12804054054054054 0.9946949602122016
0.12878378378378377 0.9946949602122016
0.1289189189189189 0.9946949602122016
0.12898648648648647 0.9946949602122016
0.12912162162162164 0.9946949602122016
0.12972972972972974 0.9946949602122016
0.13 0.9946949602122016
0.13128378378378378 0.9946949602122016
0.1314189189189189 0.9946949602122016
0.13175675675675674 0.9946949602122016
0.13216216216216217 0.9946949602122016
0.13222972972972974 0.9946949602122016
0.13385135135135134 0.9946949602122016
0.13405405405405404 0.9946949602122016
0.13405405405405404 0.995579133510168
0.13567567567567568 0.995579133510168
0.13709459459459458 0.995579133510168
0.13736486486486488 0.995579133510168
0.1379054054054054 0.995579133510168
0.13797297297297298 0.995579133510168
0.1383108108108108 0.995579133510168
0.13878378378378378 0.995579133510168
0.13891891891891892 0.995579133510168
0.13932432432432432 0.995579133510168
0.13945945945945945 0.995579133510168
0.13966216216216215 0.995579133510168
0.14 0.995579133510168
0.14013513513513515 0.995579133510168
0.14033783783783785 0.995579133510168
0.14054054054054055 0.995579133510168
0.14074324324324325 0.995579133510168
0.14108108108108108 0.995579133510168
0.14121621621621622 0.995579133510168
0.14135135135135135 0.995579133510168
0.14148648648648648 0.995579133510168
0.14162162162162162 0.995579133510168
0.14182432432432432 0.995579133510168
0.14189189189189189 0.995579133510168
0.14202702702702702 0.995579133510168
0.14216216216216215 0.995579133510168
0.1422972972972973 0.995579133510168
0.14310810810810812 0.995579133510168
0.14324324324324325 0.995579133510168
0.14432432432432432 0.995579133510168
0.14445945945945945 0.995579133510168
0.14486486486486486 0.995579133510168
0.1579054054054054 0.995579133510168
0.15804054054054054 0.995579133510168
0.15817567567567567 0.995579133510168
0.15912162162162163 0.995579133510168
0.1593918918918919 0.995579133510168
0.15966216216216217 0.995579133510168
0.1597972972972973 0.995579133510168
0.18101351351351352 0.995579133510168
0.1812837837837838 0.995579133510168
0.18155405405405406 0.995579133510168
0.18263513513513513 0.995579133510168
0.1829054054054054 0.995579133510168
0.18304054054054053 0.995579133510168
0.18351351351351353 0.995579133510168
0.18364864864864866 0.995579133510168
0.1839864864864865 0.995579133510168
0.18425675675675676 0.995579133510168
0.1843918918918919 0.995579133510168
0.18533783783783783 0.995579133510168
0.18547297297297297 0.995579133510168
0.18587837837837837 0.995579133510168
0.18641891891891893 0.995579133510168
0.18655405405405406 0.995579133510168
0.18675675675675676 0.995579133510168
0.1868918918918919 0.995579133510168
0.18695945945945946 0.995579133510168
0.1870945945945946 0.995579133510168
0.18722972972972973 0.995579133510168
0.18736486486486487 0.995579133510168
0.18797297297297297 0.995579133510168
0.18844594594594594 0.995579133510168
0.18878378378378377 0.995579133510168
0.18885135135135134 0.995579133510168
0.1895945945945946 0.995579133510168
0.18986486486486487 0.995579133510168
0.1904054054054054 0.995579133510168
0.1908108108108108 0.995579133510168
0.1920945945945946 0.995579133510168
0.19222972972972974 0.995579133510168
0.19283783783783784 0.995579133510168
0.19337837837837837 0.995579133510168
0.19385135135135134 0.995579133510168
0.19418918918918918 0.995579133510168
0.19452702702702704 0.995579133510168
0.19466216216216217 0.995579133510168
0.19493243243243244 0.995579133510168
0.19506756756756757 0.995579133510168
0.19513513513513514 0.995579133510168
0.19817567567567568 0.995579133510168
0.19824324324324324 0.995579133510168
0.2114864864864865 0.995579133510168
0.21216216216216216 0.995579133510168
0.2122972972972973 0.995579133510168
0.21283783783783783 0.995579133510168
0.21297297297297296 0.995579133510168
0.2133783783783784 0.995579133510168
0.21351351351351353 0.995579133510168
0.21364864864864866 0.995579133510168
0.2137837837837838 0.995579133510168
0.21466216216216216 0.995579133510168
0.21513513513513513 0.995579133510168
0.2152027027027027 0.995579133510168
0.21533783783783783 0.995579133510168
0.2156081081081081 0.995579133510168
0.21594594594594593 0.995579133510168
0.21635135135135136 0.995579133510168
0.21675675675675676 0.995579133510168
0.21695945945945946 0.995579133510168
0.2172972972972973 0.995579133510168
0.21743243243243243 0.995579133510168
0.21925675675675677 0.995579133510168
0.21966216216216217 0.995579133510168
0.2197972972972973 0.995579133510168
0.2204054054054054 0.995579133510168
0.2206081081081081 0.995579133510168
0.2222972972972973 0.995579133510168
0.22263513513513514 0.995579133510168
0.2237162162162162 0.995579133510168
0.2239189189189189 0.995579133510168
0.22472972972972974 0.995579133510168
0.22513513513513514 0.995579133510168
0.22527027027027027 0.995579133510168
0.2254054054054054 0.995579133510168
0.2262162162162162 0.995579133510168
0.22668918918918918 0.995579133510168
0.22804054054054054 0.995579133510168
0.22817567567567568 0.995579133510168
0.22864864864864864 0.995579133510168
0.22885135135135135 0.995579133510168
0.2289189189189189 0.995579133510168
0.22986486486486488 0.995579133510168
0.23013513513513514 0.995579133510168
0.23027027027027028 0.995579133510168
0.23033783783783784 0.995579133510168
0.23067567567567568 0.995579133510168
0.23094594594594595 0.995579133510168
0.23108108108108108 0.995579133510168
0.23135135135135135 0.995579133510168
0.23155405405405405 0.995579133510168
0.23209459459459458 0.995579133510168
0.23243243243243245 0.995579133510168
0.2327027027027027 0.995579133510168
0.23425675675675675 0.995579133510168
0.23662162162162162 0.995579133510168
0.23702702702702702 0.995579133510168
0.23743243243243242 0.995579133510168
0.2375 0.995579133510168
0.23763513513513512 0.995579133510168
0.23783783783783785 0.995579133510168
0.23797297297297298 0.995579133510168
0.23844594594594595 0.995579133510168
0.2385810810810811 0.995579133510168
0.23925675675675676 0.995579133510168
0.23945945945945946 0.995579133510168
0.23972972972972972 0.995579133510168
0.23993243243243242 0.995579133510168
0.24013513513513512 0.995579133510168
0.24074324324324325 0.995579133510168
0.2408783783783784 0.995579133510168
0.2412837837837838 0.995579133510168
0.24162162162162162 0.995579133510168
0.24175675675675676 0.995579133510168
0.24243243243243243 0.995579133510168
0.24263513513513513 0.995579133510168
0.2439864864864865 0.995579133510168
0.24432432432432433 0.995579133510168
0.2447972972972973 0.995579133510168
0.24493243243243243 0.995579133510168
0.24527027027027026 0.995579133510168
0.2464864864864865 0.995579133510168
0.2468918918918919 0.995579133510168
0.2472972972972973 0.995579133510168
0.24763513513513513 0.995579133510168
0.24783783783783783 0.995579133510168
0.24797297297297297 0.995579133510168
0.2481081081081081 0.995579133510168
0.24932432432432433 0.995579133510168
0.24945945945945946 0.995579133510168
0.2497972972972973 0.995579133510168
0.25 0.995579133510168
0.25114864864864866 0.995579133510168
0.2512837837837838 0.995579133510168
0.25195945945945947 0.995579133510168
0.25216216216216214 0.995579133510168
0.2533783783783784 0.995579133510168
0.2553378378378378 0.995579133510168
0.25635135135135134 0.995579133510168
0.2564864864864865 0.995579133510168
0.25851351351351354 0.995579133510168
0.25864864864864867 0.995579133510168
0.25891891891891894 0.995579133510168
0.2590540540540541 0.995579133510168
0.25932432432432434 0.995579133510168
0.2594594594594595 0.995579133510168
0.2604054054054054 0.995579133510168
0.26094594594594595 0.995579133510168
0.2611486486486487 0.995579133510168
0.26135135135135135 0.995579133510168
0.26175675675675675 0.995579133510168
0.2619594594594595 0.995579133510168
0.26256756756756755 0.995579133510168
0.2635135135135135 0.995579133510168
0.2641216216216216 0.995579133510168
0.2648648648648649 0.995579133510168
0.265 0.995579133510168
0.26513513513513515 0.995579133510168
0.2661486486486486 0.995579133510168
0.2665540540540541 0.995579133510168
0.26804054054054055 0.995579133510168
0.2681756756756757 0.995579133510168
0.2685135135135135 0.995579133510168
0.2686486486486486 0.995579133510168
0.2690540540540541 0.995579133510168
0.2691891891891892 0.995579133510168
0.2704054054054054 0.995579133510168
0.27175675675675676 0.995579133510168
0.2718918918918919 0.995579133510168
0.2725 0.995579133510168
0.27263513513513515 0.995579133510168
0.2727702702702703 0.995579133510168
0.27385135135135136 0.995579133510168
0.27405405405405403 0.995579133510168
0.2741216216216216 0.995579133510168
0.27425675675675676 0.995579133510168
0.2743918918918919 0.995579133510168
0.2745945945945946 0.995579133510168
0.27675675675675676 0.995579133510168
0.27695945945945943 0.995579133510168
0.2772972972972973 0.995579133510168
0.27743243243243243 0.995579133510168
0.27756756756756756 0.995579133510168
0.2777027027027027 0.995579133510168
0.27797297297297296 0.995579133510168
0.2781081081081081 0.995579133510168
0.27824324324324323 0.995579133510168
0.2785135135135135 0.995579133510168
0.27952702702702703 0.995579133510168
0.27966216216216216 0.995579133510168
0.2802027027027027 0.995579133510168
0.28033783783783783 0.995579133510168
0.2810135135135135 0.995579133510168
0.28114864864864864 0.995579133510168
0.28128378378378377 0.995579133510168
0.2814189189189189 0.995579133510168
0.28236486486486484 0.995579133510168
0.2825 0.995579133510168
0.2835135135135135 0.995579133510168
0.2839189189189189 0.995579133510168
0.2843243243243243 0.995579133510168
0.28445945945945944 0.995579133510168
0.2845945945945946 0.995579133510168
0.2847297297297297 0.995579133510168
0.28493243243243244 0.995579133510168
0.28506756756756757 0.995579133510168
0.2856081081081081 0.995579133510168
0.28581081081081083 0.995579133510168
0.28594594594594597 0.995579133510168
0.2864864864864865 0.995579133510168
0.2866891891891892 0.995579133510168
0.2879054054054054 0.995579133510168
0.2880405405405405 0.995579133510168
0.2881081081081081 0.995579133510168
0.28824324324324324 0.995579133510168
0.28905405405405404 0.995579133510168
0.2891891891891892 0.995579133510168
0.28986486486486485 0.995579133510168
0.29 0.995579133510168
0.2906081081081081 0.995579133510168
0.2910810810810811 0.995579133510168
0.29162162162162164 0.995579133510168
0.2917567567567568 0.995579133510168
0.29195945945945945 0.995579133510168
0.2920945945945946 0.995579133510168
0.2926351351351351 0.995579133510168
0.29277027027027025 0.995579133510168
0.29283783783783784 0.995579133510168
0.292972972972973 0.995579133510168
0.29317567567567565 0.995579133510168
0.2933783783783784 0.995579133510168
0.2939864864864865 0.995579133510168
0.2941891891891892 0.995579133510168
0.2954054054054054 0.995579133510168
0.29608108108108105 0.995579133510168
0.29614864864864865 0.995579133510168
0.2962837837837838 0.995579133510168
0.2963513513513514 0.995579133510168
0.29743243243243245 0.995579133510168
0.2977027027027027 0.995579133510168
0.2983783783783784 0.995579133510168
0.29858108108108106 0.995579133510168
0.29864864864864865 0.995579133510168
0.2987837837837838 0.995579133510168
0.29905405405405405 0.995579133510168
0.29912162162162165 0.995579133510168
0.2993243243243243 0.995579133510168
0.29952702702702705 0.995579133510168
0.2997297297297297 0.995579133510168
0.29986486486486486 0.995579133510168
0.3 0.995579133510168
0.30033783783783785 0.995579133510168
0.300472972972973 0.995579133510168
0.3009459459459459 0.995579133510168
0.3010135135135135 0.995579133510168
0.30114864864864865 0.995579133510168
0.3012837837837838 0.995579133510168
0.30148648648648646 0.995579133510168
0.3017567567567568 0.995579133510168
0.30364864864864866 0.995579133510168
0.3037837837837838 0.995579133510168
0.30385135135135133 0.995579133510168
0.30398648648648646 0.995579133510168
0.3041891891891892 0.995579133510168
0.305 0.995579133510168
0.3052027027027027 0.995579133510168
0.30608108108108106 0.995579133510168
0.3062837837837838 0.995579133510168
0.3064189189189189 0.995579133510168
0.30655405405405406 0.995579133510168
0.30722972972972973 0.995579133510168
0.30736486486486486 0.995579133510168
0.30743243243243246 0.995579133510168
0.3075675675675676 0.995579133510168
0.3077027027027027 0.995579133510168
0.30783783783783786 0.995579133510168
0.30817567567567566 0.995579133510168
0.3083108108108108 0.995579133510168
0.3087162162162162 0.995579133510168
0.30885135135135133 0.995579133510168
0.30925675675675673 0.995579133510168
0.3095945945945946 0.995579133510168
0.30972972972972973 0.995579133510168
0.30986486486486486 0.995579133510168
0.31033783783783786 0.995579133510168
0.3214864864864865 0.995579133510168
0.322027027027027 0.995579133510168
0.32222972972972974 0.995579133510168
0.3223648648648649 0.995579133510168
0.3227027027027027 0.995579133510168
0.3229054054054054 0.995579133510168
0.3232432432432432 0.995579133510168
0.32391891891891894 0.995579133510168
0.3241216216216216 0.995579133510168
0.32425675675675675 0.995579133510168
0.3249324324324324 0.995579133510168
0.32554054054054055 0.995579133510168
0.32594594594594595 0.995579133510168
0.3261486486486487 0.995579133510168
0.3262162162162162 0.995579133510168
0.3265540540540541 0.995579133510168
0.32722972972972975 0.995579133510168
0.3273648648648649 0.995579133510168
0.3275 0.995579133510168
0.32763513513513515 0.995579133510168
0.3281756756756757 0.995579133510168
0.32844594594594595 0.995579133510168
0.3285135135135135 0.995579133510168
0.33006756756756755 0.995579133510168
0.3304054054054054 0.995579133510168
0.33128378378378376 0.995579133510168
0.3314864864864865 0.995579133510168
0.3315540540540541 0.995579133510168
0.33216216216216216 0.995579133510168
0.3322972972972973 0.995579133510168
0.3324324324324324 0.995579133510168
0.33263513513513515 0.995579133510168
0.3328378378378378 0.995579133510168
0.3344594594594595 0.995579133510168
0.33466216216216216 0.995579133510168
0.3349324324324324 0.995579133510168
0.33506756756756756 0.995579133510168
0.33554054054054056 0.995579133510168
0.33574324324324323 0.995579133510168
0.33587837837837836 0.995579133510168
0.33635135135135136 0.995579133510168
0.33675675675675676 0.995579133510168
0.337027027027027 0.995579133510168
0.3375 0.995579133510168
0.3381756756756757 0.995579133510168
0.33824324324324323 0.995579133510168
0.3385135135135135 0.995579133510168
0.33885135135135136 0.995579133510168
0.33905405405405403 0.995579133510168
0.3391216216216216 0.995579133510168
0.33925675675675676 0.995579133510168
0.3393918918918919 0.995579133510168
0.33952702702702703 0.995579133510168
0.34128378378378377 0.995579133510168
0.34256756756756757 0.995579133510168
0.3427027027027027 0.995579133510168
0.34385135135135136 0.995579133510168
0.3439864864864865 0.995579133510168
0.34425675675675677 0.995579133510168
0.34452702702702703 0.995579133510168
0.34466216216216217 0.995579133510168
0.3447297297297297 0.995579133510168
0.34486486486486484 0.995579133510168
0.3452702702702703 0.995579133510168
0.34547297297297297 0.995579133510168
0.3456081081081081 0.995579133510168
0.34574324324324324 0.995579133510168
0.34594594594594597 0.995579133510168
0.3460810810810811 0.995579133510168
0.3464189189189189 0.995579133510168
0.34655405405405404 0.995579133510168
0.3476351351351351 0.995579133510168
0.34777027027027024 0.995579133510168
0.34790540540540543 0.995579133510168
0.34804054054054057 0.995579133510168
0.3485135135135135 0.995579133510168
0.34885135135135137 0.995579133510168
0.34952702702702704 0.995579133510168
0.3497297297297297 0.995579133510168
0.3502027027027027 0.995579133510168
0.350472972972973 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.3510810810810811 0.995579133510168
0.3516891891891892 0.995579133510168
0.3518243243243243 0.995579133510168
0.3522297297297297 0.995579133510168
0.35236486486486485 0.995579133510168
0.3525 0.995579133510168
0.3526351351351351 0.995579133510168
0.3529054054054054 0.995579133510168
0.3530405405405405 0.995579133510168
0.35331081081081084 0.995579133510168
0.3538513513513514 0.995579133510168
0.3550675675675676 0.995579133510168
0.35527027027027025 0.995579133510168
0.35621621621621624 0.995579133510168
0.3563513513513514 0.995579133510168
0.3577027027027027 0.995579133510168
0.357972972972973 0.995579133510168
0.35824324324324325 0.995579133510168
0.3585135135135135 0.995579133510168
0.35864864864864865 0.995579133510168
0.3588513513513514 0.995579133510168
0.3589864864864865 0.995579133510168
0.3593243243243243 0.995579133510168
0.3595945945945946 0.995579133510168
0.35986486486486485 0.995579133510168
0.36 0.995579133510168
0.3602027027027027 0.995579133510168
0.36033783783783785 0.995579133510168
0.3610135135135135 0.995579133510168
0.36114864864864865 0.995579133510168
0.3617567567567568 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3625675675675676 0.995579133510168
0.3627027027027027 0.995579133510168
0.3630405405405405 0.995579133510168
0.3634459459459459 0.995579133510168
0.36358108108108106 0.995579133510168
0.3637837837837838 0.995579133510168
0.36398648648648646 0.995579133510168
0.3642567567567568 0.995579133510168
0.3645945945945946 0.995579133510168
0.3647297297297297 0.995579133510168
0.36533783783783785 0.995579133510168
0.36567567567567566 0.995579133510168
0.36655405405405406 0.995579133510168
0.36675675675675673 0.995579133510168
0.36736486486486486 0.995579133510168
0.3675 0.995579133510168
0.3677027027027027 0.995579133510168
0.3681081081081081 0.995579133510168
0.3683783783783784 0.995579133510168
0.36844594594594593 0.995579133510168
0.36858108108108106 0.995579133510168
0.36864864864864866 0.995579133510168
0.36905405405405406 0.995579133510168
0.3691891891891892 0.995579133510168
0.3693243243243243 0.995579133510168
0.369527027027027 0.995579133510168
0.3697972972972973 0.995579133510168
0.3706081081081081 0.995579133510168
0.3708108108108108 0.995579133510168
0.37155405405405406 0.995579133510168
0.3716891891891892 0.995579133510168
0.3727027027027027 0.995579133510168
0.3731081081081081 0.995579133510168
0.3733108108108108 0.995579133510168
0.37344594594594593 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.37432432432432433 0.995579133510168
0.375472972972973 0.995579133510168
0.37560810810810813 0.995579133510168
0.37601351351351353 0.995579133510168
0.37614864864864866 0.995579133510168
0.3779054054054054 0.995579133510168
0.37804054054054054 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3783783783783784 0.995579133510168
0.3820945945945946 0.995579133510168
0.3829054054054054 0.995579133510168
0.38304054054054054 0.995579133510168
0.3833783783783784 0.995579133510168
0.38351351351351354 0.995579133510168
0.3840540540540541 0.995579133510168
0.3908108108108108 0.995579133510168
0.39087837837837835 0.995579133510168
0.3910135135135135 0.995579133510168
0.3919594594594595 0.995579133510168
0.3920945945945946 0.995579133510168
0.3922972972972973 0.995579133510168
0.3925 0.995579133510168
0.3931081081081081 0.995579133510168
0.3932432432432432 0.995579133510168
0.3943918918918919 0.995579133510168
0.3945945945945946 0.995579133510168
0.3947972972972973 0.995579133510168
0.395 0.995579133510168
0.39513513513513515 0.995579133510168
0.3954054054054054 0.995579133510168
0.39554054054054055 0.995579133510168
0.3956756756756757 0.995579133510168
0.39628378378378376 0.995579133510168
0.3968918918918919 0.995579133510168
0.397027027027027 0.995579133510168
0.3972972972972973 0.995579133510168
0.39763513513513515 0.995579133510168
0.3985135135135135 0.995579133510168
0.39878378378378376 0.995579133510168
0.3989864864864865 0.995579133510168
0.3999324324324324 0.995579133510168
0.40006756756756756 0.995579133510168
0.4012162162162162 0.995579133510168
0.40135135135135136 0.995579133510168
0.40243243243243243 0.995579133510168
0.40256756756756756 0.995579133510168
0.4035810810810811 0.995579133510168
0.40385135135135136 0.995579133510168
0.40824324324324324 0.995579133510168
0.40885135135135137 0.995579133510168
0.41054054054054057 0.995579133510168
0.4110810810810811 0.995579133510168
0.4118243243243243 0.995579133510168
0.4120945945945946 0.995579133510168
0.4137837837837838 0.995579133510168
0.41405405405405404 0.995579133510168
0.41412162162162164 0.995579133510168
0.4143243243243243 0.995579133510168
0.4158783783783784 0.995579133510168
0.4160135135135135 0.995579133510168
0.4166891891891892 0.995579133510168
0.4168243243243243 0.995579133510168
0.4168918918918919 0.995579133510168
0.4170945945945946 0.995579133510168
0.4172297297297297 0.995579133510168
0.4185810810810811 0.995579133510168
0.42033783783783785 0.995579133510168
0.4208108108108108 0.995579133510168
0.4209459459459459 0.995579133510168
0.4214864864864865 0.995579133510168
0.42162162162162165 0.995579133510168
0.4218243243243243 0.995579133510168
0.42195945945945945 0.995579133510168
0.4229054054054054 0.995579133510168
0.42317567567567566 0.995579133510168
0.4235135135135135 0.995579133510168
0.4237837837837838 0.995579133510168
0.4239864864864865 0.995579133510168
0.4242567567567568 0.995579133510168
0.42445945945945945 0.995579133510168
0.4252027027027027 0.995579133510168
0.42533783783783785 0.995579133510168
0.4254054054054054 0.995579133510168
0.4255405405405405 0.995579133510168
0.42567567567567566 0.995579133510168
0.4258783783783784 0.995579133510168
0.4268243243243243 0.995579133510168
0.4272972972972973 0.995579133510168
0.42743243243243245 0.995579133510168
0.4275 0.995579133510168
0.42824324324324325 0.995579133510168
0.4285135135135135 0.995579133510168
0.42864864864864866 0.995579133510168
0.4287162162162162 0.995579133510168
0.42986486486486486 0.9964633068081344
0.43 0.9964633068081344
0.43114864864864866 0.9964633068081344
0.4312837837837838 0.9964633068081344
0.43148648648648646 0.9964633068081344
0.4316216216216216 0.9964633068081344
0.43195945945945946 0.9964633068081344
0.4320945945945946 0.9964633068081344
0.4322972972972973 0.9964633068081344
0.4329054054054054 0.9964633068081344
0.43304054054054053 0.9964633068081344
0.43317567567567566 0.9964633068081344
0.4333783783783784 0.9964633068081344
0.4335135135135135 0.9964633068081344
0.4341891891891892 0.9964633068081344
0.43439189189189187 0.9964633068081344
0.434527027027027 0.9964633068081344
0.4347972972972973 0.9964633068081344
0.43533783783783786 0.9964633068081344
0.435472972972973 0.9964633068081344
0.43594594594594593 0.9964633068081344
0.43608108108108107 0.9964633068081344
0.43729729729729727 0.9964633068081344
0.4375 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.4383108108108108 0.9964633068081344
0.43925675675675674 0.9964633068081344
0.43925675675675674 0.9973474801061007
0.4393918918918919 0.9973474801061007
0.43966216216216214 0.9973474801061007
0.44155405405405407 0.9973474801061007
0.444527027027027 0.9973474801061007
0.44466216216216214 0.9973474801061007
0.4447972972972973 0.9973474801061007
0.4448648648648649 0.9973474801061007
0.445 0.9973474801061007
0.4452027027027027 0.9973474801061007
0.4454054054054054 0.9973474801061007
0.44547297297297295 0.9973474801061007
0.44594594594594594 0.9973474801061007
0.4460810810810811 0.9973474801061007
0.4462162162162162 0.9973474801061007
0.4475 0.9973474801061007
0.44763513513513514 0.9973474801061007
0.4481756756756757 0.9973474801061007
0.4483783783783784 0.9973474801061007
0.44851351351351354 0.9973474801061007
0.4487837837837838 0.9973474801061007
0.4494594594594595 0.9973474801061007
0.4495945945945946 0.9973474801061007
0.45047297297297295 0.9973474801061007
0.4506081081081081 0.9973474801061007
0.4507432432432432 0.9973474801061007
0.45087837837837835 0.9973474801061007
0.4512162162162162 0.9973474801061007
0.45135135135135135 0.9973474801061007
0.4515540540540541 0.9973474801061007
0.4522972972972973 0.9973474801061007
0.4524324324324324 0.9973474801061007
0.4528378378378378 0.9973474801061007
0.45304054054054055 0.9973474801061007
0.45337837837837835 0.9973474801061007
0.4537162162162162 0.9973474801061007
0.45425675675675675 0.9973474801061007
0.4543918918918919 0.9973474801061007
0.4549324324324324 0.9973474801061007
0.45506756756756755 0.9973474801061007
0.45675675675675675 0.9973474801061007
0.4569594594594595 0.9973474801061007
0.4579054054054054 0.9973474801061007
0.45804054054054055 0.9973474801061007
0.4581081081081081 0.9973474801061007
0.4583108108108108 0.9973474801061007
0.4614189189189189 0.9973474801061007
0.4616216216216216 0.9973474801061007
0.46222972972972975 0.9973474801061007
0.46297297297297296 0.9973474801061007
0.4633108108108108 0.9973474801061007
0.4635810810810811 0.9973474801061007
0.46385135135135136 0.9973474801061007
0.4639864864864865 0.9973474801061007
0.4643918918918919 0.9973474801061007
0.46466216216216216 0.9973474801061007
0.4656081081081081 0.9973474801061007
0.46574324324324323 0.9973474801061007
0.46621621621621623 0.9973474801061007
0.46695945945945944 0.9973474801061007
0.46709459459459457 0.9973474801061007
0.46736486486486484 0.9973474801061007
0.4675 0.9973474801061007
0.46763513513513516 0.9973474801061007
0.4677702702702703 0.9973474801061007
0.46804054054054056 0.9973474801061007
0.4681081081081081 0.9973474801061007
0.46824324324324323 0.9973474801061007
0.46905405405405404 0.9973474801061007
0.4693243243243243 0.9973474801061007
0.46959459459459457 0.9973474801061007
0.4697297297297297 0.9973474801061007
0.4702027027027027 0.9973474801061007
0.47040540540540543 0.9973474801061007
0.4710810810810811 0.9973474801061007
0.47121621621621623 0.9973474801061007
0.4714864864864865 0.9973474801061007
0.47162162162162163 0.9973474801061007
0.47331081081081083 0.9973474801061007
0.47344594594594597 0.9973474801061007
0.4737837837837838 0.9973474801061007
0.47445945945945944 0.9973474801061007
0.4756081081081081 0.9973474801061007
0.47574324324324324 0.9973474801061007
0.47635135135135137 0.9973474801061007
0.4764864864864865 0.9973474801061007
0.47871621621621624 0.9973474801061007
0.4788513513513514 0.9973474801061007
0.4801351351351351 0.9973474801061007
0.48027027027027025 0.9973474801061007
0.4808108108108108 0.9973474801061007
0.4810810810810811 0.9973474801061007
0.4826351351351351 0.9973474801061007
0.482972972972973 0.9973474801061007
0.48371621621621624 0.9973474801061007
0.4838513513513514 0.9973474801061007
0.4851351351351351 0.9973474801061007
0.485472972972973 0.9973474801061007
0.48567567567567566 0.9973474801061007
0.4858108108108108 0.9973474801061007
0.4864864864864865 0.9973474801061007
0.48662162162162165 0.9973474801061007
0.4868243243243243 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4870945945945946 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4887837837837838 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.48898648648648646 0.9973474801061007
0.4892567567567568 0.9973474801061007
0.48993243243243245 0.9973474801061007
0.4904054054054054 0.9973474801061007
0.49175675675675673 0.9973474801061007
0.4922297297297297 0.9973474801061007
0.49493243243243246 0.9973474801061007
0.4954054054054054 0.9973474801061007
0.4962837837837838 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.49689189189189187 0.9973474801061007
0.4972972972972973 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.497972972972973 0.9973474801061007
0.49864864864864866 0.9973474801061007
0.4987837837837838 0.9973474801061007
0.5002027027027027 0.9973474801061007
0.5003378378378378 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5006756756756757 0.9973474801061007
0.5011486486486486 0.9973474801061007
0.5013513513513513 0.9973474801061007
0.5025675675675676 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027702702702703 0.9973474801061007
0.5031081081081081 0.9973474801061007
0.5031756756756757 0.9973474801061007
0.5033108108108109 0.9973474801061007
0.5037162162162162 0.9973474801061007
0.5038513513513514 0.9973474801061007
0.5044594594594595 0.9973474801061007
0.5047297297297297 0.9973474801061007
0.505 0.9973474801061007
0.5051351351351351 0.9973474801061007
0.5061486486486486 0.9973474801061007
0.5062837837837838 0.9973474801061007
0.5066216216216216 0.9973474801061007
0.5068243243243243 0.9973474801061007
0.5072972972972973 0.9973474801061007
0.5075 0.9973474801061007
0.5083108108108109 0.9973474801061007
0.5093243243243243 0.9973474801061007
0.5095945945945946 0.9973474801061007
0.5097297297297297 0.9973474801061007
0.5108783783783784 0.9973474801061007
0.5110135135135135 0.9973474801061007
0.5114864864864865 0.9973474801061007
0.5116216216216216 0.9973474801061007
0.5122297297297297 0.9973474801061007
0.5123648648648649 0.9973474801061007
0.5125 0.9973474801061007
0.5126351351351351 0.9973474801061007
0.513445945945946 0.9973474801061007
0.5139864864864865 0.9973474801061007
0.5143918918918919 0.9973474801061007
0.514527027027027 0.9973474801061007
0.5149324324324325 0.9973474801061007
0.5151351351351351 0.9973474801061007
0.5158108108108108 0.9973474801061007
0.5159459459459459 0.9973474801061007
0.5172297297297297 0.9973474801061007
0.5173648648648649 0.9973474801061007
0.5192567567567568 0.9973474801061007
0.5193918918918919 0.9973474801061007
0.520472972972973 0.9973474801061007
0.5206756756756756 0.9973474801061007
0.5214864864864864 0.9973474801061007
0.5217567567567568 0.9973474801061007
0.5218243243243244 0.9973474801061007
0.5220270270270271 0.9973474801061007
0.5227702702702702 0.9973474801061007
0.5229054054054054 0.9973474801061007
0.5247972972972973 0.9973474801061007
0.5249324324324325 0.9973474801061007
0.5253378378378378 0.9973474801061007
0.525472972972973 0.9973474801061007
0.5271621621621622 0.9973474801061007
0.528445945945946 0.9973474801061007
0.528581081081081 0.9973474801061007
0.5286486486486487 0.9973474801061007
0.5288513513513513 0.9973474801061007
0.5293243243243243 0.9973474801061007
0.5294594594594595 0.9973474801061007
0.5304054054054054 0.9973474801061007
0.5306081081081081 0.9973474801061007
0.5318918918918919 0.9973474801061007
0.5320945945945946 0.9973474801061007
0.5322297297297297 0.9973474801061007
0.5326351351351352 0.9973474801061007
0.532972972972973 0.9973474801061007
0.5331081081081082 0.9973474801061007
0.5332432432432432 0.9973474801061007
0.5333783783783784 0.9973474801061007
0.5341216216216216 0.9973474801061007
0.5342567567567568 0.9973474801061007
0.5347972972972973 0.9973474801061007
0.5349324324324324 0.9973474801061007
0.5358108108108108 0.9973474801061007
0.5360135135135136 0.9973474801061007
0.5368243243243244 0.9973474801061007
0.5369594594594594 0.9973474801061007
0.5373648648648649 0.9973474801061007
0.5375 0.9973474801061007
0.5378378378378378 0.9973474801061007
0.5381081081081082 0.9973474801061007
0.538581081081081 0.9973474801061007
0.5388513513513513 0.9973474801061007
0.539054054054054 0.9973474801061007
0.5391891891891892 0.9973474801061007
0.5397297297297298 0.9973474801061007
0.5402027027027027 0.9973474801061007
0.5404054054054054 0.9973474801061007
0.5405405405405406 0.9973474801061007
0.5416891891891892 0.9973474801061007
0.5419594594594594 0.9973474801061007
0.5429054054054054 0.9973474801061007
0.5431081081081081 0.9973474801061007
0.5439864864864865 0.9973474801061007
0.5441216216216216 0.9973474801061007
0.5456756756756757 0.9973474801061007
0.5458108108108108 0.9973474801061007
0.5459459459459459 0.9973474801061007
0.5461486486486486 0.9973474801061007
0.5477027027027027 0.9973474801061007
0.5481081081081081 0.9973474801061007
0.5485810810810811 0.9973474801061007
0.5487162162162162 0.9973474801061007
0.5498648648648649 0.9973474801061007
0.5500675675675676 0.9973474801061007
0.5505405405405406 0.9973474801061007
0.5508108108108108 0.9973474801061007
0.5516216216216216 0.9973474801061007
0.5518243243243244 0.9973474801061007
0.5519594594594595 0.9973474801061007
0.5521621621621622 0.9973474801061007
0.5523648648648649 0.9973474801061007
0.5525675675675675 0.9973474801061007
0.5529054054054054 0.9973474801061007
0.5530405405405405 0.9973474801061007
0.5542567567567568 0.9973474801061007
0.5543918918918919 0.9973474801061007
0.5549324324324324 0.9973474801061007
0.5550675675675676 0.9973474801061007
0.5552027027027027 0.9973474801061007
0.5556081081081081 0.9973474801061007
0.5559459459459459 0.9973474801061007
0.5560810810810811 0.9973474801061007
0.5564864864864865 0.9973474801061007
0.5572972972972973 0.9973474801061007
0.5574324324324325 0.9973474801061007
0.5576351351351352 0.9973474801061007
0.5577702702702703 0.9973474801061007
0.5581081081081081 0.9973474801061007
0.5583108108108108 0.9973474801061007
0.5586486486486486 0.9973474801061007
0.5587837837837838 0.9973474801061007
0.5589189189189189 0.9973474801061007
0.5593243243243243 0.9973474801061007
0.5597972972972973 0.9973474801061007
0.5599324324324324 0.9973474801061007
0.5614189189189189 0.9973474801061007
0.5616891891891892 0.9973474801061007
0.5619594594594595 0.9973474801061007
0.5622297297297297 0.9973474801061007
0.5622972972972973 0.9973474801061007
0.5624324324324325 0.9973474801061007
0.5627027027027027 0.9973474801061007
0.5628378378378378 0.9973474801061007
0.563445945945946 0.9973474801061007
0.5639189189189189 0.9973474801061007
0.5653378378378379 0.9973474801061007
0.5654729729729729 0.9973474801061007
0.5656081081081081 0.9973474801061007
0.5657432432432432 0.9973474801061007
0.5660135135135135 0.9973474801061007
0.5661486486486487 0.9973474801061007
0.566554054054054 0.9973474801061007
0.5668243243243243 0.9973474801061007
0.5675 0.9973474801061007
0.5676351351351351 0.9973474801061007
0.5681081081081081 0.9973474801061007
0.5683783783783783 0.9973474801061007
0.5685810810810811 0.9973474801061007
0.5690540540540541 0.9973474801061007
0.5692567567567568 0.9973474801061007
0.5697972972972973 0.9973474801061007
0.57 0.9973474801061007
0.570472972972973 0.9973474801061007
0.5708108108108109 0.9973474801061007
0.5714864864864865 0.9973474801061007
0.572027027027027 0.9973474801061007
0.5725675675675675 0.9973474801061007
0.5727027027027027 0.9973474801061007
0.5728378378378378 0.9973474801061007
0.572972972972973 0.9973474801061007
0.5733783783783784 0.9973474801061007
0.5737162162162163 0.9973474801061007
0.5743243243243243 0.9973474801061007
0.5756081081081081 0.9973474801061007
0.5757432432432432 0.9973474801061007
0.5764189189189189 0.9973474801061007
0.576554054054054 0.9973474801061007
0.5780405405405405 0.9973474801061007
0.5784459459459459 0.9973474801061007
0.5800675675675676 0.9973474801061007
0.5803378378378379 0.9973474801061007
0.5814864864864865 0.9973474801061007
0.5822972972972973 0.9973474801061007
0.5828378378378378 0.9973474801061007
0.582972972972973 0.9973474801061007
0.5830405405405406 0.9973474801061007
0.5831756756756756 0.9973474801061007
0.5833783783783784 0.9973474801061007
0.5835135135135135 0.9973474801061007
0.5841216216216216 0.9973474801061007
0.5843918918918919 0.9973474801061007
0.5844594594594594 0.9973474801061007
0.5845945945945946 0.9973474801061007
0.5872972972972973 0.9973474801061007
0.5875675675675676 0.9973474801061007
0.5877027027027028 0.9973474801061007
0.5881081081081081 0.9973474801061007
0.5884459459459459 0.9973474801061007
0.5885810810810811 0.9973474801061007
0.5888513513513514 0.9973474801061007
0.5891891891891892 0.9973474801061007
0.5893918918918919 0.9973474801061007
0.5897972972972974 0.9973474801061007
0.5899324324324324 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5904054054054054 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5918243243243243 0.9973474801061007
0.592027027027027 0.9973474801061007
0.5925 0.9973474801061007
0.5935810810810811 0.9973474801061007
0.5938513513513514 0.9973474801061007
0.5943243243243244 0.9973474801061007
0.5944594594594594 0.9973474801061007
0.5949324324324324 0.9973474801061007
0.5950675675675675 0.9973474801061007
0.5955405405405405 0.9973474801061007
0.5956756756756757 0.9973474801061007
0.5963513513513513 0.9973474801061007
0.5964864864864865 0.9973474801061007
0.5967567567567568 0.9973474801061007
0.5969594594594595 0.9973474801061007
0.5977027027027026 0.9973474801061007
0.5979054054054054 0.9973474801061007
0.597972972972973 0.9973474801061007
0.5981081081081081 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5987837837837838 0.9973474801061007
0.5990540540540541 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.600945945945946 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6011486486486487 0.9973474801061007
0.6012837837837838 0.9973474801061007
0.601418918918919 0.9973474801061007
0.6018243243243243 0.9973474801061007
0.602027027027027 0.9973474801061007
0.602027027027027 0.9982316534040672
0.6023648648648648 0.9982316534040672
0.6025675675675676 0.9982316534040672
0.6029729729729729 0.9982316534040672
0.6033783783783784 0.9982316534040672
0.6035135135135136 0.9982316534040672
0.6036486486486486 0.9982316534040672
0.6040540540540541 0.9982316534040672
0.6043243243243244 0.9982316534040672
0.6044594594594594 0.9982316534040672
0.6047297297297297 0.9982316534040672
0.605 0.9982316534040672
0.6066216216216216 0.9982316534040672
0.6068918918918919 0.9982316534040672
0.6069594594594595 0.9982316534040672
0.6072297297297298 0.9982316534040672
0.6075675675675676 0.9982316534040672
0.6079729729729729 0.9982316534040672
0.6082432432432432 0.9982316534040672
0.6094594594594595 0.9982316534040672
0.6096621621621622 0.9982316534040672
0.6098648648648649 0.9982316534040672
0.61 0.9982316534040672
0.6100675675675675 0.9982316534040672
0.6103378378378378 0.9982316534040672
0.6112837837837838 0.9982316534040672
0.6121621621621621 0.9982316534040672
0.6126351351351351 0.9982316534040672
0.6128378378378379 0.9982316534040672
0.6131756756756757 0.9982316534040672
0.6133108108108108 0.9982316534040672
0.6133783783783784 0.9982316534040672
0.6135135135135135 0.9982316534040672
0.6137162162162162 0.9982316534040672
0.6138513513513514 0.9982316534040672
0.6139864864864865 0.9982316534040672
0.6143243243243244 0.9982316534040672
0.6147297297297297 0.9982316534040672
0.6152027027027027 0.9982316534040672
0.6156081081081081 0.9982316534040672
0.6158108108108108 0.9982316534040672
0.6160810810810811 0.9982316534040672
0.6166891891891891 0.9982316534040672
0.6168918918918919 0.9982316534040672
0.617027027027027 0.9982316534040672
0.6185135135135135 0.9982316534040672
0.6186486486486487 0.9982316534040672
0.6191891891891892 0.9982316534040672
0.6193243243243243 0.9982316534040672
0.6193918918918919 0.9982316534040672
0.62 0.9982316534040672
0.6206756756756757 0.9982316534040672
0.6208783783783783 0.9982316534040672
0.6210135135135135 0.9982316534040672
0.6212162162162163 0.9982316534040672
0.6212162162162163 0.9991158267020336
0.6212837837837838 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6224324324324324 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6227027027027027 0.9991158267020336
0.6230405405405406 0.9991158267020336
0.624054054054054 0.9991158267020336
0.6243243243243243 0.9991158267020336
0.6252027027027027 0.9991158267020336
0.6253378378378378 0.9991158267020336
0.6256756756756757 0.9991158267020336
0.625945945945946 0.9991158267020336
0.6260810810810811 0.9991158267020336
0.6262162162162163 0.9991158267020336
0.6263513513513513 0.9991158267020336
0.6264864864864865 0.9991158267020336
0.6266891891891891 0.9991158267020336
0.6267567567567568 0.9991158267020336
0.6295945945945945 0.9991158267020336
0.6299324324324325 0.9991158267020336
0.6300675675675675 0.9991158267020336
0.6303378378378378 0.9991158267020336
0.6310135135135135 0.9991158267020336
0.6320945945945946 0.9991158267020336
0.6322297297297297 0.9991158267020336
0.632972972972973 0.9991158267020336
0.6334459459459459 0.9991158267020336
0.6335810810810811 0.9991158267020336
0.6337162162162162 0.9991158267020336
0.6343243243243243 0.9991158267020336
0.6344594594594595 0.9991158267020336
0.6346621621621622 0.9991158267020336
0.635472972972973 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6358108108108108 0.9991158267020336
0.6360135135135135 0.9991158267020336
0.6362837837837838 0.9991158267020336
0.6364189189189189 0.9991158267020336
0.6371621621621621 0.9991158267020336
0.6382432432432432 0.9991158267020336
0.6383783783783784 0.9991158267020336
0.6393918918918919 0.9991158267020336
0.639527027027027 0.9991158267020336
0.6397972972972973 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6400675675675676 0.9991158267020336
0.6403378378378378 0.9991158267020336
0.6412837837837838 0.9991158267020336
0.6414189189189189 0.9991158267020336
0.6424324324324324 0.9991158267020336
0.6425675675675676 0.9991158267020336
0.6437837837837838 0.9991158267020336
0.643918918918919 0.9991158267020336
0.6447297297297298 0.9991158267020336
0.6448648648648648 0.9991158267020336
0.6462837837837838 0.9991158267020336
0.6464189189189189 0.9991158267020336
0.6466891891891892 0.9991158267020336
0.6469594594594594 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6474324324324324 0.9991158267020336
0.6477702702702702 0.9991158267020336
0.647972972972973 0.9991158267020336
0.6483783783783784 0.9991158267020336
0.648581081081081 0.9991158267020336
0.6488513513513513 0.9991158267020336
0.649054054054054 0.9991158267020336
0.6494594594594595 0.9991158267020336
0.6497297297297298 0.9991158267020336
0.6502027027027028 0.9991158267020336
0.6503378378378378 0.9991158267020336
0.6506081081081081 0.9991158267020336
0.6510135135135136 0.9991158267020336
0.6524324324324324 0.9991158267020336
0.6525675675675676 0.9991158267020336
0.6527027027027027 0.9991158267020336
0.652972972972973 0.9991158267020336
0.6531081081081082 0.9991158267020336
0.6537162162162162 0.9991158267020336
0.6541891891891892 0.9991158267020336
0.655 0.9991158267020336
0.6554054054054054 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6558783783783784 0.9991158267020336
0.6562162162162162 0.9991158267020336
0.6568918918918919 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6581756756756757 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6585135135135135 0.9991158267020336
0.6586486486486487 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.6600675675675676 0.9991158267020336
0.6611486486486486 0.9991158267020336
0.6638513513513513 0.9991158267020336
0.6641891891891892 0.9991158267020336
0.6643243243243243 0.9991158267020336
0.6646621621621621 0.9991158267020336
0.6647972972972973 0.9991158267020336
0.6649324324324324 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6656756756756756 0.9991158267020336
0.6658108108108108 0.9991158267020336
0.6661486486486486 0.9991158267020336
0.6662837837837838 0.9991158267020336
0.6664189189189189 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6666891891891892 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6670945945945946 0.9991158267020336
0.6672297297297297 0.9991158267020336
0.6675675675675675 0.9991158267020336
0.6681756756756757 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6683783783783783 0.9991158267020336
0.668445945945946 0.9991158267020336
0.6693243243243243 0.9991158267020336
0.6700675675675676 0.9991158267020336
0.6704729729729729 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6710810810810811 0.9991158267020336
0.6714864864864865 0.9991158267020336
0.6835135135135135 0.9991158267020336
0.6846621621621621 0.9991158267020336
0.6847972972972973 0.9991158267020336
0.6850675675675676 0.9991158267020336
0.6852027027027027 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858108108108109 0.9991158267020336
0.6859459459459459 0.9991158267020336
0.6863513513513514 0.9991158267020336
0.6872972972972973 0.9991158267020336
0.6875675675675675 0.9991158267020336
0.6877027027027027 0.9991158267020336
0.6879054054054055 0.9991158267020336
0.6881756756756757 0.9991158267020336
0.6882432432432433 0.9991158267020336
0.6883783783783783 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.69 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6906081081081081 0.9991158267020336
0.6908108108108109 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6962837837837837 0.9991158267020336
0.6980405405405405 0.9991158267020336
0.6983108108108108 0.9991158267020336
0.698445945945946 0.9991158267020336
0.6989864864864865 0.9991158267020336
0.6991216216216216 0.9991158267020336
0.6993918918918919 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6997972972972973 0.9991158267020336
0.6999324324324324 0.9991158267020336
0.7003378378378379 0.9991158267020336
0.7008783783783784 0.9991158267020336
0.7014189189189189 0.9991158267020336
0.7018243243243243 0.9991158267020336
0.7019594594594595 0.9991158267020336
0.7026351351351351 0.9991158267020336
0.702972972972973 0.9991158267020336
0.7034459459459459 0.9991158267020336
0.7035810810810811 0.9991158267020336
0.7037162162162162 0.9991158267020336
0.7040540540540541 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7056756756756757 0.9991158267020336
0.7057432432432432 0.9991158267020336
0.706418918918919 0.9991158267020336
0.7064864864864865 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7078378378378378 0.9991158267020336
0.7082432432432433 0.9991158267020336
0.7085135135135135 0.9991158267020336
0.7089864864864864 0.9991158267020336
0.7093918918918919 0.9991158267020336
0.7097972972972973 0.9991158267020336
0.7102702702702702 0.9991158267020336
0.7108108108108108 0.9991158267020336
0.710945945945946 0.9991158267020336
0.712027027027027 0.9991158267020336
0.7123648648648648 0.9991158267020336
0.7125675675675676 0.9991158267020336
0.7127702702702703 0.9991158267020336
0.7132432432432433 0.9991158267020336
0.7133783783783784 0.9991158267020336
0.7135810810810811 0.9991158267020336
0.7138513513513514 0.9991158267020336
0.7152027027027027 0.9991158267020336
0.7155405405405405 0.9991158267020336
0.7156756756756757 0.9991158267020336
0.7158783783783784 0.9991158267020336
0.7162162162162162 0.9991158267020336
0.716554054054054 0.9991158267020336
0.7168243243243243 0.9991158267020336
0.7171621621621621 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7174324324324325 0.9991158267020336
0.7178378378378378 0.9991158267020336
0.7185135135135136 0.9991158267020336
0.7186486486486486 0.9991158267020336
0.7187162162162162 0.9991158267020336
0.7188513513513514 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7197297297297297 0.9991158267020336
0.7200675675675675 0.9991158267020336
0.7202702702702702 0.9991158267020336
0.721554054054054 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.7222972972972973 0.9991158267020336
0.7226351351351351 0.9991158267020336
0.7227702702702703 0.9991158267020336
0.7228378378378378 0.9991158267020336
0.7233108108108108 0.9991158267020336
0.7235810810810811 0.9991158267020336
0.7237162162162162 0.9991158267020336
0.7238513513513514 0.9991158267020336
0.7242567567567567 0.9991158267020336
0.7257432432432432 0.9991158267020336
0.725945945945946 0.9991158267020336
0.7345945945945946 0.9991158267020336
0.7352027027027027 0.9991158267020336
0.7355405405405405 0.9991158267020336
0.736554054054054 0.9991158267020336
0.7373648648648649 0.9991158267020336
0.7380405405405406 0.9991158267020336
0.7381756756756757 0.9991158267020336
0.7386486486486487 0.9991158267020336
0.7388513513513514 0.9991158267020336
0.7389864864864865 0.9991158267020336
0.7397297297297297 0.9991158267020336
0.7398648648648649 0.9991158267020336
0.7403378378378378 0.9991158267020336
0.7405405405405405 0.9991158267020336
0.7412162162162163 0.9991158267020336
0.7414189189189189 0.9991158267020336
0.7416216216216216 0.9991158267020336
0.7417567567567568 0.9991158267020336
0.7425 0.9991158267020336
0.7425675675675676 0.9991158267020336
0.7433783783783784 0.9991158267020336
0.7437162162162162 0.9991158267020336
0.7445945945945946 0.9991158267020336
0.7447297297297297 0.9991158267020336
0.7447972972972973 0.9991158267020336
0.7449324324324325 0.9991158267020336
0.7458783783783783 0.9991158267020336
0.7460135135135135 0.9991158267020336
0.7465540540540541 0.9991158267020336
0.7470945945945946 0.9991158267020336
0.7472297297297297 0.9991158267020336
0.7479054054054054 0.9991158267020336
0.7481081081081081 0.9991158267020336
0.7482432432432432 0.9991158267020336
0.7483108108108109 0.9991158267020336
0.7485135135135135 0.9991158267020336
0.7500675675675675 0.9991158267020336
0.7504054054054055 0.9991158267020336
0.7506081081081081 0.9991158267020336
0.7508783783783783 0.9991158267020336
0.7515540540540541 0.9991158267020336
0.7517567567567568 0.9991158267020336
0.7525675675675676 0.9991158267020336
0.7527027027027027 0.9991158267020336
0.7527702702702703 0.9991158267020336
0.7537837837837837 0.9991158267020336
0.7541891891891892 0.9991158267020336
0.7543243243243243 0.9991158267020336
0.7548648648648648 0.9991158267020336
0.7555405405405405 0.9991158267020336
0.7556756756756757 0.9991158267020336
0.7564189189189189 0.9991158267020336
0.7565540540540541 0.9991158267020336
0.7572297297297297 0.9991158267020336
0.7573648648648649 0.9991158267020336
0.7577702702702702 0.9991158267020336
0.7593243243243243 0.9991158267020336
0.7615540540540541 0.9991158267020336
0.7617567567567568 0.9991158267020336
0.7629054054054054 0.9991158267020336
0.7637162162162162 0.9991158267020336
0.7642567567567567 0.9991158267020336
0.7647297297297297 0.9991158267020336
0.7648648648648648 0.9991158267020336
0.7656081081081081 0.9991158267020336
0.7656756756756756 0.9991158267020336
0.7658108108108108 0.9991158267020336
0.7660135135135135 0.9991158267020336
0.7661486486486486 0.9991158267020336
0.7665540540540541 0.9991158267020336
0.7666891891891892 0.9991158267020336
0.7670270270270271 0.9991158267020336
0.7682432432432432 0.9991158267020336
0.7683108108108108 0.9991158267020336
0.768445945945946 0.9991158267020336
0.7707432432432433 0.9991158267020336
0.7708783783783784 0.9991158267020336
0.7735135135135135 0.9991158267020336
0.774054054054054 0.9991158267020336
0.7752027027027028 0.9991158267020336
0.7754054054054054 0.9991158267020336
0.7766891891891892 0.9991158267020336
0.7776351351351352 0.9991158267020336
0.7777702702702702 0.9991158267020336
0.7783783783783784 0.9991158267020336
0.7785135135135135 0.9991158267020336
0.779054054054054 0.9991158267020336
0.779527027027027 0.9991158267020336
0.7799324324324325 0.9991158267020336
0.7811486486486486 0.9991158267020336
0.7816216216216216 0.9991158267020336
0.7817567567567567 0.9991158267020336
0.7818918918918919 0.9991158267020336
0.782027027027027 0.9991158267020336
0.7820945945945946 0.9991158267020336
0.7822297297297297 0.9991158267020336
0.7824324324324324 0.9991158267020336
0.7826351351351352 0.9991158267020336
0.783918918918919 0.9991158267020336
0.784054054054054 0.9991158267020336
0.784527027027027 0.9991158267020336
0.785 0.9991158267020336
0.7856081081081081 0.9991158267020336
0.7857432432432433 0.9991158267020336
0.7864189189189189 0.9991158267020336
0.7866216216216216 0.9991158267020336
0.7867567567567567 0.9991158267020336
0.7868918918918919 0.9991158267020336
0.7869594594594594 0.9991158267020336
0.7871621621621622 0.9991158267020336
0.7872297297297297 0.9991158267020336
0.7874324324324324 0.9991158267020336
0.7882432432432432 0.9991158267020336
0.7885135135135135 0.9991158267020336
0.788581081081081 0.9991158267020336
0.7887837837837838 0.9991158267020336
0.789054054054054 0.9991158267020336
0.7896621621621621 0.9991158267020336
0.7898648648648648 0.9991158267020336
0.7903378378378378 0.9991158267020336
0.7904729729729729 0.9991158267020336
0.7906081081081081 0.9991158267020336
0.7908108108108108 0.9991158267020336
0.7912162162162162 0.9991158267020336
0.7913513513513514 0.9991158267020336
0.7917567567567567 0.9991158267020336
0.7918918918918919 0.9991158267020336
0.7926351351351352 0.9991158267020336
0.7928378378378378 0.9991158267020336
0.7929054054054054 0.9991158267020336
0.7931081081081081 0.9991158267020336
0.7946621621621621 0.9991158267020336
0.7948648648648649 0.9991158267020336
0.795 0.9991158267020336
0.7969594594594595 0.9991158267020336
0.7971621621621622 0.9991158267020336
0.7972297297297297 0.9991158267020336
0.7975 0.9991158267020336
0.7975675675675675 0.9991158267020336
0.7978378378378378 0.9991158267020336
0.7980405405405405 0.9991158267020336
0.7981756756756757 0.9991158267020336
0.7983783783783783 0.9991158267020336
0.7986486486486486 0.9991158267020336
0.7989864864864865 0.9991158267020336
0.7991891891891892 0.9991158267020336
0.7993243243243243 0.9991158267020336
0.799527027027027 0.9991158267020336
0.8006081081081081 0.9991158267020336
0.8007432432432432 0.9991158267020336
0.8008108108108108 0.9991158267020336
0.8009459459459459 0.9991158267020336
0.801554054054054 0.9991158267020336
0.8016891891891892 0.9991158267020336
0.8018243243243244 0.9991158267020336
0.8019594594594595 0.9991158267020336
0.8023648648648649 0.9991158267020336
0.8027702702702703 0.9991158267020336
0.8031756756756757 0.9991158267020336
0.8033108108108108 0.9991158267020336
0.8038513513513513 0.9991158267020336
0.8041216216216216 0.9991158267020336
0.8043918918918919 0.9991158267020336
0.8047972972972973 0.9991158267020336
0.8075 0.9991158267020336
0.8135135135135135 0.9991158267020336
0.8147297297297297 0.9991158267020336
0.815 0.9991158267020336
0.8153378378378379 0.9991158267020336
0.8156081081081081 0.9991158267020336
0.8158783783783784 0.9991158267020336
0.8164189189189189 0.9991158267020336
0.816554054054054 0.9991158267020336
0.8177027027027027 0.9991158267020336
0.8197297297297297 0.9991158267020336
0.82 0.9991158267020336
0.8202702702702702 0.9991158267020336
0.820472972972973 0.9991158267020336
0.8211486486486487 0.9991158267020336
0.8213513513513514 0.9991158267020336
0.8219594594594595 0.9991158267020336
0.8223648648648648 0.9991158267020336
0.8224324324324325 0.9991158267020336
0.8225675675675675 0.9991158267020336
0.8231081081081081 0.9991158267020336
0.8235135135135135 0.9991158267020336
0.8237162162162163 0.9991158267020336
0.8243918918918919 0.9991158267020336
0.8244594594594594 0.9991158267020336
0.8245945945945946 0.9991158267020336
0.8246621621621621 0.9991158267020336
0.8252702702702702 0.9991158267020336
0.8253378378378379 0.9991158267020336
0.825472972972973 0.9991158267020336
0.8257432432432432 0.9991158267020336
0.8261486486486487 0.9991158267020336
0.8273648648648648 0.9991158267020336
0.8275 0.9991158267020336
0.8278378378378378 0.9991158267020336
0.827972972972973 0.9991158267020336
0.8291216216216216 0.9991158267020336
0.8292567567567568 0.9991158267020336
0.8296621621621622 0.9991158267020336
0.8297972972972973 0.9991158267020336
0.830472972972973 0.9991158267020336
0.8308108108108108 0.9991158267020336
0.8313513513513513 0.9991158267020336
0.8321621621621622 0.9991158267020336
0.8335810810810811 0.9991158267020336
0.8337162162162162 0.9991158267020336
0.8341216216216216 0.9991158267020336
0.8342567567567568 0.9991158267020336
0.8350675675675676 0.9991158267020336
0.8352027027027027 0.9991158267020336
0.8356756756756757 0.9991158267020336
0.8358108108108108 0.9991158267020336
0.8362837837837838 0.9991158267020336
0.8487162162162162 0.9991158267020336
0.8488513513513514 0.9991158267020336
0.849527027027027 0.9991158267020336
0.8496621621621622 0.9991158267020336
0.8503378378378378 0.9991158267020336
0.8506081081081082 0.9991158267020336
0.8507432432432432 0.9991158267020336
0.8512162162162162 0.9991158267020336
0.8517567567567568 0.9991158267020336
0.8522297297297298 0.9991158267020336
0.8523648648648648 0.9991158267020336
0.8525 0.9991158267020336
0.8528378378378378 0.9991158267020336
0.8531081081081081 0.9991158267020336
0.8532432432432432 0.9991158267020336
0.8534459459459459 0.9991158267020336
0.8535810810810811 0.9991158267020336
0.8539189189189189 0.9991158267020336
0.8540540540540541 0.9991158267020336
0.8541891891891892 0.9991158267020336
0.8543243243243244 0.9991158267020336
0.8543918918918919 0.9991158267020336
0.8543918918918919 1.0
0.8547297297297297 1.0
0.8557432432432432 1.0
0.8567567567567568 1.0
0.8585135135135135 1.0
0.8597297297297297 1.0
0.8611486486486486 1.0
0.8616216216216216 1.0
0.8617567567567568 1.0
0.8625 1.0
0.8629729729729729 1.0
0.8636486486486487 1.0
0.8639864864864865 1.0
0.8641216216216216 1.0
0.8641891891891892 1.0
0.8644594594594595 1.0
0.8649324324324325 1.0
0.8651351351351352 1.0
0.8653378378378378 1.0
0.8656081081081081 1.0
0.8658108108108108 1.0
0.865945945945946 1.0
0.8669594594594595 1.0
0.8670945945945946 1.0
0.8674324324324324 1.0
0.8676351351351351 1.0
0.8678378378378379 1.0
0.8679729729729729 1.0
0.8687162162162162 1.0
0.869054054054054 1.0
0.8691216216216217 1.0
0.8696621621621622 1.0
0.8697297297297297 1.0
0.8705405405405405 1.0
0.8707432432432433 1.0
0.8718918918918919 1.0
0.8725 1.0
0.8726351351351351 1.0
0.8733108108108109 1.0
0.8734459459459459 1.0
0.8758108108108108 1.0
0.8760810810810811 1.0
0.8761486486486486 1.0
0.8762837837837838 1.0
0.8787837837837837 1.0
0.879054054054054 1.0
0.8793243243243243 1.0
0.8794594594594595 1.0
0.8796621621621622 1.0
0.8797972972972973 1.0
0.8801351351351351 1.0
0.8805405405405405 1.0
0.8813513513513513 1.0
0.8816891891891891 1.0
0.8820270270270271 1.0
0.8821621621621621 1.0
0.8822972972972973 1.0
0.8825675675675676 1.0
0.8827027027027027 1.0
0.8829054054054054 1.0
0.8830405405405405 1.0
0.8831756756756757 1.0
0.8833783783783784 1.0
0.884054054054054 1.0
0.8855405405405405 1.0
0.8856756756756756 1.0
0.8858783783783784 1.0
0.8860135135135135 1.0
0.8868918918918919 1.0
0.8870945945945946 1.0
0.8874324324324324 1.0
0.8875675675675676 1.0
0.8878378378378379 1.0
0.887972972972973 1.0
0.8881081081081081 1.0
0.89 1.0
0.8910135135135135 1.0
0.8915540540540541 1.0
0.8916891891891892 1.0
0.8918918918918919 1.0
0.8931081081081081 1.0
0.8932432432432432 1.0
0.8935135135135135 1.0
0.8942567567567568 1.0
0.8945945945945946 1.0
0.895 1.0
0.8952702702702703 1.0
0.8968243243243244 1.0
0.8971621621621622 1.0
0.8972972972972973 1.0
0.8975 1.0
0.8976351351351352 1.0
0.8978378378378379 1.0
0.9 1.0
0.9005405405405406 1.0
0.9006081081081081 1.0
0.9007432432432433 1.0
0.9008783783783784 1.0
0.9010810810810811 1.0
0.9025675675675676 1.0
0.9027027027027027 1.0
0.903581081081081 1.0
0.9045945945945946 1.0
0.9048648648648648 1.0
0.9052027027027028 1.0
0.9057432432432433 1.0
0.9058783783783784 1.0
0.9061486486486486 1.0
0.9062837837837838 1.0
0.9065540540540541 1.0
0.9066891891891892 1.0
0.9075 1.0
0.9083108108108108 1.0
0.9091891891891892 1.0
0.9099324324324324 1.0
0.9101351351351351 1.0
0.9102702702702703 1.0
0.910472972972973 1.0
0.9106081081081081 1.0
0.9108783783783784 1.0
0.9110135135135136 1.0
0.9114864864864864 1.0
0.9118243243243244 1.0
0.9119594594594594 1.0
0.918581081081081 1.0
0.9200675675675676 1.0
0.9211486486486486 1.0
0.9212162162162162 1.0
0.9216891891891892 1.0
0.9223648648648649 1.0
0.9226351351351352 1.0
0.9227702702702703 1.0
0.9253378378378379 1.0
0.9272297297297297 1.0
0.927972972972973 1.0
0.9280405405405405 1.0
0.9286486486486486 1.0
0.9288513513513513 1.0
0.9289864864864865 1.0
0.9309459459459459 1.0
0.9310810810810811 1.0
0.9317567567567567 1.0
0.9320945945945946 1.0
0.9325 1.0
0.9326351351351352 1.0
0.9333783783783783 1.0
0.9338513513513513 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9345270270270271 1.0
0.9346621621621621 1.0
0.9354054054054054 1.0
0.9355405405405406 1.0
0.9358108108108109 1.0
0.9359459459459459 1.0
0.9363513513513514 1.0
0.936554054054054 1.0
0.9375675675675675 1.0
0.9378378378378378 1.0
0.9379054054054055 1.0
0.9380405405405405 1.0
0.938445945945946 1.0
0.9385810810810811 1.0
0.9395270270270271 1.0
0.9397297297297297 1.0
0.9398648648648649 1.0
0.9404729729729729 1.0
0.9408783783783784 1.0
0.9414189189189189 1.0
0.941554054054054 1.0
0.9416891891891892 1.0
0.9452702702702702 1.0
0.9460810810810811 1.0
0.9462162162162162 1.0
0.9473648648648648 1.0
0.9475 1.0
0.9475675675675675 1.0
0.9477702702702703 1.0
0.9493918918918919 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9527702702702703 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541891891891892 1.0
0.9543243243243243 1.0
0.955 1.0
0.9551351351351351 1.0
0.9556081081081081 1.0
0.9557432432432432 1.0
0.9558108108108108 1.0
0.9560135135135135 1.0
0.956081081081081 1.0
0.9562162162162162 1.0
0.9562837837837838 1.0
0.956418918918919 1.0
0.9583783783783784 1.0
0.9585810810810811 1.0
0.9586486486486486 1.0
0.9591216216216216 1.0
0.9591891891891892 1.0
0.9593243243243244 1.0
0.9595270270270271 1.0
0.9596621621621622 1.0
0.9608108108108108 1.0
0.9612837837837838 1.0
0.961418918918919 1.0
0.9616216216216216 1.0
0.962027027027027 1.0
0.9621621621621622 1.0
0.9627702702702703 1.0
0.9633108108108108 1.0
0.9635810810810811 1.0
0.9636486486486486 1.0
0.9637837837837838 1.0
0.9639189189189189 1.0
0.9640540540540541 1.0
0.9643243243243244 1.0
0.9645945945945946 1.0
0.9646621621621622 1.0
0.9648648648648649 1.0
0.965 1.0
0.9652027027027027 1.0
0.9652702702702702 1.0
0.9655405405405405 1.0
0.9660135135135135 1.0
0.966554054054054 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9697972972972972 1.0
0.9703378378378379 1.0
0.9707432432432432 1.0
0.9713513513513513 1.0
0.9716216216216216 1.0
0.9718918918918918 1.0
0.9725 1.0
0.9725675675675676 1.0
0.9728378378378378 1.0
0.972972972972973 1.0
0.9731081081081081 1.0
0.9737162162162162 1.0
0.9739864864864864 1.0
0.9751351351351352 1.0
0.9753378378378378 1.0
0.976081081081081 1.0
0.9762162162162162 1.0
0.9763513513513513 1.0
0.9766216216216216 1.0
0.9766891891891892 1.0
0.9768243243243243 1.0
0.9775 1.0
0.9776351351351351 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.98 1.0
0.9802027027027027 1.0
0.9829054054054054 1.0
0.9831081081081081 1.0
0.9834459459459459 1.0
0.9837162162162162 1.0
0.9841216216216216 1.0
0.9842567567567567 1.0
0.9849324324324324 1.0
0.9850675675675675 1.0
0.9858783783783783 1.0
0.9861486486486486 1.0
0.9862162162162162 1.0
0.986554054054054 1.0
0.9868243243243243 1.0
0.987027027027027 1.0
0.9873648648648649 1.0
0.9875675675675676 1.0
0.9885810810810811 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989527027027027 1.0
0.9915540540540541 1.0
0.9916891891891891 1.0
0.9922297297297298 1.0
0.9925 1.0
0.9927702702702703 1.0
0.9929054054054054 1.0
0.9937162162162162 1.0
0.9938513513513514 1.0
0.9942567567567567 1.0
0.9943918918918919 1.0
0.9964189189189189 1.0
0.9965540540540541 1.0
1.0 1.0


==> rocs/sb_dnn_sb_cg.txt <==
0.0 0.0
6.756756756756757e-05 0.8638373121131742
6.756756756756757e-05 0.8806366047745358
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
6.756756756756757e-05 0.8956675508399646
0.00013513513513513514 0.8956675508399646
0.00013513513513513514 0.8974358974358975
0.00013513513513513514 0.8992042440318302
0.00013513513513513514 0.900972590627763
0.00013513513513513514 0.9027409372236959
0.00013513513513513514 0.9115826702033598
0.00013513513513513514 0.9133510167992926
0.00013513513513513514 0.9213085764809903
0.0002027027027027027 0.9213085764809903
0.0002027027027027027 0.9221927497789567
0.0002702702702702703 0.9221927497789567
0.0002702702702702703 0.9266136162687887
0.00033783783783783786 0.9266136162687887
0.00033783783783783786 0.9283819628647215
0.00033783783783783786 0.9301503094606542
0.00033783783783783786 0.9319186560565871
0.0004054054054054054 0.9319186560565871
0.0004054054054054054 0.9389920424403183
0.00047297297297297297 0.9389920424403183
0.00047297297297297297 0.9434129089301503
0.00047297297297297297 0.9522546419098143
0.0006081081081081081 0.9522546419098143
0.0006081081081081081 0.9531388152077808
0.0007432432432432432 0.9531388152077808
0.0007432432432432432 0.9549071618037135
0.0008783783783783784 0.9549071618037135
0.0008783783783783784 0.9575596816976127
0.0009459459459459459 0.9575596816976127
0.0009459459459459459 0.9584438549955792
0.0012837837837837837 0.9584438549955792
0.0012837837837837837 0.9593280282935456
0.002027027027027027 0.9593280282935456
0.002027027027027027 0.9602122015915119
0.002027027027027027 0.9619805481874447
0.0020945945945945945 0.9619805481874447
0.0020945945945945945 0.9628647214854111
0.00222972972972973 0.9628647214854111
0.00222972972972973 0.9637488947833776
0.002702702702702703 0.9637488947833776
0.002837837837837838 0.9637488947833776
0.0029054054054054052 0.9637488947833776
0.0029054054054054052 0.964633068081344
0.002972972972972973 0.964633068081344
0.002972972972972973 0.9655172413793104
0.0030405405405405407 0.9655172413793104
0.0030405405405405407 0.9664014146772767
0.0031756756756756758 0.9664014146772767
0.003243243243243243 0.9664014146772767
0.003243243243243243 0.9672855879752431
0.003310810810810811 0.9672855879752431
0.003445945945945946 0.9672855879752431
0.004054054054054054 0.9672855879752431
0.004054054054054054 0.9681697612732095
0.0045945945945945945 0.9681697612732095
0.004932432432432432 0.9681697612732095
0.005405405405405406 0.9681697612732095
0.005405405405405406 0.969053934571176
0.00554054054054054 0.969053934571176
0.00554054054054054 0.9699381078691424
0.006013513513513514 0.9699381078691424
0.006283783783783784 0.9699381078691424
0.0063513513513513515 0.9699381078691424
0.006486486486486486 0.9699381078691424
0.006621621621621622 0.9699381078691424
0.006621621621621622 0.9708222811671088
0.006824324324324324 0.9708222811671088
0.007027027027027027 0.9708222811671088
0.007635135135135135 0.9708222811671088
0.007972972972972973 0.9708222811671088
0.00804054054054054 0.9708222811671088
0.00804054054054054 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008310810810810811 0.9717064544650752
0.008851351351351351 0.9717064544650752
0.009189189189189189 0.9717064544650752
0.009324324324324324 0.9717064544650752
0.009324324324324324 0.9725906277630415
0.009391891891891891 0.9725906277630415
0.009662162162162162 0.9725906277630415
0.010202702702702703 0.9725906277630415
0.01635135135135135 0.9734748010610079
0.016418918918918918 0.9734748010610079
0.017972972972972973 0.9734748010610079
0.018108108108108107 0.9734748010610079
0.018108108108108107 0.9743589743589743
0.018513513513513515 0.9743589743589743
0.018716216216216216 0.9743589743589743
0.01885135135135135 0.9743589743589743
0.01945945945945946 0.9743589743589743
0.019594594594594596 0.9743589743589743
0.02027027027027027 0.9743589743589743
0.02527027027027027 0.9743589743589743
0.02533783783783784 0.9743589743589743
0.025472972972972973 0.9743589743589743
0.025743243243243244 0.9743589743589743
0.025945945945945945 0.9743589743589743
0.026216216216216216 0.9743589743589743
0.027094594594594595 0.9743589743589743
0.027094594594594595 0.9761273209549072
0.027162162162162162 0.9761273209549072
0.027297297297297296 0.9761273209549072
0.027635135135135134 0.9761273209549072
0.027837837837837838 0.9761273209549072
0.02831081081081081 0.9761273209549072
0.028445945945945947 0.9761273209549072
0.028445945945945947 0.9770114942528736
0.028648648648648647 0.9770114942528736
0.029054054054054056 0.9770114942528736
0.02918918918918919 0.9770114942528736
0.029256756756756756 0.9770114942528736
0.02972972972972973 0.9770114942528736
0.030472972972972974 0.9770114942528736
0.030608108108108108 0.9770114942528736
0.031013513513513512 0.9770114942528736
0.03114864864864865 0.9770114942528736
0.03128378378378378 0.9770114942528736
0.031486486486486484 0.9770114942528736
0.03155405405405405 0.9770114942528736
0.03155405405405405 0.97789566755084
0.032972972972972976 0.97789566755084
0.03337837837837838 0.97789566755084
0.03351351351351351 0.97789566755084
0.033783783783783786 0.97789566755084
0.03391891891891892 0.97789566755084
0.03405405405405405 0.97789566755084
0.03452702702702703 0.97789566755084
0.034594594594594595 0.97789566755084
0.034594594594594595 0.9787798408488063
0.03466216216216216 0.9787798408488063
0.034797297297297296 0.9787798408488063
0.03493243243243243 0.9787798408488063
0.03527027027027027 0.9787798408488063
0.03608108108108108 0.9787798408488063
0.03628378378378378 0.9787798408488063
0.036554054054054055 0.9787798408488063
0.036554054054054055 0.9796640141467727
0.036756756756756756 0.9796640141467727
0.03695945945945946 0.9796640141467727
0.0370945945945946 0.9796640141467727
0.037162162162162164 0.9805481874447391
0.03743243243243243 0.9805481874447391
0.037567567567567565 0.9805481874447391
0.03763513513513513 0.9805481874447391
0.03763513513513513 0.9814323607427056
0.03790540540540541 0.9814323607427056
0.038175675675675674 0.9814323607427056
0.03918918918918919 0.9814323607427056
0.03945945945945946 0.9814323607427056
0.039527027027027026 0.9814323607427056
0.039729729729729726 0.9814323607427056
0.039932432432432434 0.9814323607427056
0.0404054054054054 0.9814323607427056
0.040472972972972976 0.9814323607427056
0.04060810810810811 0.9814323607427056
0.04067567567567568 0.9814323607427056
0.04081081081081081 0.9814323607427056
0.04121621621621622 0.9814323607427056
0.04283783783783784 0.9814323607427056
0.04317567567567568 0.9814323607427056
0.04337837837837838 0.9814323607427056
0.04351351351351351 0.9814323607427056
0.04432432432432432 0.9814323607427056
0.04452702702702703 0.9814323607427056
0.045 0.9814323607427056
0.04513513513513513 0.9814323607427056
0.04594594594594595 0.9814323607427056
0.04635135135135135 0.9814323607427056
0.046621621621621624 0.9814323607427056
0.04675675675675676 0.9814323607427056
0.04689189189189189 0.9814323607427056
0.047027027027027025 0.9814323607427056
0.04777027027027027 0.9814323607427056
0.04790540540540541 0.9814323607427056
0.04810810810810811 0.9814323607427056
0.04831081081081081 0.9814323607427056
0.048581081081081084 0.9814323607427056
0.04885135135135135 0.9814323607427056
0.048986486486486486 0.9814323607427056
0.04986486486486486 0.9814323607427056
0.05182432432432432 0.9814323607427056
0.0520945945945946 0.9814323607427056
0.05222972972972973 0.9814323607427056
0.0525 0.9814323607427056
0.05263513513513513 0.9814323607427056
0.05283783783783784 0.9814323607427056
0.05297297297297297 0.9814323607427056
0.05304054054054054 0.9814323607427056
0.05331081081081081 0.9814323607427056
0.053513513513513515 0.9814323607427056
0.05405405405405406 0.9814323607427056
0.05425675675675676 0.9814323607427056
0.05425675675675676 0.982316534040672
0.05439189189189189 0.982316534040672
0.05459459459459459 0.982316534040672
0.055 0.982316534040672
0.05540540540540541 0.982316534040672
0.055472972972972975 0.982316534040672
0.05560810810810811 0.982316534040672
0.05574324324324324 0.982316534040672
0.05621621621621622 0.982316534040672
0.05716216216216216 0.982316534040672
0.057297297297297295 0.982316534040672
0.0577027027027027 0.982316534040672
0.05783783783783784 0.982316534040672
0.057905405405405404 0.982316534040672
0.05804054054054054 0.982316534040672
0.058648648648648646 0.982316534040672
0.058851351351351354 0.982316534040672
0.05898648648648649 0.982316534040672
0.06027027027027027 0.982316534040672
0.06087837837837838 0.982316534040672
0.061824324324324324 0.982316534040672
0.06189189189189189 0.982316534040672
0.062027027027027025 0.982316534040672
0.06256756756756757 0.982316534040672
0.06331081081081082 0.982316534040672
0.06391891891891892 0.982316534040672
0.06405405405405405 0.982316534040672
0.06412162162162162 0.982316534040672
0.06439189189189189 0.982316534040672
0.06452702702702702 0.982316534040672
0.06466216216216217 0.982316534040672
0.0647972972972973 0.982316534040672
0.06574324324324324 0.982316534040672
0.06587837837837837 0.982316534040672
0.06635135135135135 0.982316534040672
0.06675675675675675 0.982316534040672
0.06709459459459459 0.982316534040672
0.06763513513513514 0.982316534040672
0.06783783783783784 0.982316534040672
0.0681081081081081 0.982316534040672
0.06817567567567567 0.982316534040672
0.06837837837837837 0.982316534040672
0.06871621621621622 0.982316534040672
0.06918918918918919 0.982316534040672
0.06972972972972973 0.982316534040672
0.06986486486486486 0.982316534040672
0.06993243243243243 0.982316534040672
0.07006756756756757 0.982316534040672
0.07054054054054054 0.982316534040672
0.07067567567567568 0.982316534040672
0.07074324324324324 0.982316534040672
0.07087837837837838 0.982316534040672
0.07391891891891891 0.982316534040672
0.07398648648648648 0.982316534040672
0.07452702702702703 0.982316534040672
0.07486486486486486 0.982316534040672
0.08810810810810811 0.982316534040672
0.08831081081081081 0.982316534040672
0.08878378378378378 0.982316534040672
0.08891891891891891 0.982316534040672
0.0891891891891892 0.982316534040672
0.08952702702702703 0.982316534040672
0.09013513513513513 0.982316534040672
0.09033783783783783 0.982316534040672
0.09040540540540541 0.982316534040672
0.09060810810810811 0.982316534040672
0.09101351351351351 0.982316534040672
0.09121621621621621 0.982316534040672
0.09135135135135135 0.982316534040672
0.09162162162162162 0.982316534040672
0.09175675675675676 0.982316534040672
0.09243243243243243 0.982316534040672
0.09256756756756757 0.982316534040672
0.09263513513513513 0.982316534040672
0.09277027027027027 0.982316534040672
0.09331081081081082 0.982316534040672
0.09351351351351352 0.982316534040672
0.09364864864864865 0.982316534040672
0.09425675675675675 0.982316534040672
0.09439189189189189 0.982316534040672
0.09486486486486487 0.982316534040672
0.09513513513513513 0.982316534040672
0.09527027027027027 0.982316534040672
0.0954054054054054 0.982316534040672
0.09547297297297297 0.982316534040672
0.09581081081081082 0.982316534040672
0.09594594594594595 0.982316534040672
0.09641891891891892 0.982316534040672
0.09668918918918919 0.982316534040672
0.09689189189189189 0.982316534040672
0.09763513513513514 0.982316534040672
0.09817567567567567 0.982316534040672
0.09851351351351352 0.982316534040672
0.09871621621621622 0.982316534040672
0.09885135135135135 0.982316534040672
0.09912162162162162 0.982316534040672
0.09972972972972972 0.982316534040672
0.1002027027027027 0.982316534040672
0.10081081081081081 0.982316534040672
0.10094594594594594 0.982316534040672
0.10108108108108108 0.982316534040672
0.10108108108108108 0.9832007073386384
0.10141891891891892 0.9832007073386384
0.10189189189189189 0.9832007073386384
0.10270270270270271 0.9832007073386384
0.10304054054054054 0.9832007073386384
0.10378378378378378 0.9832007073386384
0.10391891891891891 0.9832007073386384
0.1041891891891892 0.9832007073386384
0.10445945945945946 0.9832007073386384
0.10486486486486486 0.9832007073386384
0.10513513513513513 0.9832007073386384
0.10527027027027026 0.9832007073386384
0.1077027027027027 0.9832007073386384
0.10810810810810811 0.9832007073386384
0.10817567567567568 0.9832007073386384
0.10864864864864865 0.9832007073386384
0.10925675675675675 0.9832007073386384
0.10986486486486487 0.9832007073386384
0.10993243243243243 0.9832007073386384
0.11027027027027027 0.9832007073386384
0.1104054054054054 0.9832007073386384
0.11101351351351352 0.9832007073386384
0.11114864864864865 0.9832007073386384
0.11155405405405405 0.9832007073386384
0.11324324324324324 0.9832007073386384
0.11371621621621622 0.9832007073386384
0.11472972972972972 0.9832007073386384
0.12777027027027027 0.9832007073386384
0.12932432432432434 0.9832007073386384
0.12945945945945947 0.9832007073386384
0.12952702702702704 0.9832007073386384
0.12966216216216217 0.9832007073386384
0.12986486486486487 0.9832007073386384
0.13047297297297297 0.9832007073386384
0.13074324324324324 0.9832007073386384
0.13087837837837837 0.9832007073386384
0.1310135135135135 0.9832007073386384
0.1310135135135135 0.9840848806366048
0.13114864864864864 0.9840848806366048
0.13135135135135134 0.9840848806366048
0.13148648648648648 0.9840848806366048
0.13168918918918918 0.9840848806366048
0.1529054054054054 0.9840848806366048
0.15344594594594593 0.9840848806366048
0.1535810810810811 0.9840848806366048
0.1541891891891892 0.9840848806366048
0.1543918918918919 0.9840848806366048
0.1552027027027027 0.9840848806366048
0.15533783783783783 0.9840848806366048
0.15547297297297297 0.9840848806366048
0.15783783783783784 0.9840848806366048
0.15804054054054054 0.9840848806366048
0.15817567567567567 0.9840848806366048
0.15817567567567567 0.9849690539345711
0.15864864864864864 0.9849690539345711
0.15878378378378377 0.9849690539345711
0.15912162162162163 0.9849690539345711
0.15925675675675677 0.9849690539345711
0.15945945945945947 0.9849690539345711
0.1595945945945946 0.9849690539345711
0.15966216216216217 0.9849690539345711
0.15966216216216217 0.9858532272325375
0.15972972972972974 0.9858532272325375
0.16006756756756757 0.9858532272325375
0.16175675675675677 0.9858532272325375
0.1631081081081081 0.9858532272325375
0.1633108108108108 0.9858532272325375
0.16418918918918918 0.9858532272325375
0.1643243243243243 0.9858532272325375
0.16493243243243244 0.9858532272325375
0.16506756756756757 0.9858532272325375
0.16594594594594594 0.9858532272325375
0.16608108108108108 0.9858532272325375
0.1666216216216216 0.9858532272325375
0.16675675675675675 0.9858532272325375
0.16689189189189188 0.9858532272325375
0.16702702702702701 0.9858532272325375
0.16709459459459458 0.9858532272325375
0.16722972972972974 0.9858532272325375
0.16763513513513514 0.9858532272325375
0.16817567567567568 0.9858532272325375
0.16837837837837838 0.9858532272325375
0.16878378378378378 0.9858532272325375
0.16891891891891891 0.9858532272325375
0.16932432432432432 0.9858532272325375
0.16945945945945945 0.9858532272325375
0.17074324324324325 0.9858532272325375
0.17087837837837838 0.9858532272325375
0.17121621621621622 0.9858532272325375
0.17135135135135135 0.9858532272325375
0.17304054054054055 0.9858532272325375
0.17324324324324325 0.9858532272325375
0.17378378378378379 0.9858532272325375
0.17391891891891892 0.9858532272325375
0.1747972972972973 0.9858532272325375
0.17513513513513512 0.9858532272325375
0.17527027027027026 0.9858532272325375
0.17601351351351352 0.9858532272325375
0.17641891891891892 0.9858532272325375
0.17655405405405405 0.9858532272325375
0.1770945945945946 0.9858532272325375
0.1770945945945946 0.986737400530504
0.1777027027027027 0.986737400530504
0.17804054054054055 0.986737400530504
0.17810810810810812 0.986737400530504
0.17831081081081082 0.986737400530504
0.17844594594594596 0.986737400530504
0.1785810810810811 0.986737400530504
0.17864864864864866 0.986737400530504
0.1787837837837838 0.986737400530504
0.17905405405405406 0.986737400530504
0.17925675675675676 0.986737400530504
0.17932432432432432 0.986737400530504
0.17945945945945946 0.986737400530504
0.17972972972972973 0.986737400530504
0.17972972972972973 0.9876215738284704
0.18033783783783783 0.9876215738284704
0.18047297297297296 0.9876215738284704
0.18054054054054053 0.9876215738284704
0.18067567567567566 0.9876215738284704
0.1810810810810811 0.9876215738284704
0.1816891891891892 0.9876215738284704
0.18182432432432433 0.9876215738284704
0.18195945945945946 0.9876215738284704
0.18277027027027026 0.9876215738284704
0.18337837837837836 0.9876215738284704
0.1837837837837838 0.9876215738284704
0.18405405405405406 0.9876215738284704
0.18432432432432433 0.9876215738284704
0.18506756756756756 0.9876215738284704
0.1852027027027027 0.9876215738284704
0.1854054054054054 0.9876215738284704
0.18567567567567567 0.9876215738284704
0.18635135135135136 0.9876215738284704
0.1864864864864865 0.9876215738284704
0.1868918918918919 0.9876215738284704
0.18702702702702703 0.9876215738284704
0.1870945945945946 0.9876215738284704
0.1870945945945946 0.9885057471264368
0.18716216216216217 0.9885057471264368
0.1872972972972973 0.9885057471264368
0.1875 0.9885057471264368
0.18763513513513513 0.9885057471264368
0.1877027027027027 0.9885057471264368
0.1879054054054054 0.9885057471264368
0.18797297297297297 0.9885057471264368
0.18817567567567567 0.9885057471264368
0.1895945945945946 0.9885057471264368
0.19027027027027027 0.9885057471264368
0.19074324324324324 0.9885057471264368
0.19087837837837837 0.9885057471264368
0.19094594594594594 0.9885057471264368
0.19108108108108107 0.9885057471264368
0.1912162162162162 0.9885057471264368
0.19135135135135134 0.9885057471264368
0.1916891891891892 0.9885057471264368
0.1937162162162162 0.9885057471264368
0.19398648648648648 0.9885057471264368
0.19432432432432434 0.9885057471264368
0.19445945945945947 0.9885057471264368
0.1945945945945946 0.9885057471264368
0.195 0.9885057471264368
0.1952027027027027 0.9885057471264368
0.19533783783783784 0.9885057471264368
0.19587837837837838 0.9885057471264368
0.1960135135135135 0.9885057471264368
0.19614864864864864 0.9885057471264368
0.19628378378378378 0.9885057471264368
0.19648648648648648 0.9885057471264368
0.19716216216216217 0.9885057471264368
0.1972972972972973 0.9885057471264368
0.19763513513513514 0.9885057471264368
0.19783783783783784 0.9885057471264368
0.19885135135135135 0.9885057471264368
0.19898648648648648 0.9885057471264368
0.19945945945945945 0.9885057471264368
0.19966216216216215 0.9885057471264368
0.19993243243243244 0.9885057471264368
0.20006756756756758 0.9885057471264368
0.2008108108108108 0.9885057471264368
0.20114864864864865 0.9885057471264368
0.20135135135135135 0.9885057471264368
0.20182432432432432 0.9885057471264368
0.20195945945945945 0.9885057471264368
0.20256756756756758 0.9885057471264368
0.20344594594594595 0.9885057471264368
0.20391891891891892 0.9885057471264368
0.20418918918918919 0.9885057471264368
0.20439189189189189 0.9885057471264368
0.20560810810810812 0.9885057471264368
0.20594594594594595 0.9885057471264368
0.20655405405405405 0.9885057471264368
0.2072972972972973 0.9885057471264368
0.20804054054054055 0.9885057471264368
0.20804054054054055 0.9893899204244032
0.2087837837837838 0.9893899204244032
0.20891891891891892 0.9893899204244032
0.20945945945945946 0.9893899204244032
0.2095945945945946 0.9893899204244032
0.20966216216216216 0.9893899204244032
0.2097972972972973 0.9893899204244032
0.21047297297297296 0.9893899204244032
0.21060810810810812 0.9893899204244032
0.21074324324324326 0.9893899204244032
0.2108783783783784 0.9893899204244032
0.21195945945945946 0.9893899204244032
0.21216216216216216 0.9893899204244032
0.21283783783783783 0.9893899204244032
0.21364864864864866 0.9893899204244032
0.21385135135135136 0.9893899204244032
0.21432432432432433 0.9893899204244032
0.21445945945945946 0.9893899204244032
0.2145945945945946 0.9893899204244032
0.21486486486486486 0.9893899204244032
0.21533783783783783 0.9893899204244032
0.21547297297297296 0.9893899204244032
0.21554054054054053 0.9893899204244032
0.21567567567567567 0.9893899204244032
0.2162837837837838 0.9893899204244032
0.21641891891891893 0.9893899204244032
0.21662162162162163 0.9893899204244032
0.2172972972972973 0.9893899204244032
0.21756756756756757 0.9893899204244032
0.2177027027027027 0.9893899204244032
0.2185135135135135 0.9893899204244032
0.2185135135135135 0.9902740937223696
0.21912162162162163 0.9902740937223696
0.21932432432432433 0.9902740937223696
0.21952702702702703 0.9902740937223696
0.22128378378378377 0.9902740937223696
0.2214189189189189 0.9902740937223696
0.2216891891891892 0.9902740937223696
0.22385135135135134 0.9902740937223696
0.22385135135135134 0.9911582670203359
0.22405405405405404 0.9911582670203359
0.22445945945945947 0.9911582670203359
0.2258108108108108 0.9911582670203359
0.22594594594594594 0.9911582670203359
0.22635135135135134 0.9911582670203359
0.22675675675675674 0.9911582670203359
0.22695945945945947 0.9911582670203359
0.2270945945945946 0.9911582670203359
0.22804054054054054 0.9911582670203359
0.22858108108108108 0.9911582670203359
0.2289189189189189 0.9911582670203359
0.22905405405405405 0.9911582670203359
0.22966216216216218 0.9911582670203359
0.2302027027027027 0.9911582670203359
0.23033783783783784 0.9911582670203359
0.23054054054054055 0.9911582670203359
0.23067567567567568 0.9911582670203359
0.2308108108108108 0.9911582670203359
0.23155405405405405 0.9911582670203359
0.23182432432432432 0.9911582670203359
0.23222972972972972 0.9911582670203359
0.23263513513513515 0.9911582670203359
0.23277027027027028 0.9911582670203359
0.23277027027027028 0.9920424403183024
0.23331081081081081 0.9920424403183024
0.23344594594594595 0.9920424403183024
0.23351351351351352 0.9920424403183024
0.23378378378378378 0.9920424403183024
0.23547297297297298 0.9920424403183024
0.23560810810810812 0.9920424403183024
0.23574324324324325 0.9920424403183024
0.23594594594594595 0.9920424403183024
0.23675675675675675 0.9920424403183024
0.2368918918918919 0.9920424403183024
0.23912162162162162 0.9920424403183024
0.23925675675675676 0.9920424403183024
0.23932432432432432 0.9920424403183024
0.2404054054054054 0.9920424403183024
0.2408783783783784 0.9920424403183024
0.2410810810810811 0.9920424403183024
0.24222972972972973 0.9920424403183024
0.24236486486486486 0.9920424403183024
0.2425 0.9920424403183024
0.24263513513513513 0.9920424403183024
0.2429054054054054 0.9920424403183024
0.24324324324324326 0.9920424403183024
0.24371621621621622 0.9920424403183024
0.24385135135135136 0.9920424403183024
0.24425675675675676 0.9920424403183024
0.24445945945945946 0.9920424403183024
0.24466216216216216 0.9920424403183024
0.2447972972972973 0.9920424403183024
0.24513513513513513 0.9920424403183024
0.24533783783783783 0.9920424403183024
0.24587837837837836 0.9920424403183024
0.2464864864864865 0.9920424403183024
0.24736486486486486 0.9920424403183024
0.2477027027027027 0.9920424403183024
0.24837837837837837 0.9920424403183024
0.2493918918918919 0.9920424403183024
0.2500675675675676 0.9920424403183024
0.25013513513513513 0.9920424403183024
0.25054054054054054 0.9920424403183024
0.25060810810810813 0.9920424403183024
0.25074324324324326 0.9920424403183024
0.25135135135135134 0.9920424403183024
0.25182432432432433 0.9920424403183024
0.2518918918918919 0.9920424403183024
0.252027027027027 0.9920424403183024
0.2522972972972973 0.9920424403183024
0.2524324324324324 0.9920424403183024
0.25263513513513514 0.9920424403183024
0.252972972972973 0.9920424403183024
0.25324324324324327 0.9920424403183024
0.25344594594594594 0.9920424403183024
0.2537837837837838 0.9920424403183024
0.25405405405405407 0.9920424403183024
0.2556756756756757 0.9920424403183024
0.2558108108108108 0.9920424403183024
0.2566891891891892 0.9920424403183024
0.2568918918918919 0.9920424403183024
0.2573648648648649 0.9920424403183024
0.2575 0.9920424403183024
0.25763513513513514 0.9920424403183024
0.2577702702702703 0.9920424403183024
0.25891891891891894 0.9920424403183024
0.2590540540540541 0.9920424403183024
0.25925675675675675 0.9920424403183024
0.25932432432432434 0.9920424403183024
0.2594594594594595 0.9920424403183024
0.2662162162162162 0.9920424403183024
0.26716216216216215 0.9920424403183024
0.2672972972972973 0.9920424403183024
0.2678378378378378 0.9920424403183024
0.26797297297297296 0.9920424403183024
0.2681081081081081 0.9920424403183024
0.2682432432432432 0.9920424403183024
0.2685810810810811 0.9920424403183024
0.2687162162162162 0.9920424403183024
0.2690540540540541 0.9920424403183024
0.26925675675675675 0.9920424403183024
0.2693918918918919 0.9920424403183024
0.269527027027027 0.9920424403183024
0.26966216216216216 0.9920424403183024
0.2702027027027027 0.9920424403183024
0.2714189189189189 0.9920424403183024
0.2716216216216216 0.9920424403183024
0.2719594594594595 0.9920424403183024
0.2720945945945946 0.9920424403183024
0.2722972972972973 0.9920424403183024
0.2728378378378378 0.9920424403183024
0.2731756756756757 0.9920424403183024
0.2733108108108108 0.9920424403183024
0.2739189189189189 0.9920424403183024
0.27405405405405403 0.9920424403183024
0.2754054054054054 0.9920424403183024
0.27594594594594596 0.9920424403183024
0.2760810810810811 0.9920424403183024
0.2762162162162162 0.9920424403183024
0.27628378378378377 0.9920424403183024
0.2764189189189189 0.9920424403183024
0.27668918918918917 0.9920424403183024
0.2768243243243243 0.9920424403183024
0.27716216216216216 0.9920424403183024
0.2773648648648649 0.9920424403183024
0.2775 0.9920424403183024
0.27905405405405403 0.9920424403183024
0.27918918918918917 0.9920424403183024
0.27925675675675676 0.9920424403183024
0.27945945945945944 0.9920424403183024
0.2797972972972973 0.9920424403183024
0.28047297297297297 0.9920424403183024
0.2806081081081081 0.9920424403183024
0.28074324324324323 0.9920424403183024
0.28087837837837837 0.9920424403183024
0.28168918918918917 0.9920424403183024
0.2818243243243243 0.9920424403183024
0.28216216216216217 0.9920424403183024
0.28283783783783784 0.9920424403183024
0.28297297297297297 0.9920424403183024
0.28324324324324324 0.9920424403183024
0.28364864864864864 0.9920424403183024
0.28378378378378377 0.9920424403183024
0.28466216216216217 0.9920424403183024
0.28554054054054057 0.9920424403183024
0.2856756756756757 0.9920424403183024
0.28662162162162164 0.9920424403183024
0.2868918918918919 0.9920424403183024
0.28695945945945944 0.9920424403183024
0.2870945945945946 0.9920424403183024
0.28716216216216217 0.9920424403183024
0.28736486486486484 0.9920424403183024
0.2881756756756757 0.9920424403183024
0.2885810810810811 0.9920424403183024
0.2889189189189189 0.9920424403183024
0.2893243243243243 0.9920424403183024
0.2897297297297297 0.9920424403183024
0.2902027027027027 0.9920424403183024
0.2904054054054054 0.9920424403183024
0.2905405405405405 0.9920424403183024
0.29081081081081084 0.9920424403183024
0.2912837837837838 0.9920424403183024
0.2914864864864865 0.9920424403183024
0.29162162162162164 0.9920424403183024
0.2918918918918919 0.9920424403183024
0.2921621621621622 0.9920424403183024
0.29236486486486485 0.9920424403183024
0.29277027027027025 0.9920424403183024
0.2933783783783784 0.9920424403183024
0.2935135135135135 0.9920424403183024
0.29364864864864865 0.9920424403183024
0.2937837837837838 0.9920424403183024
0.29452702702702704 0.9920424403183024
0.29493243243243245 0.9920424403183024
0.2956081081081081 0.9920424403183024
0.2958108108108108 0.9920424403183024
0.2958783783783784 0.9920424403183024
0.2960135135135135 0.9920424403183024
0.2964189189189189 0.9920424403183024
0.29655405405405405 0.9920424403183024
0.2967567567567568 0.9920424403183024
0.2968918918918919 0.9920424403183024
0.29695945945945945 0.9920424403183024
0.2972297297297297 0.9920424403183024
0.29777027027027025 0.9920424403183024
0.30074324324324325 0.9920424403183024
0.3010135135135135 0.9920424403183024
0.3012162162162162 0.9920424403183024
0.30148648648648646 0.9920424403183024
0.3016216216216216 0.9920424403183024
0.3027027027027027 0.9920424403183024
0.30283783783783785 0.9920424403183024
0.3030405405405405 0.9920424403183024
0.3033108108108108 0.9920424403183024
0.3034459459459459 0.9920424403183024
0.3035135135135135 0.9920424403183024
0.3037837837837838 0.9920424403183024
0.30398648648648646 0.9920424403183024
0.3041216216216216 0.9920424403183024
0.3047972972972973 0.9920424403183024
0.3051351351351351 0.9920424403183024
0.30554054054054053 0.9920424403183024
0.30567567567567566 0.9920424403183024
0.30574324324324326 0.9920424403183024
0.30594594594594593 0.9920424403183024
0.30655405405405406 0.9920424403183024
0.30689189189189187 0.9920424403183024
0.307027027027027 0.9920424403183024
0.3071621621621622 0.9920424403183024
0.3072972972972973 0.9920424403183024
0.30736486486486486 0.9920424403183024
0.3075675675675676 0.9920424403183024
0.30777027027027026 0.9920424403183024
0.3079054054054054 0.9920424403183024
0.30858108108108107 0.9920424403183024
0.3087162162162162 0.9920424403183024
0.3091216216216216 0.9920424403183024
0.30925675675675673 0.9920424403183024
0.309527027027027 0.9920424403183024
0.30966216216216214 0.9920424403183024
0.30986486486486486 0.9920424403183024
0.3100675675675676 0.9920424403183024
0.3104054054054054 0.9920424403183024
0.3106081081081081 0.9920424403183024
0.3108783783783784 0.9920424403183024
0.31101351351351353 0.9920424403183024
0.31324324324324326 0.9920424403183024
0.315 0.9920424403183024
0.31533783783783786 0.9920424403183024
0.31560810810810813 0.9920424403183024
0.3160810810810811 0.9920424403183024
0.3162837837837838 0.9920424403183024
0.31655405405405407 0.9920424403183024
0.31722972972972974 0.9920424403183024
0.31736486486486487 0.9920424403183024
0.31777027027027027 0.9920424403183024
0.3179054054054054 0.9920424403183024
0.3185810810810811 0.9920424403183024
0.31972972972972974 0.9920424403183024
0.3197972972972973 0.9920424403183024
0.3199324324324324 0.9920424403183024
0.32013513513513514 0.9920424403183024
0.3202702702702703 0.9920424403183024
0.32114864864864867 0.9920424403183024
0.3214864864864865 0.9920424403183024
0.3215540540540541 0.9920424403183024
0.3216891891891892 0.9920424403183024
0.3229054054054054 0.9920424403183024
0.3233783783783784 0.9920424403183024
0.32432432432432434 0.9920424403183024
0.3245945945945946 0.9920424403183024
0.3256756756756757 0.9920424403183024
0.3258108108108108 0.9920424403183024
0.3262162162162162 0.9920424403183024
0.32635135135135135 0.9920424403183024
0.3268918918918919 0.9920424403183024
0.327027027027027 0.9920424403183024
0.32763513513513515 0.9920424403183024
0.3277702702702703 0.9920424403183024
0.32837837837837835 0.9920424403183024
0.32837837837837835 0.9929266136162688
0.32878378378378376 0.9929266136162688
0.3289864864864865 0.9929266136162688
0.3290540540540541 0.9929266136162688
0.32925675675675675 0.9929266136162688
0.32932432432432435 0.9929266136162688
0.3295945945945946 0.9929266136162688
0.3298648648648649 0.9929266136162688
0.33 0.9929266136162688
0.33054054054054055 0.9929266136162688
0.3306756756756757 0.9929266136162688
0.3312162162162162 0.9929266136162688
0.3320945945945946 0.9929266136162688
0.33256756756756756 0.9929266136162688
0.3327027027027027 0.9929266136162688
0.3327702702702703 0.9929266136162688
0.33297297297297296 0.9929266136162688
0.33304054054054055 0.9929266136162688
0.33304054054054055 0.9938107869142352
0.3331756756756757 0.9938107869142352
0.3332432432432432 0.9938107869142352
0.3343918918918919 0.9946949602122016
0.3344594594594595 0.9946949602122016
0.33466216216216216 0.9946949602122016
0.335 0.9946949602122016
0.3352702702702703 0.9946949602122016
0.3356756756756757 0.9946949602122016
0.33587837837837836 0.9946949602122016
0.3362162162162162 0.9946949602122016
0.3364864864864865 0.9946949602122016
0.33668918918918916 0.9946949602122016
0.3368918918918919 0.9946949602122016
0.33716216216216216 0.9946949602122016
0.3373648648648649 0.9946949602122016
0.33824324324324323 0.9946949602122016
0.33837837837837836 0.9946949602122016
0.3387162162162162 0.9946949602122016
0.33885135135135136 0.9946949602122016
0.33925675675675676 0.9946949602122016
0.33952702702702703 0.9946949602122016
0.3406756756756757 0.9946949602122016
0.3408108108108108 0.9946949602122016
0.34162162162162163 0.9946949602122016
0.34195945945945944 0.9946949602122016
0.34209459459459457 0.9946949602122016
0.3422297297297297 0.9946949602122016
0.3422972972972973 0.9946949602122016
0.34256756756756757 0.9946949602122016
0.34290540540540543 0.9946949602122016
0.3431756756756757 0.9946949602122016
0.34425675675675677 0.9946949602122016
0.3447297297297297 0.9946949602122016
0.345 0.9946949602122016
0.3452702702702703 0.9946949602122016
0.34621621621621623 0.9946949602122016
0.34635135135135137 0.9946949602122016
0.34743243243243244 0.9946949602122016
0.34756756756756757 0.9946949602122016
0.34797297297297297 0.9946949602122016
0.3481081081081081 0.9946949602122016
0.34824324324324324 0.9946949602122016
0.3483783783783784 0.9946949602122016
0.34864864864864864 0.9946949602122016
0.34905405405405404 0.9946949602122016
0.3493243243243243 0.9946949602122016
0.34952702702702704 0.9946949602122016
0.3497972972972973 0.9946949602122016
0.3500675675675676 0.9946949602122016
0.35033783783783784 0.9946949602122016
0.35074324324324324 0.9946949602122016
0.35094594594594597 0.9946949602122016
0.3510135135135135 0.9946949602122016
0.35114864864864864 0.9946949602122016
0.35121621621621624 0.9946949602122016
0.35135135135135137 0.9946949602122016
0.3514189189189189 0.9946949602122016
0.35155405405405404 0.9946949602122016
0.35195945945945944 0.9946949602122016
0.3520945945945946 0.9946949602122016
0.35283783783783784 0.9946949602122016
0.352972972972973 0.9946949602122016
0.35344594594594597 0.9946949602122016
0.35371621621621624 0.9946949602122016
0.3538513513513514 0.9946949602122016
0.35533783783783784 0.9946949602122016
0.355472972972973 0.9946949602122016
0.35621621621621624 0.9946949602122016
0.3563513513513514 0.9946949602122016
0.3575675675675676 0.9946949602122016
0.3577027027027027 0.9946949602122016
0.35864864864864865 0.9946949602122016
0.35864864864864865 0.995579133510168
0.35912162162162165 0.995579133510168
0.3593918918918919 0.995579133510168
0.3608783783783784 0.995579133510168
0.3610135135135135 0.995579133510168
0.3621621621621622 0.995579133510168
0.3622972972972973 0.995579133510168
0.3650675675675676 0.995579133510168
0.36527027027027026 0.995579133510168
0.365472972972973 0.995579133510168
0.36567567567567566 0.995579133510168
0.3658108108108108 0.995579133510168
0.3664189189189189 0.995579133510168
0.3666891891891892 0.995579133510168
0.3668918918918919 0.995579133510168
0.36736486486486486 0.995579133510168
0.3683108108108108 0.995579133510168
0.36844594594594593 0.995579133510168
0.3685135135135135 0.995579133510168
0.36864864864864866 0.995579133510168
0.37 0.995579133510168
0.37013513513513513 0.995579133510168
0.3712837837837838 0.995579133510168
0.3716216216216216 0.995579133510168
0.372972972972973 0.995579133510168
0.3737162162162162 0.995579133510168
0.37405405405405406 0.995579133510168
0.3741891891891892 0.995579133510168
0.3768918918918919 0.995579133510168
0.37716216216216214 0.995579133510168
0.37817567567567567 0.995579133510168
0.3783108108108108 0.995579133510168
0.3787162162162162 0.995579133510168
0.37891891891891893 0.995579133510168
0.3791216216216216 0.995579133510168
0.37932432432432434 0.995579133510168
0.38054054054054054 0.995579133510168
0.3806756756756757 0.995579133510168
0.3816891891891892 0.995579133510168
0.38182432432432434 0.995579133510168
0.3818918918918919 0.995579133510168
0.382027027027027 0.995579133510168
0.38297297297297295 0.995579133510168
0.3831081081081081 0.995579133510168
0.3833108108108108 0.995579133510168
0.38344594594594594 0.995579133510168
0.38364864864864867 0.995579133510168
0.3837837837837838 0.995579133510168
0.3849324324324324 0.995579133510168
0.38506756756756755 0.995579133510168
0.3858108108108108 0.995579133510168
0.38594594594594595 0.995579133510168
0.38641891891891894 0.995579133510168
0.3866216216216216 0.995579133510168
0.3872972972972973 0.995579133510168
0.3872972972972973 0.9964633068081344
0.3885135135135135 0.9964633068081344
0.3886486486486487 0.9964633068081344
0.3889864864864865 0.9964633068081344
0.3891216216216216 0.9964633068081344
0.38932432432432434 0.9964633068081344
0.3895945945945946 0.9964633068081344
0.38966216216216215 0.9964633068081344
0.3897972972972973 0.9964633068081344
0.3939189189189189 0.9964633068081344
0.3940540540540541 0.9964633068081344
0.39425675675675675 0.9964633068081344
0.395 0.9964633068081344
0.3958108108108108 0.9964633068081344
0.3961486486486486 0.9964633068081344
0.39635135135135136 0.9964633068081344
0.3964864864864865 0.9964633068081344
0.39682432432432435 0.9964633068081344
0.39722972972972975 0.9964633068081344
0.3974324324324324 0.9964633068081344
0.3977027027027027 0.9964633068081344
0.3978378378378378 0.9964633068081344
0.39905405405405403 0.9964633068081344
0.39925675675675676 0.9964633068081344
0.399527027027027 0.9964633068081344
0.39966216216216216 0.9964633068081344
0.40135135135135136 0.9964633068081344
0.4016216216216216 0.9964633068081344
0.40344594594594596 0.9964633068081344
0.4035810810810811 0.9964633068081344
0.4039189189189189 0.9964633068081344
0.4043918918918919 0.9964633068081344
0.40459459459459457 0.9964633068081344
0.4047297297297297 0.9964633068081344
0.40547297297297297 0.9964633068081344
0.4056081081081081 0.9964633068081344
0.4064864864864865 0.9964633068081344
0.40662162162162163 0.9964633068081344
0.40668918918918917 0.9964633068081344
0.4068243243243243 0.9964633068081344
0.40709459459459457 0.9964633068081344
0.4072972972972973 0.9964633068081344
0.4077027027027027 0.9964633068081344
0.40790540540540543 0.9964633068081344
0.40804054054054056 0.9964633068081344
0.4081081081081081 0.9964633068081344
0.40824324324324324 0.9964633068081344
0.41006756756756757 0.9964633068081344
0.4102027027027027 0.9964633068081344
0.4118243243243243 0.9964633068081344
0.41216216216216217 0.9964633068081344
0.41425675675675677 0.9964633068081344
0.4143918918918919 0.9964633068081344
0.4145945945945946 0.9964633068081344
0.4147297297297297 0.9964633068081344
0.4151351351351351 0.9964633068081344
0.41533783783783784 0.9964633068081344
0.41567567567567565 0.9964633068081344
0.4162837837837838 0.9964633068081344
0.4164189189189189 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.41662162162162164 0.9964633068081344
0.42195945945945945 0.9964633068081344
0.4221621621621622 0.9964633068081344
0.42236486486486485 0.9964633068081344
0.42283783783783785 0.9964633068081344
0.42317567567567566 0.9964633068081344
0.4233108108108108 0.9964633068081344
0.42358108108108106 0.9964633068081344
0.4237837837837838 0.9964633068081344
0.4245945945945946 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.4259459459459459 0.9964633068081344
0.4262162162162162 0.9964633068081344
0.4262837837837838 0.9964633068081344
0.4264189189189189 0.9964633068081344
0.4279054054054054 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.4283108108108108 0.9964633068081344
0.42905405405405406 0.9964633068081344
0.42925675675675673 0.9964633068081344
0.4293918918918919 0.9964633068081344
0.4297972972972973 0.9964633068081344
0.4301351351351351 0.9964633068081344
0.4306081081081081 0.9964633068081344
0.43074324324324326 0.9964633068081344
0.43155405405405406 0.9964633068081344
0.4316891891891892 0.9964633068081344
0.43236486486486486 0.9964633068081344
0.4325 0.9964633068081344
0.43324324324324326 0.9964633068081344
0.4337837837837838 0.9964633068081344
0.43445945945945946 0.9964633068081344
0.43472972972972973 0.9964633068081344
0.43655405405405406 0.9964633068081344
0.4366891891891892 0.9964633068081344
0.43689189189189187 0.9964633068081344
0.4370945945945946 0.9964633068081344
0.43770270270270273 0.9964633068081344
0.43783783783783786 0.9964633068081344
0.44067567567567567 0.9964633068081344
0.4408108108108108 0.9964633068081344
0.44101351351351353 0.9964633068081344
0.4412162162162162 0.9964633068081344
0.44141891891891893 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.44175675675675674 0.9964633068081344
0.44263513513513514 0.9964633068081344
0.4428378378378378 0.9964633068081344
0.44324324324324327 0.9964633068081344
0.44364864864864867 0.9964633068081344
0.4437162162162162 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44472972972972974 0.9964633068081344
0.4448648648648649 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.44554054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44641891891891894 0.9964633068081344
0.4464864864864865 0.9964633068081344
0.4470945945945946 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4477027027027027 0.9964633068081344
0.4478378378378378 0.9964633068081344
0.4479054054054054 0.9964633068081344
0.4490540540540541 0.9964633068081344
0.4498648648648649 0.9964633068081344
0.4610135135135135 0.9964633068081344
0.4631081081081081 0.9964633068081344
0.46324324324324323 0.9964633068081344
0.46378378378378377 0.9964633068081344
0.46743243243243243 0.9964633068081344
0.4685135135135135 0.9964633068081344
0.4689189189189189 0.9964633068081344
0.4702702702702703 0.9964633068081344
0.47040540540540543 0.9964633068081344
0.47054054054054056 0.9964633068081344
0.47074324324324324 0.9964633068081344
0.47155405405405404 0.9964633068081344
0.4718243243243243 0.9964633068081344
0.47195945945945944 0.9964633068081344
0.4720945945945946 0.9964633068081344
0.47216216216216217 0.9964633068081344
0.47243243243243244 0.9964633068081344
0.4733783783783784 0.9964633068081344
0.4735135135135135 0.9964633068081344
0.4743918918918919 0.9964633068081344
0.47452702702702704 0.9964633068081344
0.47486486486486484 0.9964633068081344
0.47527027027027025 0.9964633068081344
0.475472972972973 0.9964633068081344
0.4756081081081081 0.9964633068081344
0.4764189189189189 0.9964633068081344
0.47655405405405404 0.9964633068081344
0.4768918918918919 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47824324324324324 0.9964633068081344
0.4783783783783784 0.9964633068081344
0.4785135135135135 0.9964633068081344
0.48162162162162164 0.9964633068081344
0.4818243243243243 0.9964633068081344
0.4822972972972973 0.9964633068081344
0.48243243243243245 0.9964633068081344
0.4833783783783784 0.9964633068081344
0.4835135135135135 0.9964633068081344
0.4841891891891892 0.9964633068081344
0.4843918918918919 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48486486486486485 0.9964633068081344
0.485 0.9964633068081344
0.48527027027027025 0.9964633068081344
0.4856081081081081 0.9964633068081344
0.48574324324324325 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.4862162162162162 0.9964633068081344
0.4864864864864865 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.4872297297297297 0.9964633068081344
0.4875 0.9964633068081344
0.48824324324324325 0.9964633068081344
0.4885135135135135 0.9964633068081344
0.4893918918918919 0.9964633068081344
0.48952702702702705 0.9964633068081344
0.48993243243243245 0.9964633068081344
0.4900675675675676 0.9964633068081344
0.49027027027027026 0.9964633068081344
0.4904054054054054 0.9964633068081344
0.49074324324324325 0.9964633068081344
0.4908108108108108 0.9964633068081344
0.4910135135135135 0.9964633068081344
0.49114864864864866 0.9964633068081344
0.49135135135135133 0.9964633068081344
0.4922297297297297 0.9964633068081344
0.4926351351351351 0.9964633068081344
0.49283783783783786 0.9964633068081344
0.492972972972973 0.9964633068081344
0.4933783783783784 0.9964633068081344
0.49398648648648646 0.9964633068081344
0.4943243243243243 0.9964633068081344
0.49445945945945946 0.9964633068081344
0.4950675675675676 0.9964633068081344
0.49533783783783786 0.9964633068081344
0.4956081081081081 0.9964633068081344
0.49655405405405406 0.9964633068081344
0.4966216216216216 0.9964633068081344
0.4972972972972973 0.9964633068081344
0.4979054054054054 0.9964633068081344
0.49817567567567567 0.9964633068081344
0.4987837837837838 0.9964633068081344
0.49891891891891893 0.9964633068081344
0.49898648648648647 0.9964633068081344
0.4991891891891892 0.9964633068081344
0.49945945945945946 0.9964633068081344
0.49966216216216214 0.9964633068081344
0.5021621621621621 0.9964633068081344
0.5022972972972973 0.9964633068081344
0.5025675675675676 0.9964633068081344
0.5027027027027027 0.9964633068081344
0.5034459459459459 0.9964633068081344
0.5036486486486487 0.9964633068081344
0.504054054054054 0.9964633068081344
0.5042567567567567 0.9964633068081344
0.5046621621621622 0.9964633068081344
0.5052027027027027 0.9964633068081344
0.5054054054054054 0.9964633068081344
0.5056081081081081 0.9964633068081344
0.5060810810810811 0.9964633068081344
0.5062162162162163 0.9964633068081344
0.5064189189189189 0.9964633068081344
0.5066891891891891 0.9964633068081344
0.5073648648648649 0.9964633068081344
0.5076351351351351 0.9964633068081344
0.5081756756756757 0.9964633068081344
0.5083108108108109 0.9964633068081344
0.5091216216216217 0.9964633068081344
0.5092567567567567 0.9964633068081344
0.5096621621621622 0.9964633068081344
0.5098648648648648 0.9964633068081344
0.5102702702702703 0.9964633068081344
0.5106756756756756 0.9964633068081344
0.5110135135135135 0.9964633068081344
0.5114864864864865 0.9964633068081344
0.5116216216216216 0.9964633068081344
0.5127702702702702 0.9964633068081344
0.5129054054054054 0.9964633068081344
0.5131081081081081 0.9964633068081344
0.5132432432432432 0.9964633068081344
0.5144594594594595 0.9964633068081344
0.5147297297297297 0.9964633068081344
0.5152702702702703 0.9964633068081344
0.5156756756756756 0.9964633068081344
0.5160135135135135 0.9964633068081344
0.5161486486486486 0.9964633068081344
0.5162837837837838 0.9964633068081344
0.5164864864864865 0.9964633068081344
0.5170270270270271 0.9964633068081344
0.5175 0.9964633068081344
0.5175675675675676 0.9964633068081344
0.5177027027027027 0.9964633068081344
0.5183108108108108 0.9964633068081344
0.518445945945946 0.9964633068081344
0.5186486486486487 0.9964633068081344
0.5188513513513513 0.9964633068081344
0.5191216216216217 0.9964633068081344
0.5193918918918919 0.9964633068081344
0.5194594594594595 0.9964633068081344
0.5197972972972973 0.9964633068081344
0.5201351351351351 0.9964633068081344
0.5203378378378378 0.9964633068081344
0.5210135135135135 0.9964633068081344
0.5212162162162162 0.9964633068081344
0.5216216216216216 0.9964633068081344
0.524054054054054 0.9964633068081344
0.524527027027027 0.9964633068081344
0.5256081081081081 0.9964633068081344
0.5257432432432433 0.9964633068081344
0.5258783783783784 0.9964633068081344
0.5261486486486486 0.9964633068081344
0.5263513513513514 0.9964633068081344
0.5271621621621622 0.9964633068081344
0.5273648648648649 0.9964633068081344
0.5286486486486487 0.9964633068081344
0.529054054054054 0.9964633068081344
0.529527027027027 0.9964633068081344
0.5303378378378378 0.9964633068081344
0.530472972972973 0.9964633068081344
0.5306081081081081 0.9964633068081344
0.5307432432432433 0.9964633068081344
0.5310135135135136 0.9964633068081344
0.5313513513513514 0.9964633068081344
0.532027027027027 0.9964633068081344
0.5323648648648649 0.9964633068081344
0.5329054054054054 0.9964633068081344
0.5330405405405405 0.9964633068081344
0.5333108108108108 0.9964633068081344
0.5337162162162162 0.9964633068081344
0.534054054054054 0.9964633068081344
0.5341891891891892 0.9964633068081344
0.5343243243243243 0.9964633068081344
0.5344594594594595 0.9964633068081344
0.5348648648648648 0.9964633068081344
0.5352027027027026 0.9964633068081344
0.5353378378378378 0.9964633068081344
0.5359459459459459 0.9964633068081344
0.5360810810810811 0.9964633068081344
0.5373648648648649 0.9964633068081344
0.5375 0.9964633068081344
0.5377027027027027 0.9964633068081344
0.5378378378378378 0.9964633068081344
0.5382432432432432 0.9964633068081344
0.5385135135135135 0.9964633068081344
0.538918918918919 0.9964633068081344
0.5393918918918919 0.9964633068081344
0.5403378378378378 0.9964633068081344
0.5404729729729729 0.9964633068081344
0.5408108108108108 0.9964633068081344
0.5409459459459459 0.9964633068081344
0.5416891891891892 0.9964633068081344
0.5443918918918919 0.9964633068081344
0.5452702702702703 0.9964633068081344
0.5456081081081081 0.9964633068081344
0.5462162162162162 0.9964633068081344
0.5464189189189189 0.9964633068081344
0.5464864864864865 0.9964633068081344
0.5467567567567567 0.9964633068081344
0.549527027027027 0.9964633068081344
0.5496621621621621 0.9964633068081344
0.5498648648648649 0.9964633068081344
0.5503378378378379 0.9964633068081344
0.5505405405405406 0.9964633068081344
0.5506081081081081 0.9964633068081344
0.5507432432432432 0.9964633068081344
0.5521621621621622 0.9964633068081344
0.5524324324324325 0.9964633068081344
0.552972972972973 0.9964633068081344
0.5531756756756757 0.9964633068081344
0.553445945945946 0.9964633068081344
0.5537162162162163 0.9964633068081344
0.5538513513513513 0.9964633068081344
0.5539864864864865 0.9964633068081344
0.5541891891891891 0.9964633068081344
0.5543918918918919 0.9964633068081344
0.5556081081081081 0.9964633068081344
0.5558108108108109 0.9964633068081344
0.5559459459459459 0.9964633068081344
0.5561486486486487 0.9964633068081344
0.557027027027027 0.9964633068081344
0.5572972972972973 0.9964633068081344
0.558445945945946 0.9964633068081344
0.5585810810810811 0.9964633068081344
0.5602702702702703 0.9964633068081344
0.5604054054054054 0.9964633068081344
0.5604729729729729 0.9964633068081344
0.5606081081081081 0.9964633068081344
0.5624324324324325 0.9964633068081344
0.5625675675675675 0.9964633068081344
0.562972972972973 0.9964633068081344
0.5631081081081081 0.9964633068081344
0.5633783783783783 0.9964633068081344
0.5636486486486486 0.9964633068081344
0.5641891891891891 0.9964633068081344
0.565 0.9964633068081344
0.5654054054054054 0.9964633068081344
0.5664189189189189 0.9964633068081344
0.566554054054054 0.9964633068081344
0.5666891891891892 0.9964633068081344
0.5691891891891891 0.9964633068081344
0.5693243243243243 0.9964633068081344
0.5695270270270271 0.9964633068081344
0.5697972972972973 0.9964633068081344
0.57 0.9964633068081344
0.5702702702702702 0.9964633068081344
0.5703378378378379 0.9964633068081344
0.570472972972973 0.9964633068081344
0.5707432432432432 0.9964633068081344
0.5710810810810811 0.9964633068081344
0.5712162162162162 0.9964633068081344
0.5713513513513514 0.9964633068081344
0.5718918918918919 0.9964633068081344
0.5721621621621622 0.9964633068081344
0.5725 0.9964633068081344
0.5727702702702703 0.9964633068081344
0.5738513513513513 0.9964633068081344
0.5740540540540541 0.9964633068081344
0.5744594594594594 0.9964633068081344
0.5747297297297297 0.9964633068081344
0.575 0.9964633068081344
0.5752027027027027 0.9964633068081344
0.5760135135135135 0.9964633068081344
0.5761486486486487 0.9964633068081344
0.5762162162162162 0.9964633068081344
0.5766891891891892 0.9964633068081344
0.5773648648648648 0.9964633068081344
0.5775 0.9964633068081344
0.5779054054054054 0.9964633068081344
0.5781756756756756 0.9964633068081344
0.5783108108108108 0.9964633068081344
0.5787837837837838 0.9964633068081344
0.5789864864864865 0.9964633068081344
0.5806081081081081 0.9964633068081344
0.5808783783783784 0.9964633068081344
0.5827702702702703 0.9964633068081344
0.5831081081081081 0.9964633068081344
0.5836486486486486 0.9964633068081344
0.5837837837837838 0.9964633068081344
0.5851351351351352 0.9964633068081344
0.5851351351351352 0.9973474801061007
0.5852027027027027 0.9973474801061007
0.5854054054054054 0.9973474801061007
0.5862162162162162 0.9973474801061007
0.5863513513513513 0.9973474801061007
0.586554054054054 0.9973474801061007
0.5868243243243243 0.9973474801061007
0.5880405405405406 0.9973474801061007
0.5882432432432433 0.9973474801061007
0.5887162162162162 0.9973474801061007
0.5889189189189189 0.9973474801061007
0.5895945945945946 0.9973474801061007
0.5901351351351352 0.9973474801061007
0.5902702702702702 0.9973474801061007
0.590472972972973 0.9973474801061007
0.5906081081081082 0.9973474801061007
0.5911486486486487 0.9973474801061007
0.5913513513513513 0.9973474801061007
0.5914864864864865 0.9973474801061007
0.5920945945945946 0.9973474801061007
0.5922297297297298 0.9973474801061007
0.5922972972972973 0.9973474801061007
0.5924324324324325 0.9973474801061007
0.5936486486486486 0.9973474801061007
0.5941216216216216 0.9973474801061007
0.5942567567567567 0.9973474801061007
0.5943918918918919 0.9973474801061007
0.5945945945945946 0.9973474801061007
0.5951351351351352 0.9973474801061007
0.5962837837837838 0.9973474801061007
0.5968918918918918 0.9973474801061007
0.597027027027027 0.9973474801061007
0.5973648648648648 0.9973474801061007
0.5975 0.9973474801061007
0.5977702702702703 0.9973474801061007
0.5981756756756756 0.9973474801061007
0.5982432432432433 0.9973474801061007
0.5983783783783784 0.9973474801061007
0.5991216216216216 0.9973474801061007
0.5991891891891892 0.9973474801061007
0.5993243243243244 0.9973474801061007
0.5997297297297297 0.9973474801061007
0.6000675675675675 0.9973474801061007
0.6004054054054054 0.9973474801061007
0.6006756756756757 0.9973474801061007
0.601081081081081 0.9973474801061007
0.6018918918918919 0.9973474801061007
0.602027027027027 0.9973474801061007
0.6021621621621621 0.9973474801061007
0.6023648648648648 0.9973474801061007
0.6027027027027027 0.9973474801061007
0.6029054054054054 0.9973474801061007
0.6048648648648649 0.9973474801061007
0.6052027027027027 0.9973474801061007
0.605945945945946 0.9973474801061007
0.6063513513513513 0.9973474801061007
0.6075675675675676 0.9973474801061007
0.6077702702702703 0.9973474801061007
0.6091216216216216 0.9973474801061007
0.6092567567567567 0.9973474801061007
0.6093243243243244 0.9973474801061007
0.6094594594594595 0.9973474801061007
0.6108108108108108 0.9973474801061007
0.6112837837837838 0.9973474801061007
0.6128378378378379 0.9973474801061007
0.6132432432432432 0.9973474801061007
0.6149324324324325 0.9973474801061007
0.6152027027027027 0.9973474801061007
0.6156756756756757 0.9973474801061007
0.6158783783783783 0.9973474801061007
0.6165540540540541 0.9973474801061007
0.6166891891891891 0.9973474801061007
0.6179054054054054 0.9973474801061007
0.6180405405405406 0.9973474801061007
0.6188513513513514 0.9973474801061007
0.6189864864864865 0.9973474801061007
0.6193243243243243 0.9973474801061007
0.619527027027027 0.9973474801061007
0.6196621621621622 0.9973474801061007
0.620472972972973 0.9973474801061007
0.6212162162162163 0.9973474801061007
0.6212837837837838 0.9973474801061007
0.6214189189189189 0.9973474801061007
0.6218243243243243 0.9973474801061007
0.6219594594594594 0.9973474801061007
0.6222297297297297 0.9973474801061007
0.6227027027027027 0.9973474801061007
0.6228378378378379 0.9973474801061007
0.6232432432432432 0.9973474801061007
0.6234459459459459 0.9973474801061007
0.6239864864864865 0.9973474801061007
0.6256081081081081 0.9973474801061007
0.6275 0.9973474801061007
0.6277702702702703 0.9973474801061007
0.6279054054054054 0.9973474801061007
0.6287837837837837 0.9973474801061007
0.629054054054054 0.9973474801061007
0.6291216216216217 0.9973474801061007
0.6293918918918919 0.9973474801061007
0.6296621621621622 0.9973474801061007
0.6297972972972973 0.9973474801061007
0.63 0.9973474801061007
0.6300675675675675 0.9973474801061007
0.6303378378378378 0.9973474801061007
0.6310135135135135 0.9973474801061007
0.6312837837837838 0.9973474801061007
0.6320270270270271 0.9973474801061007
0.6322297297297297 0.9973474801061007
0.6323648648648649 0.9973474801061007
0.6325 0.9973474801061007
0.6328378378378379 0.9973474801061007
0.632972972972973 0.9973474801061007
0.6335135135135135 0.9973474801061007
0.6336486486486487 0.9973474801061007
0.6339864864864865 0.9973474801061007
0.6341216216216217 0.9973474801061007
0.6344594594594595 0.9973474801061007
0.6346621621621622 0.9973474801061007
0.6347297297297297 0.9973474801061007
0.6348648648648648 0.9973474801061007
0.6358783783783784 0.9973474801061007
0.6360135135135135 0.9973474801061007
0.6369594594594594 0.9973474801061007
0.6370945945945946 0.9973474801061007
0.6372972972972973 0.9973474801061007
0.6377702702702702 0.9973474801061007
0.6383783783783784 0.9973474801061007
0.6385135135135135 0.9973474801061007
0.6386486486486487 0.9973474801061007
0.639054054054054 0.9973474801061007
0.6400675675675676 0.9973474801061007
0.6402027027027027 0.9973474801061007
0.6426351351351351 0.9973474801061007
0.6427702702702702 0.9973474801061007
0.6430405405405405 0.9973474801061007
0.6433108108108108 0.9973474801061007
0.6435135135135135 0.9973474801061007
0.6436486486486487 0.9973474801061007
0.6444594594594595 0.9973474801061007
0.6447297297297298 0.9973474801061007
0.6451351351351351 0.9973474801061007
0.6511486486486486 0.9973474801061007
0.6516891891891892 0.9973474801061007
0.6521621621621622 0.9973474801061007
0.6522297297297297 0.9973474801061007
0.6524324324324324 0.9973474801061007
0.6533108108108108 0.9973474801061007
0.6538513513513513 0.9973474801061007
0.6541216216216216 0.9973474801061007
0.6542567567567568 0.9973474801061007
0.6547972972972973 0.9973474801061007
0.6551351351351351 0.9973474801061007
0.6564189189189189 0.9973474801061007
0.6566216216216216 0.9973474801061007
0.6566216216216216 0.9982316534040672
0.6567567567567567 0.9982316534040672
0.6568918918918919 0.9982316534040672
0.657027027027027 0.9982316534040672
0.6570945945945946 0.9982316534040672
0.6573648648648649 0.9982316534040672
0.6575675675675675 0.9982316534040672
0.6577702702702702 0.9982316534040672
0.6581081081081082 0.9982316534040672
0.6582432432432432 0.9982316534040672
0.6586486486486487 0.9982316534040672
0.6587837837837838 0.9982316534040672
0.6588513513513513 0.9982316534040672
0.6591216216216216 0.9982316534040672
0.6593918918918918 0.9982316534040672
0.6596621621621621 0.9982316534040672
0.6597972972972973 0.9982316534040672
0.6599324324324324 0.9982316534040672
0.66 0.9982316534040672
0.6601351351351351 0.9982316534040672
0.6608108108108108 0.9982316534040672
0.6610135135135136 0.9982316534040672
0.6614864864864864 0.9982316534040672
0.6616216216216216 0.9982316534040672
0.6618918918918919 0.9982316534040672
0.6620945945945946 0.9982316534040672
0.6627027027027027 0.9982316534040672
0.6628378378378378 0.9982316534040672
0.6633108108108108 0.9982316534040672
0.663445945945946 0.9982316534040672
0.6635135135135135 0.9982316534040672
0.6636486486486487 0.9982316534040672
0.6641216216216216 0.9982316534040672
0.6642567567567568 0.9982316534040672
0.6650675675675676 0.9982316534040672
0.6653378378378378 0.9982316534040672
0.6665540540540541 0.9982316534040672
0.6667567567567567 0.9982316534040672
0.6669594594594594 0.9982316534040672
0.6674324324324324 0.9982316534040672
0.6677027027027027 0.9982316534040672
0.6680405405405405 0.9982316534040672
0.6681081081081081 0.9982316534040672
0.6682432432432432 0.9982316534040672
0.6693243243243243 0.9982316534040672
0.6694594594594595 0.9982316534040672
0.669527027027027 0.9982316534040672
0.67 0.9982316534040672
0.6706756756756757 0.9982316534040672
0.6716891891891892 0.9982316534040672
0.6724324324324324 0.9982316534040672
0.6732432432432433 0.9982316534040672
0.6733783783783783 0.9982316534040672
0.6754729729729729 0.9982316534040672
0.6763513513513514 0.9982316534040672
0.6780405405405405 0.9982316534040672
0.6781756756756757 0.9982316534040672
0.6783108108108108 0.9982316534040672
0.678445945945946 0.9982316534040672
0.6786486486486486 0.9982316534040672
0.6789864864864865 0.9982316534040672
0.6791891891891891 0.9982316534040672
0.6794594594594595 0.9982316534040672
0.6800675675675676 0.9982316534040672
0.6805405405405406 0.9982316534040672
0.6809459459459459 0.9982316534040672
0.6810135135135135 0.9982316534040672
0.6827702702702703 0.9982316534040672
0.6830405405405405 0.9982316534040672
0.6831756756756757 0.9982316534040672
0.6837162162162163 0.9982316534040672
0.6839864864864865 0.9982316534040672
0.6848648648648649 0.9982316534040672
0.6972972972972973 0.9982316534040672
0.6975675675675675 0.9982316534040672
0.6977027027027027 0.9982316534040672
0.6979054054054054 0.9982316534040672
0.6980405405405405 0.9982316534040672
0.6985810810810811 0.9982316534040672
0.6987162162162163 0.9982316534040672
0.6988513513513513 0.9982316534040672
0.6989864864864865 0.9982316534040672
0.6997972972972973 0.9982316534040672
0.6999324324324324 0.9982316534040672
0.7000675675675676 0.9982316534040672
0.7002027027027027 0.9982316534040672
0.7002702702702702 0.9982316534040672
0.7006756756756757 0.9982316534040672
0.701081081081081 0.9982316534040672
0.7012162162162162 0.9982316534040672
0.7013513513513514 0.9982316534040672
0.701554054054054 0.9982316534040672
0.7016891891891892 0.9982316534040672
0.7020945945945946 0.9982316534040672
0.7022972972972973 0.9982316534040672
0.7028378378378378 0.9982316534040672
0.702972972972973 0.9982316534040672
0.7042567567567568 0.9982316534040672
0.7046621621621622 0.9982316534040672
0.7057432432432432 0.9982316534040672
0.705945945945946 0.9982316534040672
0.7061486486486487 0.9982316534040672
0.7073648648648648 0.9982316534040672
0.7075675675675676 0.9982316534040672
0.7077027027027027 0.9982316534040672
0.7077702702702703 0.9982316534040672
0.716418918918919 0.9982316534040672
0.7171621621621621 0.9982316534040672
0.7291891891891892 0.9982316534040672
0.7300675675675675 0.9982316534040672
0.7302027027027027 0.9982316534040672
0.7319594594594595 0.9982316534040672
0.7320945945945946 0.9982316534040672
0.7325 0.9982316534040672
0.7329729729729729 0.9982316534040672
0.7331756756756757 0.9982316534040672
0.7333783783783784 0.9982316534040672
0.7336486486486486 0.9982316534040672
0.7341891891891892 0.9982316534040672
0.7347297297297297 0.9982316534040672
0.7348648648648649 0.9982316534040672
0.7357432432432433 0.9982316534040672
0.7363513513513513 0.9982316534040672
0.7366216216216216 0.9982316534040672
0.7367567567567568 0.9982316534040672
0.7378378378378379 0.9982316534040672
0.7379729729729729 0.9982316534040672
0.7381756756756757 0.9982316534040672
0.7383108108108108 0.9982316534040672
0.7386486486486487 0.9982316534040672
0.739054054054054 0.9982316534040672
0.7399324324324325 0.9982316534040672
0.7410135135135135 0.9982316534040672
0.7412837837837838 0.9982316534040672
0.7419594594594595 0.9982316534040672
0.7421621621621621 0.9982316534040672
0.7427702702702703 0.9982316534040672
0.7434459459459459 0.9982316534040672
0.7439864864864865 0.9982316534040672
0.7442567567567567 0.9982316534040672
0.7452702702702703 0.9982316534040672
0.7454054054054055 0.9982316534040672
0.7458783783783783 0.9982316534040672
0.7485135135135135 0.9982316534040672
0.7486486486486487 0.9982316534040672
0.7487162162162162 0.9982316534040672
0.7488513513513514 0.9982316534040672
0.7489864864864865 0.9982316534040672
0.7491216216216217 0.9982316534040672
0.7492567567567567 0.9982316534040672
0.7493918918918919 0.9982316534040672
0.7497972972972973 0.9982316534040672
0.7499324324324325 0.9982316534040672
0.7500675675675675 0.9982316534040672
0.7507432432432433 0.9982316534040672
0.750945945945946 0.9982316534040672
0.7513513513513513 0.9982316534040672
0.7517567567567568 0.9982316534040672
0.7524324324324324 0.9982316534040672
0.7530405405405406 0.9982316534040672
0.7531756756756757 0.9982316534040672
0.7539864864864865 0.9982316534040672
0.7568243243243243 0.9982316534040672
0.7569594594594594 0.9982316534040672
0.757972972972973 0.9982316534040672
0.7581081081081081 0.9982316534040672
0.7583108108108109 0.9982316534040672
0.7585135135135135 0.9982316534040672
0.7586486486486487 0.9982316534040672
0.7587837837837837 0.9982316534040672
0.759054054054054 0.9982316534040672
0.7597972972972973 0.9982316534040672
0.7599324324324325 0.9982316534040672
0.7605405405405405 0.9982316534040672
0.7622972972972973 0.9982316534040672
0.7629054054054054 0.9982316534040672
0.7631081081081081 0.9982316534040672
0.7639864864864865 0.9982316534040672
0.7641216216216217 0.9982316534040672
0.765472972972973 0.9982316534040672
0.7662837837837838 0.9982316534040672
0.7667567567567568 0.9982316534040672
0.7668918918918919 0.9982316534040672
0.7670270270270271 0.9982316534040672
0.7671621621621622 0.9982316534040672
0.7688513513513513 0.9982316534040672
0.7689864864864865 0.9982316534040672
0.7692567567567568 0.9982316534040672
0.7693918918918919 0.9982316534040672
0.7697972972972973 0.9982316534040672
0.7705405405405406 0.9982316534040672
0.7710135135135135 0.9982316534040672
0.7711486486486486 0.9982316534040672
0.7712837837837838 0.9982316534040672
0.7714864864864864 0.9982316534040672
0.7715540540540541 0.9982316534040672
0.7716891891891892 0.9982316534040672
0.7718243243243244 0.9982316534040672
0.7720270270270271 0.9982316534040672
0.7723648648648649 0.9982316534040672
0.7725 0.9982316534040672
0.7728378378378379 0.9982316534040672
0.772972972972973 0.9982316534040672
0.7733783783783784 0.9982316534040672
0.7735135135135135 0.9982316534040672
0.7737162162162162 0.9982316534040672
0.7738513513513513 0.9982316534040672
0.775472972972973 0.9982316534040672
0.777027027027027 0.9982316534040672
0.7770945945945946 0.9982316534040672
0.7772297297297297 0.9982316534040672
0.7773648648648649 0.9982316534040672
0.7777027027027027 0.9982316534040672
0.7787837837837838 0.9982316534040672
0.778918918918919 0.9982316534040672
0.7794594594594595 0.9982316534040672
0.7795945945945946 0.9982316534040672
0.7797972972972973 0.9982316534040672
0.7799324324324325 0.9982316534040672
0.7805405405405406 0.9982316534040672
0.7806756756756756 0.9982316534040672
0.7808783783783784 0.9982316534040672
0.7815540540540541 0.9982316534040672
0.7824324324324324 0.9982316534040672
0.7837837837837838 0.9982316534040672
0.784054054054054 0.9982316534040672
0.7841891891891892 0.9982316534040672
0.7843243243243243 0.9982316534040672
0.7846621621621621 0.9982316534040672
0.7847972972972973 0.9982316534040672
0.7850675675675676 0.9982316534040672
0.7858108108108108 0.9982316534040672
0.7859459459459459 0.9982316534040672
0.7863513513513514 0.9982316534040672
0.7864864864864864 0.9982316534040672
0.7866891891891892 0.9982316534040672
0.7868243243243244 0.9982316534040672
0.7902027027027027 0.9982316534040672
0.7904729729729729 0.9982316534040672
0.7906756756756756 0.9982316534040672
0.7908108108108108 0.9982316534040672
0.7911486486486486 0.9982316534040672
0.7915540540540541 0.9982316534040672
0.7918918918918919 0.9982316534040672
0.7926351351351352 0.9982316534040672
0.7927702702702702 0.9982316534040672
0.7930405405405405 0.9982316534040672
0.7933783783783783 0.9982316534040672
0.793581081081081 0.9982316534040672
0.7937837837837838 0.9982316534040672
0.793918918918919 0.9982316534040672
0.794054054054054 0.9982316534040672
0.7942567567567568 0.9982316534040672
0.8008783783783784 0.9982316534040672
0.8011486486486487 0.9982316534040672
0.8013513513513514 0.9982316534040672
0.8022972972972973 0.9982316534040672
0.802972972972973 0.9982316534040672
0.8038513513513513 0.9982316534040672
0.8039864864864865 0.9982316534040672
0.8041891891891891 0.9982316534040672
0.8043243243243243 0.9982316534040672
0.8055405405405406 0.9982316534040672
0.8057432432432432 0.9982316534040672
0.8064864864864865 0.9982316534040672
0.8068243243243243 0.9982316534040672
0.8077027027027027 0.9982316534040672
0.807972972972973 0.9982316534040672
0.8081756756756757 0.9982316534040672
0.8083108108108108 0.9982316534040672
0.808445945945946 0.9982316534040672
0.8085135135135135 0.9982316534040672
0.8086486486486486 0.9982316534040672
0.8089189189189189 0.9982316534040672
0.8104729729729729 0.9982316534040672
0.8106756756756757 0.9982316534040672
0.8108108108108109 0.9982316534040672
0.8119594594594595 0.9982316534040672
0.8127702702702703 0.9982316534040672
0.8142567567567568 0.9982316534040672
0.8147297297297297 0.9982316534040672
0.8149324324324324 0.9982316534040672
0.8150675675675676 0.9982316534040672
0.8157432432432432 0.9982316534040672
0.8158783783783784 0.9982316534040672
0.8160135135135135 0.9982316534040672
0.8161486486486487 0.9982316534040672
0.8163513513513514 0.9982316534040672
0.8168243243243243 0.9982316534040672
0.8175675675675675 0.9982316534040672
0.8177027027027027 0.9982316534040672
0.8195270270270271 0.9982316534040672
0.8196621621621621 0.9982316534040672
0.82 0.9982316534040672
0.8203378378378379 0.9982316534040672
0.8207432432432432 0.9982316534040672
0.8208783783783784 0.9982316534040672
0.8211486486486487 0.9982316534040672
0.8213513513513514 0.9982316534040672
0.8219594594594595 0.9982316534040672
0.8221621621621622 0.9982316534040672
0.8223648648648648 0.9982316534040672
0.8227027027027027 0.9982316534040672
0.8229054054054054 0.9982316534040672
0.8243918918918919 0.9982316534040672
0.8245270270270271 0.9982316534040672
0.8252027027027027 0.9982316534040672
0.8253378378378379 0.9982316534040672
0.825945945945946 0.9982316534040672
0.8295270270270271 0.9982316534040672
0.8296621621621622 0.9982316534040672
0.8297972972972973 0.9982316534040672
0.830945945945946 0.9982316534040672
0.831081081081081 0.9982316534040672
0.8314864864864865 0.9982316534040672
0.8318243243243243 0.9982316534040672
0.8321621621621622 0.9982316534040672
0.8325675675675676 0.9982316534040672
0.8333783783783784 0.9982316534040672
0.8335135135135135 0.9982316534040672
0.8337162162162162 0.9982316534040672
0.8341216216216216 0.9982316534040672
0.8345945945945946 0.9982316534040672
0.8347297297297297 0.9982316534040672
0.8347972972972973 0.9982316534040672
0.8349324324324324 0.9982316534040672
0.8360135135135135 0.9982316534040672
0.836418918918919 0.9982316534040672
0.836554054054054 0.9982316534040672
0.8372297297297298 0.9982316534040672
0.8374324324324325 0.9982316534040672
0.8375675675675676 0.9982316534040672
0.8378378378378378 0.9982316534040672
0.8390540540540541 0.9982316534040672
0.8398648648648649 0.9982316534040672
0.84 0.9982316534040672
0.8401351351351352 0.9982316534040672
0.841554054054054 0.9982316534040672
0.8417567567567568 0.9982316534040672
0.8418243243243243 0.9982316534040672
0.8419594594594595 0.9982316534040672
0.842027027027027 0.9982316534040672
0.8421621621621621 0.9982316534040672
0.8425 0.9982316534040672
0.8426351351351351 0.9982316534040672
0.8430405405405406 0.9982316534040672
0.8442567567567567 0.9982316534040672
0.8453378378378379 0.9982316534040672
0.845472972972973 0.9982316534040672
0.8455405405405405 0.9982316534040672
0.8456756756756757 0.9982316534040672
0.8463513513513513 0.9982316534040672
0.846554054054054 0.9982316534040672
0.8470945945945946 0.9982316534040672
0.8472972972972973 0.9982316534040672
0.8474324324324324 0.9982316534040672
0.8483108108108108 0.9982316534040672
0.8485135135135136 0.9982316534040672
0.850472972972973 0.9982316534040672
0.8506081081081082 0.9982316534040672
0.8517567567567568 0.9982316534040672
0.8518918918918919 0.9982316534040672
0.8522297297297298 0.9982316534040672
0.8526351351351351 0.9982316534040672
0.8529729729729729 0.9982316534040672
0.8535810810810811 0.9982316534040672
0.8538513513513514 0.9982316534040672
0.8539864864864865 0.9982316534040672
0.8541216216216216 0.9982316534040672
0.8547972972972973 0.9982316534040672
0.8552702702702702 0.9982316534040672
0.8558108108108108 0.9982316534040672
0.8561486486486487 0.9982316534040672
0.8562162162162162 0.9982316534040672
0.8563513513513513 0.9982316534040672
0.8568918918918919 0.9982316534040672
0.8579729729729729 0.9982316534040672
0.8583783783783784 0.9982316534040672
0.8585135135135135 0.9982316534040672
0.8593918918918919 0.9982316534040672
0.8603378378378378 0.9982316534040672
0.8612162162162162 0.9982316534040672
0.861418918918919 0.9982316534040672
0.8631081081081081 0.9982316534040672
0.8632432432432432 0.9982316534040672
0.8635135135135135 0.9982316534040672
0.8639189189189189 0.9982316534040672
0.8641891891891892 0.9982316534040672
0.8643918918918919 0.9982316534040672
0.8649324324324325 0.9982316534040672
0.8652027027027027 0.9982316534040672
0.8655405405405405 0.9982316534040672
0.8658108108108108 0.9982316534040672
0.865945945945946 0.9982316534040672
0.8660810810810811 0.9982316534040672
0.8662837837837838 0.9982316534040672
0.8664189189189189 0.9982316534040672
0.867027027027027 0.9982316534040672
0.8671621621621621 0.9982316534040672
0.8674324324324324 0.9982316534040672
0.8675675675675676 0.9982316534040672
0.8677702702702703 0.9982316534040672
0.8681756756756757 0.9982316534040672
0.8683108108108109 0.9982316534040672
0.8684459459459459 0.9982316534040672
0.8685810810810811 0.9982316534040672
0.8693918918918919 0.9982316534040672
0.8695945945945946 0.9982316534040672
0.87 0.9982316534040672
0.8704054054054055 0.9982316534040672
0.8705405405405405 0.9982316534040672
0.8706081081081081 0.9982316534040672
0.8707432432432433 0.9982316534040672
0.8717567567567568 0.9982316534040672
0.8719594594594594 0.9982316534040672
0.8724324324324324 0.9982316534040672
0.8725675675675676 0.9982316534040672
0.8730405405405406 0.9982316534040672
0.8731756756756757 0.9982316534040672
0.8741891891891892 0.9982316534040672
0.8743243243243243 0.9982316534040672
0.8743918918918919 0.9982316534040672
0.874527027027027 0.9982316534040672
0.875 0.9982316534040672
0.8751351351351352 0.9982316534040672
0.8756081081081081 0.9982316534040672
0.8757432432432433 0.9982316534040672
0.8758108108108108 0.9982316534040672
0.8760135135135135 0.9982316534040672
0.8763513513513513 0.9982316534040672
0.8765540540540541 0.9982316534040672
0.8766891891891891 0.9982316534040672
0.8769594594594594 0.9982316534040672
0.8770945945945946 0.9982316534040672
0.8785810810810811 0.9982316534040672
0.8787162162162162 0.9982316534040672
0.8789189189189189 0.9982316534040672
0.879054054054054 0.9982316534040672
0.8805405405405405 0.9982316534040672
0.8806756756756757 0.9982316534040672
0.8814189189189189 0.9982316534040672
0.8823648648648649 0.9982316534040672
0.8825 0.9982316534040672
0.8827027027027027 0.9982316534040672
0.8831756756756757 0.9982316534040672
0.8835135135135135 0.9982316534040672
0.8836486486486487 0.9982316534040672
0.8837837837837837 0.9982316534040672
0.8837837837837837 0.9991158267020336
0.8838513513513514 0.9991158267020336
0.8839864864864865 0.9991158267020336
0.8841216216216217 0.9991158267020336
0.8842567567567567 0.9991158267020336
0.8851351351351351 0.9991158267020336
0.8853378378378378 0.9991158267020336
0.8872297297297297 0.9991158267020336
0.8873648648648649 0.9991158267020336
0.8880405405405405 0.9991158267020336
0.8894594594594595 0.9991158267020336
0.8901351351351351 0.9991158267020336
0.8902702702702703 0.9991158267020336
0.8906756756756756 0.9991158267020336
0.8910135135135135 0.9991158267020336
0.8912162162162162 0.9991158267020336
0.8914189189189189 0.9991158267020336
0.8919594594594594 0.9991158267020336
0.8920945945945946 0.9991158267020336
0.8921621621621622 0.9991158267020336
0.8922972972972973 0.9991158267020336
0.8931081081081081 0.9991158267020336
0.8932432432432432 0.9991158267020336
0.8943918918918919 0.9991158267020336
0.8945945945945946 0.9991158267020336
0.8953378378378378 0.9991158267020336
0.8958783783783784 0.9991158267020336
0.8968243243243244 0.9991158267020336
0.8969594594594594 0.9991158267020336
0.8970945945945946 0.9991158267020336
0.8972297297297297 0.9991158267020336
0.8980405405405405 0.9991158267020336
0.8981756756756757 0.9991158267020336
0.898445945945946 0.9991158267020336
0.898581081081081 0.9991158267020336
0.8986486486486487 0.9991158267020336
0.8987837837837838 0.9991158267020336
0.8992567567567568 0.9991158267020336
0.899527027027027 0.9991158267020336
0.9001351351351351 0.9991158267020336
0.900472972972973 0.9991158267020336
0.9005405405405406 0.9991158267020336
0.9008108108108108 0.9991158267020336
0.9012837837837838 0.9991158267020336
0.9022972972972974 0.9991158267020336
0.9025675675675676 0.9991158267020336
0.9027027027027027 0.9991158267020336
0.9028378378378379 0.9991158267020336
0.9030405405405405 0.9991158267020336
0.9036486486486487 0.9991158267020336
0.9041216216216216 0.9991158267020336
0.9046621621621621 0.9991158267020336
0.9049324324324325 0.9991158267020336
0.9059459459459459 0.9991158267020336
0.9067567567567567 0.9991158267020336
0.9077027027027027 0.9991158267020336
0.9078378378378379 0.9991158267020336
0.9079054054054054 0.9991158267020336
0.9083783783783784 0.9991158267020336
0.9091216216216216 0.9991158267020336
0.9092567567567568 0.9991158267020336
0.9103378378378378 0.9991158267020336
0.9108783783783784 0.9991158267020336
0.9109459459459459 0.9991158267020336
0.9114864864864864 0.9991158267020336
0.9116216216216216 0.9991158267020336
0.9117567567567567 0.9991158267020336
0.9120945945945946 0.9991158267020336
0.9122297297297297 0.9991158267020336
0.9133783783783784 0.9991158267020336
0.9136486486486487 0.9991158267020336
0.913918918918919 0.9991158267020336
0.9149324324324324 0.9991158267020336
0.9150675675675676 0.9991158267020336
0.9160810810810811 0.9991158267020336
0.9162162162162162 0.9991158267020336
0.9169594594594594 0.9991158267020336
0.9175675675675675 0.9991158267020336
0.9195945945945946 0.9991158267020336
0.9206081081081081 0.9991158267020336
0.9207432432432432 0.9991158267020336
0.9210135135135135 0.9991158267020336
0.9212837837837838 0.9991158267020336
0.9223648648648649 0.9991158267020336
0.9235135135135135 0.9991158267020336
0.924527027027027 0.9991158267020336
0.9247297297297298 0.9991158267020336
0.9248648648648649 0.9991158267020336
0.9254054054054054 0.9991158267020336
0.9255405405405406 0.9991158267020336
0.9264189189189189 0.9991158267020336
0.9274324324324325 0.9991158267020336
0.9280405405405405 0.9991158267020336
0.9281756756756757 0.9991158267020336
0.9287837837837838 0.9991158267020336
0.9289864864864865 0.9991158267020336
0.9291216216216216 0.9991158267020336
0.9294594594594595 0.9991158267020336
0.9295945945945946 0.9991158267020336
0.9301351351351351 0.9991158267020336
0.9302702702702703 0.9991158267020336
0.9306081081081081 0.9991158267020336
0.9307432432432432 0.9991158267020336
0.9309459459459459 0.9991158267020336
0.9310810810810811 0.9991158267020336
0.9312162162162162 0.9991158267020336
0.931554054054054 0.9991158267020336
0.9319594594594595 0.9991158267020336
0.9325 0.9991158267020336
0.9325675675675675 0.9991158267020336
0.9328378378378378 0.9991158267020336
0.9333108108108108 0.9991158267020336
0.9335135135135135 0.9991158267020336
0.9339189189189189 0.9991158267020336
0.9341891891891891 0.9991158267020336
0.9346621621621621 0.9991158267020336
0.9348648648648649 0.9991158267020336
0.9362162162162162 0.9991158267020336
0.9387837837837838 0.9991158267020336
0.9394594594594594 0.9991158267020336
0.9395945945945946 0.9991158267020336
0.9406756756756757 0.9991158267020336
0.9408108108108109 0.9991158267020336
0.9408783783783784 0.9991158267020336
0.9410810810810811 0.9991158267020336
0.9412837837837837 0.9991158267020336
0.9414189189189189 0.9991158267020336
0.9416216216216217 0.9991158267020336
0.9417567567567567 0.9991158267020336
0.9421621621621622 0.9991158267020336
0.9422972972972973 0.9991158267020336
0.9423648648648648 0.9991158267020336
0.9425675675675675 0.9991158267020336
0.9427027027027027 0.9991158267020336
0.9431081081081081 0.9991158267020336
0.943445945945946 0.9991158267020336
0.9442567567567568 0.9991158267020336
0.9446621621621621 0.9991158267020336
0.9447972972972973 0.9991158267020336
0.9458108108108109 0.9991158267020336
0.9460810810810811 0.9991158267020336
0.9464189189189189 0.9991158267020336
0.9466891891891892 0.9991158267020336
0.9470945945945946 0.9991158267020336
0.9473648648648648 0.9991158267020336
0.9475675675675675 0.9991158267020336
0.9481081081081081 0.9991158267020336
0.9483108108108108 0.9991158267020336
0.9496621621621621 0.9991158267020336
0.9497972972972973 0.9991158267020336
0.950945945945946 0.9991158267020336
0.951081081081081 0.9991158267020336
0.9524324324324325 0.9991158267020336
0.9525675675675676 0.9991158267020336
0.9540540540540541 0.9991158267020336
0.9541891891891892 0.9991158267020336
0.9548648648648649 0.9991158267020336
0.955 0.9991158267020336
0.9560135135135135 0.9991158267020336
0.9560135135135135 1.0
0.9576351351351351 1.0
0.9578378378378378 1.0
0.9579054054054054 1.0
0.9580405405405406 1.0
0.9589189189189189 1.0
0.9590540540540541 1.0
0.9597972972972973 1.0
0.9599324324324324 1.0
0.9600675675675676 1.0
0.9602027027027027 1.0
0.9608108108108108 1.0
0.9610135135135135 1.0
0.9612837837837838 1.0
0.9616216216216216 1.0
0.9624324324324325 1.0
0.9656081081081082 1.0
0.9658783783783784 1.0
0.967972972972973 1.0
0.9681081081081081 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9688513513513514 1.0
0.9689864864864864 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9698648648648649 1.0
0.97 1.0
0.9712162162162162 1.0
0.9713513513513513 1.0
0.9716891891891892 1.0
0.9722297297297298 1.0
0.9727027027027026 1.0
0.9729054054054054 1.0
0.9731756756756756 1.0
0.9733783783783784 1.0
0.9735135135135136 1.0
0.9740540540540541 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.9760135135135135 1.0
0.9763513513513513 1.0
0.9772972972972973 1.0
0.9775675675675676 1.0
0.9779729729729729 1.0
0.9781081081081081 1.0
0.9789189189189189 1.0
0.9790540540540541 1.0
0.9797972972972973 1.0
0.9799324324324324 1.0
0.9802027027027027 1.0
0.9808108108108108 1.0
0.981081081081081 1.0
0.9811486486486487 1.0
0.9812837837837838 1.0
0.9840540540540541 1.0
0.9841891891891892 1.0
0.985472972972973 1.0
0.9856081081081081 1.0
0.9868918918918919 1.0
0.9870945945945946 1.0
0.9871621621621621 1.0
0.9873648648648649 1.0
0.9879729729729729 1.0
0.9881081081081081 1.0
0.9884459459459459 1.0
0.9885810810810811 1.0
0.9896621621621622 1.0
0.9899324324324325 1.0
0.9908108108108108 1.0
0.9911486486486486 1.0
0.9916216216216216 1.0
1.0 1.0


==> rocs/sb_dnn_sb_p.txt <==
0.0 0.0
0.00013513513513513514 0.9062776304155614
0.00013513513513513514 0.9133510167992926
0.00013513513513513514 0.9142351900972591
0.0002027027027027027 0.9160035366931919
0.0002027027027027027 0.9177718832891246
0.0002027027027027027 0.9204244031830239
0.0002027027027027027 0.9239610963748894
0.0002027027027027027 0.9257294429708223
0.0002027027027027027 0.9301503094606542
0.0002027027027027027 0.9319186560565871
0.0002027027027027027 0.9354553492484527
0.0002702702702702703 0.9354553492484527
0.0002702702702702703 0.9398762157382847
0.00033783783783783786 0.9398762157382847
0.00033783783783783786 0.9425287356321839
0.0004054054054054054 0.9425287356321839
0.0004054054054054054 0.9451812555260831
0.00047297297297297297 0.9451812555260831
0.00047297297297297297 0.9460654288240495
0.0005405405405405405 0.9460654288240495
0.0005405405405405405 0.946949602122016
0.0006081081081081081 0.946949602122016
0.0006081081081081081 0.9478337754199824
0.0006756756756756757 0.9478337754199824
0.0006756756756756757 0.9487179487179487
0.0007432432432432432 0.9487179487179487
0.0007432432432432432 0.9531388152077808
0.0010135135135135136 0.9531388152077808
0.0010135135135135136 0.9540229885057471
0.0010135135135135136 0.9557913351016799
0.0012162162162162162 0.9557913351016799
0.0012162162162162162 0.9566755083996463
0.0013513513513513514 0.9566755083996463
0.0013513513513513514 0.9575596816976127
0.001418918918918919 0.9575596816976127
0.001418918918918919 0.9584438549955792
0.001554054054054054 0.9584438549955792
0.001554054054054054 0.9593280282935456
0.0017567567567567568 0.9593280282935456
0.0017567567567567568 0.9602122015915119
0.0018243243243243243 0.9602122015915119
0.0018243243243243243 0.9610963748894783
0.0020945945945945945 0.9610963748894783
0.00222972972972973 0.9610963748894783
0.0024324324324324323 0.9610963748894783
0.008581081081081082 0.9619805481874447
0.008986486486486487 0.9619805481874447
0.008986486486486487 0.9628647214854111
0.009054054054054054 0.9628647214854111
0.009054054054054054 0.9637488947833776
0.009189189189189189 0.9637488947833776
0.009189189189189189 0.964633068081344
0.009324324324324324 0.964633068081344
0.009324324324324324 0.9664014146772767
0.01054054054054054 0.9664014146772767
0.010810810810810811 0.9664014146772767
0.010878378378378378 0.9664014146772767
0.011283783783783783 0.9664014146772767
0.011418918918918919 0.9664014146772767
0.011486486486486487 0.9664014146772767
0.011486486486486487 0.9672855879752431
0.011824324324324325 0.9672855879752431
0.011824324324324325 0.9681697612732095
0.011891891891891892 0.9681697612732095
0.011891891891891892 0.969053934571176
0.011959459459459459 0.969053934571176
0.011959459459459459 0.9699381078691424
0.012162162162162163 0.9699381078691424
0.012162162162162163 0.9708222811671088
0.01331081081081081 0.9708222811671088
0.013445945945945946 0.9708222811671088
0.013581081081081081 0.9708222811671088
0.013918918918918919 0.9708222811671088
0.014054054054054054 0.9708222811671088
0.014121621621621621 0.9717064544650752
0.014324324324324324 0.9717064544650752
0.014594594594594595 0.9717064544650752
0.014594594594594595 0.9725906277630415
0.014864864864864866 0.9725906277630415
0.015067567567567568 0.9725906277630415
0.015067567567567568 0.9734748010610079
0.01527027027027027 0.9734748010610079
0.01527027027027027 0.9752431476569408
0.015337837837837837 0.9752431476569408
0.015472972972972973 0.9752431476569408
0.015945945945945946 0.9752431476569408
0.015945945945945946 0.9761273209549072
0.016554054054054055 0.9761273209549072
0.016554054054054055 0.9770114942528736
0.017094594594594593 0.9770114942528736
0.017364864864864864 0.9770114942528736
0.0175 0.9770114942528736
0.017635135135135135 0.9770114942528736
0.01783783783783784 0.9770114942528736
0.018108108108108107 0.9770114942528736
0.018243243243243244 0.9770114942528736
0.018513513513513515 0.9770114942528736
0.02 0.9770114942528736
0.02 0.97789566755084
0.0202027027027027 0.97789566755084
0.02033783783783784 0.97789566755084
0.020945945945945947 0.97789566755084
0.02141891891891892 0.97789566755084
0.0222972972972973 0.97789566755084
0.0225 0.97789566755084
0.0225 0.9787798408488063
0.022972972972972974 0.9787798408488063
0.023108108108108108 0.9787798408488063
0.02358108108108108 0.9787798408488063
0.023716216216216217 0.9787798408488063
0.023918918918918917 0.9787798408488063
0.024054054054054055 0.9787798408488063
0.024662162162162164 0.9787798408488063
0.025135135135135135 0.9787798408488063
0.02527027027027027 0.9787798408488063
0.02527027027027027 0.9796640141467727
0.025743243243243244 0.9796640141467727
0.026013513513513515 0.9796640141467727
0.02614864864864865 0.9796640141467727
0.026351351351351353 0.9796640141467727
0.02641891891891892 0.9796640141467727
0.02668918918918919 0.9796640141467727
0.026959459459459458 0.9796640141467727
0.027094594594594595 0.9796640141467727
0.027905405405405405 0.9796640141467727
0.028040540540540542 0.9796640141467727
0.029121621621621623 0.9796640141467727
0.029256756756756756 0.9796640141467727
0.030337837837837837 0.9796640141467727
0.030472972972972974 0.9796640141467727
0.030743243243243245 0.9796640141467727
0.030945945945945946 0.9796640141467727
0.031013513513513512 0.9796640141467727
0.03189189189189189 0.9796640141467727
0.03195945945945946 0.9796640141467727
0.03195945945945946 0.9805481874447391
0.032027027027027026 0.9805481874447391
0.03236486486486487 0.9805481874447391
0.03256756756756757 0.9805481874447391
0.03351351351351351 0.9805481874447391
0.03351351351351351 0.9814323607427056
0.03452702702702703 0.9814323607427056
0.03493243243243243 0.9814323607427056
0.03513513513513514 0.9814323607427056
0.03547297297297297 0.9814323607427056
0.035608108108108105 0.9814323607427056
0.03594594594594595 0.9814323607427056
0.03614864864864865 0.9814323607427056
0.036351351351351355 0.9814323607427056
0.036351351351351355 0.982316534040672
0.03648648648648649 0.982316534040672
0.03648648648648649 0.9832007073386384
0.03682432432432432 0.9832007073386384
0.03682432432432432 0.9840848806366048
0.03695945945945946 0.9840848806366048
0.05817567567567568 0.9840848806366048
0.058243243243243245 0.9840848806366048
0.058445945945945946 0.9840848806366048
0.05878378378378379 0.9840848806366048
0.05939189189189189 0.9840848806366048
0.060810810810810814 0.9840848806366048
0.06114864864864865 0.9840848806366048
0.061418918918918916 0.9840848806366048
0.06168918918918919 0.9840848806366048
0.06222972972972973 0.9840848806366048
0.062364864864864866 0.9840848806366048
0.0625 0.9840848806366048
0.06256756756756757 0.9840848806366048
0.06283783783783783 0.9840848806366048
0.06337837837837838 0.9840848806366048
0.06364864864864865 0.9840848806366048
0.06378378378378378 0.9840848806366048
0.06405405405405405 0.9840848806366048
0.06412162162162162 0.9840848806366048
0.06432432432432432 0.9840848806366048
0.06439189189189189 0.9840848806366048
0.06472972972972973 0.9840848806366048
0.06486486486486487 0.9840848806366048
0.06493243243243244 0.9840848806366048
0.06506756756756757 0.9840848806366048
0.06533783783783784 0.9840848806366048
0.0658108108108108 0.9840848806366048
0.06608108108108109 0.9840848806366048
0.06621621621621622 0.9840848806366048
0.06662162162162162 0.9840848806366048
0.06966216216216216 0.9840848806366048
0.06979729729729729 0.9840848806366048
0.07 0.9840848806366048
0.07027027027027027 0.9840848806366048
0.07040540540540541 0.9840848806366048
0.07074324324324324 0.9840848806366048
0.07094594594594594 0.9840848806366048
0.07128378378378378 0.9840848806366048
0.07135135135135136 0.9840848806366048
0.07635135135135135 0.9840848806366048
0.07648648648648648 0.9840848806366048
0.07668918918918918 0.9840848806366048
0.07682432432432433 0.9840848806366048
0.07716216216216217 0.9840848806366048
0.0772972972972973 0.9840848806366048
0.07743243243243243 0.9840848806366048
0.07824324324324325 0.9840848806366048
0.07851351351351352 0.9840848806366048
0.07945945945945945 0.9840848806366048
0.08 0.9840848806366048
0.08033783783783784 0.9840848806366048
0.0806081081081081 0.9840848806366048
0.08074324324324324 0.9840848806366048
0.08114864864864865 0.9840848806366048
0.08162162162162162 0.9840848806366048
0.08175675675675675 0.9840848806366048
0.08189189189189189 0.9840848806366048
0.08216216216216216 0.9840848806366048
0.08277027027027027 0.9840848806366048
0.08317567567567567 0.9840848806366048
0.08337837837837837 0.9840848806366048
0.08351351351351351 0.9840848806366048
0.08378378378378379 0.9840848806366048
0.08398648648648649 0.9840848806366048
0.08432432432432432 0.9840848806366048
0.08466216216216216 0.9840848806366048
0.08506756756756757 0.9840848806366048
0.08527027027027027 0.9840848806366048
0.08560810810810811 0.9840848806366048
0.08601351351351351 0.9840848806366048
0.08614864864864864 0.9840848806366048
0.08621621621621621 0.9840848806366048
0.08635135135135136 0.9840848806366048
0.08648648648648649 0.9840848806366048
0.08675675675675676 0.9840848806366048
0.08722972972972973 0.9840848806366048
0.08770270270270271 0.9840848806366048
0.08777027027027028 0.9840848806366048
0.08797297297297298 0.9840848806366048
0.08810810810810811 0.9840848806366048
0.08844594594594594 0.9840848806366048
0.08871621621621621 0.9840848806366048
0.08891891891891891 0.9840848806366048
0.09054054054054055 0.9840848806366048
0.09114864864864865 0.9840848806366048
0.09162162162162162 0.9840848806366048
0.0922972972972973 0.9840848806366048
0.09243243243243243 0.9840848806366048
0.09263513513513513 0.9840848806366048
0.09283783783783783 0.9840848806366048
0.0929054054054054 0.9840848806366048
0.0929054054054054 0.9849690539345711
0.09331081081081082 0.9849690539345711
0.09432432432432432 0.9849690539345711
0.09472972972972973 0.9849690539345711
0.095 0.9849690539345711
0.09567567567567567 0.9849690539345711
0.09594594594594595 0.9849690539345711
0.09648648648648649 0.9849690539345711
0.09668918918918919 0.9849690539345711
0.10972972972972973 0.9849690539345711
0.1097972972972973 0.9849690539345711
0.1102027027027027 0.9849690539345711
0.11027027027027027 0.9849690539345711
0.11074324324324325 0.9849690539345711
0.11087837837837838 0.9849690539345711
0.11114864864864865 0.9849690539345711
0.11175675675675675 0.9849690539345711
0.11202702702702702 0.9849690539345711
0.11371621621621622 0.9849690539345711
0.11378378378378379 0.9849690539345711
0.11412162162162162 0.9849690539345711
0.11425675675675676 0.9849690539345711
0.11425675675675676 0.9858532272325375
0.11445945945945946 0.9858532272325375
0.11459459459459459 0.9858532272325375
0.11466216216216216 0.9858532272325375
0.11513513513513514 0.9858532272325375
0.11668918918918919 0.9858532272325375
0.11689189189189189 0.9858532272325375
0.11743243243243243 0.9858532272325375
0.1175 0.9858532272325375
0.11891891891891893 0.9858532272325375
0.11898648648648649 0.9858532272325375
0.11898648648648649 0.986737400530504
0.1193918918918919 0.986737400530504
0.1195945945945946 0.986737400530504
0.1197972972972973 0.986737400530504
0.12 0.986737400530504
0.12013513513513513 0.986737400530504
0.12027027027027028 0.986737400530504
0.12054054054054054 0.986737400530504
0.12074324324324325 0.986737400530504
0.12087837837837838 0.986737400530504
0.12114864864864865 0.986737400530504
0.12128378378378378 0.986737400530504
0.12155405405405405 0.986737400530504
0.1216891891891892 0.986737400530504
0.12222972972972973 0.986737400530504
0.12256756756756756 0.986737400530504
0.12263513513513513 0.986737400530504
0.12277027027027027 0.986737400530504
0.1229054054054054 0.986737400530504
0.1229054054054054 0.9876215738284704
0.12304054054054055 0.9876215738284704
0.12310810810810811 0.9876215738284704
0.12324324324324325 0.9876215738284704
0.12337837837837838 0.9876215738284704
0.13662162162162161 0.9876215738284704
0.13675675675675675 0.9876215738284704
0.13709459459459458 0.9876215738284704
0.13716216216216215 0.9876215738284704
0.13777027027027028 0.9876215738284704
0.1379054054054054 0.9876215738284704
0.1383108108108108 0.9876215738284704
0.13837837837837838 0.9876215738284704
0.13885135135135135 0.9876215738284704
0.13891891891891892 0.9876215738284704
0.13939189189189188 0.9876215738284704
0.13972972972972972 0.9876215738284704
0.13993243243243242 0.9876215738284704
0.14027027027027028 0.9876215738284704
0.14101351351351352 0.9876215738284704
0.14114864864864865 0.9876215738284704
0.14148648648648648 0.9876215738284704
0.14189189189189189 0.9876215738284704
0.14195945945945945 0.9876215738284704
0.14304054054054055 0.9876215738284704
0.14310810810810812 0.9876215738284704
0.14324324324324325 0.9876215738284704
0.14358108108108109 0.9876215738284704
0.1437837837837838 0.9876215738284704
0.14432432432432432 0.9876215738284704
0.1445945945945946 0.9876215738284704
0.14472972972972972 0.9876215738284704
0.14513513513513512 0.9876215738284704
0.14533783783783782 0.9876215738284704
0.1458783783783784 0.9876215738284704
0.1460810810810811 0.9876215738284704
0.1466891891891892 0.9876215738284704
0.14682432432432432 0.9876215738284704
0.1472972972972973 0.9876215738284704
0.14743243243243243 0.9876215738284704
0.14763513513513513 0.9876215738284704
0.14763513513513513 0.9885057471264368
0.14783783783783783 0.9885057471264368
0.14810810810810812 0.9885057471264368
0.1487837837837838 0.9885057471264368
0.15013513513513513 0.9885057471264368
0.15033783783783783 0.9885057471264368
0.15033783783783783 0.9893899204244032
0.1527027027027027 0.9893899204244032
0.1529054054054054 0.9893899204244032
0.1531081081081081 0.9893899204244032
0.15324324324324323 0.9893899204244032
0.15337837837837837 0.9893899204244032
0.1535135135135135 0.9893899204244032
0.15405405405405406 0.9893899204244032
0.1541891891891892 0.9893899204244032
0.15425675675675676 0.9893899204244032
0.1543918918918919 0.9893899204244032
0.1547972972972973 0.9893899204244032
0.15493243243243243 0.9893899204244032
0.15513513513513513 0.9893899204244032
0.15527027027027027 0.9893899204244032
0.15594594594594594 0.9893899204244032
0.1568918918918919 0.9893899204244032
0.15695945945945947 0.9893899204244032
0.15736486486486487 0.9893899204244032
0.1575 0.9893899204244032
0.15804054054054054 0.9893899204244032
0.15824324324324324 0.9893899204244032
0.1589864864864865 0.9893899204244032
0.15905405405405407 0.9893899204244032
0.15952702702702704 0.9893899204244032
0.15966216216216217 0.9893899204244032
0.1618918918918919 0.9893899204244032
0.1618918918918919 0.9902740937223696
0.16263513513513514 0.9902740937223696
0.16304054054054054 0.9902740937223696
0.165 0.9902740937223696
0.16567567567567568 0.9902740937223696
0.1658108108108108 0.9902740937223696
0.16614864864864864 0.9902740937223696
0.1666216216216216 0.9902740937223696
0.16675675675675675 0.9902740937223696
0.16716216216216218 0.9902740937223696
0.1672972972972973 0.9902740937223696
0.16777027027027028 0.9902740937223696
0.16817567567567568 0.9902740937223696
0.16837837837837838 0.9902740937223696
0.1685135135135135 0.9902740937223696
0.16864864864864865 0.9902740937223696
0.16912162162162162 0.9902740937223696
0.16939189189189188 0.9902740937223696
0.16986486486486488 0.9902740937223696
0.17 0.9902740937223696
0.17027027027027028 0.9902740937223696
0.17087837837837838 0.9902740937223696
0.17108108108108108 0.9902740937223696
0.17216216216216215 0.9902740937223696
0.17229729729729729 0.9902740937223696
0.17283783783783785 0.9902740937223696
0.17412162162162162 0.9902740937223696
0.1741891891891892 0.9902740937223696
0.17432432432432432 0.9902740937223696
0.17574324324324325 0.9902740937223696
0.1762837837837838 0.9902740937223696
0.1764864864864865 0.9902740937223696
0.1766891891891892 0.9902740937223696
0.17695945945945946 0.9902740937223696
0.17716216216216216 0.9902740937223696
0.17844594594594596 0.9902740937223696
0.1787837837837838 0.9902740937223696
0.17905405405405406 0.9902740937223696
0.1793918918918919 0.9902740937223696
0.17952702702702703 0.9902740937223696
0.17966216216216216 0.9902740937223696
0.17972972972972973 0.9902740937223696
0.17986486486486486 0.9902740937223696
0.18027027027027026 0.9902740937223696
0.1804054054054054 0.9902740937223696
0.1808783783783784 0.9902740937223696
0.1808783783783784 0.9911582670203359
0.18182432432432433 0.9911582670203359
0.18182432432432433 0.9920424403183024
0.18195945945945946 0.9920424403183024
0.1820945945945946 0.9920424403183024
0.18222972972972973 0.9920424403183024
0.18243243243243243 0.9920424403183024
0.1827027027027027 0.9920424403183024
0.18297297297297296 0.9920424403183024
0.1833108108108108 0.9920424403183024
0.18344594594594596 0.9920424403183024
0.18351351351351353 0.9920424403183024
0.18364864864864866 0.9920424403183024
0.18371621621621623 0.9920424403183024
0.18385135135135136 0.9920424403183024
0.1841891891891892 0.9920424403183024
0.18432432432432433 0.9920424403183024
0.18527027027027027 0.9920424403183024
0.18547297297297297 0.9920424403183024
0.18574324324324323 0.9920424403183024
0.18587837837837837 0.9920424403183024
0.18594594594594593 0.9920424403183024
0.18655405405405406 0.9920424403183024
0.1868918918918919 0.9920424403183024
0.18702702702702703 0.9920424403183024
0.18716216216216217 0.9920424403183024
0.18743243243243243 0.9920424403183024
0.18756756756756757 0.9920424403183024
0.1877027027027027 0.9920424403183024
0.1881081081081081 0.9920424403183024
0.1881081081081081 0.9929266136162688
0.1887162162162162 0.9929266136162688
0.18885135135135134 0.9929266136162688
0.18905405405405407 0.9929266136162688
0.1891891891891892 0.9929266136162688
0.18925675675675677 0.9929266136162688
0.18993243243243244 0.9929266136162688
0.19013513513513514 0.9929266136162688
0.19027027027027027 0.9929266136162688
0.19047297297297297 0.9929266136162688
0.19067567567567567 0.9929266136162688
0.19128378378378377 0.9929266136162688
0.1914189189189189 0.9929266136162688
0.19344594594594594 0.9929266136162688
0.19358108108108107 0.9929266136162688
0.19364864864864864 0.9929266136162688
0.1939189189189189 0.9929266136162688
0.19452702702702704 0.9929266136162688
0.19466216216216217 0.9929266136162688
0.1956081081081081 0.9929266136162688
0.1956081081081081 0.9938107869142352
0.19608108108108108 0.9938107869142352
0.1962162162162162 0.9938107869142352
0.19628378378378378 0.9938107869142352
0.19628378378378378 0.9946949602122016
0.19702702702702704 0.9946949602122016
0.19716216216216217 0.9946949602122016
0.19736486486486488 0.9946949602122016
0.19905405405405405 0.9946949602122016
0.19918918918918918 0.9946949602122016
0.19932432432432431 0.9946949602122016
0.19952702702702702 0.9946949602122016
0.20013513513513514 0.9946949602122016
0.20033783783783785 0.9946949602122016
0.2006081081081081 0.9946949602122016
0.20074324324324325 0.9946949602122016
0.20094594594594595 0.9946949602122016
0.20108108108108108 0.9946949602122016
0.20135135135135135 0.9946949602122016
0.20141891891891892 0.9946949602122016
0.20155405405405405 0.9946949602122016
0.20189189189189188 0.9946949602122016
0.20202702702702702 0.9946949602122016
0.20216216216216215 0.9946949602122016
0.20236486486486485 0.9946949602122016
0.20263513513513515 0.9946949602122016
0.20283783783783785 0.9946949602122016
0.20452702702702702 0.9946949602122016
0.20466216216216215 0.9946949602122016
0.205 0.9946949602122016
0.20513513513513512 0.9946949602122016
0.20527027027027028 0.9946949602122016
0.20540540540540542 0.9946949602122016
0.20560810810810812 0.9946949602122016
0.2066891891891892 0.9946949602122016
0.20682432432432432 0.9946949602122016
0.20695945945945945 0.9946949602122016
0.2070945945945946 0.9946949602122016
0.2072972972972973 0.9946949602122016
0.20804054054054055 0.9946949602122016
0.2081756756756757 0.9946949602122016
0.2091891891891892 0.9946949602122016
0.20952702702702702 0.9946949602122016
0.2097972972972973 0.9946949602122016
0.20993243243243243 0.9946949602122016
0.21006756756756756 0.9946949602122016
0.2102027027027027 0.9946949602122016
0.21060810810810812 0.9946949602122016
0.21135135135135136 0.9946949602122016
0.21155405405405406 0.9946949602122016
0.21195945945945946 0.9946949602122016
0.21222972972972973 0.9946949602122016
0.21236486486486486 0.9946949602122016
0.21277027027027026 0.9946949602122016
0.2129054054054054 0.9946949602122016
0.21297297297297296 0.9946949602122016
0.2131081081081081 0.9946949602122016
0.21425675675675676 0.9946949602122016
0.21466216216216216 0.9946949602122016
0.21587837837837837 0.9946949602122016
0.21621621621621623 0.9946949602122016
0.21662162162162163 0.9946949602122016
0.21675675675675676 0.9946949602122016
0.2168918918918919 0.9946949602122016
0.21702702702702703 0.9946949602122016
0.21722972972972973 0.9946949602122016
0.2177027027027027 0.9946949602122016
0.21925675675675677 0.9946949602122016
0.2197972972972973 0.9946949602122016
0.22108108108108107 0.9946949602122016
0.2212162162162162 0.9946949602122016
0.2222972972972973 0.9946949602122016
0.22243243243243244 0.9946949602122016
0.2237162162162162 0.9946949602122016
0.22385135135135134 0.9946949602122016
0.2241891891891892 0.9946949602122016
0.22432432432432434 0.9946949602122016
0.2243918918918919 0.9946949602122016
0.22452702702702704 0.9946949602122016
0.2245945945945946 0.9946949602122016
0.22486486486486487 0.9946949602122016
0.22506756756756757 0.9946949602122016
0.2252027027027027 0.9946949602122016
0.22608108108108108 0.9946949602122016
0.22655405405405404 0.9946949602122016
0.22695945945945947 0.9946949602122016
0.22898648648648648 0.9946949602122016
0.2291216216216216 0.9946949602122016
0.22945945945945945 0.9946949602122016
0.22959459459459458 0.9946949602122016
0.23006756756756758 0.9946949602122016
0.2302027027027027 0.9946949602122016
0.23027027027027028 0.9946949602122016
0.2304054054054054 0.9946949602122016
0.2312162162162162 0.9946949602122016
0.23135135135135135 0.9946949602122016
0.23182432432432432 0.9946949602122016
0.23243243243243245 0.9946949602122016
0.2325 0.9946949602122016
0.23263513513513515 0.9946949602122016
0.23405405405405405 0.9946949602122016
0.23418918918918918 0.9946949602122016
0.23425675675675675 0.9946949602122016
0.23439189189189188 0.9946949602122016
0.23472972972972972 0.9946949602122016
0.23493243243243242 0.9946949602122016
0.23506756756756758 0.9946949602122016
0.23527027027027028 0.9946949602122016
0.23540540540540542 0.9946949602122016
0.23587837837837838 0.9946949602122016
0.23614864864864865 0.9946949602122016
0.23635135135135135 0.9946949602122016
0.23662162162162162 0.9946949602122016
0.2366891891891892 0.9946949602122016
0.23695945945945945 0.9946949602122016
0.23743243243243242 0.9946949602122016
0.23756756756756756 0.9946949602122016
0.23817567567567569 0.9946949602122016
0.23837837837837839 0.9946949602122016
0.2387837837837838 0.9946949602122016
0.23905405405405405 0.9946949602122016
0.2393918918918919 0.9946949602122016
0.2395945945945946 0.9946949602122016
0.24033783783783783 0.9946949602122016
0.2420945945945946 0.9946949602122016
0.2425 0.9946949602122016
0.24263513513513513 0.9946949602122016
0.24304054054054053 0.9946949602122016
0.24371621621621622 0.9946949602122016
0.24385135135135136 0.9946949602122016
0.24425675675675676 0.9946949602122016
0.24445945945945946 0.9946949602122016
0.24466216216216216 0.9946949602122016
0.2447972972972973 0.9946949602122016
0.24493243243243243 0.9946949602122016
0.24506756756756756 0.9946949602122016
0.2454054054054054 0.9946949602122016
0.24554054054054053 0.9946949602122016
0.2464864864864865 0.9946949602122016
0.2477027027027027 0.9946949602122016
0.24783783783783783 0.9946949602122016
0.24817567567567567 0.9946949602122016
0.24837837837837837 0.9946949602122016
0.2485135135135135 0.9946949602122016
0.24864864864864866 0.9946949602122016
0.24993243243243243 0.9946949602122016
0.2500675675675676 0.9946949602122016
0.25027027027027027 0.9946949602122016
0.2504054054054054 0.9946949602122016
0.25074324324324326 0.9946949602122016
0.25135135135135134 0.9946949602122016
0.25175675675675674 0.9946949602122016
0.2518918918918919 0.9946949602122016
0.25256756756756754 0.9946949602122016
0.25277027027027027 0.9946949602122016
0.2533108108108108 0.9946949602122016
0.2537162162162162 0.9946949602122016
0.2537837837837838 0.9946949602122016
0.25391891891891893 0.9946949602122016
0.25513513513513514 0.9946949602122016
0.2553378378378378 0.9946949602122016
0.25560810810810813 0.9946949602122016
0.2558108108108108 0.9946949602122016
0.25601351351351354 0.9946949602122016
0.2560810810810811 0.9946949602122016
0.2562837837837838 0.9946949602122016
0.25641891891891894 0.9946949602122016
0.2566216216216216 0.9946949602122016
0.257027027027027 0.9946949602122016
0.25716216216216214 0.9946949602122016
0.25722972972972974 0.9946949602122016
0.25756756756756755 0.9946949602122016
0.2581081081081081 0.9946949602122016
0.25844594594594594 0.9946949602122016
0.25891891891891894 0.9946949602122016
0.25972972972972974 0.9946949602122016
0.2604054054054054 0.9946949602122016
0.2606081081081081 0.9946949602122016
0.2607432432432432 0.9946949602122016
0.262027027027027 0.9946949602122016
0.26222972972972974 0.9946949602122016
0.2622972972972973 0.9946949602122016
0.2624324324324324 0.9946949602122016
0.2627702702702703 0.9946949602122016
0.2632432432432432 0.9946949602122016
0.26344594594594595 0.9946949602122016
0.2637837837837838 0.9946949602122016
0.26391891891891894 0.9946949602122016
0.26466216216216215 0.9946949602122016
0.2648648648648649 0.9946949602122016
0.26513513513513515 0.9946949602122016
0.2653378378378378 0.9946949602122016
0.2656081081081081 0.9946949602122016
0.2657432432432432 0.9946949602122016
0.26635135135135135 0.9946949602122016
0.2669594594594595 0.9946949602122016
0.2670945945945946 0.9946949602122016
0.2672972972972973 0.9946949602122016
0.26763513513513515 0.9946949602122016
0.2678378378378378 0.9946949602122016
0.2683108108108108 0.9946949602122016
0.2685135135135135 0.9946949602122016
0.2693918918918919 0.9946949602122016
0.2699324324324324 0.9946949602122016
0.27006756756756756 0.9946949602122016
0.27013513513513515 0.9946949602122016
0.2702702702702703 0.9946949602122016
0.27047297297297296 0.9946949602122016
0.2712162162162162 0.9946949602122016
0.2718918918918919 0.9946949602122016
0.272027027027027 0.9946949602122016
0.2722972972972973 0.9946949602122016
0.27256756756756756 0.9946949602122016
0.2727702702702703 0.9946949602122016
0.2739189189189189 0.9946949602122016
0.2739864864864865 0.9946949602122016
0.2741216216216216 0.9946949602122016
0.2744594594594595 0.9946949602122016
0.2745945945945946 0.9946949602122016
0.27506756756756756 0.9946949602122016
0.2752027027027027 0.9946949602122016
0.27702702702702703 0.9946949602122016
0.27716216216216216 0.9946949602122016
0.27722972972972976 0.9946949602122016
0.2775 0.9946949602122016
0.2777702702702703 0.9946949602122016
0.27797297297297296 0.9946949602122016
0.2781081081081081 0.9946949602122016
0.27824324324324323 0.9946949602122016
0.27837837837837837 0.9946949602122016
0.2797297297297297 0.9946949602122016
0.27993243243243243 0.9946949602122016
0.2802702702702703 0.9946949602122016
0.28702702702702704 0.9946949602122016
0.2881081081081081 0.9946949602122016
0.28831081081081084 0.9946949602122016
0.2885135135135135 0.9946949602122016
0.28864864864864864 0.9946949602122016
0.28925675675675677 0.9946949602122016
0.28945945945945944 0.9946949602122016
0.2895945945945946 0.9946949602122016
0.2897297297297297 0.9946949602122016
0.290472972972973 0.9946949602122016
0.2906081081081081 0.9946949602122016
0.29067567567567565 0.9946949602122016
0.29081081081081084 0.9946949602122016
0.2917567567567568 0.9946949602122016
0.29195945945945945 0.9946949602122016
0.2921621621621622 0.9946949602122016
0.2921621621621622 0.995579133510168
0.29236486486486485 0.995579133510168
0.2935135135135135 0.995579133510168
0.2937837837837838 0.995579133510168
0.2954054054054054 0.995579133510168
0.2955405405405405 0.995579133510168
0.2959459459459459 0.995579133510168
0.29608108108108105 0.995579133510168
0.2968918918918919 0.995579133510168
0.29702702702702705 0.995579133510168
0.29736486486486485 0.995579133510168
0.2975675675675676 0.995579133510168
0.29777027027027025 0.995579133510168
0.2979054054054054 0.995579133510168
0.297972972972973 0.995579133510168
0.2981081081081081 0.995579133510168
0.29817567567567566 0.995579133510168
0.2983108108108108 0.995579133510168
0.2985135135135135 0.995579133510168
0.29864864864864865 0.995579133510168
0.2987162162162162 0.995579133510168
0.2989189189189189 0.995579133510168
0.2992567567567568 0.995579133510168
0.29952702702702705 0.995579133510168
0.2997297297297297 0.995579133510168
0.29986486486486486 0.995579133510168
0.3000675675675676 0.995579133510168
0.30283783783783785 0.995579133510168
0.302972972972973 0.995579133510168
0.3030405405405405 0.995579133510168
0.3037162162162162 0.995579133510168
0.30398648648648646 0.995579133510168
0.3041216216216216 0.995579133510168
0.30425675675675673 0.995579133510168
0.30445945945945946 0.995579133510168
0.30486486486486486 0.995579133510168
0.305 0.995579133510168
0.30533783783783786 0.995579133510168
0.3062162162162162 0.995579133510168
0.3062837837837838 0.995579133510168
0.30648648648648646 0.995579133510168
0.3066891891891892 0.995579133510168
0.3070945945945946 0.995579133510168
0.30743243243243246 0.995579133510168
0.3077027027027027 0.995579133510168
0.30945945945945946 0.995579133510168
0.30966216216216214 0.995579133510168
0.3097972972972973 0.995579133510168
0.3100675675675676 0.995579133510168
0.31013513513513513 0.995579133510168
0.31027027027027027 0.995579133510168
0.31074324324324326 0.995579133510168
0.31101351351351353 0.995579133510168
0.3112837837837838 0.995579133510168
0.31155405405405406 0.995579133510168
0.3116891891891892 0.995579133510168
0.31175675675675674 0.995579133510168
0.31189189189189187 0.995579133510168
0.31344594594594594 0.995579133510168
0.31385135135135134 0.995579133510168
0.31398648648648647 0.995579133510168
0.31445945945945947 0.995579133510168
0.3145945945945946 0.995579133510168
0.31614864864864867 0.995579133510168
0.31641891891891893 0.995579133510168
0.31716216216216214 0.995579133510168
0.3172972972972973 0.995579133510168
0.3175 0.995579133510168
0.3179054054054054 0.995579133510168
0.31864864864864867 0.995579133510168
0.3204054054054054 0.995579133510168
0.3208783783783784 0.995579133510168
0.32114864864864867 0.995579133510168
0.32216216216216215 0.995579133510168
0.3222972972972973 0.995579133510168
0.3232432432432432 0.995579133510168
0.3233783783783784 0.995579133510168
0.3240540540540541 0.995579133510168
0.32425675675675675 0.995579133510168
0.3243918918918919 0.995579133510168
0.3244594594594595 0.995579133510168
0.32472972972972974 0.995579133510168
0.3248648648648649 0.995579133510168
0.325 0.995579133510168
0.3253378378378378 0.995579133510168
0.32547297297297295 0.995579133510168
0.3261486486486487 0.995579133510168
0.32635135135135135 0.995579133510168
0.3264864864864865 0.995579133510168
0.32682432432432434 0.995579133510168
0.327027027027027 0.995579133510168
0.32716216216216215 0.995579133510168
0.32763513513513515 0.995579133510168
0.32797297297297295 0.995579133510168
0.3281756756756757 0.995579133510168
0.3283108108108108 0.995579133510168
0.3285810810810811 0.995579133510168
0.32878378378378376 0.995579133510168
0.3299324324324324 0.995579133510168
0.3302027027027027 0.995579133510168
0.3308108108108108 0.995579133510168
0.3310135135135135 0.995579133510168
0.3328378378378378 0.995579133510168
0.33304054054054055 0.995579133510168
0.3335135135135135 0.995579133510168
0.33425675675675676 0.995579133510168
0.3344594594594595 0.995579133510168
0.3345945945945946 0.995579133510168
0.335 0.995579133510168
0.3352702702702703 0.995579133510168
0.3356081081081081 0.995579133510168
0.33574324324324323 0.995579133510168
0.3369594594594595 0.995579133510168
0.33716216216216216 0.995579133510168
0.3381081081081081 0.995579133510168
0.33824324324324323 0.995579133510168
0.3391216216216216 0.995579133510168
0.33925675675675676 0.995579133510168
0.3393243243243243 0.995579133510168
0.33966216216216216 0.995579133510168
0.3406081081081081 0.995579133510168
0.34094594594594596 0.995579133510168
0.3410810810810811 0.995579133510168
0.34155405405405403 0.995579133510168
0.34162162162162163 0.995579133510168
0.34175675675675676 0.995579133510168
0.34202702702702703 0.995579133510168
0.34216216216216216 0.995579133510168
0.34263513513513516 0.995579133510168
0.34304054054054056 0.995579133510168
0.34344594594594596 0.995579133510168
0.3435810810810811 0.995579133510168
0.34378378378378377 0.995579133510168
0.3439189189189189 0.995579133510168
0.3452027027027027 0.995579133510168
0.34533783783783784 0.995579133510168
0.34540540540540543 0.995579133510168
0.3456756756756757 0.995579133510168
0.3464189189189189 0.995579133510168
0.3466891891891892 0.995579133510168
0.34777027027027024 0.995579133510168
0.34797297297297297 0.995579133510168
0.3483783783783784 0.995579133510168
0.34864864864864864 0.995579133510168
0.3489189189189189 0.995579133510168
0.34905405405405404 0.995579133510168
0.3493243243243243 0.995579133510168
0.350472972972973 0.995579133510168
0.3506081081081081 0.995579133510168
0.3510810810810811 0.995579133510168
0.3514189189189189 0.995579133510168
0.35155405405405404 0.995579133510168
0.3516891891891892 0.995579133510168
0.3518918918918919 0.995579133510168
0.3521621621621622 0.995579133510168
0.35236486486486485 0.995579133510168
0.35324324324324324 0.995579133510168
0.3535135135135135 0.995579133510168
0.3545945945945946 0.995579133510168
0.3547972972972973 0.995579133510168
0.35486486486486485 0.995579133510168
0.355 0.995579133510168
0.35527027027027025 0.995579133510168
0.3554054054054054 0.995579133510168
0.355472972972973 0.995579133510168
0.3556081081081081 0.995579133510168
0.3564189189189189 0.995579133510168
0.35655405405405405 0.995579133510168
0.3566891891891892 0.995579133510168
0.3596621621621622 0.995579133510168
0.3606081081081081 0.995579133510168
0.3609459459459459 0.995579133510168
0.3618918918918919 0.995579133510168
0.36202702702702705 0.995579133510168
0.3634459459459459 0.995579133510168
0.3639189189189189 0.995579133510168
0.3647297297297297 0.995579133510168
0.365472972972973 0.995579133510168
0.3668918918918919 0.995579133510168
0.36702702702702705 0.995579133510168
0.3675 0.995579133510168
0.3676351351351351 0.995579133510168
0.36858108108108106 0.995579133510168
0.36885135135135133 0.995579133510168
0.36898648648648646 0.995579133510168
0.36905405405405406 0.995579133510168
0.36925675675675673 0.995579133510168
0.37182432432432433 0.995579133510168
0.372027027027027 0.995579133510168
0.37236486486486486 0.995579133510168
0.3725 0.995579133510168
0.3729054054054054 0.995579133510168
0.3731081081081081 0.995579133510168
0.3733108108108108 0.995579133510168
0.37344594594594593 0.995579133510168
0.3737837837837838 0.995579133510168
0.37398648648648647 0.995579133510168
0.37425675675675674 0.995579133510168
0.37432432432432433 0.995579133510168
0.3745945945945946 0.995579133510168
0.375 0.995579133510168
0.37520270270270273 0.995579133510168
0.37533783783783786 0.995579133510168
0.37554054054054054 0.995579133510168
0.3762837837837838 0.995579133510168
0.37641891891891893 0.995579133510168
0.37682432432432433 0.995579133510168
0.377972972972973 0.995579133510168
0.3787837837837838 0.995579133510168
0.3791891891891892 0.995579133510168
0.37945945945945947 0.995579133510168
0.3795945945945946 0.995579133510168
0.3803378378378378 0.995579133510168
0.380472972972973 0.995579133510168
0.38074324324324327 0.995579133510168
0.38114864864864867 0.995579133510168
0.3812837837837838 0.995579133510168
0.3814864864864865 0.995579133510168
0.3816216216216216 0.995579133510168
0.38182432432432434 0.995579133510168
0.38195945945945947 0.995579133510168
0.38222972972972974 0.995579133510168
0.3824324324324324 0.995579133510168
0.38256756756756755 0.995579133510168
0.38297297297297295 0.995579133510168
0.38304054054054054 0.995579133510168
0.3831756756756757 0.995579133510168
0.38385135135135134 0.995579133510168
0.3841216216216216 0.995579133510168
0.38425675675675675 0.995579133510168
0.384527027027027 0.995579133510168
0.3848648648648649 0.995579133510168
0.3852702702702703 0.995579133510168
0.3856081081081081 0.995579133510168
0.38601351351351354 0.995579133510168
0.3860810810810811 0.995579133510168
0.3862162162162162 0.995579133510168
0.3869594594594595 0.995579133510168
0.3870945945945946 0.995579133510168
0.38804054054054055 0.995579133510168
0.3882432432432432 0.995579133510168
0.38891891891891894 0.995579133510168
0.3891216216216216 0.995579133510168
0.3906756756756757 0.995579133510168
0.3908108108108108 0.995579133510168
0.3910135135135135 0.995579133510168
0.3914864864864865 0.995579133510168
0.3916216216216216 0.995579133510168
0.39182432432432435 0.995579133510168
0.39263513513513515 0.995579133510168
0.39344594594594595 0.995579133510168
0.3937162162162162 0.995579133510168
0.3939189189189189 0.995579133510168
0.3940540540540541 0.995579133510168
0.3968918918918919 0.995579133510168
0.397027027027027 0.995579133510168
0.39756756756756756 0.995579133510168
0.4029054054054054 0.995579133510168
0.40405405405405403 0.995579133510168
0.40418918918918917 0.995579133510168
0.40493243243243243 0.995579133510168
0.40506756756756757 0.995579133510168
0.40513513513513516 0.995579133510168
0.4052702702702703 0.995579133510168
0.40533783783783783 0.995579133510168
0.4056081081081081 0.995579133510168
0.40594594594594596 0.995579133510168
0.40635135135135136 0.995579133510168
0.4068243243243243 0.995579133510168
0.40695945945945944 0.995579133510168
0.4072972972972973 0.995579133510168
0.40756756756756757 0.995579133510168
0.4077027027027027 0.995579133510168
0.40790540540540543 0.995579133510168
0.40804054054054056 0.995579133510168
0.4085135135135135 0.995579133510168
0.40885135135135137 0.995579133510168
0.4091891891891892 0.995579133510168
0.4093243243243243 0.995579133510168
0.40945945945945944 0.995579133510168
0.40966216216216217 0.995579133510168
0.4102027027027027 0.995579133510168
0.41033783783783784 0.995579133510168
0.41047297297297297 0.995579133510168
0.4106081081081081 0.995579133510168
0.41074324324324324 0.995579133510168
0.41094594594594597 0.995579133510168
0.41121621621621623 0.995579133510168
0.41135135135135137 0.995579133510168
0.4116891891891892 0.995579133510168
0.4118243243243243 0.995579133510168
0.41331081081081084 0.995579133510168
0.4135810810810811 0.995579133510168
0.41364864864864864 0.995579133510168
0.4137837837837838 0.995579133510168
0.4147297297297297 0.995579133510168
0.41743243243243244 0.995579133510168
0.4175675675675676 0.995579133510168
0.41777027027027025 0.995579133510168
0.4179054054054054 0.995579133510168
0.417972972972973 0.995579133510168
0.4181081081081081 0.995579133510168
0.4183108108108108 0.995579133510168
0.4184459459459459 0.995579133510168
0.4185810810810811 0.995579133510168
0.41871621621621624 0.995579133510168
0.4191891891891892 0.995579133510168
0.4193243243243243 0.995579133510168
0.42033783783783785 0.995579133510168
0.4209459459459459 0.995579133510168
0.4218918918918919 0.995579133510168
0.42277027027027025 0.995579133510168
0.4246621621621622 0.995579133510168
0.4247972972972973 0.995579133510168
0.4255405405405405 0.995579133510168
0.42567567567567566 0.995579133510168
0.42743243243243245 0.995579133510168
0.4275675675675676 0.995579133510168
0.4276351351351351 0.995579133510168
0.42777027027027026 0.995579133510168
0.42858108108108106 0.995579133510168
0.4287162162162162 0.995579133510168
0.4289189189189189 0.995579133510168
0.42905405405405406 0.995579133510168
0.4291891891891892 0.995579133510168
0.4293918918918919 0.995579133510168
0.4295945945945946 0.995579133510168
0.430472972972973 0.995579133510168
0.43074324324324326 0.995579133510168
0.43148648648648646 0.995579133510168
0.43175675675675673 0.995579133510168
0.43277027027027026 0.995579133510168
0.43277027027027026 0.9964633068081344
0.43324324324324326 0.9964633068081344
0.43364864864864866 0.9964633068081344
0.4345945945945946 0.9964633068081344
0.4347972972972973 0.9964633068081344
0.4366891891891892 0.9964633068081344
0.4370945945945946 0.9964633068081344
0.4375 0.9964633068081344
0.43770270270270273 0.9964633068081344
0.43777027027027027 0.9964633068081344
0.437972972972973 0.9964633068081344
0.43851351351351353 0.9964633068081344
0.4387837837837838 0.9964633068081344
0.4393918918918919 0.9964633068081344
0.439527027027027 0.9964633068081344
0.4402027027027027 0.9964633068081344
0.44033783783783786 0.9964633068081344
0.44060810810810813 0.9964633068081344
0.4408783783783784 0.9964633068081344
0.4410810810810811 0.9964633068081344
0.4418918918918919 0.9964633068081344
0.4425 0.9964633068081344
0.44263513513513514 0.9964633068081344
0.4428378378378378 0.9964633068081344
0.4433108108108108 0.9964633068081344
0.44547297297297295 0.9964633068081344
0.44574324324324327 0.9964633068081344
0.4466216216216216 0.9964633068081344
0.44675675675675675 0.9964633068081344
0.4469594594594595 0.9964633068081344
0.4470945945945946 0.9964633068081344
0.44716216216216215 0.9964633068081344
0.4472972972972973 0.9964633068081344
0.44763513513513514 0.9964633068081344
0.44891891891891894 0.9964633068081344
0.45006756756756755 0.9964633068081344
0.4502027027027027 0.9964633068081344
0.4502702702702703 0.9964633068081344
0.4504054054054054 0.9964633068081344
0.4507432432432432 0.9964633068081344
0.45087837837837835 0.9964633068081344
0.45182432432432434 0.9964633068081344
0.4519594594594595 0.9964633068081344
0.4556081081081081 0.9964633068081344
0.4557432432432432 0.9964633068081344
0.4566891891891892 0.9964633068081344
0.457027027027027 0.9964633068081344
0.45716216216216216 0.9964633068081344
0.45763513513513515 0.9964633068081344
0.4577702702702703 0.9964633068081344
0.4582432432432432 0.9964633068081344
0.4593918918918919 0.9964633068081344
0.459527027027027 0.9964633068081344
0.46013513513513515 0.9964633068081344
0.4602702702702703 0.9964633068081344
0.4606081081081081 0.9964633068081344
0.46074324324324323 0.9964633068081344
0.46087837837837836 0.9964633068081344
0.4614864864864865 0.9964633068081344
0.46175675675675676 0.9964633068081344
0.4622972972972973 0.9964633068081344
0.4623648648648649 0.9964633068081344
0.4625 0.9964633068081344
0.4631756756756757 0.9964633068081344
0.46337837837837836 0.9964633068081344
0.4635135135135135 0.9964633068081344
0.46385135135135136 0.9964633068081344
0.4647972972972973 0.9964633068081344
0.46493243243243243 0.9964633068081344
0.46574324324324323 0.9964633068081344
0.46587837837837837 0.9964633068081344
0.46621621621621623 0.9964633068081344
0.46635135135135136 0.9964633068081344
0.4668243243243243 0.9964633068081344
0.4668243243243243 0.9973474801061007
0.46736486486486484 0.9973474801061007
0.46763513513513516 0.9973474801061007
0.46790540540540543 0.9973474801061007
0.46804054054054056 0.9973474801061007
0.46966216216216217 0.9973474801061007
0.4697972972972973 0.9973474801061007
0.4706756756756757 0.9973474801061007
0.47081081081081083 0.9973474801061007
0.4714189189189189 0.9973474801061007
0.47155405405405404 0.9973474801061007
0.4726351351351351 0.9973474801061007
0.47277027027027024 0.9973474801061007
0.47283783783783784 0.9973474801061007
0.47297297297297297 0.9973474801061007
0.4743243243243243 0.9973474801061007
0.47445945945945944 0.9973474801061007
0.4745945945945946 0.9973474801061007
0.4747297297297297 0.9973474801061007
0.4756081081081081 0.9973474801061007
0.47594594594594597 0.9973474801061007
0.47621621621621624 0.9973474801061007
0.47635135135135137 0.9973474801061007
0.47655405405405404 0.9973474801061007
0.4766891891891892 0.9973474801061007
0.47675675675675677 0.9973474801061007
0.4768918918918919 0.9973474801061007
0.4770945945945946 0.9973474801061007
0.47824324324324324 0.9973474801061007
0.4785135135135135 0.9973474801061007
0.4789864864864865 0.9973474801061007
0.47912162162162164 0.9973474801061007
0.4792567567567568 0.9973474801061007
0.47952702702702704 0.9973474801061007
0.47993243243243244 0.9973474801061007
0.48121621621621624 0.9973474801061007
0.4814864864864865 0.9973474801061007
0.4818918918918919 0.9973474801061007
0.48202702702702704 0.9973474801061007
0.48371621621621624 0.9973474801061007
0.4839189189189189 0.9973474801061007
0.4839864864864865 0.9973474801061007
0.48412162162162165 0.9973474801061007
0.4842567567567568 0.9973474801061007
0.48452702702702705 0.9973474801061007
0.4846621621621622 0.9973474801061007
0.4850675675675676 0.9973474801061007
0.4859459459459459 0.9973474801061007
0.48608108108108106 0.9973474801061007
0.4862837837837838 0.9973474801061007
0.4864864864864865 0.9973474801061007
0.4872972972972973 0.9973474801061007
0.4876351351351351 0.9973474801061007
0.487972972972973 0.9973474801061007
0.4881081081081081 0.9973474801061007
0.48898648648648646 0.9973474801061007
0.4891216216216216 0.9973474801061007
0.4893918918918919 0.9973474801061007
0.4895945945945946 0.9973474801061007
0.49148648648648646 0.9973474801061007
0.49175675675675673 0.9973474801061007
0.4918918918918919 0.9973474801061007
0.49202702702702705 0.9973474801061007
0.4922972972972973 0.9973474801061007
0.49243243243243245 0.9973474801061007
0.4929054054054054 0.9973474801061007
0.4935135135135135 0.9973474801061007
0.49398648648648646 0.9973474801061007
0.4941216216216216 0.9973474801061007
0.4941891891891892 0.9973474801061007
0.4943243243243243 0.9973474801061007
0.4962162162162162 0.9973474801061007
0.4964189189189189 0.9973474801061007
0.49675675675675673 0.9973474801061007
0.49722972972972973 0.9973474801061007
0.4983108108108108 0.9973474801061007
0.49844594594594593 0.9973474801061007
0.49858108108108107 0.9973474801061007
0.49885135135135134 0.9973474801061007
0.4991216216216216 0.9973474801061007
0.49945945945945946 0.9973474801061007
0.49986486486486487 0.9973474801061007
0.500472972972973 0.9973474801061007
0.5006081081081081 0.9973474801061007
0.5006756756756757 0.9973474801061007
0.5008783783783783 0.9973474801061007
0.5018918918918919 0.9973474801061007
0.5020270270270271 0.9973474801061007
0.5036486486486487 0.9973474801061007
0.5042567567567567 0.9973474801061007
0.5048648648648648 0.9973474801061007
0.5050675675675675 0.9973474801061007
0.5052027027027027 0.9973474801061007
0.5054054054054054 0.9973474801061007
0.5066891891891891 0.9973474801061007
0.5068918918918919 0.9973474801061007
0.5077027027027027 0.9973474801061007
0.5078378378378379 0.9973474801061007
0.5080405405405405 0.9973474801061007
0.5081756756756757 0.9973474801061007
0.5091216216216217 0.9973474801061007
0.5095945945945946 0.9973474801061007
0.5097972972972973 0.9973474801061007
0.51 0.9973474801061007
0.5102702702702703 0.9973474801061007
0.5104054054054054 0.9973474801061007
0.510472972972973 0.9973474801061007
0.5216216216216216 0.9973474801061007
0.5222972972972973 0.9973474801061007
0.5251351351351351 0.9973474801061007
0.5260810810810811 0.9973474801061007
0.5265540540540541 0.9973474801061007
0.5285135135135135 0.9973474801061007
0.529054054054054 0.9973474801061007
0.5293243243243243 0.9973474801061007
0.5294594594594595 0.9973474801061007
0.5296621621621621 0.9973474801061007
0.5298648648648648 0.9973474801061007
0.5300675675675676 0.9973474801061007
0.530472972972973 0.9973474801061007
0.5319594594594594 0.9973474801061007
0.5322297297297297 0.9973474801061007
0.533445945945946 0.9973474801061007
0.5336486486486487 0.9973474801061007
0.5344594594594595 0.9973474801061007
0.5345945945945946 0.9973474801061007
0.5360810810810811 0.9973474801061007
0.5372297297297297 0.9982316534040672
0.5375675675675675 0.9982316534040672
0.5377027027027027 0.9982316534040672
0.5381756756756757 0.9982316534040672
0.5389864864864865 0.9982316534040672
0.5397972972972973 0.9982316534040672
0.5399324324324324 0.9982316534040672
0.5402702702702703 0.9982316534040672
0.5404054054054054 0.9982316534040672
0.5414189189189189 0.9982316534040672
0.5417567567567567 0.9982316534040672
0.5422297297297297 0.9982316534040672
0.5423648648648649 0.9982316534040672
0.5425 0.9982316534040672
0.5428378378378378 0.9982316534040672
0.5429054054054054 0.9982316534040672
0.5430405405405405 0.9982316534040672
0.5435135135135135 0.9982316534040672
0.5437162162162162 0.9982316534040672
0.5439864864864865 0.9982316534040672
0.5442567567567568 0.9982316534040672
0.5444594594594595 0.9982316534040672
0.5446621621621621 0.9982316534040672
0.5447297297297298 0.9982316534040672
0.5448648648648649 0.9982316534040672
0.5452027027027027 0.9982316534040672
0.5456756756756757 0.9982316534040672
0.5464864864864865 0.9982316534040672
0.5466216216216216 0.9982316534040672
0.5481756756756757 0.9982316534040672
0.5487162162162162 0.9982316534040672
0.5489864864864865 0.9982316534040672
0.5493918918918919 0.9982316534040672
0.5496621621621621 0.9982316534040672
0.5497972972972973 0.9982316534040672
0.5510135135135135 0.9982316534040672
0.5511486486486487 0.9982316534040672
0.5512837837837837 0.9982316534040672
0.5514189189189189 0.9982316534040672
0.551554054054054 0.9982316534040672
0.5516891891891892 0.9982316534040672
0.5519594594594595 0.9982316534040672
0.5522297297297297 0.9982316534040672
0.5527027027027027 0.9982316534040672
0.552972972972973 0.9982316534040672
0.5542567567567568 0.9982316534040672
0.554527027027027 0.9982316534040672
0.5546621621621621 0.9982316534040672
0.555 0.9982316534040672
0.5554054054054054 0.9982316534040672
0.5554729729729729 0.9982316534040672
0.5556081081081081 0.9982316534040672
0.5556756756756757 0.9982316534040672
0.5558108108108109 0.9982316534040672
0.5560135135135135 0.9982316534040672
0.5561486486486487 0.9982316534040672
0.5621621621621622 0.9982316534040672
0.5637837837837838 0.9982316534040672
0.5674324324324325 0.9982316534040672
0.5679054054054054 0.9982316534040672
0.5682432432432433 0.9982316534040672
0.5685135135135135 0.9982316534040672
0.5691891891891891 0.9982316534040672
0.5693243243243243 0.9982316534040672
0.5697297297297297 0.9982316534040672
0.5698648648648649 0.9982316534040672
0.5702702702702702 0.9982316534040672
0.5705405405405405 0.9982316534040672
0.5710810810810811 0.9982316534040672
0.5712162162162162 0.9982316534040672
0.5713513513513514 0.9982316534040672
0.5714864864864865 0.9982316534040672
0.5716891891891892 0.9982316534040672
0.5719594594594595 0.9982316534040672
0.572027027027027 0.9982316534040672
0.5723648648648648 0.9982316534040672
0.5752027027027027 0.9982316534040672
0.5757432432432432 0.9982316534040672
0.575945945945946 0.9982316534040672
0.5761486486486487 0.9982316534040672
0.5775 0.9982316534040672
0.5776351351351351 0.9982316534040672
0.5779054054054054 0.9982316534040672
0.5780405405405405 0.9982316534040672
0.5784459459459459 0.9982316534040672
0.5787837837837838 0.9982316534040672
0.5794594594594594 0.9982316534040672
0.5796621621621622 0.9982316534040672
0.5808783783783784 0.9982316534040672
0.581081081081081 0.9982316534040672
0.5814864864864865 0.9982316534040672
0.5822297297297298 0.9982316534040672
0.5822972972972973 0.9982316534040672
0.5824324324324325 0.9982316534040672
0.5835135135135135 0.9982316534040672
0.5836486486486486 0.9982316534040672
0.5842567567567568 0.9982316534040672
0.5843918918918919 0.9982316534040672
0.585 0.9982316534040672
0.5851351351351352 0.9982316534040672
0.5874324324324325 0.9982316534040672
0.5877027027027028 0.9982316534040672
0.5902702702702702 0.9982316534040672
0.5906756756756757 0.9982316534040672
0.591081081081081 0.9982316534040672
0.5912162162162162 0.9982316534040672
0.5924324324324325 0.9982316534040672
0.5925675675675676 0.9982316534040672
0.5934459459459459 0.9982316534040672
0.5937162162162162 0.9982316534040672
0.5938513513513514 0.9982316534040672
0.5940540540540541 0.9982316534040672
0.5947297297297297 0.9982316534040672
0.595 0.9982316534040672
0.5951351351351352 0.9982316534040672
0.5952702702702702 0.9982316534040672
0.596081081081081 0.9982316534040672
0.596418918918919 0.9982316534040672
0.5964864864864865 0.9982316534040672
0.5966891891891892 0.9982316534040672
0.5968243243243243 0.9982316534040672
0.5969594594594595 0.9982316534040672
0.5970945945945946 0.9982316534040672
0.5987162162162162 0.9982316534040672
0.5988513513513514 0.9982316534040672
0.5989864864864864 0.9982316534040672
0.5991216216216216 0.9982316534040672
0.5993243243243244 0.9982316534040672
0.599527027027027 0.9982316534040672
0.6 0.9982316534040672
0.600472972972973 0.9982316534040672
0.6018243243243243 0.9982316534040672
0.6019594594594595 0.9982316534040672
0.6027027027027027 0.9982316534040672
0.6028378378378378 0.9982316534040672
0.6031081081081081 0.9982316534040672
0.6032432432432432 0.9982316534040672
0.6035810810810811 0.9982316534040672
0.6035810810810811 0.9991158267020336
0.6043243243243244 0.9991158267020336
0.6044594594594594 0.9991158267020336
0.6051351351351352 0.9991158267020336
0.6052702702702702 0.9991158267020336
0.606554054054054 0.9991158267020336
0.6066891891891892 0.9991158267020336
0.6071621621621621 0.9991158267020336
0.6079054054054054 0.9991158267020336
0.6082432432432432 0.9991158267020336
0.6085135135135135 0.9991158267020336
0.6087162162162162 0.9991158267020336
0.6091216216216216 0.9991158267020336
0.6092567567567567 0.9991158267020336
0.6096621621621622 0.9991158267020336
0.6097972972972973 0.9991158267020336
0.6110135135135135 0.9991158267020336
0.611418918918919 0.9991158267020336
0.6119594594594595 0.9991158267020336
0.6120945945945946 0.9991158267020336
0.6125675675675676 0.9991158267020336
0.6127027027027027 0.9991158267020336
0.6133783783783784 0.9991158267020336
0.6135135135135135 0.9991158267020336
0.6143918918918919 0.9991158267020336
0.614527027027027 0.9991158267020336
0.6148648648648649 0.9991158267020336
0.6153378378378378 0.9991158267020336
0.6162162162162163 0.9991158267020336
0.6181081081081081 0.9991158267020336
0.6187162162162162 0.9991158267020336
0.6189189189189189 0.9991158267020336
0.6191216216216217 0.9991158267020336
0.6191891891891892 0.9991158267020336
0.6193918918918919 0.9991158267020336
0.6194594594594595 0.9991158267020336
0.6196621621621622 0.9991158267020336
0.6200675675675675 0.9991158267020336
0.6202027027027027 0.9991158267020336
0.6204054054054055 0.9991158267020336
0.6208108108108108 0.9991158267020336
0.6214189189189189 0.9991158267020336
0.6216891891891891 0.9991158267020336
0.6220945945945946 0.9991158267020336
0.6227702702702703 0.9991158267020336
0.6239864864864865 0.9991158267020336
0.6242567567567567 0.9991158267020336
0.6248648648648648 0.9991158267020336
0.6254054054054055 0.9991158267020336
0.6255405405405405 0.9991158267020336
0.625945945945946 0.9991158267020336
0.6263513513513513 0.9991158267020336
0.6266216216216216 0.9991158267020336
0.6268918918918919 0.9991158267020336
0.6271621621621621 0.9991158267020336
0.6273648648648649 0.9991158267020336
0.6275 0.9991158267020336
0.6276351351351351 0.9991158267020336
0.6283108108108109 0.9991158267020336
0.6284459459459459 0.9991158267020336
0.6285135135135135 0.9991158267020336
0.6286486486486487 0.9991158267020336
0.6291216216216217 0.9991158267020336
0.6293243243243243 0.9991158267020336
0.6294594594594595 0.9991158267020336
0.6298648648648648 0.9991158267020336
0.6302702702702703 0.9991158267020336
0.6315540540540541 0.9991158267020336
0.6318243243243243 0.9991158267020336
0.6324324324324324 0.9991158267020336
0.6325675675675676 0.9991158267020336
0.6366891891891892 0.9991158267020336
0.6368243243243243 0.9991158267020336
0.6372297297297297 0.9991158267020336
0.6374324324324324 0.9991158267020336
0.6381756756756757 0.9991158267020336
0.6385135135135135 0.9991158267020336
0.6386486486486487 0.9991158267020336
0.6389864864864865 0.9991158267020336
0.6392567567567567 0.9991158267020336
0.64 0.9991158267020336
0.6401351351351351 0.9991158267020336
0.6406756756756756 0.9991158267020336
0.6412162162162162 0.9991158267020336
0.6412837837837838 0.9991158267020336
0.6414189189189189 0.9991158267020336
0.6416891891891892 0.9991158267020336
0.6537162162162162 0.9991158267020336
0.6543243243243243 0.9991158267020336
0.6545945945945946 0.9991158267020336
0.6547972972972973 0.9991158267020336
0.6549324324324325 0.9991158267020336
0.6551351351351351 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6556756756756756 0.9991158267020336
0.6557432432432433 0.9991158267020336
0.6559459459459459 0.9991158267020336
0.6560810810810811 0.9991158267020336
0.6568918918918919 0.9991158267020336
0.657027027027027 0.9991158267020336
0.657972972972973 0.9991158267020336
0.6581756756756757 0.9991158267020336
0.658581081081081 0.9991158267020336
0.6588513513513513 0.9991158267020336
0.659054054054054 0.9991158267020336
0.6597297297297298 0.9991158267020336
0.6602702702702703 0.9991158267020336
0.6605405405405406 0.9991158267020336
0.6606756756756756 0.9991158267020336
0.6608108108108108 0.9991158267020336
0.6611486486486486 0.9991158267020336
0.6612837837837838 0.9991158267020336
0.6615540540540541 0.9991158267020336
0.6619594594594594 0.9991158267020336
0.6621621621621622 0.9991158267020336
0.6627702702702702 0.9991158267020336
0.6637837837837838 0.9991158267020336
0.663918918918919 0.9991158267020336
0.6641216216216216 0.9991158267020336
0.664527027027027 0.9991158267020336
0.6660810810810811 0.9991158267020336
0.6664864864864865 0.9991158267020336
0.6666891891891892 0.9991158267020336
0.6673648648648649 0.9991158267020336
0.6685135135135135 0.9991158267020336
0.6686486486486487 0.9991158267020336
0.668918918918919 0.9991158267020336
0.669054054054054 0.9991158267020336
0.6694594594594595 0.9991158267020336
0.6704729729729729 0.9991158267020336
0.6722297297297297 0.9991158267020336
0.6724324324324324 0.9991158267020336
0.6725675675675675 0.9991158267020336
0.6731756756756757 0.9991158267020336
0.6738513513513513 0.9991158267020336
0.6739864864864865 0.9991158267020336
0.6746621621621621 0.9991158267020336
0.6747972972972973 0.9991158267020336
0.6756756756756757 0.9991158267020336
0.6758108108108108 0.9991158267020336
0.6762162162162162 0.9991158267020336
0.6764189189189189 0.9991158267020336
0.6767567567567567 0.9991158267020336
0.6768918918918919 0.9991158267020336
0.6770945945945946 0.9991158267020336
0.6772297297297297 0.9991158267020336
0.6775 0.9991158267020336
0.6778378378378378 0.9991158267020336
0.677972972972973 0.9991158267020336
0.6783783783783783 0.9991158267020336
0.6786486486486486 0.9991158267020336
0.6789189189189189 0.9991158267020336
0.6791891891891891 0.9991158267020336
0.6793243243243243 0.9991158267020336
0.6795945945945946 0.9991158267020336
0.6797972972972973 0.9991158267020336
0.6802027027027027 0.9991158267020336
0.6803378378378379 0.9991158267020336
0.6804054054054054 0.9991158267020336
0.6805405405405406 0.9991158267020336
0.6808783783783784 0.9991158267020336
0.6810810810810811 0.9991158267020336
0.6812162162162162 0.9991158267020336
0.6821621621621622 0.9991158267020336
0.6822972972972973 0.9991158267020336
0.6823648648648649 0.9991158267020336
0.6825 0.9991158267020336
0.6839189189189189 0.9991158267020336
0.6925675675675675 0.9991158267020336
0.6931081081081081 0.9991158267020336
0.6937162162162163 0.9991158267020336
0.6938513513513513 0.9991158267020336
0.6939864864864865 0.9991158267020336
0.6942567567567568 0.9991158267020336
0.6950675675675676 0.9991158267020336
0.6952027027027027 0.9991158267020336
0.6955405405405405 0.9991158267020336
0.6958108108108109 0.9991158267020336
0.6969594594594595 0.9991158267020336
0.6972297297297297 0.9991158267020336
0.6979054054054054 0.9991158267020336
0.6983783783783784 0.9991158267020336
0.6985810810810811 0.9991158267020336
0.6987162162162163 0.9991158267020336
0.6989864864864865 0.9991158267020336
0.6991891891891892 0.9991158267020336
0.6993243243243243 0.9991158267020336
0.6994594594594594 0.9991158267020336
0.6997297297297297 0.9991158267020336
0.7005405405405405 0.9991158267020336
0.7006756756756757 0.9991158267020336
0.7008783783783784 0.9991158267020336
0.7013513513513514 0.9991158267020336
0.7019594594594595 0.9991158267020336
0.7022297297297297 0.9991158267020336
0.7022972972972973 0.9991158267020336
0.7024324324324325 0.9991158267020336
0.7028378378378378 0.9991158267020336
0.7031081081081081 0.9991158267020336
0.7033108108108108 0.9991158267020336
0.7034459459459459 0.9991158267020336
0.7037837837837838 0.9991158267020336
0.7040540540540541 0.9991158267020336
0.7047297297297297 0.9991158267020336
0.7051351351351351 0.9991158267020336
0.7052027027027027 0.9991158267020336
0.706418918918919 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7079054054054054 0.9991158267020336
0.7080405405405406 0.9991158267020336
0.7084459459459459 0.9991158267020336
0.7085810810810811 0.9991158267020336
0.7088513513513514 0.9991158267020336
0.7089864864864864 0.9991158267020336
0.7091216216216216 0.9991158267020336
0.7108783783783784 0.9991158267020336
0.711081081081081 0.9991158267020336
0.7113513513513513 0.9991158267020336
0.711554054054054 0.9991158267020336
0.7116891891891892 0.9991158267020336
0.7118918918918918 0.9991158267020336
0.7126351351351351 0.9991158267020336
0.7129054054054054 0.9991158267020336
0.7138513513513514 0.9991158267020336
0.720472972972973 0.9991158267020336
0.7206756756756757 0.9991158267020336
0.7211486486486487 0.9991158267020336
0.7213513513513513 0.9991158267020336
0.721418918918919 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7225675675675676 0.9991158267020336
0.7227702702702703 0.9991158267020336
0.7231081081081081 0.9991158267020336
0.7233108108108108 0.9991158267020336
0.7233783783783784 0.9991158267020336
0.7235135135135136 0.9991158267020336
0.7235810810810811 0.9991158267020336
0.7242567567567567 0.9991158267020336
0.7245945945945946 0.9991158267020336
0.7247297297297297 0.9991158267020336
0.7256756756756757 0.9991158267020336
0.7258108108108108 0.9991158267020336
0.7262162162162162 0.9991158267020336
0.7263513513513513 0.9991158267020336
0.7277027027027027 0.9991158267020336
0.7278378378378378 0.9991158267020336
0.7281756756756756 0.9991158267020336
0.7283783783783784 0.9991158267020336
0.7286486486486486 0.9991158267020336
0.7289864864864865 0.9991158267020336
0.7293918918918919 0.9991158267020336
0.729527027027027 0.9991158267020336
0.7297297297297297 0.9991158267020336
0.7298648648648649 0.9991158267020336
0.7308108108108108 0.9991158267020336
0.730945945945946 0.9991158267020336
0.7312162162162162 0.9991158267020336
0.7312837837837838 0.9991158267020336
0.7317567567567568 0.9991158267020336
0.7323648648648649 0.9991158267020336
0.7325 0.9991158267020336
0.7328378378378378 0.9991158267020336
0.7330405405405406 0.9991158267020336
0.7337837837837838 0.9991158267020336
0.7339189189189189 0.9991158267020336
0.7340540540540541 0.9991158267020336
0.7347972972972973 0.9991158267020336
0.7353378378378378 0.9991158267020336
0.735472972972973 0.9991158267020336
0.7357432432432433 0.9991158267020336
0.736418918918919 0.9991158267020336
0.7368243243243243 0.9991158267020336
0.7379729729729729 0.9991158267020336
0.7381081081081081 0.9991158267020336
0.7384459459459459 0.9991158267020336
0.7385810810810811 0.9991158267020336
0.7387162162162162 0.9991158267020336
0.7388513513513514 0.9991158267020336
0.7389189189189189 0.9991158267020336
0.7391216216216216 0.9991158267020336
0.7393918918918919 0.9991158267020336
0.739527027027027 0.9991158267020336
0.7408108108108108 0.9991158267020336
0.740945945945946 0.9991158267020336
0.742027027027027 0.9991158267020336
0.7439189189189189 0.9991158267020336
0.744054054054054 0.9991158267020336
0.7447297297297297 0.9991158267020336
0.7453378378378378 0.9991158267020336
0.745472972972973 0.9991158267020336
0.7456081081081081 0.9991158267020336
0.7457432432432433 0.9991158267020336
0.7462162162162163 0.9991158267020336
0.7465540540540541 0.9991158267020336
0.7468918918918919 0.9991158267020336
0.7470945945945946 0.9991158267020336
0.7472297297297297 0.9991158267020336
0.7481081081081081 0.9991158267020336
0.7487162162162162 0.9991158267020336
0.7488513513513514 0.9991158267020336
0.7503378378378378 0.9991158267020336
0.750472972972973 0.9991158267020336
0.7516216216216216 0.9991158267020336
0.7519594594594594 0.9991158267020336
0.7522297297297297 0.9991158267020336
0.7529729729729729 0.9991158267020336
0.7531081081081081 0.9991158267020336
0.7534459459459459 0.9991158267020336
0.7535810810810811 0.9991158267020336
0.7554054054054054 0.9991158267020336
0.7555405405405405 0.9991158267020336
0.7561486486486486 0.9991158267020336
0.7562837837837838 0.9991158267020336
0.7563513513513513 0.9991158267020336
0.7564864864864865 0.9991158267020336
0.7566891891891891 0.9991158267020336
0.7568243243243243 0.9991158267020336
0.7574324324324324 0.9991158267020336
0.7576351351351351 0.9991158267020336
0.76 0.9991158267020336
0.760472972972973 0.9991158267020336
0.7606081081081081 0.9991158267020336
0.7607432432432433 0.9991158267020336
0.760945945945946 0.9991158267020336
0.7610810810810811 0.9991158267020336
0.7613513513513513 0.9991158267020336
0.7614864864864865 0.9991158267020336
0.7618243243243243 0.9991158267020336
0.7619594594594594 0.9991158267020336
0.7639189189189189 0.9991158267020336
0.7642567567567567 0.9991158267020336
0.7650675675675676 0.9991158267020336
0.7652027027027027 0.9991158267020336
0.7657432432432433 0.9991158267020336
0.7658783783783784 0.9991158267020336
0.7663513513513514 0.9991158267020336
0.7664864864864865 0.9991158267020336
0.7676351351351351 0.9991158267020336
0.7681081081081081 0.9991158267020336
0.768445945945946 0.9991158267020336
0.768581081081081 0.9991158267020336
0.7686486486486487 0.9991158267020336
0.7687837837837838 0.9991158267020336
0.768918918918919 0.9991158267020336
0.769054054054054 0.9991158267020336
0.7696621621621622 0.9991158267020336
0.7698648648648648 0.9991158267020336
0.77 0.9991158267020336
0.7718918918918919 0.9991158267020336
0.7722972972972973 0.9991158267020336
0.7725 0.9991158267020336
0.7732432432432432 0.9991158267020336
0.7735135135135135 0.9991158267020336
0.7736486486486487 0.9991158267020336
0.7747972972972973 0.9991158267020336
0.7757432432432433 0.9991158267020336
0.7760135135135136 0.9991158267020336
0.7761486486486486 0.9991158267020336
0.7763513513513514 0.9991158267020336
0.7766216216216216 0.9991158267020336
0.7768918918918919 0.9991158267020336
0.7770945945945946 0.9991158267020336
0.7772972972972974 0.9991158267020336
0.7777027027027027 0.9991158267020336
0.7785135135135135 0.9991158267020336
0.7787162162162162 0.9991158267020336
0.7793243243243243 0.9991158267020336
0.779527027027027 0.9991158267020336
0.7797972972972973 0.9991158267020336
0.7799324324324325 0.9991158267020336
0.7808108108108108 0.9991158267020336
0.7808783783783784 0.9991158267020336
0.7814864864864864 0.9991158267020336
0.7818918918918919 0.9991158267020336
0.7822972972972972 0.9991158267020336
0.7829054054054054 0.9991158267020336
0.7831081081081082 0.9991158267020336
0.7836486486486487 0.9991158267020336
0.7838513513513513 0.9991158267020336
0.7843243243243243 0.9991158267020336
0.7845945945945946 0.9991158267020336
0.7846621621621621 0.9991158267020336
0.7847972972972973 0.9991158267020336
0.7854054054054054 0.9991158267020336
0.7855405405405406 0.9991158267020336
0.7863513513513514 0.9991158267020336
0.7865540540540541 0.9991158267020336
0.7866891891891892 0.9991158267020336
0.7868243243243244 0.9991158267020336
0.7872297297297297 0.9991158267020336
0.7873648648648649 0.9991158267020336
0.7877702702702702 0.9991158267020336
0.7880405405405405 0.9991158267020336
0.7883783783783784 0.9991158267020336
0.7907432432432432 0.9991158267020336
0.7908783783783784 0.9991158267020336
0.7911486486486486 0.9991158267020336
0.7919594594594594 0.9991158267020336
0.7925675675675675 0.9991158267020336
0.7927027027027027 0.9991158267020336
0.7929054054054054 0.9991158267020336
0.7930405405405405 0.9991158267020336
0.7932432432432432 0.9991158267020336
0.7944594594594595 0.9991158267020336
0.7947297297297298 0.9991158267020336
0.795 0.9991158267020336
0.7953378378378378 0.9991158267020336
0.7959459459459459 0.9991158267020336
0.7960810810810811 0.9991158267020336
0.7962837837837838 0.9991158267020336
0.7964189189189189 0.9991158267020336
0.7967567567567567 0.9991158267020336
0.7975 0.9991158267020336
0.7983783783783783 0.9991158267020336
0.7985810810810811 0.9991158267020336
0.799054054054054 0.9991158267020336
0.7991891891891892 0.9991158267020336
0.8011486486486487 0.9991158267020336
0.8012837837837837 0.9991158267020336
0.8019594594594595 0.9991158267020336
0.8020945945945946 0.9991158267020336
0.8028378378378378 0.9991158267020336
0.8038513513513513 0.9991158267020336
0.8039864864864865 0.9991158267020336
0.8047297297297298 0.9991158267020336
0.805 0.9991158267020336
0.8052702702702703 0.9991158267020336
0.8053378378378379 0.9991158267020336
0.8054729729729729 0.9991158267020336
0.8058783783783784 0.9991158267020336
0.8060810810810811 0.9991158267020336
0.8067567567567567 0.9991158267020336
0.8085135135135135 0.9991158267020336
0.8089189189189189 0.9991158267020336
0.8097297297297297 0.9991158267020336
0.8103378378378379 0.9991158267020336
0.8111486486486487 0.9991158267020336
0.8120945945945945 0.9991158267020336
0.8122297297297297 0.9991158267020336
0.8127027027027027 0.9991158267020336
0.8128378378378378 0.9991158267020336
0.8131756756756757 0.9991158267020336
0.8133108108108108 0.9991158267020336
0.8133783783783783 0.9991158267020336
0.8135135135135135 0.9991158267020336
0.8137162162162163 0.9991158267020336
0.8138513513513513 0.9991158267020336
0.8148648648648649 0.9991158267020336
0.815 0.9991158267020336
0.8163513513513514 0.9991158267020336
0.8168918918918919 0.9991158267020336
0.8170945945945945 0.9991158267020336
0.8181081081081081 0.9991158267020336
0.818445945945946 0.9991158267020336
0.8192567567567568 0.9991158267020336
0.8193918918918919 0.9991158267020336
0.8201351351351351 0.9991158267020336
0.8325675675675676 0.9991158267020336
0.8326351351351351 0.9991158267020336
0.8329054054054054 0.9991158267020336
0.832972972972973 0.9991158267020336
0.8331081081081081 0.9991158267020336
0.8341216216216216 0.9991158267020336
0.8355405405405405 0.9991158267020336
0.8372297297297298 0.9991158267020336
0.8375 0.9991158267020336
0.8380405405405406 0.9991158267020336
0.8381756756756756 0.9991158267020336
0.8389864864864864 0.9991158267020336
0.8389864864864864 1.0
0.8391216216216216 1.0
0.8393918918918919 1.0
0.839527027027027 1.0
0.8401351351351352 1.0
0.8403378378378379 1.0
0.8404054054054054 1.0
0.842972972972973 1.0
0.8432432432432433 1.0
0.8433783783783784 1.0
0.8441891891891892 1.0
0.8446621621621622 1.0
0.845 1.0
0.8462162162162162 1.0
0.8474324324324324 1.0
0.8475675675675676 1.0
0.8478378378378378 1.0
0.847972972972973 1.0
0.8481081081081081 1.0
0.8501351351351352 1.0
0.8506756756756757 1.0
0.8508783783783784 1.0
0.8520945945945946 1.0
0.8522297297297298 1.0
0.8522972972972973 1.0
0.8524324324324324 1.0
0.8525675675675676 1.0
0.8541216216216216 1.0
0.8541891891891892 1.0
0.8547297297297297 1.0
0.8548648648648649 1.0
0.855472972972973 1.0
0.8557432432432432 1.0
0.8560135135135135 1.0
0.856554054054054 1.0
0.8567567567567568 1.0
0.8572297297297298 1.0
0.8573648648648649 1.0
0.8579729729729729 1.0
0.8583783783783784 1.0
0.8598648648648649 1.0
0.8601351351351352 1.0
0.8610810810810811 1.0
0.8612162162162162 1.0
0.8619594594594595 1.0
0.8620945945945946 1.0
0.8631081081081081 1.0
0.8642567567567567 1.0
0.864527027027027 1.0
0.8647972972972973 1.0
0.865472972972973 1.0
0.8656081081081081 1.0
0.8660135135135135 1.0
0.8661486486486486 1.0
0.8677027027027027 1.0
0.8679729729729729 1.0
0.8684459459459459 1.0
0.8685810810810811 1.0
0.8687837837837837 1.0
0.869054054054054 1.0
0.8691891891891892 1.0
0.8693243243243243 1.0
0.8697297297297297 1.0
0.87 1.0
0.8710810810810811 1.0
0.8712837837837838 1.0
0.8725675675675676 1.0
0.8727702702702703 1.0
0.8731081081081081 1.0
0.8732432432432432 1.0
0.8733783783783784 1.0
0.8735135135135135 1.0
0.8756756756756757 1.0
0.8760135135135135 1.0
0.8760810810810811 1.0
0.8762162162162163 1.0
0.8763513513513513 1.0
0.8765540540540541 1.0
0.8772297297297297 1.0
0.8774324324324324 1.0
0.8781756756756757 1.0
0.8783108108108109 1.0
0.8787837837837837 1.0
0.8791216216216217 1.0
0.8792567567567567 1.0
0.8797297297297297 1.0
0.8802027027027027 1.0
0.8806081081081081 1.0
0.8808108108108108 1.0
0.8810810810810811 1.0
0.8812162162162163 1.0
0.8816216216216216 1.0
0.8818243243243243 1.0
0.8831081081081081 1.0
0.8841891891891892 1.0
0.8852027027027027 1.0
0.8853378378378378 1.0
0.8856081081081081 1.0
0.8858783783783784 1.0
0.8867567567567568 1.0
0.8868918918918919 1.0
0.8871621621621621 1.0
0.8883108108108108 1.0
0.8904054054054054 1.0
0.8907432432432433 1.0
0.8908108108108108 1.0
0.8909459459459459 1.0
0.8916891891891892 1.0
0.8918243243243243 1.0
0.8918918918918919 1.0
0.8920270270270271 1.0
0.8922297297297297 1.0
0.8923648648648649 1.0
0.8929054054054054 1.0
0.8933783783783784 1.0
0.8935135135135135 1.0
0.8936486486486487 1.0
0.8938513513513513 1.0
0.8939864864864865 1.0
0.8943918918918919 1.0
0.8945945945945946 1.0
0.8946621621621622 1.0
0.8947972972972973 1.0
0.895 1.0
0.8951351351351351 1.0
0.8954054054054054 1.0
0.8958108108108108 1.0
0.8960135135135135 1.0
0.8961486486486486 1.0
0.8967567567567568 1.0
0.8970270270270271 1.0
0.8973648648648649 1.0
0.8974324324324324 1.0
0.8976351351351352 1.0
0.8993918918918918 1.0
0.899527027027027 1.0
0.8995945945945946 1.0
0.9001351351351351 1.0
0.9010810810810811 1.0
0.9012162162162162 1.0
0.9013513513513514 1.0
0.9014864864864864 1.0
0.9018918918918919 1.0
0.9020945945945946 1.0
0.9026351351351352 1.0
0.9027702702702702 1.0
0.9033783783783784 1.0
0.903581081081081 1.0
0.9038513513513513 1.0
0.904054054054054 1.0
0.9056081081081081 1.0
0.9057432432432433 1.0
0.9062162162162162 1.0
0.9063513513513514 1.0
0.9066891891891892 1.0
0.9068243243243244 1.0
0.9074324324324324 1.0
0.9077027027027027 1.0
0.9078378378378379 1.0
0.9088513513513513 1.0
0.9091216216216216 1.0
0.9094594594594595 1.0
0.910472972972973 1.0
0.9107432432432433 1.0
0.9112837837837838 1.0
0.9114189189189189 1.0
0.9116216216216216 1.0
0.9119594594594594 1.0
0.9126351351351352 1.0
0.9127702702702702 1.0
0.9132432432432432 1.0
0.9133783783783784 1.0
0.914054054054054 1.0
0.9152702702702703 1.0
0.9176351351351352 1.0
0.9177702702702702 1.0
0.9194594594594595 1.0
0.9197297297297298 1.0
0.9212162162162162 1.0
0.9216891891891892 1.0
0.9228378378378378 1.0
0.922972972972973 1.0
0.9231756756756757 1.0
0.9233108108108108 1.0
0.923445945945946 1.0
0.9235810810810811 1.0
0.9249324324324324 1.0
0.9251351351351351 1.0
0.9252027027027027 1.0
0.9260135135135135 1.0
0.926554054054054 1.0
0.9268243243243244 1.0
0.9285810810810811 1.0
0.9321621621621622 1.0
0.9328378378378378 1.0
0.9333783783783783 1.0
0.9335135135135135 1.0
0.9345270270270271 1.0
0.9347972972972973 1.0
0.9351351351351351 1.0
0.9352702702702703 1.0
0.9358108108108109 1.0
0.9359459459459459 1.0
0.9362162162162162 1.0
0.9364864864864865 1.0
0.9366216216216217 1.0
0.9366891891891892 1.0
0.9372297297297297 1.0
0.9379054054054055 1.0
0.9381756756756757 1.0
0.9405405405405406 1.0
0.9406756756756757 1.0
0.9411486486486487 1.0
0.941554054054054 1.0
0.942027027027027 1.0
0.9422972972972973 1.0
0.9425675675675675 1.0
0.9427702702702703 1.0
0.9430405405405405 1.0
0.9431756756756757 1.0
0.9432432432432433 1.0
0.9437162162162163 1.0
0.9440540540540541 1.0
0.9441891891891891 1.0
0.9446621621621621 1.0
0.9451351351351351 1.0
0.9452702702702702 1.0
0.9454054054054054 1.0
0.9460135135135135 1.0
0.9461486486486487 1.0
0.9464864864864865 1.0
0.9466216216216217 1.0
0.9469594594594595 1.0
0.9475 1.0
0.9477702702702703 1.0
0.947972972972973 1.0
0.9488513513513513 1.0
0.9493918918918919 1.0
0.9494594594594594 1.0
0.9495945945945946 1.0
0.95 1.0
0.9502702702702702 1.0
0.9503378378378379 1.0
0.9505405405405405 1.0
0.9514864864864865 1.0
0.9516216216216217 1.0
0.9520945945945946 1.0
0.9522297297297297 1.0
0.9525675675675676 1.0
0.9527027027027027 1.0
0.9531081081081081 1.0
0.9533783783783784 1.0
0.9535810810810811 1.0
0.9537837837837838 1.0
0.9539189189189189 1.0
0.9551351351351351 1.0
0.9552702702702702 1.0
0.9568243243243243 1.0
0.9569594594594595 1.0
0.9574324324324325 1.0
0.9575675675675676 1.0
0.9585810810810811 1.0
0.9587162162162162 1.0
0.9598648648648649 1.0
0.96 1.0
0.9612162162162162 1.0
0.9617567567567568 1.0
0.9618918918918918 1.0
0.9620945945945946 1.0
0.9642567567567567 1.0
0.9643918918918919 1.0
0.9648648648648649 1.0
0.965472972972973 1.0
0.9657432432432432 1.0
0.9674324324324325 1.0
0.9682432432432433 1.0
0.9711486486486487 1.0
0.9712837837837838 1.0
0.971418918918919 1.0
0.9716216216216216 1.0
0.9717567567567568 1.0
0.9719594594594595 1.0
0.9785135135135136 1.0
0.9787162162162162 1.0
0.9793243243243244 1.0
0.9796621621621622 1.0
0.9802702702702702 1.0
0.9804054054054054 1.0
0.9805405405405405 1.0
0.9806756756756757 1.0
0.9807432432432432 1.0
0.9808783783783783 1.0
0.9843918918918919 1.0
0.984527027027027 1.0
0.9847297297297297 1.0
0.9854054054054054 1.0
0.985945945945946 1.0
0.9860810810810811 1.0
1.0 1.0


==> rocs/sb_dnn_sb_pgd.txt <==
0.0 0.0
0.0 0.3925729442970822
0.0 0.4155614500442087
0.0 0.4288240495137047
0.0 0.45446507515473034
0.0 0.47126436781609193
0.0 0.47214854111405835
0.0 0.4969053934571176
0.0 0.5004420866489832
0.0 0.5057471264367817
0.0 0.5075154730327144
0.0 0.5119363395225465
0.0 0.5145888594164456
0.0 0.5216622458001768
0.0 0.5260831122900088
0.0 0.5287356321839081
0.0 0.5305039787798409
0.0 0.5322723253757736
0.0 0.5411140583554377
0.0 0.5446507515473032
0.0 0.5455349248452697
0.0 0.5473032714412025
0.0 0.5508399646330681
0.0 0.5517241379310345
0.0 0.5552608311229
0.0 0.5570291777188329
0.0 0.5587975243147657
0.0 0.5596816976127321
0.0 0.5623342175066313
0.0 0.5667550839964633
0.0 0.5685234305923961
0.0 0.5702917771883289
0.0 0.5729442970822282
0.0 0.5747126436781609
0.0 0.5755968169761273
0.0 0.5782493368700266
0.0 0.5809018567639257
0.0 0.583554376657825
0.0 0.5853227232537578
0.0 0.5870910698496905
0.0 0.5879752431476569
0.0 0.5915119363395226
0.0 0.5932802829354553
0.0 0.5985853227232537
0.0 0.6021220159151194
0.0 0.6030061892130858
0.0 0.6118479221927497
0.0 0.6162687886825818
0.0 0.6268788682581786
0.0 0.627763041556145
6.756756756756757e-05 0.627763041556145
6.756756756756757e-05 0.6339522546419099
6.756756756756757e-05 0.6348364279398763
6.756756756756757e-05 0.6401414677276747
6.756756756756757e-05 0.6445623342175066
6.756756756756757e-05 0.6463306808134395
6.756756756756757e-05 0.649867374005305
6.756756756756757e-05 0.6516357206012379
6.756756756756757e-05 0.6578249336870027
6.756756756756757e-05 0.6595932802829354
6.756756756756757e-05 0.6604774535809018
6.756756756756757e-05 0.6622458001768347
6.756756756756757e-05 0.6631299734748011
6.756756756756757e-05 0.6648983200707339
6.756756756756757e-05 0.6710875331564987
6.756756756756757e-05 0.6755083996463307
6.756756756756757e-05 0.6799292661361627
6.756756756756757e-05 0.6816976127320955
6.756756756756757e-05 0.6843501326259946
6.756756756756757e-05 0.6861184792219275
6.756756756756757e-05 0.6896551724137931
6.756756756756757e-05 0.6984969053934571
6.756756756756757e-05 0.7020335985853228
6.756756756756757e-05 0.7029177718832891
6.756756756756757e-05 0.7276746242263483
6.756756756756757e-05 0.7294429708222812
6.756756756756757e-05 0.731211317418214
6.756756756756757e-05 0.7418213969938108
6.756756756756757e-05 0.7453580901856764
6.756756756756757e-05 0.7462422634836428
6.756756756756757e-05 0.7480106100795756
6.756756756756757e-05 0.748894783377542
6.756756756756757e-05 0.7515473032714411
6.756756756756757e-05 0.753315649867374
6.756756756756757e-05 0.7550839964633068
6.756756756756757e-05 0.7639257294429708
6.756756756756757e-05 0.7656940760389036
6.756756756756757e-05 0.76657824933687
6.756756756756757e-05 0.7692307692307693
6.756756756756757e-05 0.7701149425287356
6.756756756756757e-05 0.7718832891246684
6.756756756756757e-05 0.7763041556145004
6.756756756756757e-05 0.7789566755083996
6.756756756756757e-05 0.7798408488063661
6.756756756756757e-05 0.7824933687002652
6.756756756756757e-05 0.7833775419982316
6.756756756756757e-05 0.7851458885941645
6.756756756756757e-05 0.7860300618921309
6.756756756756757e-05 0.7895667550839964
6.756756756756757e-05 0.7913351016799293
6.756756756756757e-05 0.8010610079575596
6.756756756756757e-05 0.8028293545534925
6.756756756756757e-05 0.8045977011494253
6.756756756756757e-05 0.8063660477453581
6.756756756756757e-05 0.8134394341290893
6.756756756756757e-05 0.8160919540229885
6.756756756756757e-05 0.8178603006189213
6.756756756756757e-05 0.8196286472148541
6.756756756756757e-05 0.8213969938107869
6.756756756756757e-05 0.8311229000884174
6.756756756756757e-05 0.8337754199823165
6.756756756756757e-05 0.8417329796640142
6.756756756756757e-05 0.8443854995579133
6.756756756756757e-05 0.8470380194518126
6.756756756756757e-05 0.8488063660477454
6.756756756756757e-05 0.8496905393457118
6.756756756756757e-05 0.8514588859416445
6.756756756756757e-05 0.8585322723253758
6.756756756756757e-05 0.861184792219275
6.756756756756757e-05 0.8629531388152077
6.756756756756757e-05 0.8647214854111406
6.756756756756757e-05 0.8664898320070734
6.756756756756757e-05 0.8682581786030061
6.756756756756757e-05 0.8726790450928382
6.756756756756757e-05 0.874447391688771
6.756756756756757e-05 0.8770999115826702
6.756756756756757e-05 0.8815207780725022
6.756756756756757e-05 0.883289124668435
6.756756756756757e-05 0.8859416445623343
6.756756756756757e-05 0.8885941644562334
6.756756756756757e-05 0.8903625110521662
6.756756756756757e-05 0.8930150309460654
0.00013513513513513514 0.8930150309460654
0.00013513513513513514 0.8938992042440318
0.0002027027027027027 0.8938992042440318
0.0002027027027027027 0.8956675508399646
0.0002027027027027027 0.896551724137931
0.0002702702702702703 0.896551724137931
0.0002702702702702703 0.9027409372236959
0.0002702702702702703 0.9045092838196287
0.0002702702702702703 0.9071618037135278
0.0004054054054054054 0.9071618037135278
0.0004054054054054054 0.9106984969053935
0.00047297297297297297 0.9106984969053935
0.00047297297297297297 0.9124668435013262
0.00047297297297297297 0.9142351900972591
0.00047297297297297297 0.9195402298850575
0.0005405405405405405 0.9195402298850575
0.0005405405405405405 0.9257294429708223
0.0005405405405405405 0.9274977895667551
0.0005405405405405405 0.9301503094606542
0.0006081081081081081 0.9301503094606542
0.0006081081081081081 0.9354553492484527
0.0006756756756756757 0.9354553492484527
0.0006756756756756757 0.9381078691423519
0.0008783783783783784 0.9381078691423519
0.0008783783783783784 0.9398762157382847
0.0009459459459459459 0.9398762157382847
0.0009459459459459459 0.9460654288240495
0.0010135135135135136 0.9460654288240495
0.0010135135135135136 0.946949602122016
0.001081081081081081 0.946949602122016
0.001081081081081081 0.9478337754199824
0.0012162162162162162 0.9478337754199824
0.0012162162162162162 0.9496021220159151
0.0012837837837837837 0.9496021220159151
0.0012837837837837837 0.9513704686118479
0.001418918918918919 0.9513704686118479
0.001418918918918919 0.9522546419098143
0.001554054054054054 0.9522546419098143
0.0017567567567567568 0.9522546419098143
0.0019594594594594594 0.9522546419098143
0.0019594594594594594 0.9531388152077808
0.0024324324324324323 0.9531388152077808
0.0024324324324324323 0.9540229885057471
0.0025675675675675674 0.9540229885057471
0.0025675675675675674 0.9549071618037135
0.00277027027027027 0.9549071618037135
0.00277027027027027 0.9566755083996463
0.0029054054054054052 0.9566755083996463
0.0029054054054054052 0.9575596816976127
0.003243243243243243 0.9575596816976127
0.003243243243243243 0.9584438549955792
0.003445945945945946 0.9584438549955792
0.003445945945945946 0.9602122015915119
0.003581081081081081 0.9602122015915119
0.003581081081081081 0.9610963748894783
0.0036486486486486487 0.9610963748894783
0.0036486486486486487 0.9619805481874447
0.004121621621621622 0.9619805481874447
0.004121621621621622 0.9628647214854111
0.005067567567567568 0.9628647214854111
0.005067567567567568 0.964633068081344
0.005135135135135135 0.9655172413793104
0.0052027027027027025 0.9655172413793104
0.0052027027027027025 0.9672855879752431
0.005472972972972973 0.9672855879752431
0.005472972972972973 0.9681697612732095
0.0057432432432432436 0.9681697612732095
0.005945945945945946 0.9681697612732095
0.006148648648648648 0.9681697612732095
0.006148648648648648 0.969053934571176
0.0063513513513513515 0.969053934571176
0.0063513513513513515 0.9699381078691424
0.006891891891891892 0.9699381078691424
0.006891891891891892 0.9708222811671088
0.007094594594594595 0.9708222811671088
0.007094594594594595 0.9717064544650752
0.008108108108108109 0.9717064544650752
0.008513513513513513 0.9717064544650752
0.008716216216216216 0.9717064544650752
0.008716216216216216 0.9725906277630415
0.009189189189189189 0.9725906277630415
0.009189189189189189 0.9734748010610079
0.010202702702702703 0.9734748010610079
0.010337837837837838 0.9734748010610079
0.011554054054054054 0.9734748010610079
0.01168918918918919 0.9734748010610079
0.011756756756756756 0.9734748010610079
0.011756756756756756 0.9743589743589743
0.013040540540540541 0.9743589743589743
0.013175675675675676 0.9743589743589743
0.013918918918918919 0.9743589743589743
0.013918918918918919 0.9752431476569408
0.014797297297297297 0.9752431476569408
0.014932432432432433 0.9752431476569408
0.015067567567567568 0.9752431476569408
0.015202702702702704 0.9752431476569408
0.015405405405405406 0.9752431476569408
0.015810810810810812 0.9752431476569408
0.015945945945945946 0.9752431476569408
0.016283783783783784 0.9752431476569408
0.016756756756756756 0.9752431476569408
0.017635135135135135 0.9752431476569408
0.017635135135135135 0.9761273209549072
0.017972972972972973 0.9761273209549072
0.017972972972972973 0.9770114942528736
0.019324324324324325 0.9770114942528736
0.01945945945945946 0.9770114942528736
0.019594594594594596 0.9770114942528736
0.01972972972972973 0.9770114942528736
0.0202027027027027 0.9770114942528736
0.02033783783783784 0.9770114942528736
0.02060810810810811 0.9770114942528736
0.020945945945945947 0.9770114942528736
0.021486486486486486 0.9770114942528736
0.021621621621621623 0.9770114942528736
0.021756756756756757 0.9770114942528736
0.021756756756756757 0.97789566755084
0.02189189189189189 0.97789566755084
0.02195945945945946 0.97789566755084
0.02195945945945946 0.9787798408488063
0.022094594594594594 0.9787798408488063
0.02418918918918919 0.9787798408488063
0.024324324324324326 0.9787798408488063
0.025 0.9787798408488063
0.025 0.9796640141467727
0.025472972972972973 0.9796640141467727
0.025608108108108107 0.9796640141467727
0.026216216216216216 0.9796640141467727
0.026351351351351353 0.9796640141467727
0.027432432432432433 0.9796640141467727
0.027432432432432433 0.9805481874447391
0.027635135135135134 0.9805481874447391
0.027905405405405405 0.9805481874447391
0.028040540540540542 0.9805481874447391
0.028243243243243243 0.9805481874447391
0.02858108108108108 0.9805481874447391
0.02885135135135135 0.9805481874447391
0.028986486486486485 0.9805481874447391
0.029391891891891894 0.9805481874447391
0.029527027027027027 0.9805481874447391
0.031216216216216217 0.9805481874447391
0.031486486486486484 0.9805481874447391
0.03175675675675676 0.9805481874447391
0.03189189189189189 0.9805481874447391
0.0322972972972973 0.9805481874447391
0.0322972972972973 0.9814323607427056
0.03256756756756757 0.9814323607427056
0.0327027027027027 0.9814323607427056
0.0329054054054054 0.9814323607427056
0.03337837837837838 0.9814323607427056
0.03351351351351351 0.9814323607427056
0.03418918918918919 0.9814323607427056
0.03418918918918919 0.982316534040672
0.035202702702702704 0.982316534040672
0.035405405405405405 0.982316534040672
0.03668918918918919 0.982316534040672
0.03695945945945946 0.982316534040672
0.03702702702702703 0.982316534040672
0.037162162162162164 0.982316534040672
0.03743243243243243 0.982316534040672
0.037567567567567565 0.982316534040672
0.037972972972972974 0.982316534040672
0.03810810810810811 0.982316534040672
0.038378378378378375 0.982316534040672
0.04060810810810811 0.982316534040672
0.04060810810810811 0.9832007073386384
0.04081081081081081 0.9832007073386384
0.040945945945945944 0.9832007073386384
0.041283783783783785 0.9832007073386384
0.04222972972972973 0.9832007073386384
0.04236486486486486 0.9832007073386384
0.04256756756756757 0.9832007073386384
0.04277027027027027 0.9832007073386384
0.04351351351351351 0.9832007073386384
0.04364864864864865 0.9832007073386384
0.04472972972972973 0.9832007073386384
0.044864864864864865 0.9832007073386384
0.04493243243243243 0.9832007073386384
0.045067567567567565 0.9832007073386384
0.04560810810810811 0.9832007073386384
0.04574324324324324 0.9832007073386384
0.04587837837837838 0.9832007073386384
0.046013513513513515 0.9832007073386384
0.046216216216216216 0.9832007073386384
0.046216216216216216 0.9840848806366048
0.046824324324324325 0.9840848806366048
0.04716216216216216 0.9840848806366048
0.04722972972972973 0.9840848806366048
0.04736486486486487 0.9840848806366048
0.047432432432432434 0.9840848806366048
0.04777027027027027 0.9840848806366048
0.04810810810810811 0.9840848806366048
0.04837837837837838 0.9840848806366048
0.048783783783783785 0.9840848806366048
0.05493243243243243 0.9849690539345711
0.055472972972972975 0.9849690539345711
0.05581081081081081 0.9849690539345711
0.05581081081081081 0.9858532272325375
0.05587837837837838 0.9858532272325375
0.05601351351351351 0.9858532272325375
0.05722972972972973 0.9858532272325375
0.05736486486486486 0.9858532272325375
0.05736486486486486 0.986737400530504
0.057635135135135136 0.986737400530504
0.05810810810810811 0.986737400530504
0.059256756756756755 0.986737400530504
0.05952702702702703 0.986737400530504
0.05966216216216216 0.986737400530504
0.0597972972972973 0.986737400530504
0.06060810810810811 0.986737400530504
0.06108108108108108 0.986737400530504
0.061216216216216215 0.986737400530504
0.061418918918918916 0.986737400530504
0.06168918918918919 0.986737400530504
0.061824324324324324 0.986737400530504
0.06189189189189189 0.986737400530504
0.062027027027027025 0.986737400530504
0.06209459459459459 0.986737400530504
0.06222972972972973 0.986737400530504
0.06256756756756757 0.986737400530504
0.0629054054054054 0.986737400530504
0.06304054054054054 0.986737400530504
0.06337837837837838 0.986737400530504
0.06412162162162162 0.986737400530504
0.06425675675675675 0.986737400530504
0.065 0.986737400530504
0.06513513513513514 0.986737400530504
0.0654054054054054 0.986737400530504
0.0654054054054054 0.9876215738284704
0.06641891891891892 0.9876215738284704
0.06675675675675675 0.9876215738284704
0.06695945945945946 0.9876215738284704
0.06695945945945946 0.9893899204244032
0.06783783783783784 0.9893899204244032
0.06783783783783784 0.9902740937223696
0.06878378378378379 0.9902740937223696
0.06918918918918919 0.9902740937223696
0.06925675675675676 0.9902740937223696
0.06939189189189189 0.9902740937223696
0.07013513513513514 0.9902740937223696
0.07060810810810811 0.9902740937223696
0.07148648648648649 0.9902740937223696
0.07162162162162163 0.9902740937223696
0.07337837837837838 0.9902740937223696
0.07371621621621621 0.9902740937223696
0.07385135135135135 0.9902740937223696
0.07398648648648648 0.9902740937223696
0.0747972972972973 0.9902740937223696
0.07493243243243243 0.9902740937223696
0.07608108108108108 0.9902740937223696
0.07621621621621621 0.9902740937223696
0.07641891891891892 0.9902740937223696
0.07722972972972973 0.9902740937223696
0.07736486486486487 0.9902740937223696
0.0777027027027027 0.9902740937223696
0.07885135135135135 0.9902740937223696
0.07939189189189189 0.9902740937223696
0.0795945945945946 0.9902740937223696
0.07972972972972973 0.9902740937223696
0.07993243243243243 0.9902740937223696
0.08006756756756757 0.9902740937223696
0.0802027027027027 0.9902740937223696
0.08027027027027027 0.9902740937223696
0.0804054054054054 0.9902740937223696
0.08067567567567567 0.9902740937223696
0.0808108108108108 0.9902740937223696
0.08189189189189189 0.9902740937223696
0.08222972972972974 0.9902740937223696
0.0827027027027027 0.9902740937223696
0.08283783783783784 0.9902740937223696
0.08344594594594594 0.9902740937223696
0.08385135135135136 0.9902740937223696
0.08412162162162162 0.9902740937223696
0.08425675675675676 0.9902740937223696
0.085 0.9902740937223696
0.085 0.9911582670203359
0.08506756756756757 0.9911582670203359
0.0852027027027027 0.9911582670203359
0.08560810810810811 0.9911582670203359
0.08587837837837838 0.9911582670203359
0.08601351351351351 0.9911582670203359
0.08621621621621621 0.9911582670203359
0.08648648648648649 0.9911582670203359
0.08851351351351351 0.9911582670203359
0.08871621621621621 0.9911582670203359
0.08878378378378378 0.9911582670203359
0.08905405405405406 0.9911582670203359
0.09060810810810811 0.9911582670203359
0.09108108108108108 0.9911582670203359
0.09135135135135135 0.9911582670203359
0.09195945945945946 0.9911582670203359
0.09222972972972973 0.9911582670203359
0.0925 0.9911582670203359
0.09263513513513513 0.9911582670203359
0.09364864864864865 0.9911582670203359
0.09385135135135135 0.9911582670203359
0.09391891891891892 0.9911582670203359
0.09391891891891892 0.9929266136162688
0.09574324324324324 0.9929266136162688
0.09587837837837838 0.9929266136162688
0.09601351351351352 0.9929266136162688
0.09655405405405405 0.9929266136162688
0.09668918918918919 0.9929266136162688
0.09682432432432432 0.9929266136162688
0.09722972972972974 0.9929266136162688
0.09736486486486487 0.9929266136162688
0.09878378378378379 0.9929266136162688
0.09905405405405406 0.9929266136162688
0.09945945945945946 0.9929266136162688
0.09959459459459459 0.9929266136162688
0.10054054054054054 0.9929266136162688
0.10067567567567567 0.9929266136162688
0.10081081081081081 0.9929266136162688
0.10101351351351351 0.9929266136162688
0.10135135135135136 0.9929266136162688
0.10175675675675676 0.9929266136162688
0.10182432432432433 0.9929266136162688
0.10195945945945946 0.9929266136162688
0.10216216216216216 0.9929266136162688
0.1022972972972973 0.9929266136162688
0.10283783783783784 0.9929266136162688
0.10297297297297298 0.9929266136162688
0.10344594594594594 0.9929266136162688
0.10364864864864864 0.9929266136162688
0.10587837837837838 0.9929266136162688
0.10608108108108108 0.9929266136162688
0.10628378378378378 0.9929266136162688
0.10662162162162162 0.9929266136162688
0.10716216216216216 0.9929266136162688
0.1072972972972973 0.9929266136162688
0.1075 0.9929266136162688
0.10763513513513513 0.9929266136162688
0.10851351351351352 0.9929266136162688
0.10912162162162162 0.9929266136162688
0.10925675675675675 0.9929266136162688
0.10932432432432432 0.9929266136162688
0.10945945945945947 0.9929266136162688
0.10986486486486487 0.9929266136162688
0.11027027027027027 0.9929266136162688
0.1104054054054054 0.9929266136162688
0.11155405405405405 0.9938107869142352
0.11162162162162162 0.9938107869142352
0.11175675675675675 0.9938107869142352
0.11236486486486487 0.9938107869142352
0.1125 0.9938107869142352
0.1127027027027027 0.9938107869142352
0.11283783783783784 0.9938107869142352
0.11371621621621622 0.9938107869142352
0.11391891891891892 0.9938107869142352
0.11466216216216216 0.9938107869142352
0.11513513513513514 0.9938107869142352
0.11527027027027027 0.9938107869142352
0.11574324324324324 0.9938107869142352
0.11587837837837837 0.9938107869142352
0.11695945945945946 0.9938107869142352
0.11716216216216216 0.9938107869142352
0.11810810810810811 0.9938107869142352
0.11824324324324324 0.9938107869142352
0.11885135135135134 0.9938107869142352
0.11912162162162163 0.9938107869142352
0.12060810810810811 0.9938107869142352
0.12162162162162163 0.9938107869142352
0.12216216216216216 0.9938107869142352
0.12263513513513513 0.9938107869142352
0.12283783783783783 0.9938107869142352
0.12297297297297298 0.9938107869142352
0.12351351351351351 0.9938107869142352
0.12378378378378378 0.9938107869142352
0.12405405405405405 0.9938107869142352
0.1245945945945946 0.9938107869142352
0.125 0.9938107869142352
0.12513513513513513 0.9938107869142352
0.12655405405405407 0.9938107869142352
0.1266891891891892 0.9938107869142352
0.12804054054054054 0.9938107869142352
0.12817567567567567 0.9938107869142352
0.1285135135135135 0.9938107869142352
0.12945945945945947 0.9938107869142352
0.1295945945945946 0.9938107869142352
0.1304054054054054 0.9938107869142352
0.13114864864864864 0.9938107869142352
0.13128378378378378 0.9938107869142352
0.13155405405405404 0.9938107869142352
0.13168918918918918 0.9938107869142352
0.13202702702702704 0.9938107869142352
0.13216216216216217 0.9938107869142352
0.13222972972972974 0.9938107869142352
0.13236486486486487 0.9938107869142352
0.13398648648648648 0.9938107869142352
0.1343243243243243 0.9938107869142352
0.13445945945945945 0.9938107869142352
0.1347972972972973 0.9938107869142352
0.13493243243243244 0.9938107869142352
0.13513513513513514 0.9938107869142352
0.13527027027027028 0.9938107869142352
0.13547297297297298 0.9938107869142352
0.1358108108108108 0.9938107869142352
0.1364189189189189 0.9938107869142352
0.13722972972972974 0.9938107869142352
0.1375 0.9938107869142352
0.1377027027027027 0.9938107869142352
0.13783783783783785 0.9938107869142352
0.1381081081081081 0.9938107869142352
0.13824324324324325 0.9938107869142352
0.13871621621621621 0.9938107869142352
0.13885135135135135 0.9938107869142352
0.13925675675675675 0.9938107869142352
0.13939189189189188 0.9938107869142352
0.13952702702702702 0.9938107869142352
0.13986486486486485 0.9938107869142352
0.14027027027027028 0.9938107869142352
0.14047297297297298 0.9938107869142352
0.14067567567567568 0.9938107869142352
0.14081081081081082 0.9938107869142352
0.14087837837837838 0.9938107869142352
0.14243243243243242 0.9938107869142352
0.14290540540540542 0.9938107869142352
0.14304054054054055 0.9938107869142352
0.1437837837837838 0.9938107869142352
0.14391891891891892 0.9938107869142352
0.14412162162162162 0.9938107869142352
0.1443918918918919 0.9938107869142352
0.14506756756756756 0.9938107869142352
0.14574324324324325 0.9938107869142352
0.14601351351351352 0.9938107869142352
0.14635135135135136 0.9938107869142352
0.1464864864864865 0.9938107869142352
0.14655405405405406 0.9938107869142352
0.14695945945945946 0.9938107869142352
0.14831081081081082 0.9938107869142352
0.14864864864864866 0.9938107869142352
0.1487837837837838 0.9938107869142352
0.14932432432432433 0.9938107869142352
0.14952702702702703 0.9938107869142352
0.15027027027027026 0.9938107869142352
0.1633108108108108 0.9938107869142352
0.16364864864864864 0.9938107869142352
0.16378378378378378 0.9938107869142352
0.16425675675675674 0.9938107869142352
0.16445945945945947 0.9938107869142352
0.16466216216216217 0.9938107869142352
0.16574324324324324 0.9938107869142352
0.16648648648648648 0.9938107869142352
0.16763513513513514 0.9938107869142352
0.16777027027027028 0.9938107869142352
0.16783783783783784 0.9938107869142352
0.16844594594594595 0.9938107869142352
0.16885135135135135 0.9938107869142352
0.16898648648648648 0.9938107869142352
0.16905405405405405 0.9938107869142352
0.16918918918918918 0.9938107869142352
0.16966216216216215 0.9938107869142352
0.16979729729729728 0.9938107869142352
0.17013513513513515 0.9938107869142352
0.17047297297297298 0.9938107869142352
0.17054054054054055 0.9938107869142352
0.17067567567567568 0.9938107869142352
0.17081081081081081 0.9938107869142352
0.17128378378378378 0.9938107869142352
0.17195945945945945 0.9938107869142352
0.17229729729729729 0.9938107869142352
0.1725 0.9938107869142352
0.17263513513513515 0.9938107869142352
0.17283783783783785 0.9938107869142352
0.17310810810810812 0.9938107869142352
0.17331081081081082 0.9938107869142352
0.17358108108108108 0.9938107869142352
0.17472972972972972 0.9938107869142352
0.17506756756756756 0.9938107869142352
0.1752027027027027 0.9938107869142352
0.17560810810810812 0.9938107869142352
0.1775 0.9938107869142352
0.17763513513513512 0.9938107869142352
0.1777027027027027 0.9938107869142352
0.17783783783783783 0.9938107869142352
0.17797297297297296 0.9938107869142352
0.17810810810810812 0.9938107869142352
0.17844594594594596 0.9938107869142352
0.1785810810810811 0.9938107869142352
0.17871621621621622 0.9938107869142352
0.17891891891891892 0.9938107869142352
0.17952702702702703 0.9938107869142352
0.18013513513513513 0.9938107869142352
0.1808783783783784 0.9938107869142352
0.1810810810810811 0.9938107869142352
0.18121621621621622 0.9938107869142352
0.18135135135135136 0.9938107869142352
0.1816891891891892 0.9938107869142352
0.1818918918918919 0.9938107869142352
0.1825 0.9938107869142352
0.18317567567567566 0.9938107869142352
0.1835810810810811 0.9938107869142352
0.18371621621621623 0.9938107869142352
0.1837837837837838 0.9938107869142352
0.1839864864864865 0.9938107869142352
0.18412162162162163 0.9938107869142352
0.18425675675675676 0.9938107869142352
0.18466216216216216 0.9938107869142352
0.18493243243243243 0.9938107869142352
0.1856081081081081 0.9938107869142352
0.18587837837837837 0.9938107869142352
0.18614864864864866 0.9938107869142352
0.1862837837837838 0.9938107869142352
0.1883108108108108 0.9938107869142352
0.18844594594594594 0.9938107869142352
0.18858108108108107 0.9938107869142352
0.18878378378378377 0.9938107869142352
0.18966216216216217 0.9938107869142352
0.1897972972972973 0.9938107869142352
0.19054054054054054 0.9938107869142352
0.1908108108108108 0.9938107869142352
0.1916891891891892 0.9938107869142352
0.19182432432432434 0.9938107869142352
0.1925 0.9938107869142352
0.19277027027027027 0.9938107869142352
0.19324324324324324 0.9938107869142352
0.19337837837837837 0.9938107869142352
0.19358108108108107 0.9938107869142352
0.1937162162162162 0.9938107869142352
0.19452702702702704 0.9938107869142352
0.19472972972972974 0.9938107869142352
0.19486486486486487 0.9938107869142352
0.19506756756756757 0.9938107869142352
0.1952027027027027 0.9938107869142352
0.19527027027027027 0.9938107869142352
0.19574324324324324 0.9938107869142352
0.19608108108108108 0.9938107869142352
0.19689189189189188 0.9938107869142352
0.1979054054054054 0.9938107869142352
0.19804054054054054 0.9938107869142352
0.1981081081081081 0.9938107869142352
0.19824324324324324 0.9938107869142352
0.19918918918918918 0.9938107869142352
0.19966216216216215 0.9938107869142352
0.20027027027027028 0.9938107869142352
0.20047297297297298 0.9938107869142352
0.2008108108108108 0.9938107869142352
0.20094594594594595 0.9938107869142352
0.20108108108108108 0.9938107869142352
0.20148648648648648 0.9938107869142352
0.20263513513513515 0.9938107869142352
0.20297297297297298 0.9938107869142352
0.20337837837837838 0.9938107869142352
0.20493243243243242 0.9938107869142352
0.20547297297297298 0.9938107869142352
0.20581081081081082 0.9938107869142352
0.2066891891891892 0.9938107869142352
0.20695945945945945 0.9938107869142352
0.20702702702702702 0.9938107869142352
0.20716216216216216 0.9938107869142352
0.20756756756756756 0.9938107869142352
0.20783783783783782 0.9938107869142352
0.20797297297297299 0.9938107869142352
0.2083783783783784 0.9938107869142352
0.20905405405405406 0.9938107869142352
0.20952702702702702 0.9938107869142352
0.20966216216216216 0.9938107869142352
0.20993243243243243 0.9938107869142352
0.21006756756756756 0.9938107869142352
0.2104054054054054 0.9938107869142352
0.2106756756756757 0.9938107869142352
0.2108783783783784 0.9938107869142352
0.2110810810810811 0.9938107869142352
0.21155405405405406 0.9938107869142352
0.2116891891891892 0.9938107869142352
0.21195945945945946 0.9938107869142352
0.21216216216216216 0.9938107869142352
0.21297297297297296 0.9938107869142352
0.2131081081081081 0.9938107869142352
0.21317567567567566 0.9938107869142352
0.21344594594594596 0.9938107869142352
0.2135810810810811 0.9938107869142352
0.21371621621621623 0.9938107869142352
0.2137837837837838 0.9938107869142352
0.2139864864864865 0.9938107869142352
0.21432432432432433 0.9938107869142352
0.21466216216216216 0.9938107869142352
0.21486486486486486 0.9938107869142352
0.215 0.9938107869142352
0.21614864864864866 0.9938107869142352
0.2162837837837838 0.9938107869142352
0.21635135135135136 0.9938107869142352
0.21722972972972973 0.9938107869142352
0.21736486486486487 0.9938107869142352
0.21912162162162163 0.9938107869142352
0.21952702702702703 0.9938107869142352
0.21972972972972973 0.9938107869142352
0.21993243243243243 0.9938107869142352
0.22013513513513513 0.9938107869142352
0.22108108108108107 0.9938107869142352
0.22128378378378377 0.9938107869142352
0.2218918918918919 0.9938107869142352
0.22195945945945947 0.9938107869142352
0.22216216216216217 0.9938107869142352
0.22243243243243244 0.9938107869142352
0.22256756756756757 0.9938107869142352
0.22277027027027027 0.9938107869142352
0.22432432432432434 0.9938107869142352
0.22445945945945947 0.9938107869142352
0.225 0.9938107869142352
0.22513513513513514 0.9938107869142352
0.22695945945945947 0.9938107869142352
0.22898648648648648 0.9938107869142352
0.2297972972972973 0.9938107869142352
0.22993243243243244 0.9938107869142352
0.22993243243243244 0.9946949602122016
0.23006756756756758 0.9946949602122016
0.2304054054054054 0.9946949602122016
0.23189189189189188 0.9946949602122016
0.23425675675675675 0.9946949602122016
0.23432432432432432 0.9946949602122016
0.23479729729729729 0.9946949602122016
0.23540540540540542 0.9946949602122016
0.23614864864864865 0.9946949602122016
0.23641891891891892 0.9946949602122016
0.23662162162162162 0.9946949602122016
0.2368918918918919 0.9946949602122016
0.23702702702702702 0.9946949602122016
0.23831081081081082 0.9946949602122016
0.23851351351351352 0.9946949602122016
0.23885135135135135 0.9946949602122016
0.2404054054054054 0.9946949602122016
0.24060810810810812 0.9946949602122016
0.2408783783783784 0.9946949602122016
0.2410810810810811 0.9946949602122016
0.24121621621621622 0.9946949602122016
0.24135135135135136 0.9946949602122016
0.24162162162162162 0.9946949602122016
0.24182432432432432 0.9946949602122016
0.24263513513513513 0.9946949602122016
0.24763513513513513 0.9946949602122016
0.24777027027027027 0.9946949602122016
0.2479054054054054 0.9946949602122016
0.24858108108108107 0.9946949602122016
0.24891891891891893 0.9946949602122016
0.2489864864864865 0.9946949602122016
0.24912162162162163 0.9946949602122016
0.2497972972972973 0.9946949602122016
0.25148648648648647 0.9946949602122016
0.25236486486486487 0.9946949602122016
0.2525 0.9946949602122016
0.252972972972973 0.9946949602122016
0.25324324324324327 0.9946949602122016
0.2535810810810811 0.9946949602122016
0.25385135135135134 0.9946949602122016
0.2541891891891892 0.9946949602122016
0.254527027027027 0.9946949602122016
0.25466216216216214 0.9946949602122016
0.25574324324324327 0.9946949602122016
0.25601351351351354 0.9946949602122016
0.25635135135135134 0.9946949602122016
0.2568918918918919 0.9946949602122016
0.25885135135135134 0.9946949602122016
0.2591216216216216 0.9946949602122016
0.25932432432432434 0.9946949602122016
0.2598648648648649 0.9946949602122016
0.2614864864864865 0.9946949602122016
0.2615540540540541 0.9946949602122016
0.26175675675675675 0.9946949602122016
0.26182432432432434 0.9946949602122016
0.26182432432432434 0.995579133510168
0.26222972972972974 0.995579133510168
0.2624324324324324 0.995579133510168
0.26256756756756755 0.995579133510168
0.2627027027027027 0.995579133510168
0.2631081081081081 0.995579133510168
0.2632432432432432 0.995579133510168
0.2635135135135135 0.995579133510168
0.2636486486486487 0.995579133510168
0.2641216216216216 0.995579133510168
0.28533783783783784 0.995579133510168
0.28554054054054057 0.995579133510168
0.2856756756756757 0.995579133510168
0.2862837837837838 0.995579133510168
0.2864864864864865 0.995579133510168
0.28675675675675677 0.995579133510168
0.28695945945945944 0.995579133510168
0.2872972972972973 0.995579133510168
0.2875 0.995579133510168
0.29081081081081084 0.995579133510168
0.29094594594594597 0.995579133510168
0.29695945945945945 0.995579133510168
0.2972972972972973 0.995579133510168
0.29743243243243245 0.995579133510168
0.2979054054054054 0.995579133510168
0.2980405405405405 0.995579133510168
0.2981081081081081 0.995579133510168
0.2983108108108108 0.995579133510168
0.29858108108108106 0.995579133510168
0.2987837837837838 0.995579133510168
0.3 0.995579133510168
0.3002027027027027 0.995579133510168
0.30027027027027026 0.995579133510168
0.3005405405405405 0.995579133510168
0.3008783783783784 0.995579133510168
0.3016216216216216 0.995579133510168
0.3016891891891892 0.995579133510168
0.3018918918918919 0.995579133510168
0.30195945945945946 0.995579133510168
0.3022972972972973 0.995579133510168
0.3027027027027027 0.995579133510168
0.3029054054054054 0.995579133510168
0.30324324324324325 0.995579133510168
0.3033783783783784 0.995579133510168
0.3035135135135135 0.995579133510168
0.3037162162162162 0.995579133510168
0.30425675675675673 0.995579133510168
0.3045945945945946 0.995579133510168
0.30493243243243245 0.995579133510168
0.3050675675675676 0.995579133510168
0.3052027027027027 0.995579133510168
0.3054054054054054 0.995579133510168
0.30614864864864866 0.995579133510168
0.3062837837837838 0.995579133510168
0.3066891891891892 0.995579133510168
0.30689189189189187 0.995579133510168
0.3071621621621622 0.995579133510168
0.30763513513513513 0.995579133510168
0.3091891891891892 0.995579133510168
0.30932432432432433 0.995579133510168
0.30993243243243246 0.995579133510168
0.31054054054054053 0.995579133510168
0.31114864864864866 0.995579133510168
0.31141891891891893 0.995579133510168
0.31236486486486487 0.995579133510168
0.312972972972973 0.995579133510168
0.31324324324324326 0.995579133510168
0.31344594594594594 0.995579133510168
0.31385135135135134 0.995579133510168
0.3141216216216216 0.995579133510168
0.3145945945945946 0.995579133510168
0.31506756756756754 0.995579133510168
0.3152027027027027 0.995579133510168
0.31533783783783786 0.995579133510168
0.3158783783783784 0.995579133510168
0.31601351351351353 0.995579133510168
0.3168918918918919 0.995579133510168
0.3174324324324324 0.995579133510168
0.31763513513513514 0.995579133510168
0.33087837837837836 0.995579133510168
0.33094594594594595 0.995579133510168
0.33182432432432435 0.995579133510168
0.3318918918918919 0.995579133510168
0.3320945945945946 0.995579133510168
0.3327027027027027 0.995579133510168
0.3328378378378378 0.995579133510168
0.33304054054054055 0.995579133510168
0.3345945945945946 0.995579133510168
0.33506756756756756 0.995579133510168
0.3352027027027027 0.995579133510168
0.33668918918918916 0.995579133510168
0.3368243243243243 0.995579133510168
0.337027027027027 0.995579133510168
0.33716216216216216 0.995579133510168
0.33783783783783783 0.995579133510168
0.33797297297297296 0.995579133510168
0.3381081081081081 0.995579133510168
0.3391216216216216 0.995579133510168
0.33966216216216216 0.995579133510168
0.34006756756756756 0.995579133510168
0.3402027027027027 0.995579133510168
0.3404054054054054 0.995579133510168
0.34054054054054056 0.995579133510168
0.3408108108108108 0.995579133510168
0.3410135135135135 0.995579133510168
0.3410810810810811 0.995579133510168
0.34168918918918917 0.995579133510168
0.3418918918918919 0.995579133510168
0.34243243243243243 0.995579133510168
0.34256756756756757 0.995579133510168
0.34263513513513516 0.995579133510168
0.34283783783783783 0.995579133510168
0.34378378378378377 0.995579133510168
0.3439189189189189 0.995579133510168
0.34418918918918917 0.995579133510168
0.34459459459459457 0.995579133510168
0.3447972972972973 0.995579133510168
0.34493243243243243 0.995579133510168
0.34587837837837837 0.995579133510168
0.3460810810810811 0.995579133510168
0.34628378378378377 0.995579133510168
0.3468918918918919 0.995579133510168
0.34716216216216217 0.995579133510168
0.34743243243243244 0.995579133510168
0.3475 0.995579133510168
0.3476351351351351 0.995579133510168
0.3481081081081081 0.995579133510168
0.34824324324324324 0.995579133510168
0.34864864864864864 0.995579133510168
0.34925675675675677 0.995579133510168
0.34952702702702704 0.995579133510168
0.3504054054054054 0.995579133510168
0.3505405405405405 0.995579133510168
0.3506756756756757 0.995579133510168
0.35094594594594597 0.995579133510168
0.35155405405405404 0.995579133510168
0.3516891891891892 0.995579133510168
0.35202702702702704 0.995579133510168
0.3521621621621622 0.995579133510168
0.35243243243243244 0.995579133510168
0.3525675675675676 0.995579133510168
0.35331081081081084 0.995579133510168
0.35344594594594597 0.995579133510168
0.35364864864864864 0.995579133510168
0.3537837837837838 0.995579133510168
0.3538513513513514 0.995579133510168
0.3539864864864865 0.995579133510168
0.35405405405405405 0.995579133510168
0.35405405405405405 0.9964633068081344
0.3541891891891892 0.9964633068081344
0.3543243243243243 0.9964633068081344
0.3547972972972973 0.9964633068081344
0.355 0.9964633068081344
0.35567567567567565 0.9964633068081344
0.3558108108108108 0.9964633068081344
0.3564189189189189 0.9964633068081344
0.35655405405405405 0.9964633068081344
0.3568918918918919 0.9964633068081344
0.35702702702702704 0.9964633068081344
0.3570945945945946 0.9964633068081344
0.3572972972972973 0.9964633068081344
0.35777027027027025 0.9964633068081344
0.3580405405405405 0.9964633068081344
0.3589189189189189 0.9964633068081344
0.36067567567567566 0.9964633068081344
0.3614864864864865 0.9964633068081344
0.36162162162162165 0.9964633068081344
0.36317567567567566 0.9964633068081344
0.3633108108108108 0.9964633068081344
0.36364864864864865 0.9964633068081344
0.3637837837837838 0.9964633068081344
0.3641216216216216 0.9964633068081344
0.3642567567567568 0.9964633068081344
0.3643918918918919 0.9964633068081344
0.36743243243243245 0.9964633068081344
0.3676351351351351 0.9964633068081344
0.36777027027027026 0.9964633068081344
0.36783783783783786 0.9964633068081344
0.367972972972973 0.9964633068081344
0.36817567567567566 0.9964633068081344
0.3683108108108108 0.9964633068081344
0.36885135135135133 0.9964633068081344
0.36898648648648646 0.9964633068081344
0.36986486486486486 0.9964633068081344
0.37 0.9964633068081344
0.370472972972973 0.9964633068081344
0.3712162162162162 0.9964633068081344
0.3714189189189189 0.9964633068081344
0.3716891891891892 0.9964633068081344
0.3725675675675676 0.9964633068081344
0.37358108108108107 0.9964633068081344
0.3737162162162162 0.9964633068081344
0.37432432432432433 0.9964633068081344
0.37574324324324326 0.9964633068081344
0.37635135135135134 0.9964633068081344
0.37641891891891893 0.9964633068081344
0.377027027027027 0.9964633068081344
0.37722972972972973 0.9964633068081344
0.37736486486486487 0.9964633068081344
0.3775 0.9964633068081344
0.37777027027027027 0.9964633068081344
0.37817567567567567 0.9964633068081344
0.3785810810810811 0.9964633068081344
0.3789864864864865 0.9964633068081344
0.3804054054054054 0.9964633068081344
0.38054054054054054 0.9964633068081344
0.3816216216216216 0.9964633068081344
0.38175675675675674 0.9964633068081344
0.38216216216216214 0.9964633068081344
0.3822972972972973 0.9964633068081344
0.38263513513513514 0.9964633068081344
0.3843918918918919 0.9964633068081344
0.38472972972972974 0.9964633068081344
0.385 0.9964633068081344
0.3862162162162162 0.9964633068081344
0.3864864864864865 0.9964633068081344
0.3870945945945946 0.9964633068081344
0.3873648648648649 0.9964633068081344
0.38756756756756755 0.9964633068081344
0.3941891891891892 0.9964633068081344
0.39547297297297296 0.9964633068081344
0.3956756756756757 0.9964633068081344
0.39587837837837836 0.9964633068081344
0.3960135135135135 0.9964633068081344
0.3962162162162162 0.9964633068081344
0.3968918918918919 0.9964633068081344
0.3969594594594595 0.9964633068081344
0.3970945945945946 0.9964633068081344
0.3975 0.9964633068081344
0.40864864864864864 0.9964633068081344
0.41 0.9964633068081344
0.4101351351351351 0.9964633068081344
0.41074324324324324 0.9964633068081344
0.41081081081081083 0.9964633068081344
0.4112837837837838 0.9964633068081344
0.4114189189189189 0.9964633068081344
0.41243243243243244 0.9964633068081344
0.4127027027027027 0.9964633068081344
0.41277027027027025 0.9964633068081344
0.412972972972973 0.9964633068081344
0.4131081081081081 0.9964633068081344
0.4133783783783784 0.9964633068081344
0.4135135135135135 0.9964633068081344
0.41371621621621624 0.9964633068081344
0.41385135135135137 0.9964633068081344
0.41412162162162164 0.9964633068081344
0.415 0.9964633068081344
0.4152027027027027 0.9964633068081344
0.41621621621621624 0.9964633068081344
0.41655405405405405 0.9964633068081344
0.4172297297297297 0.9964633068081344
0.41736486486486485 0.9964633068081344
0.41777027027027025 0.9964633068081344
0.4180405405405405 0.9964633068081344
0.4189864864864865 0.9964633068081344
0.4193243243243243 0.9964633068081344
0.4197297297297297 0.9964633068081344
0.4208108108108108 0.9964633068081344
0.4210135135135135 0.9964633068081344
0.4220945945945946 0.9964633068081344
0.4222297297297297 0.9964633068081344
0.4222972972972973 0.9964633068081344
0.42243243243243245 0.9964633068081344
0.4238513513513513 0.9964633068081344
0.42405405405405405 0.9964633068081344
0.4241891891891892 0.9964633068081344
0.4247297297297297 0.9964633068081344
0.42493243243243245 0.9964633068081344
0.4250675675675676 0.9964633068081344
0.4252027027027027 0.9964633068081344
0.42817567567567566 0.9964633068081344
0.42885135135135133 0.9964633068081344
0.42898648648648646 0.9964633068081344
0.4302027027027027 0.9964633068081344
0.43033783783783786 0.9964633068081344
0.43283783783783786 0.9964633068081344
0.432972972972973 0.9964633068081344
0.43385135135135133 0.9964633068081344
0.43425675675675673 0.9964633068081344
0.4358108108108108 0.9964633068081344
0.43635135135135134 0.9964633068081344
0.43641891891891893 0.9964633068081344
0.4366216216216216 0.9964633068081344
0.4379054054054054 0.9964633068081344
0.43817567567567567 0.9964633068081344
0.43932432432432433 0.9964633068081344
0.43945945945945947 0.9964633068081344
0.43966216216216214 0.9964633068081344
0.44 0.9964633068081344
0.4402027027027027 0.9964633068081344
0.44074324324324327 0.9964633068081344
0.4408783783783784 0.9964633068081344
0.44094594594594594 0.9964633068081344
0.4410810810810811 0.9964633068081344
0.4414864864864865 0.9964633068081344
0.4416216216216216 0.9964633068081344
0.4424324324324324 0.9964633068081344
0.44256756756756754 0.9964633068081344
0.442972972972973 0.9964633068081344
0.4431756756756757 0.9964633068081344
0.44385135135135134 0.9964633068081344
0.44513513513513514 0.9964633068081344
0.4452702702702703 0.9964633068081344
0.4454054054054054 0.9964633068081344
0.4456081081081081 0.9964633068081344
0.44574324324324327 0.9964633068081344
0.4458108108108108 0.9964633068081344
0.44601351351351354 0.9964633068081344
0.4460810810810811 0.9964633068081344
0.4462162162162162 0.9964633068081344
0.44682432432432434 0.9964633068081344
0.447027027027027 0.9964633068081344
0.44716216216216215 0.9964633068081344
0.4473648648648649 0.9964633068081344
0.4481756756756757 0.9964633068081344
0.4483783783783784 0.9964633068081344
0.44844594594594595 0.9964633068081344
0.4487162162162162 0.9964633068081344
0.4491216216216216 0.9964633068081344
0.44932432432432434 0.9964633068081344
0.449527027027027 0.9964633068081344
0.44966216216216215 0.9964633068081344
0.4502702702702703 0.9964633068081344
0.4506081081081081 0.9964633068081344
0.45087837837837835 0.9964633068081344
0.45182432432432434 0.9964633068081344
0.4519594594594595 0.9964633068081344
0.45337837837837835 0.9964633068081344
0.4535135135135135 0.9964633068081344
0.45472972972972975 0.9964633068081344
0.4548648648648649 0.9964633068081344
0.4554054054054054 0.9964633068081344
0.4558108108108108 0.9964633068081344
0.4560810810810811 0.9964633068081344
0.4562162162162162 0.9964633068081344
0.4566891891891892 0.9964633068081344
0.45682432432432435 0.9964633068081344
0.4569594594594595 0.9964633068081344
0.4570945945945946 0.9964633068081344
0.45722972972972975 0.9964633068081344
0.46087837837837836 0.9964633068081344
0.46155405405405403 0.9964633068081344
0.46168918918918916 0.9964633068081344
0.46344594594594596 0.9964633068081344
0.4635810810810811 0.9964633068081344
0.4639189189189189 0.9964633068081344
0.46405405405405403 0.9964633068081344
0.46418918918918917 0.9964633068081344
0.46466216216216216 0.9964633068081344
0.4664864864864865 0.9964633068081344
0.46662162162162163 0.9964633068081344
0.4681756756756757 0.9964633068081344
0.47006756756756757 0.9964633068081344
0.47033783783783784 0.9964633068081344
0.4710810810810811 0.9964633068081344
0.47135135135135137 0.9964633068081344
0.4714864864864865 0.9964633068081344
0.4716891891891892 0.9964633068081344
0.4722297297297297 0.9964633068081344
0.4725 0.9964633068081344
0.47297297297297297 0.9964633068081344
0.4731081081081081 0.9964633068081344
0.47405405405405404 0.9964633068081344
0.4747297297297297 0.9964633068081344
0.4747972972972973 0.9964633068081344
0.4752027027027027 0.9964633068081344
0.47533783783783784 0.9964633068081344
0.4758783783783784 0.9964633068081344
0.4760135135135135 0.9964633068081344
0.4768243243243243 0.9964633068081344
0.47702702702702704 0.9964633068081344
0.4781081081081081 0.9964633068081344
0.47831081081081084 0.9964633068081344
0.4793918918918919 0.9964633068081344
0.4797297297297297 0.9964633068081344
0.4801351351351351 0.9964633068081344
0.48027027027027025 0.9964633068081344
0.4806081081081081 0.9964633068081344
0.4810810810810811 0.9964633068081344
0.4825 0.9964633068081344
0.4827027027027027 0.9964633068081344
0.48324324324324325 0.9964633068081344
0.4839864864864865 0.9964633068081344
0.4845945945945946 0.9964633068081344
0.4847297297297297 0.9964633068081344
0.48567567567567566 0.9964633068081344
0.4858108108108108 0.9964633068081344
0.48662162162162165 0.9964633068081344
0.48662162162162165 0.9973474801061007
0.4867567567567568 0.9973474801061007
0.48695945945945945 0.9973474801061007
0.4872297297297297 0.9973474801061007
0.4875675675675676 0.9973474801061007
0.4877027027027027 0.9973474801061007
0.48777027027027026 0.9973474801061007
0.4879054054054054 0.9973474801061007
0.4889189189189189 0.9973474801061007
0.4891891891891892 0.9973474801061007
0.4893243243243243 0.9973474801061007
0.4910135135135135 0.9973474801061007
0.4912162162162162 0.9973474801061007
0.49236486486486486 0.9973474801061007
0.4925 0.9973474801061007
0.49317567567567566 0.9973474801061007
0.49439189189189187 0.9973474801061007
0.495 0.9973474801061007
0.49513513513513513 0.9973474801061007
0.49533783783783786 0.9973474801061007
0.4962162162162162 0.9973474801061007
0.49655405405405406 0.9973474801061007
0.4966891891891892 0.9973474801061007
0.49736486486486486 0.9973474801061007
0.49763513513513513 0.9973474801061007
0.49783783783783786 0.9973474801061007
0.5004054054054055 0.9973474801061007
0.5007432432432433 0.9973474801061007
0.500945945945946 0.9973474801061007
0.5022972972972973 0.9973474801061007
0.5027027027027027 0.9973474801061007
0.5027027027027027 0.9982316534040672
0.5029054054054054 0.9982316534040672
0.5030405405405406 0.9982316534040672
0.5033108108108109 0.9982316534040672
0.5041216216216217 0.9982316534040672
0.5042567567567567 0.9982316534040672
0.5043918918918919 0.9982316534040672
0.5046621621621622 0.9982316534040672
0.5047972972972973 0.9982316534040672
0.505 0.9982316534040672
0.5058108108108108 0.9982316534040672
0.5062837837837838 0.9982316534040672
0.5064864864864865 0.9982316534040672
0.507972972972973 0.9982316534040672
0.5081081081081081 0.9982316534040672
0.5091891891891892 0.9982316534040672
0.5099324324324325 0.9982316534040672
0.5104054054054054 0.9982316534040672
0.5106756756756756 0.9982316534040672
0.5111486486486486 0.9982316534040672
0.5112837837837838 0.9982316534040672
0.5115540540540541 0.9982316534040672
0.5121621621621621 0.9982316534040672
0.5129054054054054 0.9982316534040672
0.5133108108108108 0.9982316534040672
0.513445945945946 0.9982316534040672
0.5139864864864865 0.9982316534040672
0.5144594594594595 0.9982316534040672
0.5148648648648648 0.9982316534040672
0.515 0.9982316534040672
0.5165540540540541 0.9982316534040672
0.5166891891891892 0.9982316534040672
0.5170945945945946 0.9982316534040672
0.5172297297297297 0.9982316534040672
0.5179054054054054 0.9982316534040672
0.519054054054054 0.9982316534040672
0.5195945945945946 0.9982316534040672
0.5198648648648648 0.9982316534040672
0.5200675675675676 0.9982316534040672
0.5201351351351351 0.9982316534040672
0.5203378378378378 0.9982316534040672
0.5204054054054054 0.9982316534040672
0.5205405405405406 0.9982316534040672
0.5206081081081081 0.9982316534040672
0.5207432432432433 0.9982316534040672
0.5210810810810811 0.9982316534040672
0.5213513513513514 0.9982316534040672
0.5216216216216216 0.9982316534040672
0.5219594594594594 0.9982316534040672
0.5226351351351352 0.9982316534040672
0.5227702702702702 0.9982316534040672
0.523581081081081 0.9982316534040672
0.5237162162162162 0.9982316534040672
0.5239864864864865 0.9982316534040672
0.5251351351351351 0.9982316534040672
0.5253378378378378 0.9982316534040672
0.5255405405405406 0.9982316534040672
0.5256756756756756 0.9982316534040672
0.5264189189189189 0.9982316534040672
0.5265540540540541 0.9982316534040672
0.5283783783783784 0.9982316534040672
0.5285135135135135 0.9982316534040672
0.5291216216216216 0.9982316534040672
0.5294594594594595 0.9982316534040672
0.5327702702702702 0.9982316534040672
0.5332432432432432 0.9982316534040672
0.5351351351351351 0.9982316534040672
0.5354054054054054 0.9982316534040672
0.5355405405405406 0.9982316534040672
0.5360810810810811 0.9982316534040672
0.5370945945945946 0.9982316534040672
0.5371621621621622 0.9982316534040672
0.5374324324324324 0.9982316534040672
0.5375 0.9982316534040672
0.5376351351351352 0.9982316534040672
0.5382432432432432 0.9982316534040672
0.538581081081081 0.9982316534040672
0.5388513513513513 0.9982316534040672
0.539527027027027 0.9982316534040672
0.5395945945945946 0.9982316534040672
0.5397297297297298 0.9982316534040672
0.5399324324324324 0.9982316534040672
0.5401351351351351 0.9982316534040672
0.5404054054054054 0.9982316534040672
0.5405405405405406 0.9982316534040672
0.5406081081081081 0.9982316534040672
0.5407432432432432 0.9982316534040672
0.5412162162162162 0.9982316534040672
0.5414864864864865 0.9982316534040672
0.5420945945945946 0.9982316534040672
0.5422297297297297 0.9982316534040672
0.5441216216216216 0.9982316534040672
0.5442567567567568 0.9982316534040672
0.5446621621621621 0.9982316534040672
0.5448648648648649 0.9982316534040672
0.5460135135135135 0.9982316534040672
0.5461486486486486 0.9982316534040672
0.5462837837837838 0.9982316534040672
0.5464189189189189 0.9982316534040672
0.5465540540540541 0.9982316534040672
0.5466891891891892 0.9982316534040672
0.5477702702702703 0.9982316534040672
0.5480405405405405 0.9982316534040672
0.5485135135135135 0.9982316534040672
0.548918918918919 0.9982316534040672
0.5491216216216216 0.9982316534040672
0.5492567567567568 0.9982316534040672
0.5495945945945946 0.9982316534040672
0.55 0.9982316534040672
0.5503378378378379 0.9982316534040672
0.5504729729729729 0.9982316534040672
0.5507432432432432 0.9982316534040672
0.5508783783783784 0.9982316534040672
0.551554054054054 0.9982316534040672
0.5516216216216216 0.9982316534040672
0.5519594594594595 0.9982316534040672
0.552027027027027 0.9982316534040672
0.552027027027027 0.9991158267020336
0.5525675675675675 0.9991158267020336
0.5527027027027027 0.9991158267020336
0.5528378378378378 0.9991158267020336
0.5531081081081081 0.9991158267020336
0.5533783783783783 0.9991158267020336
0.5535135135135135 0.9991158267020336
0.5539189189189189 0.9991158267020336
0.5540540540540541 0.9991158267020336
0.5542567567567568 0.9991158267020336
0.5543918918918919 0.9991158267020336
0.554527027027027 0.9991158267020336
0.5547972972972973 0.9991158267020336
0.5549324324324324 0.9991158267020336
0.5552027027027027 0.9991158267020336
0.5556081081081081 0.9991158267020336
0.5560810810810811 0.9991158267020336
0.5561486486486487 0.9991158267020336
0.5564189189189189 0.9991158267020336
0.5569594594594595 0.9991158267020336
0.5570945945945946 0.9991158267020336
0.5571621621621622 0.9991158267020336
0.5575675675675675 0.9991158267020336
0.5578378378378378 0.9991158267020336
0.557972972972973 0.9991158267020336
0.5580405405405405 0.9991158267020336
0.5582432432432433 0.9991158267020336
0.558445945945946 0.9991158267020336
0.5589864864864865 0.9991158267020336
0.5602702702702703 0.9991158267020336
0.5604054054054054 0.9991158267020336
0.5604729729729729 0.9991158267020336
0.5608783783783784 0.9991158267020336
0.5612162162162162 0.9991158267020336
0.5612837837837837 0.9991158267020336
0.5614189189189189 0.9991158267020336
0.5617567567567567 0.9991158267020336
0.5618918918918919 0.9991158267020336
0.5624324324324325 0.9991158267020336
0.5626351351351352 0.9991158267020336
0.5627702702702703 0.9991158267020336
0.5629054054054055 0.9991158267020336
0.5639864864864865 0.9991158267020336
0.5641216216216216 0.9991158267020336
0.5642567567567568 0.9991158267020336
0.5643918918918919 0.9991158267020336
0.5650675675675676 0.9991158267020336
0.5652027027027027 0.9991158267020336
0.5658783783783784 0.9991158267020336
0.5660135135135135 0.9991158267020336
0.5671621621621622 0.9991158267020336
0.5674324324324325 0.9991158267020336
0.5677027027027027 0.9991158267020336
0.5679054054054054 0.9991158267020336
0.567972972972973 0.9991158267020336
0.5681081081081081 0.9991158267020336
0.5683783783783783 0.9991158267020336
0.5685810810810811 0.9991158267020336
0.5686486486486486 0.9991158267020336
0.5688513513513513 0.9991158267020336
0.5693243243243243 0.9991158267020336
0.5694594594594594 0.9991158267020336
0.5697972972972973 0.9991158267020336
0.5699324324324324 0.9991158267020336
0.57 0.9991158267020336
0.5702702702702702 0.9991158267020336
0.5707432432432432 0.9991158267020336
0.5712837837837837 0.9991158267020336
0.571554054054054 0.9991158267020336
0.5716891891891892 0.9991158267020336
0.5719594594594595 0.9991158267020336
0.5722297297297297 0.9991158267020336
0.5723648648648648 0.9991158267020336
0.5725 0.9991158267020336
0.5727702702702703 0.9991158267020336
0.5737162162162163 0.9991158267020336
0.5738513513513513 0.9991158267020336
0.5745270270270271 0.9991158267020336
0.5746621621621621 0.9991158267020336
0.5751351351351351 0.9991158267020336
0.5752027027027027 0.9991158267020336
0.5753378378378379 0.9991158267020336
0.5756756756756757 0.9991158267020336
0.575945945945946 0.9991158267020336
0.5781756756756756 0.9991158267020336
0.5783108108108108 0.9991158267020336
0.5791216216216216 0.9991158267020336
0.5793243243243243 0.9991158267020336
0.5800675675675676 0.9991158267020336
0.5803378378378379 0.9991158267020336
0.5923648648648648 0.9991158267020336
0.5925 0.9991158267020336
0.5926351351351351 0.9991158267020336
0.5929054054054054 0.9991158267020336
0.5931081081081081 0.9991158267020336
0.5931756756756756 0.9991158267020336
0.5937162162162162 0.9991158267020336
0.5942567567567567 0.9991158267020336
0.594527027027027 0.9991158267020336
0.5945945945945946 0.9991158267020336
0.5947297297297297 0.9991158267020336
0.5949324324324324 0.9991158267020336
0.5952027027027027 0.9991158267020336
0.596418918918919 0.9991158267020336
0.597027027027027 0.9991158267020336
0.5971621621621621 0.9991158267020336
0.5978378378378378 0.9991158267020336
0.5981756756756756 0.9991158267020336
0.5983783783783784 0.9991158267020336
0.5985135135135136 0.9991158267020336
0.5991216216216216 0.9991158267020336
0.5994594594594594 0.9991158267020336
0.5997297297297297 0.9991158267020336
0.6016216216216216 0.9991158267020336
0.6017567567567568 0.9991158267020336
0.6019594594594595 0.9991158267020336
0.6024324324324324 0.9991158267020336
0.6025675675675676 0.9991158267020336
0.6028378378378378 0.9991158267020336
0.6031756756756756 0.9991158267020336
0.6033783783783784 0.9991158267020336
0.6035135135135136 0.9991158267020336
0.6036486486486486 0.9991158267020336
0.6037837837837838 0.9991158267020336
0.6043918918918919 0.9991158267020336
0.604527027027027 0.9991158267020336
0.6045945945945946 0.9991158267020336
0.6047297297297297 0.9991158267020336
0.6052027027027027 0.9991158267020336
0.6053378378378378 0.9991158267020336
0.6075675675675676 0.9991158267020336
0.6077027027027027 0.9991158267020336
0.6080405405405406 0.9991158267020336
0.6082432432432432 0.9991158267020336
0.6083108108108108 0.9991158267020336
0.6085135135135135 0.9991158267020336
0.6085810810810811 0.9991158267020336
0.6091891891891892 0.9991158267020336
0.6100675675675675 0.9991158267020336
0.6104054054054054 0.9991158267020336
0.6105405405405405 0.9991158267020336
0.6106081081081081 0.9991158267020336
0.6107432432432433 0.9991158267020336
0.6108108108108108 0.9991158267020336
0.611554054054054 0.9991158267020336
0.6116891891891892 0.9991158267020336
0.6119594594594595 0.9991158267020336
0.6125675675675676 0.9991158267020336
0.6131081081081081 0.9991158267020336
0.6133108108108108 0.9991158267020336
0.6137837837837837 0.9991158267020336
0.614054054054054 0.9991158267020336
0.6154054054054054 0.9991158267020336
0.6164189189189189 0.9991158267020336
0.6166891891891891 0.9991158267020336
0.6168243243243243 0.9991158267020336
0.6168918918918919 0.9991158267020336
0.6172297297297298 0.9991158267020336
0.6173648648648649 0.9991158267020336
0.6178378378378379 0.9991158267020336
0.6183108108108109 0.9991158267020336
0.6191891891891892 0.9991158267020336
0.6193243243243243 0.9991158267020336
0.6202027027027027 0.9991158267020336
0.6204054054054055 0.9991158267020336
0.6206756756756757 0.9991158267020336
0.6208108108108108 0.9991158267020336
0.6210135135135135 0.9991158267020336
0.6214189189189189 0.9991158267020336
0.6217567567567568 0.9991158267020336
0.6218918918918919 0.9991158267020336
0.6223648648648649 0.9991158267020336
0.6225 0.9991158267020336
0.6225675675675676 0.9991158267020336
0.6237837837837837 0.9991158267020336
0.6239864864864865 0.9991158267020336
0.624527027027027 0.9991158267020336
0.6247297297297297 0.9991158267020336
0.6248648648648648 0.9991158267020336
0.6257432432432433 0.9991158267020336
0.6258783783783783 0.9991158267020336
0.6264189189189189 0.9991158267020336
0.6265540540540541 0.9991158267020336
0.6269594594594594 0.9991158267020336
0.6356081081081081 0.9991158267020336
0.6357432432432433 0.9991158267020336
0.6362162162162163 0.9991158267020336
0.6365540540540541 0.9991158267020336
0.6366891891891892 0.9991158267020336
0.6374324324324324 0.9991158267020336
0.6376351351351351 0.9991158267020336
0.637972972972973 0.9991158267020336
0.6381081081081081 0.9991158267020336
0.639054054054054 0.9991158267020336
0.6397297297297297 0.9991158267020336
0.6399324324324325 0.9991158267020336
0.6402027027027027 0.9991158267020336
0.6418243243243243 0.9991158267020336
0.6419594594594594 0.9991158267020336
0.6420945945945946 0.9991158267020336
0.6422297297297297 0.9991158267020336
0.6428378378378379 0.9991158267020336
0.6430405405405405 0.9991158267020336
0.6432432432432432 0.9991158267020336
0.6433783783783784 0.9991158267020336
0.644054054054054 0.9991158267020336
0.6441891891891892 0.9991158267020336
0.644527027027027 0.9991158267020336
0.6446621621621622 0.9991158267020336
0.6449324324324325 0.9991158267020336
0.6456081081081081 0.9991158267020336
0.6461486486486486 0.9991158267020336
0.6463513513513514 0.9991158267020336
0.6470945945945946 0.9991158267020336
0.6472297297297297 0.9991158267020336
0.6476351351351352 0.9991158267020336
0.6479054054054054 0.9991158267020336
0.6481756756756757 0.9991158267020336
0.6483108108108108 0.9991158267020336
0.648445945945946 0.9991158267020336
0.6495945945945946 0.9991158267020336
0.6500675675675676 0.9991158267020336
0.6504054054054054 0.9991158267020336
0.6511486486486486 0.9991158267020336
0.6514189189189189 0.9991158267020336
0.6516891891891892 0.9991158267020336
0.6518918918918919 0.9991158267020336
0.6523648648648649 0.9991158267020336
0.6528378378378379 0.9991158267020336
0.6547297297297298 0.9991158267020336
0.655472972972973 0.9991158267020336
0.6555405405405406 0.9991158267020336
0.6556756756756756 0.9991158267020336
0.6557432432432433 0.9991158267020336
0.6559459459459459 0.9991158267020336
0.6572972972972972 0.9991158267020336
0.6574324324324324 0.9991158267020336
0.6579054054054054 0.9991158267020336
0.6582432432432432 0.9991158267020336
0.6587837837837838 0.9991158267020336
0.658918918918919 0.9991158267020336
0.6589864864864865 0.9991158267020336
0.6591216216216216 0.9991158267020336
0.6595945945945946 0.9991158267020336
0.6597972972972973 0.9991158267020336
0.66 0.9991158267020336
0.6602027027027026 0.9991158267020336
0.6612837837837838 0.9991158267020336
0.6625675675675675 0.9991158267020336
0.663445945945946 0.9991158267020336
0.663581081081081 0.9991158267020336
0.6647297297297298 0.9991158267020336
0.6650675675675676 0.9991158267020336
0.6652027027027027 0.9991158267020336
0.6653378378378378 0.9991158267020336
0.6656081081081081 0.9991158267020336
0.6657432432432432 0.9991158267020336
0.6659459459459459 0.9991158267020336
0.6665540540540541 0.9991158267020336
0.6667567567567567 0.9991158267020336
0.6668918918918919 0.9991158267020336
0.6681081081081081 0.9991158267020336
0.6682432432432432 0.9991158267020336
0.6685135135135135 0.9991158267020336
0.668918918918919 0.9991158267020336
0.6692567567567568 0.9991158267020336
0.669527027027027 0.9991158267020336
0.6704054054054054 0.9991158267020336
0.6705405405405406 0.9991158267020336
0.6706081081081081 0.9991158267020336
0.6708108108108108 0.9991158267020336
0.6709459459459459 0.9991158267020336
0.6716216216216216 0.9991158267020336
0.6718918918918919 0.9991158267020336
0.6722972972972973 0.9991158267020336
0.6725675675675675 0.9991158267020336
0.6743243243243243 0.9991158267020336
0.6757432432432432 0.9991158267020336
0.6758783783783784 0.9991158267020336
0.6767567567567567 0.9991158267020336
0.6769594594594595 0.9991158267020336
0.6772297297297297 0.9991158267020336
0.6777702702702703 0.9991158267020336
0.6779054054054054 0.9991158267020336
0.6781756756756757 0.9991158267020336
0.6783108108108108 0.9991158267020336
0.678445945945946 0.9991158267020336
0.6785810810810811 0.9991158267020336
0.6787837837837838 0.9991158267020336
0.6793918918918919 0.9991158267020336
0.6795945945945946 0.9991158267020336
0.6800675675675676 0.9991158267020336
0.6802027027027027 0.9991158267020336
0.6803378378378379 0.9991158267020336
0.6809459459459459 0.9991158267020336
0.6810810810810811 0.9991158267020336
0.6823648648648649 0.9991158267020336
0.682972972972973 0.9991158267020336
0.683445945945946 0.9991158267020336
0.6842567567567568 0.9991158267020336
0.6843243243243243 0.9991158267020336
0.6845270270270271 0.9991158267020336
0.6845945945945946 0.9991158267020336
0.6848648648648649 0.9991158267020336
0.6851351351351351 0.9991158267020336
0.6852702702702703 0.9991158267020336
0.6857432432432432 0.9991158267020336
0.6858783783783784 0.9991158267020336
0.6868918918918919 0.9991158267020336
0.6872297297297297 0.9991158267020336
0.6885810810810811 0.9991158267020336
0.6893918918918919 0.9991158267020336
0.6897972972972973 0.9991158267020336
0.6899324324324324 0.9991158267020336
0.6901351351351351 0.9991158267020336
0.6902027027027027 0.9991158267020336
0.6909459459459459 0.9991158267020336
0.6912162162162162 0.9991158267020336
0.6914189189189189 0.9991158267020336
0.6918243243243243 0.9991158267020336
0.6919594594594595 0.9991158267020336
0.6923648648648648 0.9991158267020336
0.6932432432432433 0.9991158267020336
0.6952702702702702 0.9991158267020336
0.6954054054054054 0.9991158267020336
0.6956081081081081 0.9991158267020336
0.6973648648648648 0.9991158267020336
0.6974324324324325 0.9991158267020336
0.6975675675675675 0.9991158267020336
0.6987837837837838 0.9991158267020336
0.6989189189189189 0.9991158267020336
0.6995270270270271 0.9991158267020336
0.6996621621621621 0.9991158267020336
0.701554054054054 0.9991158267020336
0.702027027027027 0.9991158267020336
0.7024324324324325 0.9991158267020336
0.7037837837837838 0.9991158267020336
0.7039189189189189 0.9991158267020336
0.7042567567567568 0.9991158267020336
0.7043918918918919 0.9991158267020336
0.7052702702702702 0.9991158267020336
0.705472972972973 0.9991158267020336
0.7055405405405405 0.9991158267020336
0.7058108108108108 0.9991158267020336
0.7066891891891892 0.9991158267020336
0.7069594594594595 0.9991158267020336
0.707027027027027 0.9991158267020336
0.7071621621621622 0.9991158267020336
0.7075 0.9991158267020336
0.7077027027027027 0.9991158267020336
0.7081081081081081 0.9991158267020336
0.7083783783783784 0.9991158267020336
0.7085810810810811 0.9991158267020336
0.7094594594594594 0.9991158267020336
0.7099324324324324 0.9991158267020336
0.7101351351351352 0.9991158267020336
0.7168918918918918 0.9991158267020336
0.7173648648648648 0.9991158267020336
0.7177702702702703 0.9991158267020336
0.7180405405405406 0.9991158267020336
0.7181756756756756 0.9991158267020336
0.7189189189189189 0.9991158267020336
0.7190540540540541 0.9991158267020336
0.7191216216216216 0.9991158267020336
0.7193243243243244 0.9991158267020336
0.7201351351351352 0.9991158267020336
0.7203378378378379 0.9991158267020336
0.7207432432432432 0.9991158267020336
0.7208783783783784 0.9991158267020336
0.7216891891891892 0.9991158267020336
0.7219594594594595 0.9991158267020336
0.722027027027027 0.9991158267020336
0.7221621621621621 0.9991158267020336
0.7229054054054054 0.9991158267020336
0.7235135135135136 0.9991158267020336
0.7246621621621622 0.9991158267020336
0.7247972972972972 0.9991158267020336
0.7248648648648649 0.9991158267020336
0.725 0.9991158267020336
0.7252027027027027 0.9991158267020336
0.7253378378378378 0.9991158267020336
0.725472972972973 0.9991158267020336
0.7261486486486487 0.9991158267020336
0.7263513513513513 0.9991158267020336
0.7266891891891892 0.9991158267020336
0.7269594594594595 0.9991158267020336
0.7272297297297298 0.9991158267020336
0.7272297297297298 1.0
0.7273648648648648 1.0
0.7279729729729729 1.0
0.7281081081081081 1.0
0.7288513513513514 1.0
0.7289864864864865 1.0
0.7291891891891892 1.0
0.7293243243243244 1.0
0.7294594594594594 1.0
0.7295945945945946 1.0
0.7296621621621622 1.0
0.7301351351351352 1.0
0.7322297297297298 1.0
0.7324324324324324 1.0
0.7325675675675676 1.0
0.7327027027027027 1.0
0.7336486486486486 1.0
0.7339189189189189 1.0
0.7344594594594595 1.0
0.7345945945945946 1.0
0.7349324324324324 1.0
0.7358108108108108 1.0
0.7361486486486486 1.0
0.7362837837837838 1.0
0.7364864864864865 1.0
0.7367567567567568 1.0
0.737027027027027 1.0
0.7371621621621621 1.0
0.7374324324324324 1.0
0.7385135135135135 1.0
0.7387837837837837 1.0
0.7391891891891892 1.0
0.7393243243243244 1.0
0.7396621621621622 1.0
0.7397972972972973 1.0
0.7419594594594595 1.0
0.7420945945945946 1.0
0.7427027027027027 1.0
0.7434459459459459 1.0
0.7437162162162162 1.0
0.7441891891891892 1.0
0.744527027027027 1.0
0.7448648648648649 1.0
0.7452027027027027 1.0
0.7453378378378378 1.0
0.7468243243243243 1.0
0.7469594594594594 1.0
0.7472972972972973 1.0
0.7474324324324324 1.0
0.7475 1.0
0.7477702702702703 1.0
0.7483108108108109 1.0
0.7485135135135135 1.0
0.749054054054054 1.0
0.7497297297297297 1.0
0.7500675675675675 1.0
0.7502027027027027 1.0
0.7503378378378378 1.0
0.750472972972973 1.0
0.7508108108108108 1.0
0.7510135135135135 1.0
0.7510810810810811 1.0
0.7512837837837838 1.0
0.7516891891891891 1.0
0.7518243243243243 1.0
0.7525 1.0
0.7535810810810811 1.0
0.7542567567567567 1.0
0.754527027027027 1.0
0.7556081081081081 1.0
0.7560135135135135 1.0
0.7568243243243243 1.0
0.7570945945945946 1.0
0.7571621621621621 1.0
0.7572972972972973 1.0
0.7582432432432432 1.0
0.7583783783783784 1.0
0.7585810810810811 1.0
0.7586486486486487 1.0
0.7589864864864865 1.0
0.759054054054054 1.0
0.7593243243243243 1.0
0.7600675675675675 1.0
0.7605405405405405 1.0
0.7606756756756756 1.0
0.7608108108108108 1.0
0.7610135135135135 1.0
0.7612837837837838 1.0
0.7614189189189189 1.0
0.7619594594594594 1.0
0.7622297297297297 1.0
0.7627702702702702 1.0
0.7630405405405405 1.0
0.7631081081081081 1.0
0.7632432432432432 1.0
0.7641891891891892 1.0
0.7662162162162162 1.0
0.7663513513513514 1.0
0.7667567567567568 1.0
0.7670270270270271 1.0
0.7678378378378379 1.0
0.7681081081081081 1.0
0.7707432432432433 1.0
0.7710135135135135 1.0
0.7711486486486486 1.0
0.7715540540540541 1.0
0.773445945945946 1.0
0.773581081081081 1.0
0.7737837837837838 1.0
0.773918918918919 1.0
0.774054054054054 1.0
0.7743243243243243 1.0
0.774527027027027 1.0
0.7746621621621622 1.0
0.7747972972972973 1.0
0.7756756756756756 1.0
0.7758783783783784 1.0
0.7759459459459459 1.0
0.7760810810810811 1.0
0.7764864864864864 1.0
0.7766216216216216 1.0
0.7766891891891892 1.0
0.7768918918918919 1.0
0.7775 1.0
0.7776351351351352 1.0
0.7778378378378379 1.0
0.777972972972973 1.0
0.7788513513513513 1.0
0.7789864864864865 1.0
0.7793918918918918 1.0
0.779527027027027 1.0
0.7803378378378378 1.0
0.780472972972973 1.0
0.7805405405405406 1.0
0.7809459459459459 1.0
0.7816891891891892 1.0
0.7818243243243244 1.0
0.7841216216216216 1.0
0.7842567567567568 1.0
0.7849324324324324 1.0
0.7850675675675676 1.0
0.7855405405405406 1.0
0.7858108108108108 1.0
0.7860810810810811 1.0
0.7863513513513514 1.0
0.7864864864864864 1.0
0.7866216216216216 1.0
0.7868918918918919 1.0
0.7872297297297297 1.0
0.7873648648648649 1.0
0.7883108108108108 1.0
0.788445945945946 1.0
0.79 1.0
0.7901351351351351 1.0
0.7906756756756756 1.0
0.7908783783783784 1.0
0.7909459459459459 1.0
0.7910810810810811 1.0
0.7915540540540541 1.0
0.7916891891891892 1.0
0.792027027027027 1.0
0.7922972972972973 1.0
0.7925675675675675 1.0
0.7927027027027027 1.0
0.7928378378378378 1.0
0.792972972972973 1.0
0.7933108108108108 1.0
0.793581081081081 1.0
0.7951351351351351 1.0
0.7953378378378378 1.0
0.7954054054054054 1.0
0.7956756756756757 1.0
0.7958108108108108 1.0
0.7960810810810811 1.0
0.7963513513513514 1.0
0.7966216216216216 1.0
0.7968243243243244 1.0
0.7969594594594595 1.0
0.7981081081081081 1.0
0.7983108108108108 1.0
0.7985810810810811 1.0
0.7987162162162162 1.0
0.7993918918918919 1.0
0.7999324324324324 1.0
0.8000675675675676 1.0
0.8005405405405406 1.0
0.8006756756756757 1.0
0.8010810810810811 1.0
0.8022972972972973 1.0
0.8027027027027027 1.0
0.8031756756756757 1.0
0.8033108108108108 1.0
0.8037162162162163 1.0
0.8039189189189189 1.0
0.8043243243243243 1.0
0.804527027027027 1.0
0.8045945945945946 1.0
0.8047297297297298 1.0
0.8052027027027027 1.0
0.8060135135135135 1.0
0.8062162162162162 1.0
0.8063513513513514 1.0
0.8066216216216217 1.0
0.8067567567567567 1.0
0.8068918918918919 1.0
0.807027027027027 1.0
0.8075675675675675 1.0
0.8083783783783783 1.0
0.8092567567567568 1.0
0.8093918918918919 1.0
0.8107432432432432 1.0
0.8108783783783784 1.0
0.8112837837837837 1.0
0.8116216216216217 1.0
0.8118243243243243 1.0
0.8123648648648648 1.0
0.8125675675675675 1.0
0.8127702702702703 1.0
0.8130405405405405 1.0
0.8137837837837838 1.0
0.8139864864864865 1.0
0.8145270270270271 1.0
0.8148648648648649 1.0
0.8155405405405406 1.0
0.8164864864864865 1.0
0.8166216216216217 1.0
0.817027027027027 1.0
0.8175675675675675 1.0
0.8177027027027027 1.0
0.8179054054054054 1.0
0.8180405405405405 1.0
0.8188513513513513 1.0
0.8190540540540541 1.0
0.8205405405405405 1.0
0.8206756756756757 1.0
0.8216216216216217 1.0
0.8217567567567567 1.0
0.8218243243243243 1.0
0.8219594594594595 1.0
0.822027027027027 1.0
0.8273648648648648 1.0
0.8275675675675676 1.0
0.8277027027027027 1.0
0.8284459459459459 1.0
0.8285810810810811 1.0
0.8286486486486486 1.0
0.8287837837837838 1.0
0.830472972972973 1.0
0.8306081081081081 1.0
0.8308783783783784 1.0
0.831081081081081 1.0
0.8322972972972973 1.0
0.8358783783783784 1.0
0.8368243243243243 1.0
0.8372297297297298 1.0
0.8374324324324325 1.0
0.8375675675675676 1.0
0.8383108108108108 1.0
0.8384459459459459 1.0
0.8385135135135136 1.0
0.8387837837837838 1.0
0.8388513513513514 1.0
0.8396621621621622 1.0
0.8402027027027027 1.0
0.8403378378378379 1.0
0.8407432432432432 1.0
0.8422972972972973 1.0
0.8430405405405406 1.0
0.8431756756756756 1.0
0.8432432432432433 1.0
0.8433783783783784 1.0
0.8439864864864864 1.0
0.8441891891891892 1.0
0.8447972972972972 1.0
0.8449324324324324 1.0
0.8456756756756757 1.0
0.846081081081081 1.0
0.8473648648648648 1.0
0.8500675675675675 1.0
0.8518243243243243 1.0
0.8519594594594595 1.0
0.8522972972972973 1.0
0.8525 1.0
0.8543243243243244 1.0
0.8544594594594594 1.0
0.8547972972972973 1.0
0.8549324324324324 1.0
0.8558783783783783 1.0
0.8562837837837838 1.0
0.8563513513513513 1.0
0.8567567567567568 1.0
0.8584459459459459 1.0
0.8588513513513514 1.0
0.8595945945945946 1.0
0.8597297297297297 1.0
0.8604054054054054 1.0
0.8606081081081081 1.0
0.8626351351351351 1.0
0.8627702702702703 1.0
0.8629054054054054 1.0
0.8631081081081081 1.0
0.8634459459459459 1.0
0.8644594594594595 1.0
0.8645945945945946 1.0
0.8656081081081081 1.0
0.8684459459459459 1.0
0.8692567567567567 1.0
0.8693918918918919 1.0
0.8695945945945946 1.0
0.8697972972972973 1.0
0.8707432432432433 1.0
0.8708783783783783 1.0
0.870945945945946 1.0
0.8710810810810811 1.0
0.8722297297297297 1.0
0.8727027027027027 1.0
0.8729054054054054 1.0
0.8733108108108109 1.0
0.875 1.0
0.8754054054054055 1.0
0.8756081081081081 1.0
0.8764864864864865 1.0
0.8766216216216216 1.0
0.8772297297297297 1.0
0.8774324324324324 1.0
0.8779729729729729 1.0
0.8781756756756757 1.0
0.8787837837837837 1.0
0.8789189189189189 1.0
0.8793918918918919 1.0
0.879527027027027 1.0
0.8797297297297297 1.0
0.8798648648648648 1.0
0.8800675675675675 1.0
0.8802702702702703 1.0
0.8806756756756757 1.0
0.8808108108108108 1.0
0.8810135135135135 1.0
0.8816216216216216 1.0
0.8820270270270271 1.0
0.8822972972972973 1.0
0.8824324324324324 1.0
0.8828378378378379 1.0
0.884054054054054 1.0
0.8844594594594595 1.0
0.8846621621621622 1.0
0.8847297297297297 1.0
0.8849324324324325 1.0
0.8856081081081081 1.0
0.8858108108108108 1.0
0.8860135135135135 1.0
0.8861486486486486 1.0
0.8863513513513513 1.0
0.8864864864864865 1.0
0.8866891891891892 1.0
0.8870270270270271 1.0
0.8871621621621621 1.0
0.8880405405405405 1.0
0.900472972972973 1.0
0.9015540540540541 1.0
0.9018918918918919 1.0
0.9027702702702702 1.0
0.9030405405405405 1.0
0.9035135135135135 1.0
0.9036486486486487 1.0
0.9037162162162162 1.0
0.9041891891891892 1.0
0.9056756756756756 1.0
0.9058108108108108 1.0
0.9061486486486486 1.0
0.9065540540540541 1.0
0.9075 1.0
0.9076351351351352 1.0
0.9081756756756757 1.0
0.9083108108108108 1.0
0.9086486486486487 1.0
0.908918918918919 1.0
0.9091216216216216 1.0
0.9092567567567568 1.0
0.9097297297297298 1.0
0.9098648648648648 1.0
0.9105405405405406 1.0
0.9106756756756756 1.0
0.9114189189189189 1.0
0.9118918918918919 1.0
0.9123648648648649 1.0
0.913445945945946 1.0
0.9137162162162162 1.0
0.9142567567567568 1.0
0.914527027027027 1.0
0.9147297297297298 1.0
0.9148648648648648 1.0
0.915 1.0
0.9154729729729729 1.0
0.9156081081081081 1.0
0.9156756756756756 1.0
0.9159459459459459 1.0
0.9160810810810811 1.0
0.9163513513513514 1.0
0.9164864864864865 1.0
0.9177027027027027 1.0
0.9178378378378378 1.0
0.9185135135135135 1.0
0.9188513513513513 1.0
0.9193918918918919 1.0
0.9196621621621621 1.0
0.9197972972972973 1.0
0.9199324324324324 1.0
0.9202702702702703 1.0
0.9204054054054054 1.0
0.9209459459459459 1.0
0.9212837837837838 1.0
0.9214864864864865 1.0
0.9219594594594595 1.0
0.9229054054054054 1.0
0.9235135135135135 1.0
0.9239864864864865 1.0
0.9241216216216216 1.0
0.9243243243243243 1.0
0.9244594594594595 1.0
0.9250675675675676 1.0
0.9254729729729729 1.0
0.9261486486486487 1.0
0.9264189189189189 1.0
0.9266216216216216 1.0
0.9268243243243244 1.0
0.9268918918918919 1.0
0.9272297297297297 1.0
0.9276351351351352 1.0
0.9277702702702703 1.0
0.9278378378378378 1.0
0.927972972972973 1.0
0.9299324324324324 1.0
0.9302702702702703 1.0
0.9307432432432432 1.0
0.9308783783783784 1.0
0.9322972972972973 1.0
0.9326351351351352 1.0
0.9339864864864865 1.0
0.9341216216216216 1.0
0.9354729729729729 1.0
0.9360135135135135 1.0
0.9383108108108108 1.0
0.9386486486486486 1.0
0.9409459459459459 1.0
0.9411486486486487 1.0
0.9418243243243243 1.0
0.942027027027027 1.0
0.9441216216216216 1.0
0.9443918918918919 1.0
0.9444594594594594 1.0
0.9445945945945946 1.0
0.9453378378378379 1.0
0.9457432432432432 1.0
0.9460810810810811 1.0
0.9462837837837837 1.0
0.9464864864864865 1.0
0.9474324324324325 1.0
0.9483108108108108 1.0
0.9485810810810811 1.0
0.9492567567567568 1.0
0.9493918918918919 1.0
0.9502702702702702 1.0
0.950472972972973 1.0
0.950945945945946 1.0
0.951081081081081 1.0
0.9511486486486487 1.0
0.9512837837837838 1.0
0.9514189189189189 1.0
0.951554054054054 1.0
0.9516216216216217 1.0
0.9518243243243243 1.0
0.9524324324324325 1.0
0.9525675675675676 1.0
0.9537837837837838 1.0
0.9539864864864865 1.0
0.9541216216216216 1.0
0.9542567567567568 1.0
0.9548648648648649 1.0
0.9553378378378379 1.0
0.955472972972973 1.0
0.9558783783783784 1.0
0.9560135135135135 1.0
0.9564864864864865 1.0
0.9566216216216217 1.0
0.9573648648648648 1.0
0.9575 1.0
0.9577027027027027 1.0
0.9585135135135135 1.0
0.9586486486486486 1.0
0.9587837837837838 1.0
0.9593243243243244 1.0
0.9594594594594594 1.0
0.9603378378378379 1.0
0.9617567567567568 1.0
0.9624324324324325 1.0
0.9625675675675676 1.0
0.9638513513513514 1.0
0.9640540540540541 1.0
0.9647972972972974 1.0
0.9649324324324324 1.0
0.9655405405405405 1.0
0.9656756756756757 1.0
0.9657432432432432 1.0
0.9658783783783784 1.0
0.966418918918919 1.0
0.9666216216216216 1.0
0.967027027027027 1.0
0.9672297297297298 1.0
0.9673648648648648 1.0
0.9677027027027028 1.0
0.9679054054054054 1.0
0.9685810810810811 1.0
0.9687162162162162 1.0
0.9690540540540541 1.0
0.9691891891891892 1.0
0.9714864864864865 1.0
0.9716216216216216 1.0
0.9717567567567568 1.0
0.9722972972972973 1.0
0.9732432432432433 1.0
0.9733783783783784 1.0
0.9741891891891892 1.0
0.9743243243243244 1.0
0.9743918918918919 1.0
0.9745945945945946 1.0
0.9751351351351352 1.0
0.9752702702702702 1.0
0.975472972972973 1.0
0.9756081081081082 1.0
0.9762837837837838 1.0
0.976418918918919 1.0
0.9768918918918919 1.0
0.977027027027027 1.0
0.9780405405405406 1.0
0.9781756756756756 1.0
0.9784459459459459 1.0
0.9785810810810811 1.0
0.9791891891891892 1.0
0.9793243243243244 1.0
0.9797297297297297 1.0
0.9802702702702702 1.0
0.9804054054054054 1.0
0.9805405405405405 1.0
0.980945945945946 1.0
0.9814864864864865 1.0
0.9818243243243243 1.0
0.9819594594594595 1.0
0.982027027027027 1.0
0.9821621621621621 1.0
0.9826351351351351 1.0
0.9827702702702703 1.0
0.9831081081081081 1.0
0.9833783783783784 1.0
0.9839864864864865 1.0
0.9843918918918919 1.0
0.984527027027027 1.0
0.9869594594594595 1.0
0.9872972972972973 1.0
0.9877027027027027 1.0
0.9881081081081081 1.0
0.9883108108108108 1.0
0.9885135135135135 1.0
0.9887162162162162 1.0
0.9888513513513514 1.0
0.989054054054054 1.0
0.9891891891891892 1.0
0.9892567567567567 1.0
0.9894594594594595 1.0
0.9895945945945946 1.0
0.9906756756756757 1.0
0.9910810810810811 1.0
0.9912837837837838 1.0
0.9915540540540541 1.0
0.9918243243243243 1.0
0.9926351351351351 1.0
0.9931081081081081 1.0
0.9932432432432432 1.0
0.9936486486486487 1.0
0.9944594594594595 1.0
0.9947972972972973 1.0
0.9952027027027027 1.0
0.9954054054054055 1.0
0.9956756756756757 1.0
0.9962162162162163 1.0
0.9964864864864865 1.0
0.9966216216216216 1.0
0.9970270270270271 1.0
0.9972972972972973 1.0
0.9979729729729729 1.0
0.9981081081081081 1.0
0.9981756756756757 1.0
0.9983108108108109 1.0
0.9991216216216217 1.0
0.9992567567567567 1.0
1.0 1.0


==> rocs_mamadroid/cg_black_1nn_clean_b_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_black_1nn_clean_cg_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_black_1nn_clean_f_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_black_1nn_clean_p_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_black_1nn_clean_snp_roc.txt <==
0.0 0.0
0.0155668358714044 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_black_3nn_clean_b_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.012859560067681896 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_black_3nn_clean_cg_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.013130287648054146 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_black_3nn_clean_f_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.013130287648054146 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_black_3nn_clean_p_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.012859560067681896 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_black_3nn_clean_snp_roc.txt <==
0.0 0.0
0.004196277495769882 0.7217153284671532
0.013197969543147208 0.8074817518248175
0.04101522842639594 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_black_dt_clean_b_roc.txt <==
0.0 0.0
0.02003384094754653 0.8156934306569343
0.020101522842639594 0.8156934306569343
0.020642978003384094 0.8156934306569343
0.02098138747884941 0.8156934306569343
0.03445008460236887 0.8220802919708029
0.03587140439932318 0.8220802919708029
1.0 1.0


==> rocs_mamadroid/cg_black_dt_clean_cg_roc.txt <==
0.0 0.0
0.018544839255499154 0.8065693430656934
0.018612521150592216 0.8065693430656934
0.019153976311336716 0.8065693430656934
0.01949238578680203 0.8065693430656934
0.03296108291032149 0.8129562043795621
0.03438240270727581 0.8129562043795621
1.0 1.0


==> rocs_mamadroid/cg_black_dt_clean_f_roc.txt <==
0.0 0.0
0.018544839255499154 0.8065693430656934
0.018612521150592216 0.8065693430656934
0.019153976311336716 0.8065693430656934
0.01949238578680203 0.8065693430656934
0.03296108291032149 0.8129562043795621
0.03438240270727581 0.8129562043795621
1.0 1.0


==> rocs_mamadroid/cg_black_dt_clean_p_roc.txt <==
0.0 0.0
0.019560067681895093 0.8120437956204379
0.019627749576988155 0.8120437956204379
0.020169204737732656 0.8120437956204379
0.033637901861252116 0.8184306569343066
0.03397631133671743 0.8184306569343066
0.035397631133671746 0.8184306569343066
1.0 1.0


==> rocs_mamadroid/cg_black_dt_clean_snp_roc.txt <==
0.0 0.0
0.020236886632825718 0.8047445255474452
0.020372250423011846 0.8047445255474452
0.020913705583756347 0.8047445255474452
0.02131979695431472 0.8047445255474452
0.03478849407783418 0.8111313868613139
0.03620981387478849 0.8111313868613139
1.0 1.0


==> rocs_mamadroid/cg_black_rf_clean_b_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.04288321167883212
0.0 0.05018248175182482
0.0 0.05474452554744526
0.0 0.058394160583941604
0.0 0.060218978102189784
0.0 0.06843065693430657
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07572992700729927
0.0 0.07755474452554745
0.0 0.08394160583941605
0.0 0.10401459854014598
0.0 0.10948905109489052
0.0 0.11131386861313869
0.0 0.11405109489051095
0.0 0.11587591240875912
0.0 0.11952554744525548
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12682481751824817
0.0 0.12864963503649635
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.1395985401459854
0.0 0.14233576642335766
0.0 0.14507299270072993
0.0 0.15328467153284672
0.0 0.15784671532846714
0.0 0.1760948905109489
0.0 0.17791970802919707
0.0 0.17883211678832117
0.0 0.18156934306569342
0.0 0.18339416058394162
0.0 0.18613138686131386
0.0 0.19160583941605838
0.0 0.19251824817518248
0.0 0.20437956204379562
0.0 0.2071167883211679
0.0 0.20894160583941607
0.0 0.21076642335766424
0.0 0.21350364963503649
0.0 0.21624087591240876
0.0 0.21806569343065693
0.0 0.21897810218978103
0.0 0.2208029197080292
0.0 0.2271897810218978
0.0 0.229014598540146
0.0 0.22992700729927007
0.0 0.2354014598540146
0.0 0.23722627737226276
0.0 0.23905109489051096
0.0 0.2427007299270073
0.0 0.2490875912408759
0.0 0.2591240875912409
0.0 0.26277372262773724
0.0 0.26824817518248173
0.0 0.2782846715328467
0.0 0.28102189781021897
6.768189509306261e-05 0.28102189781021897
6.768189509306261e-05 0.28193430656934304
6.768189509306261e-05 0.28375912408759124
6.768189509306261e-05 0.29014598540145986
6.768189509306261e-05 0.2937956204379562
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2965328467153285
6.768189509306261e-05 0.29927007299270075
6.768189509306261e-05 0.30200729927007297
6.768189509306261e-05 0.30383211678832117
6.768189509306261e-05 0.3074817518248175
6.768189509306261e-05 0.3102189781021898
6.768189509306261e-05 0.31386861313868614
0.00013536379018612522 0.31386861313868614
0.00013536379018612522 0.3156934306569343
0.00013536379018612522 0.3175182481751825
0.00013536379018612522 0.3312043795620438
0.00013536379018612522 0.3604014598540146
0.00013536379018612522 0.3613138686131387
0.00013536379018612522 0.36313868613138683
0.00013536379018612522 0.36678832116788324
0.00013536379018612522 0.3731751824817518
0.00013536379018612522 0.3740875912408759
0.00013536379018612522 0.3768248175182482
0.00013536379018612522 0.3777372262773723
0.00013536379018612522 0.3795620437956204
0.00013536379018612522 0.38047445255474455
0.00013536379018612522 0.38503649635036497
0.00027072758037225043 0.38503649635036497
0.00027072758037225043 0.3886861313868613
0.00033840947546531303 0.3886861313868613
0.00033840947546531303 0.3905109489051095
0.0004060913705583756 0.3905109489051095
0.0004060913705583756 0.39233576642335766
0.0004060913705583756 0.39416058394160586
0.0004737732656514382 0.39416058394160586
0.0004737732656514382 0.3968978102189781
0.0005414551607445009 0.3968978102189781
0.0005414551607445009 0.4005474452554745
0.0005414551607445009 0.4096715328467153
0.0005414551607445009 0.41058394160583944
0.0006091370558375635 0.41058394160583944
0.0006091370558375635 0.41514598540145986
0.0006091370558375635 0.416970802919708
0.0006768189509306261 0.416970802919708
0.0006768189509306261 0.41788321167883213
0.0008121827411167512 0.41788321167883213
0.0008121827411167512 0.4206204379562044
0.0008121827411167512 0.4215328467153285
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.4333941605839416
0.0008121827411167512 0.43704379562043794
0.0008121827411167512 0.43886861313868614
0.0009475465313028764 0.43886861313868614
0.0009475465313028764 0.4397810218978102
0.0010829103214890017 0.4397810218978102
0.0010829103214890017 0.4406934306569343
0.0011505922165820643 0.4406934306569343
0.0011505922165820643 0.4416058394160584
0.0011505922165820643 0.45072992700729925
0.0011505922165820643 0.4516423357664234
0.001218274111675127 0.4516423357664234
0.001218274111675127 0.4543795620437956
0.001218274111675127 0.4607664233576642
0.001218274111675127 0.46167883211678834
0.0012859560067681895 0.46167883211678834
0.0012859560067681895 0.4625912408759124
0.0013536379018612521 0.4625912408759124
0.0013536379018612521 0.46441605839416056
0.0013536379018612521 0.4908759124087591
0.0013536379018612521 0.4927007299270073
0.0013536379018612521 0.4936131386861314
0.0014213197969543147 0.4936131386861314
0.0014213197969543147 0.49452554744525545
0.0014213197969543147 0.49635036496350365
0.0014213197969543147 0.5009124087591241
0.0014213197969543147 0.5027372262773723
0.0014213197969543147 0.5072992700729927
0.0014213197969543147 0.5127737226277372
0.00155668358714044 0.5127737226277372
0.00155668358714044 0.5145985401459854
0.00155668358714044 0.5173357664233577
0.001692047377326565 0.5173357664233577
0.001692047377326565 0.5200729927007299
0.001692047377326565 0.5228102189781022
0.001692047377326565 0.5282846715328468
0.0017597292724196277 0.5282846715328468
0.0017597292724196277 0.5301094890510949
0.0017597292724196277 0.531021897810219
0.0018274111675126903 0.531021897810219
0.0018274111675126903 0.531934306569343
0.0018274111675126903 0.5337591240875912
0.0019627749576988157 0.5337591240875912
0.0023011844331641287 0.5337591240875912
0.0023011844331641287 0.5364963503649635
0.0023011844331641287 0.5374087591240876
0.0023688663282571912 0.5374087591240876
0.0023688663282571912 0.5383211678832117
0.0023688663282571912 0.5401459854014599
0.0023688663282571912 0.5428832116788321
0.0025042301184433164 0.5428832116788321
0.0025042301184433164 0.5447080291970803
0.0027072758037225042 0.5447080291970803
0.0027072758037225042 0.5456204379562044
0.0028426395939086294 0.5456204379562044
0.0028426395939086294 0.5483576642335767
0.002910321489001692 0.5483576642335767
0.002910321489001692 0.5492700729927007
0.0029780033840947546 0.5492700729927007
0.0029780033840947546 0.5529197080291971
0.0031810490693739424 0.5529197080291971
0.0031810490693739424 0.5538321167883211
0.003248730964467005 0.5538321167883211
0.003248730964467005 0.5547445255474452
0.003722504230118443 0.5547445255474452
0.003722504230118443 0.5556569343065694
0.003925549915397631 0.5556569343065694
0.003925549915397631 0.5565693430656934
0.003925549915397631 0.5583941605839416
0.004128595600676819 0.5583941605839416
0.004128595600676819 0.5602189781021898
0.004331641285956007 0.5602189781021898
0.004331641285956007 0.5611313868613139
0.004534686971235194 0.5611313868613139
0.004534686971235194 0.5620437956204379
0.004873096446700508 0.5620437956204379
0.004873096446700508 0.5629562043795621
0.004873096446700508 0.5766423357664233
0.00494077834179357 0.5766423357664233
0.00494077834179357 0.5775547445255474
0.005008460236886633 0.5775547445255474
0.005008460236886633 0.5793795620437956
0.00521150592216582 0.5793795620437956
0.00521150592216582 0.5802919708029197
0.005346869712351946 0.5802919708029197
0.005346869712351946 0.5812043795620438
0.005549915397631134 0.5812043795620438
0.005549915397631134 0.5821167883211679
0.005752961082910322 0.5821167883211679
0.005888324873096447 0.5821167883211679
0.005888324873096447 0.583029197080292
0.005956006768189509 0.583029197080292
0.005956006768189509 0.583941605839416
0.006091370558375634 0.583941605839416
0.006091370558375634 0.5848540145985401
0.006429780033840948 0.5848540145985401
0.006429780033840948 0.5857664233576643
0.006565143824027073 0.5857664233576643
0.006565143824027073 0.5866788321167883
0.007377326565143824 0.5866788321167883
0.007377326565143824 0.5875912408759124
0.007512690355329949 0.5875912408759124
0.007715736040609137 0.5875912408759124
0.007715736040609137 0.5885036496350365
0.0077834179357022 0.5885036496350365
0.0077834179357022 0.5903284671532847
0.008121827411167513 0.5903284671532847
0.008121827411167513 0.5967153284671532
0.008189509306260575 0.5967153284671532
0.008189509306260575 0.5985401459854015
0.008527918781725888 0.5985401459854015
0.008663282571912014 0.5985401459854015
0.008934010152284264 0.5985401459854015
0.008934010152284264 0.6003649635036497
0.009137055837563452 0.6003649635036497
0.009137055837563452 0.6021897810218978
0.009204737732656515 0.6021897810218978
0.009204737732656515 0.6031021897810219
0.009272419627749577 0.6031021897810219
0.009272419627749577 0.6040145985401459
0.009543147208121827 0.6040145985401459
0.009543147208121827 0.6104014598540146
0.009678510998307953 0.6104014598540146
0.009678510998307953 0.6140510948905109
0.009813874788494078 0.6140510948905109
0.009813874788494078 0.6158759124087592
0.010016920473773266 0.6158759124087592
0.01015228426395939 0.6158759124087592
0.010693739424703893 0.6158759124087592
0.010693739424703893 0.6167883211678832
0.010896785109983079 0.6167883211678832
0.011099830795262267 0.6167883211678832
0.011099830795262267 0.6186131386861314
0.011235194585448393 0.6186131386861314
0.011235194585448393 0.6195255474452555
0.01143824027072758 0.6195255474452555
0.011573604060913706 0.6195255474452555
0.011573604060913706 0.6204379562043796
0.012047377326565144 0.6204379562043796
0.012047377326565144 0.6213503649635036
0.012182741116751269 0.6213503649635036
0.012182741116751269 0.6240875912408759
0.012318104906937395 0.6240875912408759
0.012318104906937395 0.625
0.012385786802030457 0.625
0.012385786802030457 0.6259124087591241
0.01245346869712352 0.6259124087591241
0.01245346869712352 0.6277372262773723
0.012859560067681896 0.6277372262773723
0.012859560067681896 0.6286496350364964
0.01299492385786802 0.6286496350364964
0.013197969543147208 0.6286496350364964
0.013197969543147208 0.6295620437956204
0.013401015228426396 0.6295620437956204
0.013401015228426396 0.6313868613138686
0.013604060913705585 0.6313868613138686
0.013604060913705585 0.6322992700729927
0.013739424703891709 0.6322992700729927
0.013739424703891709 0.6332116788321168
0.013807106598984771 0.6332116788321168
0.013942470389170897 0.6332116788321168
0.01428087986463621 0.6332116788321168
0.01428087986463621 0.6341240875912408
0.014416243654822336 0.6341240875912408
0.01455160744500846 0.6341240875912408
0.01455160744500846 0.635036496350365
0.014686971235194586 0.635036496350365
0.014686971235194586 0.6359489051094891
0.014754653130287648 0.6359489051094891
0.014754653130287648 0.6377737226277372
0.014890016920473773 0.6377737226277372
0.014890016920473773 0.6386861313868614
0.015025380710659899 0.6386861313868614
0.015025380710659899 0.6395985401459854
0.015431472081218273 0.6395985401459854
0.015431472081218273 0.6405109489051095
0.0155668358714044 0.6405109489051095
0.0155668358714044 0.6414233576642335
0.015769881556683588 0.6414233576642335
0.015769881556683588 0.6423357664233577
0.015972927241962774 0.6423357664233577
0.015972927241962774 0.6432481751824818
0.016175972927241964 0.6432481751824818
0.016175972927241964 0.6441605839416058
0.016243654822335026 0.6441605839416058
0.016243654822335026 0.6459854014598541
0.016785109983079527 0.6459854014598541
0.016785109983079527 0.6468978102189781
0.017258883248730966 0.6468978102189781
0.017461928934010152 0.6468978102189781
0.01766497461928934 0.6468978102189781
0.01766497461928934 0.6478102189781022
0.017732656514382404 0.6478102189781022
0.017732656514382404 0.6487226277372263
0.018003384094754653 0.6487226277372263
0.018003384094754653 0.6496350364963503
0.01942470389170897 0.6496350364963503
0.01942470389170897 0.6514598540145985
0.01949238578680203 0.6514598540145985
0.01949238578680203 0.6532846715328468
0.019695431472081217 0.6532846715328468
0.019695431472081217 0.6541970802919708
0.019830795262267345 0.6541970802919708
0.019830795262267345 0.6551094890510949
0.020101522842639594 0.6551094890510949
0.020101522842639594 0.656934306569343
0.020236886632825718 0.656934306569343
0.020236886632825718 0.6578467153284672
0.02030456852791878 0.6578467153284672
0.020439932318104908 0.6578467153284672
0.021116751269035533 0.6578467153284672
0.021116751269035533 0.6587591240875912
0.021455160744500847 0.6587591240875912
0.021455160744500847 0.6605839416058394
0.02159052453468697 0.6605839416058394
0.02240270727580372 0.6605839416058394
0.02240270727580372 0.6614963503649635
0.02307952622673435 0.6614963503649635
0.023214890016920474 0.6614963503649635
0.023282571912013536 0.6614963503649635
0.023282571912013536 0.6624087591240876
0.02395939086294416 0.6624087591240876
0.02395939086294416 0.666058394160584
0.024027072758037227 0.666058394160584
0.024027072758037227 0.666970802919708
0.024365482233502538 0.666970802919708
0.024365482233502538 0.6687956204379562
0.024365482233502538 0.6697080291970803
0.024703891708967852 0.6697080291970803
0.025313028764805415 0.6697080291970803
0.025854483925549916 0.6697080291970803
0.025854483925549916 0.6724452554744526
0.026598984771573603 0.6724452554744526
0.026802030456852793 0.6724452554744526
0.02720812182741117 0.6724452554744526
0.027478849407783418 0.6724452554744526
0.027478849407783418 0.6733576642335767
0.027884940778341794 0.6733576642335767
0.027884940778341794 0.6742700729927007
0.02862944162436548 0.6742700729927007
0.02883248730964467 0.6742700729927007
0.029238578680203044 0.6742700729927007
0.029238578680203044 0.6751824817518248
0.02930626057529611 0.6751824817518248
0.02930626057529611 0.676094890510949
0.029373942470389172 0.676094890510949
0.029373942470389172 0.677007299270073
0.030592216582064298 0.677007299270073
0.030592216582064298 0.6788321167883211
0.030998307952622674 0.6788321167883211
0.030998307952622674 0.6806569343065694
0.031065989847715737 0.6806569343065694
0.031065989847715737 0.6815693430656934
0.03126903553299493 0.6815693430656934
0.03126903553299493 0.6824817518248175
0.0316751269035533 0.6824817518248175
0.0316751269035533 0.6843065693430657
0.031878172588832486 0.6843065693430657
0.031878172588832486 0.6861313868613139
0.032148900169204735 0.6861313868613139
0.032148900169204735 0.6870437956204379
0.03235194585448393 0.6870437956204379
0.03235194585448393 0.6879562043795621
0.03269035532994924 0.6879562043795621
0.03269035532994924 0.6897810218978102
0.0327580372250423 0.6897810218978102
0.0327580372250423 0.6906934306569343
0.03296108291032149 0.6906934306569343
0.03350253807106599 0.6906934306569343
0.0338409475465313 0.6906934306569343
0.0338409475465313 0.6916058394160584
0.03519458544839255 0.6916058394160584
0.03519458544839255 0.6934306569343066
0.035262267343485615 0.6934306569343066
0.035262267343485615 0.6943430656934306
0.03573604060913706 0.6943430656934306
0.03587140439932318 0.6943430656934306
0.036751269035532996 0.6943430656934306
0.03688663282571912 0.6943430656934306
0.03824027072758037 0.6943430656934306
0.03824027072758037 0.6952554744525548
0.03871404399323181 0.6952554744525548
0.03898477157360406 0.6952554744525548
0.039390862944162434 0.6952554744525548
0.039390862944162434 0.6961678832116789
0.041150592216582065 0.6961678832116789
0.041150592216582065 0.6970802919708029
0.04135363790186125 0.6970802919708029
0.04135363790186125 0.697992700729927
0.041489001692047375 0.697992700729927
0.041489001692047375 0.698905109489051
0.0427072758037225 0.698905109489051
0.0427072758037225 0.7016423357664233
0.0427072758037225 0.7025547445255474
0.04412859560067682 0.7025547445255474
0.04412859560067682 0.7034671532846716
0.045279187817258884 0.7034671532846716
0.04541455160744501 0.7034671532846716
0.04568527918781726 0.7034671532846716
0.04568527918781726 0.7043795620437956
0.04582064297800338 0.7043795620437956
0.04582064297800338 0.7052919708029197
0.045888324873096444 0.7052919708029197
0.045888324873096444 0.7062043795620438
0.04656514382402707 0.7062043795620438
0.04656514382402707 0.7071167883211679
0.046632825719120134 0.7071167883211679
0.046632825719120134 0.708029197080292
0.04676818950930626 0.708029197080292
0.04676818950930626 0.708941605839416
0.046971235194585445 0.708941605839416
0.046971235194585445 0.7098540145985401
0.04717428087986464 0.7098540145985401
0.04730964467005076 0.7098540145985401
0.04744500846023689 0.7098540145985401
0.04758037225042301 0.7098540145985401
0.047648054145516074 0.7098540145985401
0.047648054145516074 0.7107664233576643
0.04879864636209814 0.7107664233576643
0.04879864636209814 0.7116788321167883
0.049001692047377324 0.7116788321167883
0.049001692047377324 0.7125912408759124
0.049137055837563455 0.7125912408759124
0.049137055837563455 0.7135036496350365
0.050084602368866325 0.7135036496350365
0.050084602368866325 0.7153284671532847
0.050084602368866325 0.7162408759124088
0.05069373942470389 0.7162408759124088
0.05069373942470389 0.7171532846715328
0.050829103214890016 0.7171532846715328
0.050829103214890016 0.718065693430657
0.0510321489001692 0.718065693430657
0.0510321489001692 0.7198905109489051
0.05137055837563452 0.7198905109489051
0.05170896785109983 0.7198905109489051
0.052115059221658204 0.7198905109489051
0.052115059221658204 0.7208029197080292
0.05225042301184433 0.7208029197080292
0.05225042301184433 0.7217153284671532
0.05245346869712352 0.7217153284671532
0.05245346869712352 0.7226277372262774
0.05245346869712352 0.7244525547445255
0.052521150592216584 0.7244525547445255
0.052521150592216584 0.7253649635036497
0.05272419627749577 0.7253649635036497
0.05306260575296108 0.7253649635036497
0.05313028764805414 0.7253649635036497
0.05313028764805414 0.7271897810218978
0.053604060913705585 0.7271897810218978
0.053604060913705585 0.7281021897810219
0.053942470389170896 0.7281021897810219
0.053942470389170896 0.7290145985401459
0.05407783417935702 0.7290145985401459
0.05407783417935702 0.7308394160583942
0.054619289340101525 0.7308394160583942
0.054619289340101525 0.7317518248175182
0.05583756345177665 0.7317518248175182
0.05583756345177665 0.7326642335766423
0.05583756345177665 0.7372262773722628
0.05617597292724196 0.7372262773722628
0.056311336717428086 0.7372262773722628
0.05692047377326565 0.7372262773722628
0.05692047377326565 0.7381386861313869
0.05752961082910321 0.7381386861313869
0.05780033840947547 0.7381386861313869
0.05861252115059222 0.7381386861313869
0.05861252115059222 0.739963503649635
0.059357021996615904 0.739963503649635
0.059357021996615904 0.7408759124087592
0.05949238578680203 0.7408759124087592
0.05969543147208122 0.7408759124087592
0.06057529610829103 0.7408759124087592
0.060710659898477154 0.7408759124087592
0.061455160744500845 0.7408759124087592
0.06172588832487309 0.7408759124087592
0.06294416243654823 0.7408759124087592
0.06307952622673435 0.7408759124087592
0.06348561759729272 0.7408759124087592
0.06409475465313029 0.7408759124087592
0.06409475465313029 0.7417883211678832
0.0657191201353638 0.7417883211678832
0.0657191201353638 0.7427007299270073
0.06578680203045685 0.7427007299270073
0.06578680203045685 0.7436131386861314
0.06659898477157361 0.7436131386861314
0.06673434856175973 0.7436131386861314
0.06693739424703891 0.7436131386861314
0.06720812182741116 0.7436131386861314
0.06741116751269036 0.7436131386861314
0.06849407783417935 0.7436131386861314
0.06849407783417935 0.7445255474452555
0.06923857868020304 0.7445255474452555
0.06923857868020304 0.7454379562043796
0.06964467005076141 0.7454379562043796
0.06964467005076141 0.7463503649635036
0.06971235194585448 0.7463503649635036
0.06971235194585448 0.7481751824817519
0.06984771573604061 0.7481751824817519
0.06984771573604061 0.7490875912408759
0.06991539763113368 0.7490875912408759
0.06991539763113368 0.75
0.07045685279187817 0.75
0.07065989847715735 0.75
0.07086294416243655 0.75
0.07099830795262267 0.75
0.07120135363790187 0.75
0.07120135363790187 0.7509124087591241
0.07120135363790187 0.7527372262773723
0.07208121827411168 0.7527372262773723
0.0722165820642978 0.7527372262773723
0.07269035532994923 0.7527372262773723
0.07269035532994923 0.7545620437956204
0.07282571912013536 0.7545620437956204
0.07309644670050762 0.7545620437956204
0.07309644670050762 0.7563868613138686
0.07357021996615905 0.7563868613138686
0.07370558375634517 0.7563868613138686
0.07404399323181049 0.7563868613138686
0.07417935702199661 0.7563868613138686
0.0754653130287648 0.7563868613138686
0.07573604060913705 0.7563868613138686
0.07715736040609138 0.7563868613138686
0.0772927241962775 0.7563868613138686
0.07749576988155668 0.7563868613138686
0.07749576988155668 0.7572992700729927
0.07769881556683587 0.7572992700729927
0.07769881556683587 0.7582116788321168
0.077834179357022 0.7582116788321168
0.07796954314720812 0.7582116788321168
0.07803722504230118 0.7582116788321168
0.07803722504230118 0.7591240875912408
0.07844331641285957 0.7591240875912408
0.07857868020304569 0.7591240875912408
0.07864636209813874 0.7591240875912408
0.07878172588832487 0.7591240875912408
0.07898477157360406 0.7591240875912408
0.07912013536379019 0.7591240875912408
0.07986463620981388 0.7591240875912408
0.08 0.7591240875912408
0.08027072758037225 0.7591240875912408
0.08027072758037225 0.760036496350365
0.08081218274111675 0.760036496350365
0.08101522842639594 0.760036496350365
0.08135363790186126 0.760036496350365
0.08135363790186126 0.7609489051094891
0.08223350253807106 0.7609489051094891
0.0823688663282572 0.7609489051094891
0.08304568527918782 0.7609489051094891
0.08358714043993232 0.7609489051094891
0.08379018612521151 0.7609489051094891
0.08379018612521151 0.7618613138686131
0.08399323181049069 0.7618613138686131
0.08399323181049069 0.7627737226277372
0.0845346869712352 0.7627737226277372
0.0845346869712352 0.7645985401459854
0.08494077834179357 0.7645985401459854
0.08494077834179357 0.7655109489051095
0.0850761421319797 0.7655109489051095
0.0850761421319797 0.7673357664233577
0.08629441624365482 0.7673357664233577
0.08649746192893401 0.7673357664233577
0.08697123519458545 0.7673357664233577
0.08697123519458545 0.7682481751824818
0.0877834179357022 0.7682481751824818
0.0877834179357022 0.7691605839416058
0.08859560067681894 0.7691605839416058
0.08859560067681894 0.7700729927007299
0.08906937394247039 0.7700729927007299
0.08906937394247039 0.7709854014598541
0.0899492385786802 0.7709854014598541
0.0899492385786802 0.7718978102189781
0.0901522842639594 0.7718978102189781
0.0901522842639594 0.7728102189781022
0.09096446700507614 0.7728102189781022
0.09096446700507614 0.7737226277372263
0.09116751269035533 0.7737226277372263
0.09184433164128596 0.7737226277372263
0.09184433164128596 0.7746350364963503
0.09204737732656515 0.7746350364963503
0.09204737732656515 0.7755474452554745
0.0923181049069374 0.7755474452554745
0.09252115059221658 0.7755474452554745
0.09313028764805414 0.7755474452554745
0.09333333333333334 0.7755474452554745
0.09536379018612522 0.7755474452554745
0.09536379018612522 0.7764598540145985
0.09543147208121827 0.7764598540145985
0.09543147208121827 0.7773722627737226
0.09583756345177664 0.7773722627737226
0.09597292724196277 0.7773722627737226
0.09604060913705584 0.7773722627737226
0.09604060913705584 0.7782846715328468
0.09624365482233503 0.7782846715328468
0.09637901861252116 0.7782846715328468
0.09692047377326565 0.7782846715328468
0.09705583756345178 0.7782846715328468
0.0977326565143824 0.7782846715328468
0.0977326565143824 0.7791970802919708
0.09868020304568528 0.7791970802919708
0.09868020304568528 0.7801094890510949
0.09901861252115059 0.7801094890510949
0.09942470389170897 0.7801094890510949
0.0998984771573604 0.7801094890510949
0.10003384094754653 0.7801094890510949
0.10091370558375634 0.7801094890510949
0.10091370558375634 0.781934306569343
0.10125211505922166 0.781934306569343
0.10159052453468698 0.781934306569343
0.10192893401015228 0.781934306569343
0.1020642978003384 0.781934306569343
0.10267343485617597 0.781934306569343
0.1028087986463621 0.781934306569343
0.10565143824027073 0.781934306569343
0.10578680203045686 0.781934306569343
0.10686971235194585 0.781934306569343
0.10686971235194585 0.7828467153284672
0.10727580372250423 0.7828467153284672
0.10741116751269035 0.7828467153284672
0.1076818950930626 0.7828467153284672
0.1076818950930626 0.7837591240875912
0.10815566835871404 0.7837591240875912
0.10815566835871404 0.7846715328467153
0.10910321489001693 0.7846715328467153
0.10910321489001693 0.7855839416058394
0.11011844331641286 0.7855839416058394
0.11011844331641286 0.7864963503649635
0.11059221658206429 0.7864963503649635
0.11072758037225042 0.7864963503649635
0.11241962774957699 0.7864963503649635
0.11241962774957699 0.7874087591240876
0.11255499153976312 0.7874087591240876
0.11269035532994924 0.7874087591240876
0.11343485617597293 0.7874087591240876
0.11343485617597293 0.7883211678832117
0.11370558375634518 0.7883211678832117
0.11370558375634518 0.7901459854014599
0.11424703891708968 0.7901459854014599
0.1143824027072758 0.7901459854014599
0.11505922165820642 0.7901459854014599
0.11505922165820642 0.791970802919708
0.11580372250423011 0.791970802919708
0.11580372250423011 0.7974452554744526
0.11607445008460236 0.7974452554744526
0.1162098138747885 0.7974452554744526
0.11790186125211506 0.7974452554744526
0.11803722504230119 0.7974452554744526
0.11918781725888325 0.7974452554744526
0.11918781725888325 0.7983576642335767
0.11966159052453469 0.7983576642335767
0.11986463620981387 0.7983576642335767
0.12020304568527919 0.7983576642335767
0.12060913705583756 0.7983576642335767
0.121082910321489 0.7983576642335767
0.121082910321489 0.7992700729927007
0.12169204737732657 0.7992700729927007
0.12196277495769882 0.7992700729927007
0.12372250423011845 0.7992700729927007
0.12385786802030457 0.7992700729927007
0.12419627749576988 0.7992700729927007
0.12419627749576988 0.8001824817518248
0.12460236886632825 0.8001824817518248
0.12473773265651439 0.8001824817518248
0.1250761421319797 0.8001824817518248
0.12521150592216582 0.8001824817518248
0.12575296108291031 0.8001824817518248
0.12609137055837563 0.8001824817518248
0.1261590524534687 0.8001824817518248
0.12683587140439934 0.8001824817518248
0.12785109983079526 0.8001824817518248
0.12785109983079526 0.801094890510949
0.12825719120135365 0.801094890510949
0.12825719120135365 0.802007299270073
0.12927241962774957 0.802007299270073
0.12927241962774957 0.8029197080291971
0.1294077834179357 0.8029197080291971
0.1296108291032149 0.8029197080291971
0.129746192893401 0.8029197080291971
0.12988155668358714 0.8029197080291971
0.12988155668358714 0.8038321167883211
0.1301522842639594 0.8038321167883211
0.13028764805414553 0.8038321167883211
0.13177664974619288 0.8038321167883211
0.13191201353637902 0.8038321167883211
0.1328595600676819 0.8038321167883211
0.132994923857868 0.8038321167883211
0.13421319796954315 0.8038321167883211
0.13421319796954315 0.8056569343065694
0.13495769881556682 0.8056569343065694
0.13516074450084603 0.8056569343065694
0.13617597292724196 0.8056569343065694
0.13658206429780034 0.8056569343065694
0.1369881556683587 0.8056569343065694
0.1369881556683587 0.8065693430656934
0.13759729272419627 0.8065693430656934
0.13807106598984772 0.8065693430656934
0.13908629441624365 0.8065693430656934
0.13908629441624365 0.8083941605839416
0.13915397631133672 0.8083941605839416
0.13928934010152283 0.8083941605839416
0.13942470389170897 0.8083941605839416
0.13942470389170897 0.8093065693430657
0.1407783417935702 0.8093065693430657
0.14091370558375635 0.8093065693430657
0.1413197969543147 0.8093065693430657
0.14145516074450085 0.8093065693430657
0.14186125211505923 0.8093065693430657
0.14199661590524534 0.8093065693430657
0.1426057529610829 0.8093065693430657
0.1426057529610829 0.8102189781021898
0.14287648054145516 0.8102189781021898
0.1442301184433164 0.8102189781021898
0.14429780033840947 0.8102189781021898
0.14470389170896786 0.8102189781021898
0.14470389170896786 0.8120437956204379
0.1449746192893401 0.8120437956204379
0.1449746192893401 0.8129562043795621
0.14707275803722505 0.8129562043795621
0.14720812182741116 0.8129562043795621
0.14741116751269034 0.8129562043795621
0.14741116751269034 0.8138686131386861
0.1474788494077834 0.8138686131386861
0.14761421319796955 0.8138686131386861
0.14774957698815566 0.8138686131386861
0.1478849407783418 0.8138686131386861
0.14923857868020304 0.8138686131386861
0.14923857868020304 0.8147810218978102
0.1495093062605753 0.8147810218978102
0.1495093062605753 0.8166058394160584
0.15106598984771574 0.8166058394160584
0.1514720812182741 0.8166058394160584
0.15174280879864635 0.8166058394160584
0.15174280879864635 0.8175182481751825
0.1522165820642978 0.8175182481751825
0.1522165820642978 0.8184306569343066
0.15282571912013537 0.8184306569343066
0.15350253807106598 0.8184306569343066
0.15350253807106598 0.8193430656934306
0.15377326565143823 0.8193430656934306
0.15404399323181048 0.8193430656934306
0.15451776649746193 0.8193430656934306
0.15465313028764804 0.8193430656934306
0.15641285956006767 0.8193430656934306
0.15641285956006767 0.8202554744525548
0.15688663282571913 0.8202554744525548
0.15688663282571913 0.8275547445255474
0.15702199661590524 0.8275547445255474
0.15702199661590524 0.8284671532846716
0.15736040609137056 0.8284671532846716
0.15756345177664974 0.8284671532846716
0.15776649746192895 0.8284671532846716
0.15790186125211506 0.8284671532846716
0.15790186125211506 0.8302919708029197
0.1592554991539763 0.8302919708029197
0.15939086294416244 0.8302919708029197
0.16020304568527918 0.8302919708029197
0.16020304568527918 0.8312043795620438
0.16101522842639593 0.8312043795620438
0.16101522842639593 0.833029197080292
0.161082910321489 0.833029197080292
0.16121827411167514 0.833029197080292
0.1629103214890017 0.833029197080292
0.1629103214890017 0.833941605839416
0.16372250423011844 0.833941605839416
0.16372250423011844 0.8348540145985401
0.16575296108291032 0.8348540145985401
0.16575296108291032 0.8357664233576643
0.16602368866328257 0.8357664233576643
0.16629441624365482 0.8357664233576643
0.16642978003384096 0.8357664233576643
0.16676818950930625 0.8357664233576643
0.16717428087986463 0.8357664233576643
0.16730964467005077 0.8357664233576643
0.16744500846023688 0.8357664233576643
0.16764805414551606 0.8357664233576643
0.16805414551607445 0.8357664233576643
0.16805414551607445 0.8366788321167883
0.1692047377326565 0.8366788321167883
0.16934010152284265 0.8366788321167883
0.1694077834179357 0.8366788321167883
0.16954314720812183 0.8366788321167883
0.1725211505922166 0.8366788321167883
0.1726565143824027 0.8366788321167883
0.1726565143824027 0.8375912408759124
0.17292724196277495 0.8375912408759124
0.1730626057529611 0.8375912408759124
0.1731979695431472 0.8375912408759124
0.17333333333333334 0.8375912408759124
0.17367174280879866 0.8375912408759124
0.17367174280879866 0.8394160583941606
0.1739424703891709 0.8394160583941606
0.1739424703891709 0.8412408759124088
0.17475465313028765 0.8412408759124088
0.17475465313028765 0.8421532846715328
0.1754314720812183 0.8421532846715328
0.17597292724196278 0.8421532846715328
0.17617597292724196 0.8421532846715328
0.17631133671742807 0.8421532846715328
0.17712351945854485 0.8421532846715328
0.17712351945854485 0.843065693430657
0.17725888324873096 0.843065693430657
0.17840947546531302 0.843065693430657
0.17854483925549916 0.843065693430657
0.17915397631133673 0.843065693430657
0.17942470389170898 0.843065693430657
0.1809813874788494 0.843065693430657
0.18111675126903554 0.843065693430657
0.18165820642978003 0.843065693430657
0.18165820642978003 0.843978102189781
0.18314720812182742 0.843978102189781
0.18328257191201353 0.843978102189781
0.18328257191201353 0.8448905109489051
0.18341793570219966 0.8448905109489051
0.18341793570219966 0.8467153284671532
0.18341793570219966 0.8476277372262774
0.1842301184433164 0.8476277372262774
0.1842301184433164 0.8485401459854015
0.18504230118443316 0.8485401459854015
0.1851776649746193 0.8485401459854015
0.18538071065989847 0.8485401459854015
0.1857191201353638 0.8485401459854015
0.18673434856175972 0.8485401459854015
0.18686971235194585 0.8485401459854015
0.18686971235194585 0.8494525547445255
0.18734348561759728 0.8494525547445255
0.18734348561759728 0.8503649635036497
0.1876818950930626 0.8503649635036497
0.18795262267343485 0.8503649635036497
0.18815566835871406 0.8503649635036497
0.1887648054145516 0.8503649635036497
0.18890016920473773 0.8503649635036497
0.18890016920473773 0.8512773722627737
0.19086294416243654 0.8512773722627737
0.19106598984771572 0.8512773722627737
0.1911336717428088 0.8512773722627737
0.19140439932318104 0.8512773722627737
0.19228426395939086 0.8512773722627737
0.19228426395939086 0.8567518248175182
0.1927580372250423 0.8567518248175182
0.19289340101522842 0.8567518248175182
0.19289340101522842 0.8576642335766423
0.19357021996615906 0.8576642335766423
0.19451776649746194 0.8576642335766423
0.19451776649746194 0.8585766423357665
0.19485617597292723 0.8585766423357665
0.19499153976311337 0.8585766423357665
0.1962098138747885 0.8585766423357665
0.1962098138747885 0.8594890510948905
0.19824027072758038 0.8594890510948905
0.19824027072758038 0.8604014598540146
0.1983756345177665 0.8604014598540146
0.19898477157360406 0.8604014598540146
0.19898477157360406 0.8613138686131386
0.19898477157360406 0.8667883211678832
0.19898477157360406 0.8677007299270073
0.19986463620981387 0.8677007299270073
0.19986463620981387 0.8686131386861314
0.20013536379018612 0.8686131386861314
0.20027072758037226 0.8686131386861314
0.20040609137055837 0.8686131386861314
0.2005414551607445 0.8686131386861314
0.20250423011844332 0.8686131386861314
0.2027072758037225 0.8686131386861314
0.203248730964467 0.8686131386861314
0.203248730964467 0.8695255474452555
0.2041285956006768 0.8695255474452555
0.2041285956006768 0.8704379562043796
0.20487309644670051 0.8704379562043796
0.20487309644670051 0.8713503649635036
0.20548223350253808 0.8713503649635036
0.20548223350253808 0.8722627737226277
0.20609137055837565 0.8722627737226277
0.20609137055837565 0.8731751824817519
0.20642978003384094 0.8731751824817519
0.20676818950930625 0.8731751824817519
0.20771573604060914 0.8731751824817519
0.2079864636209814 0.8731751824817519
0.20812182741116753 0.8731751824817519
0.20812182741116753 0.8740875912408759
0.2101522842639594 0.8740875912408759
0.2101522842639594 0.8759124087591241
0.2104906937394247 0.8759124087591241
0.2104906937394247 0.8768248175182481
0.21082910321489 0.8768248175182481
0.21096446700507615 0.8768248175182481
0.2137394247038917 0.8768248175182481
0.21394247038917089 0.8768248175182481
0.21495769881556684 0.8768248175182481
0.21516074450084602 0.8768248175182481
0.21529610829103216 0.8768248175182481
0.21529610829103216 0.8777372262773723
0.21576988155668358 0.8777372262773723
0.21597292724196276 0.8777372262773723
0.21685279187817258 0.8777372262773723
0.21685279187817258 0.8786496350364964
0.21746192893401015 0.8786496350364964
0.21766497461928935 0.8786496350364964
0.2180710659898477 0.8786496350364964
0.2180710659898477 0.8804744525547445
0.21922165820642978 0.8804744525547445
0.21935702199661591 0.8804744525547445
0.21949238578680202 0.8804744525547445
0.21949238578680202 0.8813868613138686
0.22003384094754652 0.8813868613138686
0.22016920473773266 0.8813868613138686
0.22037225042301184 0.8813868613138686
0.22037225042301184 0.8822992700729927
0.22104906937394248 0.8822992700729927
0.22118443316412859 0.8822992700729927
0.2224703891708968 0.8822992700729927
0.2224703891708968 0.8832116788321168
0.22274111675126904 0.8832116788321168
0.22274111675126904 0.8841240875912408
0.2238917089678511 0.8841240875912408
0.2238917089678511 0.885036496350365
0.22409475465313028 0.885036496350365
0.22409475465313028 0.8859489051094891
0.2253130287648054 0.8859489051094891
0.22558375634517766 0.8859489051094891
0.22673434856175972 0.8859489051094891
0.22686971235194586 0.8859489051094891
0.22720812182741118 0.8859489051094891
0.22720812182741118 0.8868613138686131
0.2278849407783418 0.8868613138686131
0.22815566835871404 0.8868613138686131
0.2282233502538071 0.8868613138686131
0.22856175972927242 0.8868613138686131
0.22856175972927242 0.8877737226277372
0.23032148900169205 0.8877737226277372
0.23079526226734348 0.8877737226277372
0.2311336717428088 0.8877737226277372
0.23126903553299494 0.8877737226277372
0.23269035532994925 0.8877737226277372
0.23282571912013536 0.8877737226277372
0.2330964467005076 0.8877737226277372
0.23323181049069375 0.8877737226277372
0.23343485617597293 0.8877737226277372
0.23343485617597293 0.8886861313868614
0.234585448392555 0.8886861313868614
0.234585448392555 0.8932481751824818
0.23560067681895094 0.8932481751824818
0.23560067681895094 0.8941605839416058
0.23573604060913705 0.8941605839416058
0.23573604060913705 0.8950729927007299
0.2379695431472081 0.8950729927007299
0.2379695431472081 0.8959854014598541
0.23871404399323182 0.8959854014598541
0.2403384094754653 0.8959854014598541
0.24047377326565145 0.8959854014598541
0.24047377326565145 0.8968978102189781
0.2405414551607445 0.8968978102189781
0.2405414551607445 0.8978102189781022
0.24189509306260576 0.8978102189781022
0.24203045685279187 0.8978102189781022
0.24209813874788494 0.8978102189781022
0.24209813874788494 0.8987226277372263
0.2423688663282572 0.8987226277372263
0.2423688663282572 0.9005474452554745
0.2445346869712352 0.9005474452554745
0.24467005076142131 0.9005474452554745
0.24500846023688663 0.9005474452554745
0.24588832487309645 0.9005474452554745
0.24602368866328256 0.9005474452554745
0.24642978003384094 0.9005474452554745
0.24642978003384094 0.9014598540145985
0.24649746192893401 0.9014598540145985
0.24663282571912012 0.9014598540145985
0.24859560067681896 0.9014598540145985
0.24879864636209814 0.9014598540145985
0.24879864636209814 0.9023722627737226
0.25049069373942473 0.9023722627737226
0.25049069373942473 0.9032846715328468
0.2515736040609137 0.9032846715328468
0.25184433164128595 0.9032846715328468
0.2525211505922166 0.9032846715328468
0.25292724196277494 0.9032846715328468
0.25326565143824026 0.9032846715328468
0.25326565143824026 0.9041970802919708
0.25346869712351944 0.9041970802919708
0.2536040609137056 0.9041970802919708
0.25434856175972925 0.9041970802919708
0.2545516074450085 0.9041970802919708
0.255160744500846 0.9041970802919708
0.25529610829103216 0.9041970802919708
0.256243654822335 0.9041970802919708
0.25637901861252116 0.9041970802919708
0.2567851099830795 0.9041970802919708
0.25692047377326566 0.9041970802919708
0.25712351945854484 0.9041970802919708
0.2573942470389171 0.9041970802919708
0.2588155668358714 0.9041970802919708
0.2588155668358714 0.9051094890510949
0.2598307952622673 0.9051094890510949
0.2598307952622673 0.906021897810219
0.26355329949238576 0.906021897810219
0.26355329949238576 0.906934306569343
0.26416243654822336 0.906934306569343
0.2642978003384095 0.906934306569343
0.2656514382402707 0.906934306569343
0.2656514382402707 0.9078467153284672
0.2658544839255499 0.9078467153284672
0.2658544839255499 0.9087591240875912
0.267005076142132 0.9087591240875912
0.267005076142132 0.9096715328467153
0.26720812182741116 0.9096715328467153
0.2673434856175973 0.9096715328467153
0.268155668358714 0.9096715328467153
0.26829103214890015 0.9096715328467153
0.2687648054145516 0.9096715328467153
0.26917089678510997 0.9096715328467153
0.2696446700507614 0.9096715328467153
0.26978003384094756 0.9096715328467153
0.2700507614213198 0.9096715328467153
0.2703891708967851 0.9096715328467153
0.27086294416243656 0.9096715328467153
0.27086294416243656 0.9105839416058394
0.2720135363790186 0.9105839416058394
0.2720135363790186 0.9114963503649635
0.2726226734348562 0.9114963503649635
0.27282571912013537 0.9114963503649635
0.2731641285956007 0.9114963503649635
0.2732994923857868 0.9114963503649635
0.273502538071066 0.9114963503649635
0.273502538071066 0.9124087591240876
0.2751269035532995 0.9124087591240876
0.2751269035532995 0.9133211678832117
0.2753299492385787 0.9133211678832117
0.2753299492385787 0.9151459854014599
0.2753299492385787 0.916058394160584
0.27607445008460235 0.916058394160584
0.27607445008460235 0.916970802919708
0.27634517766497463 0.916970802919708
0.276751269035533 0.916970802919708
0.2768866328257191 0.916970802919708
0.27769881556683584 0.916970802919708
0.27769881556683584 0.9178832116788321
0.2791201353637902 0.9178832116788321
0.2792554991539763 0.9178832116788321
0.2802030456852792 0.9178832116788321
0.2803384094754653 0.9178832116788321
0.2809475465313029 0.9178832116788321
0.2809475465313029 0.9187956204379562
0.2810152284263959 0.9187956204379562
0.2810152284263959 0.9197080291970803
0.2812182741116751 0.9197080291970803
0.28135363790186124 0.9197080291970803
0.28392554991539765 0.9197080291970803
0.28392554991539765 0.9215328467153284
0.2839932318104907 0.9215328467153284
0.2839932318104907 0.9224452554744526
0.2840609137055838 0.9224452554744526
0.28419627749576987 0.9224452554744526
0.2879187817258883 0.9224452554744526
0.28974619289340103 0.9224452554744526
0.292927241962775 0.9224452554744526
0.29306260575296106 0.9224452554744526
0.2932656514382403 0.9224452554744526
0.2932656514382403 0.9233576642335767
0.2934010152284264 0.9233576642335767
0.29421319796954315 0.9233576642335767
0.2943485617597293 0.9233576642335767
0.2948223350253807 0.9233576642335767
0.2948223350253807 0.9242700729927007
0.2948900169204738 0.9242700729927007
0.2950253807106599 0.9242700729927007
0.2963113367174281 0.9242700729927007
0.2963113367174281 0.927007299270073
0.29644670050761424 0.927007299270073
0.29678510998307955 0.927007299270073
0.29692047377326564 0.927007299270073
0.2976649746192893 0.927007299270073
0.29786802030456855 0.927007299270073
0.2986125211505922 0.927007299270073
0.2986125211505922 0.9279197080291971
0.2990186125211506 0.9279197080291971
0.2991539763113367 0.9279197080291971
0.2993570219966159 0.9279197080291971
0.29949238578680204 0.9279197080291971
0.29976311336717426 0.9279197080291971
0.2998984771573604 0.9279197080291971
0.30037225042301186 0.9279197080291971
0.3007783417935702 0.9279197080291971
0.30199661590524535 0.9279197080291971
0.3021319796954315 0.9279197080291971
0.30233502538071066 0.9279197080291971
0.3026057529610829 0.9279197080291971
0.302741116751269 0.9279197080291971
0.30287648054145516 0.9279197080291971
0.30287648054145516 0.9288321167883211
0.30456852791878175 0.9288321167883211
0.30524534686971233 0.9288321167883211
0.30544839255499157 0.9288321167883211
0.30558375634517765 0.9288321167883211
0.3060575296108291 0.9288321167883211
0.30619289340101524 0.9288321167883211
0.3065989847715736 0.9288321167883211
0.3071404399323181 0.9288321167883211
0.30720812182741114 0.9288321167883211
0.3073434856175973 0.9288321167883211
0.30890016920473773 0.9288321167883211
0.3091032148900169 0.9288321167883211
0.3096446700507614 0.9288321167883211
0.3096446700507614 0.9297445255474452
0.3099830795262267 0.9297445255474452
0.31086294416243654 0.9297445255474452
0.3109983079526227 0.9297445255474452
0.3109983079526227 0.9306569343065694
0.3112690355329949 0.9306569343065694
0.3112690355329949 0.9315693430656934
0.3115397631133672 0.9315693430656934
0.3116751269035533 0.9315693430656934
0.31269035532994927 0.9315693430656934
0.3129610829103215 0.9315693430656934
0.31445008460236884 0.9315693430656934
0.31478849407783416 0.9315693430656934
0.31485617597292725 0.9315693430656934
0.3149915397631134 0.9315693430656934
0.31627749576988157 0.9315693430656934
0.31627749576988157 0.9324817518248175
0.3164128595600677 0.9324817518248175
0.31871404399323183 0.9324817518248175
0.31898477157360405 0.9324817518248175
0.32094754653130286 0.9324817518248175
0.321082910321489 0.9324817518248175
0.32121827411167514 0.9324817518248175
0.3213536379018613 0.9324817518248175
0.3225042301184433 0.9324817518248175
0.3225042301184433 0.9333941605839416
0.32372250423011845 0.9333941605839416
0.3239255499153976 0.9333941605839416
0.3247377326565144 0.9333941605839416
0.3250761421319797 0.9333941605839416
0.32629441624365485 0.9333941605839416
0.32629441624365485 0.9343065693430657
0.3275126903553299 0.9343065693430657
0.32764805414551607 0.9343065693430657
0.3285279187817259 0.9343065693430657
0.32879864636209816 0.9343065693430657
0.3299492385786802 0.9343065693430657
0.3302876480541455 0.9343065693430657
0.33204737732656514 0.9343065693430657
0.33204737732656514 0.9352189781021898
0.33759729272419625 0.9352189781021898
0.3378003384094755 0.9352189781021898
0.33793570219966157 0.9352189781021898
0.33820642978003385 0.9352189781021898
0.338409475465313 0.9352189781021898
0.33854483925549916 0.9352189781021898
0.33874788494077834 0.9352189781021898
0.3388832487309645 0.9352189781021898
0.33962774957698816 0.9352189781021898
0.3397631133671743 0.9352189781021898
0.3399661590524535 0.9352189781021898
0.3401015228426396 0.9352189781021898
0.34016920473773266 0.9352189781021898
0.3403045685279188 0.9352189781021898
0.3408460236886633 0.9352189781021898
0.34098138747884943 0.9352189781021898
0.34240270727580374 0.9352189781021898
0.34240270727580374 0.9361313868613139
0.3436209813874789 0.9361313868613139
0.34382402707275805 0.9361313868613139
0.3440947546531303 0.9361313868613139
0.34456852791878173 0.9361313868613139
0.3472081218274112 0.9361313868613139
0.3473434856175973 0.9361313868613139
0.34917089678511 0.9361313868613139
0.3493062605752961 0.9361313868613139
0.3517428087986464 0.9361313868613139
0.35187817258883247 0.9361313868613139
0.3522842639593909 0.9361313868613139
0.35241962774957697 0.9361313868613139
0.3537055837563452 0.9361313868613139
0.3540439932318105 0.9361313868613139
0.3543824027072758 0.9361313868613139
0.3545177664974619 0.9361313868613139
0.3547208121827411 0.9361313868613139
0.35485617597292723 0.9361313868613139
0.35492385786802033 0.9361313868613139
0.3551269035532995 0.9361313868613139
0.35573604060913705 0.9361313868613139
0.35593908629441623 0.9361313868613139
0.35681895093062604 0.9361313868613139
0.3570896785109983 0.9361313868613139
0.35722504230118446 0.9361313868613139
0.3583756345177665 0.9361313868613139
0.35884940778341795 0.9361313868613139
0.35986463620981385 0.9361313868613139
0.3600676818950931 0.9361313868613139
0.3616243654822335 0.9361313868613139
0.3616243654822335 0.9370437956204379
0.3618274111675127 0.9370437956204379
0.3641962774957699 0.9370437956204379
0.3647377326565144 0.9370437956204379
0.3647377326565144 0.9379562043795621
0.3648730964467005 0.9379562043795621
0.36514382402707274 0.9379562043795621
0.3656175972927242 0.9379562043795621
0.36588832487309647 0.9379562043795621
0.36602368866328255 0.9379562043795621
0.3667681895093063 0.9379562043795621
0.3667681895093063 0.9388686131386861
0.36717428087986465 0.9388686131386861
0.3673773265651438 0.9388686131386861
0.36825719120135364 0.9388686131386861
0.36852791878172586 0.9388686131386861
0.3690693739424704 0.9388686131386861
0.3694754653130288 0.9388686131386861
0.37021996615905245 0.9388686131386861
0.37021996615905245 0.9397810218978102
0.3702876480541455 0.9397810218978102
0.37042301184433163 0.9397810218978102
0.37109983079526226 0.9397810218978102
0.37137055837563454 0.9397810218978102
0.3764467005076142 0.9397810218978102
0.37692047377326565 0.9397810218978102
0.37861252115059224 0.9397810218978102
0.3787478849407783 0.9397810218978102
0.37942470389170896 0.9397810218978102
0.3795600676818951 0.9397810218978102
0.3798984771573604 0.9397810218978102
0.3798984771573604 0.9406934306569343
0.3804399323181049 0.9406934306569343
0.38057529610829105 0.9406934306569343
0.38084602368866327 0.9406934306569343
0.38084602368866327 0.9416058394160584
0.3811844331641286 0.9416058394160584
0.3813197969543147 0.9416058394160584
0.38301184433164126 0.9416058394160584
0.3831472081218274 0.9416058394160584
0.3840947546531303 0.9416058394160584
0.3842301184433164 0.9416058394160584
0.38470389170896785 0.9416058394160584
0.384839255499154 0.9416058394160584
0.385989847715736 0.9416058394160584
0.38632825719120134 0.9416058394160584
0.387072758037225 0.9416058394160584
0.387072758037225 0.9425182481751825
0.38747884940778343 0.9425182481751825
0.38747884940778343 0.9434306569343066
0.38761421319796957 0.9434306569343066
0.38781725888324875 0.9434306569343066
0.38862944162436547 0.9434306569343066
0.3887648054145516 0.9434306569343066
0.3895769881556684 0.9434306569343066
0.38971235194585446 0.9434306569343066
0.39120135363790187 0.9434306569343066
0.391336717428088 0.9434306569343066
0.3922165820642978 0.9434306569343066
0.392419627749577 0.9434306569343066
0.3925549915397631 0.9434306569343066
0.3931641285956007 0.9434306569343066
0.3934348561759729 0.9434306569343066
0.39357021996615904 0.9434306569343066
0.3938409475465313 0.9434306569343066
0.39411167512690354 0.9434306569343066
0.39445008460236886 0.9434306569343066
0.39499153976311335 0.9434306569343066
0.3951269035532995 0.9434306569343066
0.39519458544839253 0.9434306569343066
0.39539763113367177 0.9434306569343066
0.39553299492385785 0.9434306569343066
0.395668358714044 0.9434306569343066
0.39593908629441626 0.9434306569343066
0.39607445008460235 0.9434306569343066
0.39607445008460235 0.9443430656934306
0.3963451776649746 0.9443430656934306
0.3965482233502538 0.9443430656934306
0.3968189509306261 0.9443430656934306
0.39695431472081216 0.9443430656934306
0.3987140439932318 0.9443430656934306
0.39884940778341793 0.9443430656934306
0.4004737732656514 0.9443430656934306
0.4007445008460237 0.9443430656934306
0.4018274111675127 0.9443430656934306
0.40196277495769883 0.9443430656934306
0.4027072758037225 0.9443430656934306
0.40284263959390865 0.9443430656934306
0.4029103214890017 0.9443430656934306
0.40318104906937396 0.9443430656934306
0.403248730964467 0.9443430656934306
0.40338409475465314 0.9443430656934306
0.4035871404399323 0.9443430656934306
0.40372250423011846 0.9443430656934306
0.4037901861252115 0.9443430656934306
0.40439932318104904 0.9443430656934306
0.40534686971235195 0.9443430656934306
0.4054822335025381 0.9443430656934306
0.40554991539763113 0.9443430656934306
0.40642978003384095 0.9443430656934306
0.4071065989847716 0.9443430656934306
0.4072419627749577 0.9443430656934306
0.4077157360406091 0.9443430656934306
0.40785109983079526 0.9443430656934306
0.4084602368866328 0.9443430656934306
0.4088663282571912 0.9443430656934306
0.4101522842639594 0.9443430656934306
0.4102876480541455 0.9443430656934306
0.41042301184433166 0.9443430656934306
0.41055837563451775 0.9443430656934306
0.41109983079526224 0.9443430656934306
0.41109983079526224 0.9452554744525548
0.41170896785109984 0.9452554744525548
0.411912013536379 0.9452554744525548
0.4142808798646362 0.9452554744525548
0.4144162436548223 0.9452554744525548
0.4148900169204738 0.9452554744525548
0.4148900169204738 0.9461678832116789
0.4163113367174281 0.9461678832116789
0.41644670050761423 0.9461678832116789
0.41746192893401013 0.9461678832116789
0.41759729272419627 0.9461678832116789
0.41820642978003386 0.9461678832116789
0.4184771573604061 0.9461678832116789
0.42003384094754653 0.9461678832116789
0.42003384094754653 0.9470802919708029
0.42037225042301185 0.9470802919708029
0.420507614213198 0.9470802919708029
0.42064297800338407 0.9470802919708029
0.4215228426395939 0.9470802919708029
0.42314720812182743 0.9470802919708029
0.4232825719120135 0.9470802919708029
0.42368866328257193 0.9470802919708029
0.42402707275803725 0.9470802919708029
0.42598984771573606 0.9470802919708029
0.42612521150592214 0.9470802919708029
0.42612521150592214 0.947992700729927
0.4263959390862944 0.947992700729927
0.4266666666666667 0.947992700729927
0.4272081218274112 0.947992700729927
0.42741116751269037 0.947992700729927
0.42741116751269037 0.948905109489051
0.43093062605752963 0.948905109489051
0.4311336717428088 0.948905109489051
0.43126903553299495 0.948905109489051
0.4316074450084602 0.948905109489051
0.43174280879864635 0.948905109489051
0.43194585448392553 0.948905109489051
0.43208121827411167 0.948905109489051
0.43208121827411167 0.9498175182481752
0.43370558375634516 0.9498175182481752
0.4338409475465313 0.9498175182481752
0.43519458544839257 0.9498175182481752
0.4353299492385787 0.9498175182481752
0.43702199661590524 0.9498175182481752
0.4371573604060914 0.9498175182481752
0.4383079526226734 0.9498175182481752
0.43844331641285955 0.9498175182481752
0.43844331641285955 0.9507299270072993
0.44 0.9507299270072993
0.44040609137055836 0.9507299270072993
0.4413536379018613 0.9507299270072993
0.44148900169204736 0.9507299270072993
0.4416920473773266 0.9507299270072993
0.4418274111675127 0.9507299270072993
0.443248730964467 0.9507299270072993
0.4435871404399323 0.9507299270072993
0.44534686971235193 0.9507299270072993
0.44595600676818953 0.9507299270072993
0.44622673434856175 0.9507299270072993
0.44622673434856175 0.9516423357664233
0.4480541455160745 0.9516423357664233
0.44839255499153974 0.9516423357664233
0.44879864636209815 0.9516423357664233
0.4489340101522843 0.9516423357664233
0.4492047377326565 0.9516423357664233
0.44934010152284265 0.9516423357664233
0.4502876480541455 0.9516423357664233
0.4510998307952623 0.9516423357664233
0.4517089678510998 0.9516423357664233
0.451912013536379 0.9516423357664233
0.45204737732656514 0.9516423357664233
0.45204737732656514 0.9525547445255474
0.45211505922165823 0.9525547445255474
0.4522504230118443 0.9525547445255474
0.45238578680203045 0.9525547445255474
0.4524534686971235 0.9534671532846716
0.45258883248730963 0.9534671532846716
0.45272419627749577 0.9534671532846716
0.4527918781725888 0.9534671532846716
0.452994923857868 0.9534671532846716
0.4541455160744501 0.9534671532846716
0.4542808798646362 0.9534671532846716
0.45441624365482236 0.9534671532846716
0.45441624365482236 0.9543795620437956
0.45455160744500844 0.9543795620437956
0.4546869712351946 0.9543795620437956
0.4548223350253807 0.9543795620437956
0.45495769881556686 0.9543795620437956
0.45495769881556686 0.9552919708029197
0.4561082910321489 0.9552919708029197
0.45624365482233503 0.9552919708029197
0.4569881556683587 0.9552919708029197
0.45712351945854485 0.9552919708029197
0.45739424703891707 0.9552919708029197
0.45793570219966157 0.9552919708029197
0.4582741116751269 0.9552919708029197
0.45854483925549916 0.9552919708029197
0.45874788494077834 0.9552919708029197
0.4590186125211506 0.9552919708029197
0.45908629441624366 0.9552919708029197
0.4592216582064298 0.9552919708029197
0.460575296108291 0.9552919708029197
0.46077834179357025 0.9552919708029197
0.46524534686971236 0.9552919708029197
0.4653807106598985 0.9552919708029197
0.4661928934010152 0.9552919708029197
0.46632825719120136 0.9552919708029197
0.4668020304568528 0.9552919708029197
0.4668020304568528 0.9562043795620438
0.4693062605752961 0.9562043795620438
0.4698477157360406 0.9562043795620438
0.46991539763113366 0.9562043795620438
0.47011844331641284 0.9562043795620438
0.47018612521150593 0.9562043795620438
0.4703214890016921 0.9562043795620438
0.47126903553299493 0.9562043795620438
0.47140439932318107 0.9562043795620438
0.4718104906937394 0.9562043795620438
0.47194585448392556 0.9562043795620438
0.4720812182741117 0.9562043795620438
0.4722842639593909 0.9562043795620438
0.47241962774957696 0.9562043795620438
0.4726226734348562 0.9562043795620438
0.4727580372250423 0.9562043795620438
0.47296108291032146 0.9562043795620438
0.4738409475465313 0.9562043795620438
0.47445008460236887 0.9562043795620438
0.474585448392555 0.9562043795620438
0.47499153976311337 0.9562043795620438
0.4751269035532995 0.9562043795620438
0.47519458544839255 0.9562043795620438
0.47519458544839255 0.9571167883211679
0.4762098138747885 0.9571167883211679
0.47634517766497464 0.9571167883211679
0.4774957698815567 0.9571167883211679
0.4776311336717428 0.9571167883211679
0.4787140439932318 0.9571167883211679
0.47884940778341795 0.9571167883211679
0.4790524534686971 0.9571167883211679
0.4792554991539763 0.9571167883211679
0.4795939086294416 0.9571167883211679
0.4795939086294416 0.958029197080292
0.4798646362098139 0.958029197080292
0.48 0.958029197080292
0.4800676818950931 0.958029197080292
0.4803384094754653 0.958029197080292
0.4820304568527919 0.958029197080292
0.482165820642978 0.958029197080292
0.4826395939086294 0.958029197080292
0.4839932318104907 0.958029197080292
0.4839932318104907 0.958941605839416
0.48412859560067684 0.958941605839416
0.4842639593908629 0.958941605839416
0.48500846023688665 0.958941605839416
0.48500846023688665 0.9598540145985401
0.4862267343485618 0.9598540145985401
0.4862267343485618 0.9607664233576643
0.48771573604060914 0.9607664233576643
0.4878510998307953 0.9607664233576643
0.4881895093062606 0.9607664233576643
0.4883248730964467 0.9607664233576643
0.48947546531302877 0.9607664233576643
0.4896108291032149 0.9607664233576643
0.4898138747884941 0.9607664233576643
0.4899492385786802 0.9607664233576643
0.4914382402707276 0.9607664233576643
0.4915736040609137 0.9607664233576643
0.49238578680203043 0.9607664233576643
0.49238578680203043 0.9616788321167883
0.49245346869712353 0.9616788321167883
0.4926565143824027 0.9616788321167883
0.49414551607445006 0.9616788321167883
0.4942808798646362 0.9616788321167883
0.4955668358714044 0.9616788321167883
0.4955668358714044 0.9635036496350365
0.4970558375634518 0.9635036496350365
0.4971912013536379 0.9635036496350365
0.4981387478849408 0.9635036496350365
0.4982741116751269 0.9635036496350365
0.5008460236886633 0.9635036496350365
0.5009813874788495 0.9635036496350365
0.5017935702199662 0.9635036496350365
0.5017935702199662 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5028764805414552 0.9644160583941606
0.5031472081218274 0.9644160583941606
0.5032825719120135 0.9644160583941606
0.5051099830795263 0.9644160583941606
0.5053807106598984 0.9644160583941606
0.5055837563451777 0.9644160583941606
0.5065313028764805 0.9644160583941606
0.5069373942470389 0.9644160583941606
0.5069373942470389 0.9653284671532847
0.5076142131979695 0.9653284671532847
0.5077495769881557 0.9653284671532847
0.5084940778341793 0.9653284671532847
0.5086971235194585 0.9653284671532847
0.5095769881556683 0.9653284671532847
0.5097123519458545 0.9653284671532847
0.510186125211506 0.9653284671532847
0.5103891708967851 0.9653284671532847
0.5121489001692048 0.9653284671532847
0.5121489001692048 0.9662408759124088
0.514517766497462 0.9662408759124088
0.514653130287648 0.9662408759124088
0.5155329949238578 0.9662408759124088
0.515668358714044 0.9662408759124088
0.515736040609137 0.9662408759124088
0.5176988155668358 0.9662408759124088
0.5197969543147208 0.9662408759124088
0.5199323181049069 0.9662408759124088
0.5208121827411167 0.9662408759124088
0.521082910321489 0.9662408759124088
0.5212182741116751 0.9662408759124088
0.5212182741116751 0.9671532846715328
0.5214890016920474 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5222335025380711 0.9671532846715328
0.5223688663282572 0.9671532846715328
0.5233164128595601 0.9671532846715328
0.5237901861252116 0.9671532846715328
0.524331641285956 0.9671532846715328
0.5249407783417935 0.9671532846715328
0.5251438240270727 0.9671532846715328
0.5252791878172589 0.9671532846715328
0.5258206429780033 0.9671532846715328
0.5260236886632825 0.9671532846715328
0.5267681895093063 0.9671532846715328
0.5267681895093063 0.968065693430657
0.5281218274111675 0.968065693430657
0.5282571912013536 0.968065693430657
0.5291370558375634 0.968065693430657
0.5292724196277496 0.968065693430657
0.5303553299492386 0.968065693430657
0.5303553299492386 0.968978102189781
0.5304906937394247 0.968978102189781
0.5306937394247039 0.968978102189781
0.5308967851099831 0.968978102189781
0.5313028764805414 0.968978102189781
0.5323181049069374 0.968978102189781
0.5323181049069374 0.9698905109489051
0.5327918781725889 0.9698905109489051
0.532927241962775 0.9698905109489051
0.5332656514382402 0.9698905109489051
0.5336040609137056 0.9698905109489051
0.5338071065989848 0.9698905109489051
0.53414551607445 0.9698905109489051
0.5344162436548223 0.9698905109489051
0.5354991539763113 0.9698905109489051
0.5356345177664975 0.9698905109489051
0.5358375634517767 0.9698905109489051
0.536311336717428 0.9698905109489051
0.5366497461928934 0.9698905109489051
0.5367851099830795 0.9698905109489051
0.537326565143824 0.9698905109489051
0.5375972927241963 0.9698905109489051
0.5376649746192893 0.9698905109489051
0.5376649746192893 0.9708029197080292
0.5385448392554991 0.9708029197080292
0.5385448392554991 0.9717153284671532
0.5391539763113368 0.9717153284671532
0.539357021996616 0.9717153284671532
0.5406429780033841 0.9717153284671532
0.5406429780033841 0.9726277372262774
0.5409813874788494 0.9726277372262774
0.5411167512690356 0.9726277372262774
0.5412521150592217 0.9726277372262774
0.5413874788494077 0.9726277372262774
0.5415905245346869 0.9726277372262774
0.5417258883248731 0.9726277372262774
0.5417935702199662 0.9726277372262774
0.5419289340101523 0.9726277372262774
0.5421319796954315 0.9726277372262774
0.5424027072758038 0.9726277372262774
0.5433502538071066 0.9726277372262774
0.5434856175972927 0.9726277372262774
0.5444331641285955 0.9726277372262774
0.5445685279187817 0.9726277372262774
0.544839255499154 0.9726277372262774
0.544839255499154 0.9735401459854015
0.5454483925549916 0.9735401459854015
0.5457191201353638 0.9735401459854015
0.545989847715736 0.9735401459854015
0.5461252115059222 0.9735401459854015
0.5474111675126904 0.9735401459854015
0.5480203045685279 0.9735401459854015
0.5484940778341794 0.9735401459854015
0.5486294416243654 0.9735401459854015
0.5488324873096446 0.9735401459854015
0.5503891708967851 0.9735401459854015
0.5505245346869713 0.9735401459854015
0.5507275803722504 0.9735401459854015
0.5508629441624365 0.9735401459854015
0.5518781725888325 0.9735401459854015
0.5520135363790186 0.9735401459854015
0.5539086294416243 0.9735401459854015
0.5541793570219966 0.9735401459854015
0.5543147208121827 0.9735401459854015
0.5550592216582064 0.9735401459854015
0.5552622673434856 0.9735401459854015
0.5568866328257192 0.9735401459854015
0.5570219966159052 0.9735401459854015
0.5581049069373942 0.9735401459854015
0.5582402707275804 0.9735401459854015
0.5583756345177665 0.9735401459854015
0.5586463620981388 0.9735401459854015
0.5587140439932318 0.9735401459854015
0.558849407783418 0.9735401459854015
0.5593231810490694 0.9735401459854015
0.5594585448392555 0.9735401459854015
0.5609475465313029 0.9735401459854015
0.561082910321489 0.9735401459854015
0.5618950930626058 0.9735401459854015
0.5618950930626058 0.9744525547445255
0.5623688663282572 0.9744525547445255
0.5625042301184433 0.9744525547445255
0.5634517766497462 0.9744525547445255
0.5635871404399323 0.9744525547445255
0.5638578680203046 0.9744525547445255
0.5639932318104907 0.9744525547445255
0.5646023688663283 0.9744525547445255
0.5649407783417936 0.9744525547445255
0.5654822335025381 0.9744525547445255
0.5675126903553299 0.9744525547445255
0.5691370558375635 0.9744525547445255
0.5692724196277495 0.9744525547445255
0.5694754653130287 0.9744525547445255
0.5696108291032149 0.9744525547445255
0.5696785109983079 0.9744525547445255
0.5698138747884941 0.9744525547445255
0.5704230118443316 0.9744525547445255
0.5705583756345177 0.9744525547445255
0.5717766497461929 0.9744525547445255
0.5724534686971235 0.9744525547445255
0.5737394247038917 0.9744525547445255
0.5739424703891709 0.9744525547445255
0.574010152284264 0.9744525547445255
0.5741455160744501 0.9744525547445255
0.5745516074450084 0.9744525547445255
0.5747546531302876 0.9744525547445255
0.5760406091370558 0.9744525547445255
0.5760406091370558 0.9753649635036497
0.5763113367174281 0.9753649635036497
0.5769881556683587 0.9753649635036497
0.5770558375634518 0.9753649635036497
0.5773265651438241 0.9753649635036497
0.5777326565143824 0.9753649635036497
0.5780033840947546 0.9753649635036497
0.5780033840947546 0.9762773722627737
0.5781387478849408 0.9762773722627737
0.5782741116751269 0.9762773722627737
0.5784771573604061 0.9762773722627737
0.5785448392554992 0.9762773722627737
0.5790186125211506 0.9762773722627737
0.5822673434856176 0.9762773722627737
0.583756345177665 0.9762773722627737
0.5840947546531303 0.9762773722627737
0.5848392554991539 0.9762773722627737
0.5873434856175973 0.9762773722627737
0.5874788494077834 0.9762773722627737
0.5876818950930626 0.9762773722627737
0.5878172588832488 0.9762773722627737
0.5886971235194586 0.9762773722627737
0.5889678510998307 0.9762773722627737
0.58917089678511 0.9762773722627737
0.5895093062605753 0.9762773722627737
0.5897123519458545 0.9762773722627737
0.5899153976311337 0.9762773722627737
0.5901861252115059 0.9762773722627737
0.590321489001692 0.9762773722627737
0.5905245346869712 0.9762773722627737
0.5907275803722504 0.9762773722627737
0.6041962774957699 0.9826642335766423
0.6057529610829103 0.9826642335766423
0.6066328257191201 0.9826642335766423
0.6068358714043993 0.9826642335766423
0.6070389170896785 0.9826642335766423
0.6073096446700508 0.9826642335766423
0.6074450084602369 0.9826642335766423
0.60751269035533 0.9826642335766423
0.607648054145516 0.9826642335766423
0.608663282571912 0.9826642335766423
0.6087986463620981 0.9826642335766423
0.6092724196277496 0.9826642335766423
0.6092724196277496 0.9835766423357665
0.6095431472081219 0.9835766423357665
0.6095431472081219 0.9844890510948905
0.6106937394247038 0.9844890510948905
0.61082910321489 0.9844890510948905
0.612994923857868 0.9844890510948905
0.612994923857868 0.9854014598540146
0.6131302876480541 0.9854014598540146
0.6131302876480541 0.9863138686131386
0.6136040609137056 0.9863138686131386
0.6137394247038918 0.9863138686131386
0.6150930626057529 0.9863138686131386
0.6152961082910321 0.9863138686131386
0.6153637901861252 0.9863138686131386
0.6155668358714044 0.9863138686131386
0.6163113367174281 0.9863138686131386
0.6164467005076142 0.9863138686131386
0.617326565143824 0.9863138686131386
0.6174619289340102 0.9863138686131386
0.6175972927241963 0.9863138686131386
0.6177326565143824 0.9863138686131386
0.6182741116751269 0.9863138686131386
0.618409475465313 0.9863138686131386
0.6184771573604061 0.9863138686131386
0.6184771573604061 0.9872262773722628
0.6198984771573605 0.9872262773722628
0.6200338409475465 0.9872262773722628
0.6210490693739424 0.9872262773722628
0.6211844331641286 0.9872262773722628
0.62165820642978 0.9872262773722628
0.6217935702199662 0.9872262773722628
0.6251776649746192 0.9872262773722628
0.6253807106598985 0.9872262773722628
0.6254483925549915 0.9872262773722628
0.6255837563451777 0.9872262773722628
0.6261252115059222 0.9872262773722628
0.6262605752961083 0.9872262773722628
0.6263959390862944 0.9872262773722628
0.6274111675126903 0.9872262773722628
0.6282910321489001 0.9872262773722628
0.6284263959390863 0.9872262773722628
0.6285617597292724 0.9872262773722628
0.6286971235194585 0.9872262773722628
0.6294416243654822 0.9872262773722628
0.6294416243654822 0.9881386861313869
0.6295769881556683 0.9881386861313869
0.6305245346869712 0.9881386861313869
0.631269035532995 0.9881386861313869
0.6315397631133671 0.9881386861313869
0.6320812182741117 0.9881386861313869
0.6324196277495769 0.9881386861313869
0.6330964467005076 0.9881386861313869
0.6332318104906938 0.9881386861313869
0.6336379018612521 0.9881386861313869
0.6338409475465313 0.9881386861313869
0.6345177664974619 0.9881386861313869
0.6348561759729272 0.9881386861313869
0.6372927241962775 0.9881386861313869
0.6374280879864637 0.9881386861313869
0.6376988155668358 0.9881386861313869
0.6380372250423012 0.9881386861313869
0.6401353637901861 0.9881386861313869
0.6446700507614214 0.9881386861313869
0.6452115059221658 0.9881386861313869
0.645346869712352 0.9881386861313869
0.6456852791878173 0.9881386861313869
0.6458206429780033 0.9881386861313869
0.6469035532994923 0.9881386861313869
0.6470389170896785 0.9881386861313869
0.6471742808798646 0.9881386861313869
0.6473773265651438 0.9881386861313869
0.64751269035533 0.9881386861313869
0.6476480541455161 0.9881386861313869
0.6479187817258883 0.9881386861313869
0.6480541455160744 0.9881386861313869
0.6491370558375634 0.9881386861313869
0.6493401015228426 0.9881386861313869
0.6500169204737732 0.9881386861313869
0.6502876480541455 0.9881386861313869
0.651979695431472 0.9881386861313869
0.6521827411167512 0.9881386861313869
0.6523181049069374 0.9881386861313869
0.6544839255499154 0.9881386861313869
0.6546869712351946 0.9881386861313869
0.6554314720812183 0.9881386861313869
0.6555668358714044 0.9881386861313869
0.6565143824027073 0.9881386861313869
0.6567174280879865 0.9881386861313869
0.6568527918781726 0.9881386861313869
0.657326565143824 0.9881386861313869
0.6575296108291032 0.9881386861313869
0.6578680203045685 0.9881386861313869
0.6580033840947547 0.9881386861313869
0.6580710659898478 0.9881386861313869
0.6582064297800339 0.9881386861313869
0.6586802030456853 0.9881386861313869
0.6588832487309645 0.9881386861313869
0.6590186125211506 0.9881386861313869
0.6591539763113368 0.9881386861313869
0.6592893401015228 0.9881386861313869
0.6595600676818951 0.9881386861313869
0.6598307952622673 0.9881386861313869
0.660575296108291 0.9881386861313869
0.6611167512690356 0.9881386861313869
0.6611844331641286 0.9881386861313869
0.6613197969543148 0.9881386861313869
0.6626057529610829 0.9881386861313869
0.6628764805414552 0.9881386861313869
0.663824027072758 0.9881386861313869
0.664906937394247 0.9881386861313869
0.6649746192893401 0.9881386861313869
0.6651099830795262 0.9881386861313869
0.6668020304568528 0.9881386861313869
0.667072758037225 0.9881386861313869
0.6672758037225043 0.9881386861313869
0.6674111675126904 0.9881386861313869
0.6677495769881556 0.9881386861313869
0.6678849407783418 0.9881386861313869
0.6684940778341794 0.9881386861313869
0.6686294416243654 0.9881386861313869
0.6688324873096446 0.9881386861313869
0.6690355329949239 0.9881386861313869
0.6694416243654823 0.9881386861313869
0.6695769881556684 0.9881386861313869
0.6699830795262267 0.9881386861313869
0.6703891708967851 0.9881386861313869
0.6705245346869713 0.9881386861313869
0.6707952622673435 0.9881386861313869
0.6715397631133672 0.9881386861313869
0.6716751269035534 0.9881386861313869
0.6720135363790186 0.9881386861313869
0.6722165820642978 0.9881386861313869
0.6729610829103215 0.9881386861313869
0.6729610829103215 0.9890510948905109
0.6730287648054145 0.9890510948905109
0.6744500846023689 0.9890510948905109
0.6751269035532995 0.9890510948905109
0.6751269035532995 0.989963503649635
0.6760067681895093 0.989963503649635
0.6769543147208121 0.989963503649635
0.6776311336717428 0.989963503649635
0.677766497461929 0.989963503649635
0.6781725888324873 0.989963503649635
0.6785109983079526 0.989963503649635
0.6793908629441624 0.989963503649635
0.6793908629441624 0.9908759124087592
0.6797292724196278 0.9908759124087592
0.6798646362098139 0.9908759124087592
0.6805414551607445 0.9908759124087592
0.6807445008460237 0.9908759124087592
0.6815566835871404 0.9908759124087592
0.6816920473773266 0.9908759124087592
0.6820981387478849 0.9908759124087592
0.682233502538071 0.9908759124087592
0.6826395939086295 0.9908759124087592
0.6827749576988156 0.9908759124087592
0.6841285956006768 0.9908759124087592
0.6846023688663283 0.9908759124087592
0.6852791878172588 0.9908759124087592
0.685414551607445 0.9908759124087592
0.6856852791878173 0.9908759124087592
0.6861590524534686 0.9908759124087592
0.6863620981387479 0.9908759124087592
0.6871742808798647 0.9908759124087592
0.6873096446700507 0.9908759124087592
0.687580372250423 0.9908759124087592
0.6877157360406091 0.9908759124087592
0.6881218274111676 0.9908759124087592
0.6884602368866328 0.9908759124087592
0.6887986463620981 0.9908759124087592
0.6892047377326566 0.9908759124087592
0.6893401015228426 0.9908759124087592
0.6900846023688664 0.9908759124087592
0.6902199661590525 0.9908759124087592
0.6904230118443316 0.9908759124087592
0.6905583756345177 0.9908759124087592
0.6906937394247039 0.9908759124087592
0.69082910321489 0.9908759124087592
0.6908967851099831 0.9908759124087592
0.6914382402707275 0.9908759124087592
0.6923181049069373 0.9908759124087592
0.6925211505922165 0.9908759124087592
0.692994923857868 0.9908759124087592
0.692994923857868 0.9917883211678832
0.6936717428087986 0.9917883211678832
0.694077834179357 0.9917883211678832
0.6948223350253807 0.9917883211678832
0.6949576988155668 0.9917883211678832
0.6955668358714044 0.9917883211678832
0.6957698815566836 0.9917883211678832
0.6961082910321489 0.9917883211678832
0.6963113367174281 0.9917883211678832
0.6964467005076143 0.9917883211678832
0.6965820642978003 0.9917883211678832
0.6966497461928934 0.9917883211678832
0.6967851099830795 0.9917883211678832
0.697258883248731 0.9917883211678832
0.6973942470389171 0.9917883211678832
0.6975296108291033 0.9917883211678832
0.6982064297800339 0.9917883211678832
0.6992216582064298 0.9917883211678832
0.6993570219966159 0.9917883211678832
0.6998307952622673 0.9917883211678832
0.7001015228426396 0.9917883211678832
0.7002368866328257 0.9917883211678832
0.700507614213198 0.9917883211678832
0.7009813874788494 0.9917883211678832
0.701590524534687 0.9917883211678832
0.7021319796954315 0.9917883211678832
0.7023350253807107 0.9917883211678832
0.7029441624365482 0.9917883211678832
0.7030795262267343 0.9917883211678832
0.7033502538071066 0.9917883211678832
0.7035532994923858 0.9917883211678832
0.7038917089678511 0.9917883211678832
0.7040270727580372 0.9917883211678832
0.7045685279187818 0.9917883211678832
0.7054483925549916 0.9917883211678832
0.7055837563451777 0.9917883211678832
0.7057868020304569 0.9917883211678832
0.7062605752961083 0.9917883211678832
0.7063959390862944 0.9917883211678832
0.7065313028764806 0.9917883211678832
0.7069373942470389 0.9917883211678832
0.7075465313028765 0.9917883211678832
0.7076818950930626 0.9917883211678832
0.7084940778341794 0.9917883211678832
0.7086294416243655 0.9917883211678832
0.7089678510998308 0.9917883211678832
0.7091032148900169 0.9917883211678832
0.7099830795262267 0.9917883211678832
0.7101184433164128 0.9917883211678832
0.7101861252115059 0.9917883211678832
0.710321489001692 0.9917883211678832
0.7117428087986464 0.9917883211678832
0.7120135363790187 0.9917883211678832
0.7126903553299493 0.9917883211678832
0.7128934010152285 0.9917883211678832
0.7138409475465313 0.9917883211678832
0.7138409475465313 0.9936131386861314
0.7147884940778342 0.9936131386861314
0.7149238578680203 0.9936131386861314
0.7153299492385787 0.9936131386861314
0.7155329949238579 0.9936131386861314
0.7158037225042301 0.9936131386861314
0.7158037225042301 0.9945255474452555
0.716751269035533 0.9945255474452555
0.7168866328257191 0.9945255474452555
0.7171573604060913 0.9945255474452555
0.7192554991539764 0.9945255474452555
0.7197292724196277 0.9945255474452555
0.7198646362098139 0.9945255474452555
0.7212182741116752 0.9945255474452555
0.7214213197969543 0.9945255474452555
0.7220304568527919 0.9945255474452555
0.7225719120135364 0.9945255474452555
0.723181049069374 0.9945255474452555
0.72331641285956 0.9945255474452555
0.7235194585448392 0.9945255474452555
0.724331641285956 0.9945255474452555
0.7244670050761421 0.9945255474452555
0.7251438240270728 0.9945255474452555
0.725482233502538 0.9945255474452555
0.7256175972927242 0.9945255474452555
0.726429780033841 0.9945255474452555
0.7268358714043993 0.9945255474452555
0.7271742808798647 0.9945255474452555
0.7281218274111675 0.9945255474452555
0.7282571912013537 0.9945255474452555
0.7303553299492386 0.9945255474452555
0.7306260575296109 0.9945255474452555
0.7306937394247038 0.9945255474452555
0.7327918781725888 0.9945255474452555
0.7336717428087987 0.9945255474452555
0.7352284263959391 0.9945255474452555
0.7354314720812183 0.9945255474452555
0.7363790186125212 0.9945255474452555
0.7366497461928934 0.9945255474452555
0.7370558375634517 0.9945255474452555
0.7375296108291032 0.9945255474452555
0.7379357021996615 0.9945255474452555
0.7385448392554992 0.9945255474452555
0.7388832487309644 0.9945255474452555
0.7390862944162436 0.9945255474452555
0.7401692047377326 0.9945255474452555
0.7403722504230118 0.9945255474452555
0.7404399323181049 0.9945255474452555
0.740575296108291 0.9945255474452555
0.7407783417935703 0.9945255474452555
0.7409813874788495 0.9945255474452555
0.7422673434856176 0.9945255474452555
0.7424027072758037 0.9945255474452555
0.742673434856176 0.9945255474452555
0.7431472081218274 0.9945255474452555
0.7433502538071066 0.9945255474452555
0.7436209813874789 0.9945255474452555
0.7438240270727581 0.9945255474452555
0.7439593908629442 0.9945255474452555
0.7449746192893401 0.9945255474452555
0.7451099830795263 0.9945255474452555
0.7452453468697123 0.9945255474452555
0.7454483925549915 0.9945255474452555
0.7459898477157361 0.9945255474452555
0.7461252115059221 0.9945255474452555
0.7468697123519459 0.9945255474452555
0.747005076142132 0.9945255474452555
0.7476818950930626 0.9945255474452555
0.7478849407783418 0.9945255474452555
0.7479526226734349 0.9945255474452555
0.7482233502538072 0.9945255474452555
0.74917089678511 0.9945255474452555
0.7493062605752961 0.9945255474452555
0.7497123519458545 0.9945255474452555
0.7498477157360406 0.9945255474452555
0.750253807106599 0.9945255474452555
0.7504568527918781 0.9945255474452555
0.7515397631133671 0.9945255474452555
0.7517428087986464 0.9945255474452555
0.7521489001692048 0.9945255474452555
0.7522842639593909 0.9945255474452555
0.7524196277495769 0.9945255474452555
0.7526226734348562 0.9945255474452555
0.7527580372250423 0.9945255474452555
0.7528934010152284 0.9945255474452555
0.7538409475465313 0.9945255474452555
0.7541793570219966 0.9945255474452555
0.7545177664974619 0.9945255474452555
0.7547884940778342 0.9945255474452555
0.755668358714044 0.9945255474452555
0.755668358714044 0.9954379562043796
0.7561421319796955 0.9954379562043796
0.7561421319796955 0.9963503649635036
0.7566159052453468 0.9963503649635036
0.7573604060913706 0.9963503649635036
0.7582402707275804 0.9963503649635036
0.7583756345177665 0.9963503649635036
0.7587140439932318 0.9963503649635036
0.758917089678511 0.9963503649635036
0.7591201353637902 0.9963503649635036
0.7593908629441625 0.9963503649635036
0.761082910321489 0.9963503649635036
0.7617597292724196 0.9963503649635036
0.7618274111675127 0.9963503649635036
0.762165820642978 0.9963503649635036
0.7623688663282572 0.9963503649635036
0.7631810490693739 0.9963503649635036
0.7633164128595601 0.9963503649635036
0.7636548223350254 0.9963503649635036
0.7637901861252115 0.9963503649635036
0.764331641285956 0.9963503649635036
0.7648054145516074 0.9963503649635036
0.7650761421319797 0.9963503649635036
0.7652115059221658 0.9963503649635036
0.7660236886632825 0.9963503649635036
0.7661590524534687 0.9963503649635036
0.7673096446700508 0.9963503649635036
0.76751269035533 0.9963503649635036
0.7684602368866328 0.9963503649635036
0.768595600676819 0.9963503649635036
0.7687309644670051 0.9963503649635036
0.7690693739424704 0.9963503649635036
0.7694077834179357 0.9963503649635036
0.7695431472081218 0.9963503649635036
0.7699492385786803 0.9963503649635036
0.7702876480541455 0.9963503649635036
0.7712351945854484 0.9963503649635036
0.7714382402707276 0.9963503649635036
0.7715736040609137 0.9963503649635036
0.7736717428087987 0.9963503649635036
0.7738071065989848 0.9963503649635036
0.7742808798646362 0.9963503649635036
0.7749576988155669 0.9963503649635036
0.775093062605753 0.9963503649635036
0.7754314720812183 0.9963503649635036
0.7760406091370559 0.9963503649635036
0.7783417935702199 0.9963503649635036
0.7789509306260576 0.9963503649635036
0.7792893401015228 0.9963503649635036
0.7794247038917089 0.9963503649635036
0.7795600676818951 0.9963503649635036
0.7798307952622674 0.9963503649635036
0.7821996615905246 0.9963503649635036
0.7869373942470389 0.9963503649635036
0.7871404399323181 0.9963503649635036
0.7873434856175973 0.9963503649635036
0.7876142131979695 0.9963503649635036
0.7876142131979695 0.9972627737226277
0.7882233502538071 0.9972627737226277
0.7897123519458544 0.9972627737226277
0.7898477157360406 0.9972627737226277
0.7901184433164129 0.9972627737226277
0.7903891708967851 0.9972627737226277
0.7905922165820642 0.9972627737226277
0.7909983079526227 0.9972627737226277
0.7915397631133672 0.9972627737226277
0.7918104906937394 0.9972627737226277
0.7925549915397632 0.9972627737226277
0.7930964467005076 0.9972627737226277
0.7970896785109983 0.9972627737226277
0.7972250423011844 0.9972627737226277
0.7973604060913706 0.9972627737226277
0.7974280879864636 0.9972627737226277
0.7976988155668359 0.9972627737226277
0.797901861252115 0.9972627737226277
0.7982402707275804 0.9972627737226277
0.798849407783418 0.9972627737226277
0.7995262267343486 0.9972627737226277
0.8 0.9972627737226277
0.8002030456852792 0.9972627737226277
0.8003384094754653 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8008798646362099 0.9972627737226277
0.801082910321489 0.9972627737226277
0.8012859560067682 0.9972627737226277
0.8023011844331641 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8026395939086295 0.9972627737226277
0.8027749576988156 0.9972627737226277
0.8039255499153977 0.9972627737226277
0.8041285956006768 0.9972627737226277
0.8042639593908629 0.9972627737226277
0.8045346869712352 0.9972627737226277
0.8048730964467005 0.9972627737226277
0.8050084602368867 0.9972627737226277
0.8051438240270727 0.9972627737226277
0.8056852791878173 0.9972627737226277
0.8057529610829103 0.9972627737226277
0.8068358714043993 0.9972627737226277
0.8069712351945855 0.9972627737226277
0.8072419627749577 0.9972627737226277
0.8075126903553299 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8079187817258884 0.9972627737226277
0.8080541455160745 0.9972627737226277
0.8085956006768189 0.9972627737226277
0.8087309644670051 0.9972627737226277
0.8090693739424704 0.9972627737226277
0.8093401015228426 0.9972627737226277
0.8094077834179357 0.9972627737226277
0.8096108291032149 0.9972627737226277
0.8098138747884941 0.9972627737226277
0.8103553299492385 0.9972627737226277
0.8113705583756345 0.9972627737226277
0.8115059221658206 0.9972627737226277
0.8116412859560068 0.9972627737226277
0.811912013536379 0.9972627737226277
0.8125211505922166 0.9972627737226277
0.8126565143824027 0.9972627737226277
0.812927241962775 0.9972627737226277
0.8133333333333334 0.9972627737226277
0.8135363790186125 0.9972627737226277
0.8136717428087986 0.9972627737226277
0.8148900169204738 0.9972627737226277
0.8150253807106599 0.9972627737226277
0.8154991539763113 0.9972627737226277
0.8156345177664974 0.9972627737226277
0.8157698815566836 0.9972627737226277
0.8238917089678511 0.9972627737226277
0.8240270727580372 0.9972627737226277
0.8249746192893401 0.9972627737226277
0.8250423011844331 0.9972627737226277
0.8253807106598985 0.9972627737226277
0.825989847715736 0.9972627737226277
0.8262605752961083 0.9972627737226277
0.8274111675126904 0.9972627737226277
0.8276818950930626 0.9972627737226277
0.8278849407783418 0.9972627737226277
0.8280203045685279 0.9972627737226277
0.8284263959390863 0.9972627737226277
0.8285617597292724 0.9972627737226277
0.8297800338409476 0.9972627737226277
0.8300507614213198 0.9972627737226277
0.8307275803722505 0.9972627737226277
0.8309306260575297 0.9972627737226277
0.8312013536379018 0.9972627737226277
0.8314720812182741 0.9972627737226277
0.8322842639593908 0.9972627737226277
0.8331641285956006 0.9972627737226277
0.8337055837563452 0.9972627737226277
0.8342470389170897 0.9972627737226277
0.8343824027072758 0.9972627737226277
0.8345177664974619 0.9972627737226277
0.8346531302876481 0.9972627737226277
0.8348561759729273 0.9972627737226277
0.8360744500846023 0.9972627737226277
0.8363451776649746 0.9972627737226277
0.836751269035533 0.9972627737226277
0.837834179357022 0.9972627737226277
0.8379695431472082 0.9972627737226277
0.8381049069373943 0.9972627737226277
0.8411505922165821 0.9972627737226277
0.8414213197969543 0.9972627737226277
0.8415566835871404 0.9972627737226277
0.8418274111675127 0.9972627737226277
0.8424365482233502 0.9972627737226277
0.8425719120135364 0.9972627737226277
0.8429780033840948 0.9972627737226277
0.8431133671742809 0.9972627737226277
0.8438578680203046 0.9972627737226277
0.8440609137055838 0.9972627737226277
0.8444670050761421 0.9972627737226277
0.8447377326565144 0.9972627737226277
0.8452115059221659 0.9972627737226277
0.846429780033841 0.9972627737226277
0.8468358714043993 0.9972627737226277
0.8473773265651439 0.9972627737226277
0.8474450084602368 0.9972627737226277
0.847580372250423 0.9972627737226277
0.8495431472081219 0.9972627737226277
0.8500169204737733 0.9972627737226277
0.8507614213197969 0.9972627737226277
0.8509644670050761 0.9972627737226277
0.8510321489001692 0.9972627737226277
0.8512351945854484 0.9972627737226277
0.8513705583756345 0.9972627737226277
0.8515059221658207 0.9972627737226277
0.8518443316412859 0.9972627737226277
0.8521150592216582 0.9972627737226277
0.8530626057529611 0.9972627737226277
0.8533333333333334 0.9972627737226277
0.8536717428087987 0.9972627737226277
0.8538071065989847 0.9972627737226277
0.8539424703891709 0.9972627737226277
0.8542131979695431 0.9972627737226277
0.8546869712351945 0.9972627737226277
0.8548223350253807 0.9972627737226277
0.8559729272419627 0.9972627737226277
0.856243654822335 0.9972627737226277
0.8566497461928934 0.9972627737226277
0.8569204737732656 0.9972627737226277
0.8571235194585448 0.9972627737226277
0.857258883248731 0.9972627737226277
0.8578003384094754 0.9972627737226277
0.8579357021996616 0.9972627737226277
0.8580033840947546 0.9972627737226277
0.8585448392554992 0.9972627737226277
0.8587478849407784 0.9972627737226277
0.8588832487309644 0.9972627737226277
0.859492385786802 0.9972627737226277
0.8613874788494078 0.9972627737226277
0.8619966159052453 0.9972627737226277
0.8621319796954314 0.9972627737226277
0.8682910321489001 0.9972627737226277
0.8687648054145516 0.9972627737226277
0.8690355329949239 0.9972627737226277
0.869238578680203 0.9972627737226277
0.8695769881556683 0.9972627737226277
0.8699153976311337 0.9972627737226277
0.8700507614213198 0.9972627737226277
0.870321489001692 0.9972627737226277
0.8707275803722504 0.9972627737226277
0.8709983079526227 0.9972627737226277
0.871269035532995 0.9972627737226277
0.87248730964467 0.9972627737226277
0.8730287648054146 0.9972627737226277
0.8732318104906938 0.9972627737226277
0.873502538071066 0.9972627737226277
0.8739086294416244 0.9972627737226277
0.8740439932318105 0.9972627737226277
0.8741793570219966 0.9972627737226277
0.8745177664974619 0.9972627737226277
0.874653130287648 0.9972627737226277
0.8747208121827411 0.9972627737226277
0.8748561759729272 0.9972627737226277
0.875736040609137 0.9972627737226277
0.8761421319796955 0.9972627737226277
0.876818950930626 0.9972627737226277
0.8769543147208122 0.9972627737226277
0.8771573604060914 0.9972627737226277
0.8776311336717428 0.9972627737226277
0.8779018612521151 0.9972627737226277
0.8785109983079527 0.9972627737226277
0.8792554991539763 0.9972627737226277
0.8808798646362098 0.9972627737226277
0.8811505922165821 0.9972627737226277
0.8816243654822336 0.9972627737226277
0.8817597292724196 0.9972627737226277
0.8822335025380711 0.9972627737226277
0.8825719120135364 0.9972627737226277
0.8827072758037225 0.9972627737226277
0.8829103214890017 0.9972627737226277
0.8829780033840947 0.9972627737226277
0.8833164128595601 0.9972627737226277
0.8835871404399324 0.9972627737226277
0.8851438240270728 0.9972627737226277
0.8852791878172589 0.9972627737226277
0.8855499153976312 0.9972627737226277
0.8858206429780033 0.9972627737226277
0.8873773265651438 0.9972627737226277
0.8877834179357021 0.9972627737226277
0.8879864636209814 0.9972627737226277
0.8883248730964467 0.9972627737226277
0.888595600676819 0.9972627737226277
0.8891370558375634 0.9972627737226277
0.8893401015228426 0.9972627737226277
0.8897461928934011 0.9972627737226277
0.8900169204737732 0.9972627737226277
0.8900846023688663 0.9972627737226277
0.8926565143824027 0.9972627737226277
0.892994923857868 0.9972627737226277
0.9032825719120136 0.9972627737226277
0.9036886632825719 0.9972627737226277
0.903824027072758 0.9972627737226277
0.9040270727580372 0.9972627737226277
0.9040947546531303 0.9981751824817519
0.9043654822335025 0.9981751824817519
0.9060575296108291 0.9981751824817519
0.9074111675126904 0.9981751824817519
0.9074111675126904 0.9990875912408759
0.9074788494077834 0.9990875912408759
0.9076142131979695 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9082233502538071 0.9990875912408759
0.9083587140439933 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9085617597292724 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9090355329949239 0.9990875912408759
0.9099153976311337 0.9990875912408759
0.9101184433164129 0.9990875912408759
0.9108629441624365 0.9990875912408759
0.9109983079526227 0.9990875912408759
0.9112013536379019 0.9990875912408759
0.911336717428088 0.9990875912408759
0.9118781725888325 0.9990875912408759
0.9120135363790186 0.9990875912408759
0.9120812182741117 0.9990875912408759
0.9141116751269035 0.9990875912408759
0.915600676818951 0.9990875912408759
0.9158714043993231 0.9990875912408759
0.9172250423011844 0.9990875912408759
0.9173604060913706 0.9990875912408759
0.917834179357022 0.9990875912408759
0.9179695431472081 0.9990875912408759
0.918849407783418 0.9990875912408759
0.9190524534686971 0.9990875912408759
0.9203384094754653 0.9990875912408759
0.9206091370558376 0.9990875912408759
0.9223011844331641 0.9990875912408759
0.9225719120135364 0.9990875912408759
0.9236548223350254 0.9990875912408759
0.9237901861252115 0.9990875912408759
0.9239932318104906 0.9990875912408759
0.9241285956006768 0.9990875912408759
0.9250761421319798 0.9990875912408759
0.9252115059221658 0.9990875912408759
0.9255499153976311 0.9990875912408759
0.9258206429780034 0.9990875912408759
0.9260236886632826 0.9990875912408759
0.9261590524534687 0.9990875912408759
0.9263620981387479 0.9990875912408759
0.9267005076142132 0.9990875912408759
0.9269035532994924 0.9990875912408759
0.9270389170896786 0.9990875912408759
0.9273773265651438 0.9990875912408759
0.9276480541455161 0.9990875912408759
0.9277834179357022 0.9990875912408759
0.9278510998307953 0.9990875912408759
0.9283248730964467 0.9990875912408759
0.9284602368866328 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.928663282571912 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9296108291032149 0.9990875912408759
0.9302199661590524 0.9990875912408759
0.9303553299492385 0.9990875912408759
0.9305583756345178 0.9990875912408759
0.9310321489001692 0.9990875912408759
0.9312351945854483 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9316412859560068 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9319796954314721 0.9990875912408759
0.9321150592216582 0.9990875912408759
0.9322504230118444 0.9990875912408759
0.9326565143824027 0.9990875912408759
0.9327918781725888 0.9990875912408759
0.932927241962775 0.9990875912408759
0.9330626057529611 0.9990875912408759
0.9331979695431472 0.9990875912408759
0.9333333333333333 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.940575296108291 0.9990875912408759
0.9408460236886633 0.9990875912408759
0.9425380710659899 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428764805414551 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9433502538071066 0.9990875912408759
0.9442301184433164 0.9990875912408759
0.9443654822335026 0.9990875912408759
0.944906937394247 0.9990875912408759
0.9451099830795262 0.9990875912408759
0.9454483925549916 0.9990875912408759
0.9457868020304568 0.9990875912408759
0.9460575296108291 0.9990875912408759
0.9461928934010152 0.9990875912408759
0.9463282571912014 0.9990875912408759
0.9464636209813875 0.9990875912408759
0.9468020304568527 0.9990875912408759
0.947005076142132 0.9990875912408759
0.9474788494077834 0.9990875912408759
0.9476142131979696 0.9990875912408759
0.9478172588832487 0.9990875912408759
0.9479526226734348 0.9990875912408759
0.948087986463621 0.9990875912408759
0.9482233502538071 0.9990875912408759
0.9483587140439932 0.9990875912408759
0.9484940778341794 0.9990875912408759
0.9485617597292724 0.9990875912408759
0.9489678510998308 0.9990875912408759
0.949238578680203 0.9990875912408759
0.9493739424703892 0.9990875912408759
0.9495093062605753 0.9990875912408759
0.9496446700507615 0.9990875912408759
0.9499153976311336 0.9990875912408759
0.9504568527918782 0.9990875912408759
0.9506598984771574 0.9990875912408759
0.9507952622673435 0.9990875912408759
0.9509983079526226 0.9990875912408759
0.9511336717428088 0.9990875912408759
0.9512690355329949 0.9990875912408759
0.9541116751269035 1.0
0.9542470389170897 1.0
0.9549915397631134 1.0
0.9550592216582064 1.0
0.9559390862944163 1.0
0.9566159052453469 1.0
0.9570219966159053 1.0
0.9574280879864636 1.0
0.9579018612521151 1.0
0.9580372250423012 1.0
0.9582402707275803 1.0
0.9583079526226734 1.0
0.9601353637901862 1.0
0.9602030456852791 1.0
0.9605414551607445 1.0
0.9606768189509306 1.0
0.9607445008460237 1.0
0.9608798646362098 1.0
0.961082910321489 1.0
0.9612859560067681 1.0
0.9614213197969543 1.0
0.9618274111675127 1.0
0.9618950930626058 1.0
0.962233502538071 1.0
0.9626395939086294 1.0
0.9629103214890017 1.0
0.9629780033840948 1.0
0.9631133671742809 1.0
0.963181049069374 1.0
0.9634517766497462 1.0
0.9637901861252115 1.0
0.9639255499153976 1.0
0.964263959390863 1.0
0.964399323181049 1.0
0.9648730964467005 1.0
0.9650761421319797 1.0
0.9659560067681895 1.0
0.9660913705583757 1.0
0.9672419627749577 1.0
0.9673773265651439 1.0
0.9679187817258883 1.0
0.9680541455160745 1.0
0.9681218274111675 1.0
0.9685279187817258 1.0
0.9694754653130288 1.0
0.969746192893401 1.0
0.9700846023688663 1.0
0.9702199661590525 1.0
0.9713028764805415 1.0
0.9721827411167513 1.0
0.9723857868020305 1.0
0.9744162436548224 1.0
0.9747546531302876 1.0
0.975093062605753 1.0
0.9753637901861252 1.0
0.9759729272419628 1.0
0.9763790186125212 1.0
0.9765820642978004 1.0
0.9767174280879865 1.0
0.9769881556683587 1.0
0.9771235194585448 1.0
0.9832825719120135 1.0
0.9833502538071066 1.0
0.9834856175972927 1.0
0.983891708967851 1.0
0.9840270727580372 1.0
0.9844331641285956 1.0
0.984839255499154 1.0
0.9855837563451777 1.0
0.9859898477157361 1.0
0.9863959390862944 1.0
0.9865989847715736 1.0
0.9868697123519459 1.0
0.9871404399323181 1.0
0.9874111675126903 1.0
0.9876142131979695 1.0
0.9876818950930626 1.0
0.9878172588832488 1.0
0.9878849407783418 1.0
0.988087986463621 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.991269035532995 1.0
0.991404399323181 1.0
0.9917428087986464 1.0
0.9918781725888325 1.0
0.9920812182741117 1.0
0.9922165820642977 1.0
0.9929610829103215 1.0
0.9930964467005076 1.0
0.9938409475465313 1.0
0.9942470389170897 1.0
0.9943824027072758 1.0
0.994653130287648 1.0
0.9952622673434857 1.0
0.9954653130287648 1.0
0.9964805414551607 1.0
0.996751269035533 1.0
0.9974280879864637 1.0
0.9975634517766497 1.0
0.997834179357022 1.0
0.9979018612521151 1.0
0.9981725888324873 1.0
0.9982402707275804 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.9993908629441625 1.0
0.9997292724196277 1.0
1.0 1.0


==> rocs_mamadroid/cg_black_rf_clean_f_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.04744525547445255
0.0 0.04927007299270073
0.0 0.05018248175182482
0.0 0.05200729927007299
0.0 0.053832116788321165
0.0 0.06295620437956205
0.0 0.0666058394160584
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07755474452554745
0.0 0.07937956204379562
0.0 0.0885036496350365
0.0 0.10857664233576643
0.0 0.11222627737226278
0.0 0.11405109489051095
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12773722627737227
0.0 0.13047445255474452
0.0 0.13138686131386862
0.0 0.13412408759124086
0.0 0.13594890510948904
0.0 0.145985401459854
0.0 0.1478102189781022
0.0 0.15054744525547445
0.0 0.15237226277372262
0.0 0.15328467153284672
0.0 0.16149635036496351
0.0 0.1624087591240876
0.0 0.16423357664233576
0.0 0.1678832116788321
0.0 0.16970802919708028
0.0 0.17153284671532848
0.0 0.177007299270073
0.0 0.17974452554744524
0.0 0.18248175182481752
0.0 0.18704379562043796
0.0 0.1906934306569343
0.0 0.19251824817518248
0.0 0.1989051094890511
0.0 0.20072992700729927
0.0 0.20164233576642335
0.0 0.20346715328467152
0.0 0.20437956204379562
0.0 0.21624087591240876
0.0 0.21715328467153286
0.0 0.2271897810218978
0.0 0.2281021897810219
0.0 0.23175182481751824
0.0 0.23357664233576642
0.0 0.23722627737226276
0.0 0.23996350364963503
0.0 0.2427007299270073
0.0 0.24817518248175183
6.768189509306261e-05 0.24817518248175183
6.768189509306261e-05 0.25821167883211676
6.768189509306261e-05 0.27645985401459855
6.768189509306261e-05 0.2782846715328467
6.768189509306261e-05 0.2874087591240876
6.768189509306261e-05 0.29288321167883213
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2956204379562044
0.00013536379018612522 0.2956204379562044
0.00013536379018612522 0.29744525547445255
0.00013536379018612522 0.3010948905109489
0.00013536379018612522 0.30200729927007297
0.00013536379018612522 0.3312043795620438
0.0002030456852791878 0.3312043795620438
0.0002030456852791878 0.33211678832116787
0.0002030456852791878 0.33394160583941607
0.0002030456852791878 0.3357664233576642
0.0002030456852791878 0.33941605839416056
0.0002030456852791878 0.34124087591240876
0.0002030456852791878 0.34854014598540145
0.0002030456852791878 0.3494525547445255
0.0002030456852791878 0.3512773722627737
0.0002030456852791878 0.3521897810218978
0.0002030456852791878 0.3585766423357664
0.0002030456852791878 0.36313868613138683
0.0002030456852791878 0.3722627737226277
0.0002030456852791878 0.3777372262773723
0.00027072758037225043 0.3777372262773723
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38047445255474455
0.00027072758037225043 0.3813868613138686
0.00027072758037225043 0.3841240875912409
0.00027072758037225043 0.38594890510948904
0.00027072758037225043 0.38686131386861317
0.00033840947546531303 0.38686131386861317
0.00033840947546531303 0.4005474452554745
0.00033840947546531303 0.4041970802919708
0.00033840947546531303 0.40875912408759124
0.00033840947546531303 0.4096715328467153
0.00033840947546531303 0.4114963503649635
0.00033840947546531303 0.4142335766423358
0.00033840947546531303 0.41514598540145986
0.0004060913705583756 0.41514598540145986
0.0004060913705583756 0.41605839416058393
0.0004737732656514382 0.41605839416058393
0.0004737732656514382 0.4187956204379562
0.0004737732656514382 0.42244525547445255
0.0006091370558375635 0.42244525547445255
0.0006091370558375635 0.4233576642335766
0.0006768189509306261 0.4233576642335766
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.42427007299270075
0.0008798646362098138 0.42427007299270075
0.0008798646362098138 0.4260948905109489
0.0010152284263959391 0.4260948905109489
0.0010152284263959391 0.43156934306569344
0.0010152284263959391 0.4343065693430657
0.0010152284263959391 0.4352189781021898
0.001218274111675127 0.4352189781021898
0.001218274111675127 0.43613138686131386
0.0012859560067681895 0.43613138686131386
0.0012859560067681895 0.4397810218978102
0.0012859560067681895 0.4416058394160584
0.0013536379018612521 0.4416058394160584
0.0013536379018612521 0.44343065693430656
0.0014213197969543147 0.44343065693430656
0.0014213197969543147 0.44525547445255476
0.0018274111675126903 0.44525547445255476
0.0018274111675126903 0.4470802919708029
0.0018274111675126903 0.4498175182481752
0.0018274111675126903 0.45072992700729925
0.0018950930626057529 0.45072992700729925
0.0018950930626057529 0.4516423357664234
0.0019627749576988157 0.4516423357664234
0.0019627749576988157 0.45255474452554745
0.0019627749576988157 0.4543795620437956
0.0019627749576988157 0.4562043795620438
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4625912408759124
0.0020304568527918783 0.4625912408759124
0.0020304568527918783 0.4635036496350365
0.0021658206429780035 0.4635036496350365
0.0021658206429780035 0.4653284671532847
0.0021658206429780035 0.46624087591240876
0.002233502538071066 0.46624087591240876
0.002233502538071066 0.46897810218978103
0.0023011844331641287 0.46897810218978103
0.0023011844331641287 0.4954379562043796
0.0023011844331641287 0.49635036496350365
0.0023688663282571912 0.49635036496350365
0.0023688663282571912 0.4981751824817518
0.002436548223350254 0.4981751824817518
0.002436548223350254 0.5
0.0025042301184433164 0.5
0.0025042301184433164 0.5036496350364964
0.002571912013536379 0.5036496350364964
0.002571912013536379 0.5045620437956204
0.0026395939086294416 0.5045620437956204
0.0026395939086294416 0.5054744525547445
0.0027072758037225042 0.5054744525547445
0.0027072758037225042 0.5063868613138686
0.0028426395939086294 0.5063868613138686
0.0028426395939086294 0.5072992700729927
0.0028426395939086294 0.5209854014598541
0.0028426395939086294 0.5218978102189781
0.0029780033840947546 0.5218978102189781
0.0029780033840947546 0.5228102189781022
0.003248730964467005 0.5228102189781022
0.003248730964467005 0.5273722627737226
0.003248730964467005 0.5328467153284672
0.003248730964467005 0.5337591240875912
0.0033164128595600676 0.5337591240875912
0.0033164128595600676 0.5401459854014599
0.0033164128595600676 0.541058394160584
0.00338409475465313 0.541058394160584
0.00338409475465313 0.5428832116788321
0.0034517766497461928 0.5428832116788321
0.0034517766497461928 0.5437956204379562
0.003587140439932318 0.5437956204379562
0.003587140439932318 0.5447080291970803
0.003722504230118443 0.5447080291970803
0.003722504230118443 0.5456204379562044
0.003925549915397631 0.5456204379562044
0.003925549915397631 0.5465328467153284
0.004331641285956007 0.5465328467153284
0.004331641285956007 0.5474452554744526
0.004467005076142132 0.5474452554744526
0.004467005076142132 0.5492700729927007
0.0046700507614213195 0.5492700729927007
0.0046700507614213195 0.551094890510949
0.004805414551607445 0.551094890510949
0.004805414551607445 0.5547445255474452
0.004805414551607445 0.5556569343065694
0.004873096446700508 0.5556569343065694
0.004873096446700508 0.5602189781021898
0.00494077834179357 0.5602189781021898
0.00494077834179357 0.5611313868613139
0.005143824027072758 0.5611313868613139
0.005279187817258883 0.5611313868613139
0.005279187817258883 0.5620437956204379
0.005549915397631134 0.5620437956204379
0.005549915397631134 0.5629562043795621
0.005617597292724197 0.5629562043795621
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5666058394160584
0.005685279187817259 0.5675182481751825
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.005956006768189509 0.5684306569343066
0.005956006768189509 0.5693430656934306
0.006023688663282572 0.5693430656934306
0.006023688663282572 0.5757299270072993
0.00622673434856176 0.5757299270072993
0.00622673434856176 0.5766423357664233
0.006294416243654823 0.5766423357664233
0.006294416243654823 0.5793795620437956
0.006700507614213198 0.5793795620437956
0.006700507614213198 0.5802919708029197
0.006835871404399323 0.5802919708029197
0.006835871404399323 0.5812043795620438
0.006835871404399323 0.583029197080292
0.0069035532994923855 0.583029197080292
0.0069035532994923855 0.5848540145985401
0.0069712351945854486 0.5848540145985401
0.0069712351945854486 0.5857664233576643
0.007038917089678511 0.5857664233576643
0.007038917089678511 0.5866788321167883
0.007309644670050761 0.5866788321167883
0.007309644670050761 0.5875912408759124
0.007377326565143824 0.5875912408759124
0.007377326565143824 0.5894160583941606
0.0075803722504230115 0.5894160583941606
0.0075803722504230115 0.5903284671532847
0.0077834179357022 0.5903284671532847
0.0077834179357022 0.5921532846715328
0.008054145516074451 0.5921532846715328
0.008054145516074451 0.593065693430657
0.008527918781725888 0.593065693430657
0.008527918781725888 0.5948905109489051
0.008663282571912014 0.5948905109489051
0.008798646362098138 0.5948905109489051
0.008798646362098138 0.5958029197080292
0.008866328257191202 0.5958029197080292
0.008866328257191202 0.5967153284671532
0.009069373942470389 0.5967153284671532
0.009069373942470389 0.5976277372262774
0.009340101522842639 0.5976277372262774
0.009475465313028765 0.5976277372262774
0.009543147208121827 0.5976277372262774
0.009678510998307953 0.5976277372262774
0.009678510998307953 0.5985401459854015
0.009746192893401015 0.5985401459854015
0.009746192893401015 0.6003649635036497
0.009949238578680204 0.6003649635036497
0.009949238578680204 0.6012773722627737
0.010016920473773266 0.6012773722627737
0.010016920473773266 0.6021897810218978
0.010287648054145516 0.6021897810218978
0.010287648054145516 0.6031021897810219
0.010558375634517767 0.6031021897810219
0.010558375634517767 0.6040145985401459
0.010829103214890017 0.6040145985401459
0.010829103214890017 0.6067518248175182
0.010896785109983079 0.6067518248175182
0.010896785109983079 0.6076642335766423
0.011099830795262267 0.6076642335766423
0.011099830795262267 0.6113138686131386
0.011235194585448393 0.6113138686131386
0.011235194585448393 0.6122262773722628
0.011370558375634518 0.6122262773722628
0.011370558375634518 0.6131386861313869
0.011573604060913706 0.6131386861313869
0.011573604060913706 0.6140510948905109
0.01197969543147208 0.6140510948905109
0.01197969543147208 0.614963503649635
0.012182741116751269 0.614963503649635
0.012385786802030457 0.614963503649635
0.01245346869712352 0.614963503649635
0.012656514382402707 0.614963503649635
0.012927241962774958 0.614963503649635
0.012927241962774958 0.6158759124087592
0.013333333333333334 0.6158759124087592
0.013333333333333334 0.6167883211678832
0.013401015228426396 0.6167883211678832
0.013401015228426396 0.6186131386861314
0.01353637901861252 0.6186131386861314
0.01353637901861252 0.6195255474452555
0.013739424703891709 0.6195255474452555
0.013739424703891709 0.6204379562043796
0.014213197969543147 0.6204379562043796
0.014416243654822336 0.6204379562043796
0.01455160744500846 0.6204379562043796
0.01455160744500846 0.6213503649635036
0.014686971235194586 0.6213503649635036
0.01482233502538071 0.6213503649635036
0.014957698815566836 0.6213503649635036
0.014957698815566836 0.6222627737226277
0.015160744500846023 0.6222627737226277
0.015160744500846023 0.6240875912408759
0.0155668358714044 0.6240875912408759
0.0155668358714044 0.625
0.01583756345177665 0.625
0.01583756345177665 0.6268248175182481
0.01583756345177665 0.6286496350364964
0.016717428087986465 0.6286496350364964
0.016717428087986465 0.6295620437956204
0.017055837563451776 0.6295620437956204
0.017597292724196276 0.6295620437956204
0.017597292724196276 0.6313868613138686
0.01766497461928934 0.6313868613138686
0.01766497461928934 0.6359489051094891
0.017800338409475466 0.6359489051094891
0.017800338409475466 0.6377737226277372
0.01793570219966159 0.6377737226277372
0.01793570219966159 0.6386861313868614
0.018003384094754653 0.6386861313868614
0.018003384094754653 0.6395985401459854
0.01922165820642978 0.6395985401459854
0.01922165820642978 0.6405109489051095
0.01942470389170897 0.6405109489051095
0.01942470389170897 0.6414233576642335
0.019695431472081217 0.6414233576642335
0.019695431472081217 0.6423357664233577
0.01976311336717428 0.6423357664233577
0.01976311336717428 0.6432481751824818
0.01996615905245347 0.6432481751824818
0.020439932318104908 0.6432481751824818
0.020439932318104908 0.6441605839416058
0.02050761421319797 0.6441605839416058
0.02050761421319797 0.6450729927007299
0.020575296108291032 0.6450729927007299
0.020575296108291032 0.6459854014598541
0.02077834179357022 0.6459854014598541
0.02104906937394247 0.6459854014598541
0.02104906937394247 0.6468978102189781
0.021184433164128595 0.6468978102189781
0.021184433164128595 0.6478102189781022
0.022267343485617597 0.6478102189781022
0.022267343485617597 0.6487226277372263
0.023011844331641287 0.6487226277372263
0.023011844331641287 0.6496350364963503
0.02307952622673435 0.6496350364963503
0.02307952622673435 0.6514598540145985
0.02314720812182741 0.6514598540145985
0.02314720812182741 0.6523722627737226
0.023485617597292723 0.6523722627737226
0.023485617597292723 0.6551094890510949
0.023553299492385788 0.6551094890510949
0.023553299492385788 0.656021897810219
0.02362098138747885 0.656021897810219
0.023756345177664975 0.656021897810219
0.024297800338409475 0.656021897810219
0.024297800338409475 0.6587591240875912
0.024771573604060914 0.6587591240875912
0.024771573604060914 0.6596715328467153
0.025854483925549916 0.6596715328467153
0.025854483925549916 0.6605839416058394
0.026057529610829102 0.6605839416058394
0.026057529610829102 0.6614963503649635
0.026057529610829102 0.6633211678832117
0.026057529610829102 0.6642335766423357
0.026125211505922164 0.6642335766423357
0.026125211505922164 0.666970802919708
0.02673434856175973 0.666970802919708
0.02673434856175973 0.6678832116788321
0.026869712351945855 0.6678832116788321
0.026869712351945855 0.6724452554744526
0.026869712351945855 0.6733576642335767
0.02720812182741117 0.6733576642335767
0.027343485617597293 0.6733576642335767
0.027614213197969542 0.6733576642335767
0.027614213197969542 0.6742700729927007
0.027681895093062604 0.6742700729927007
0.027681895093062604 0.6751824817518248
0.02774957698815567 0.6751824817518248
0.02774957698815567 0.676094890510949
0.03018612521150592 0.676094890510949
0.03018612521150592 0.677007299270073
0.03133671742808799 0.677007299270073
0.03133671742808799 0.6779197080291971
0.03140439932318105 0.6779197080291971
0.03174280879864636 0.6779197080291971
0.03194585448392555 0.6779197080291971
0.03194585448392555 0.6788321167883211
0.032148900169204735 0.6788321167883211
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.032554991539763115 0.6806569343065694
0.033231810490693736 0.6806569343065694
0.033231810490693736 0.6815693430656934
0.03343485617597293 0.6815693430656934
0.03343485617597293 0.6824817518248175
0.033570219966159054 0.6824817518248175
0.033570219966159054 0.6843065693430657
0.03377326565143824 0.6843065693430657
0.03377326565143824 0.6852189781021898
0.033908629441624365 0.6852189781021898
0.03404399323181049 0.6852189781021898
0.03458544839255499 0.6852189781021898
0.03458544839255499 0.6861313868613139
0.035262267343485615 0.6861313868613139
0.035262267343485615 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.036345177664974616 0.6897810218978102
0.036345177664974616 0.6906934306569343
0.03641285956006768 0.6906934306569343
0.036751269035532996 0.6906934306569343
0.03695431472081218 0.6906934306569343
0.03695431472081218 0.6916058394160584
0.03756345177664975 0.6916058394160584
0.037698815566835873 0.6916058394160584
0.03830795262267343 0.6916058394160584
0.03830795262267343 0.6925182481751825
0.03884940778341794 0.6925182481751825
0.03898477157360406 0.6925182481751825
0.03959390862944162 0.6925182481751825
0.03959390862944162 0.6934306569343066
0.04033840947546531 0.6934306569343066
0.04033840947546531 0.6943430656934306
0.0405414551607445 0.6943430656934306
0.0405414551607445 0.6952554744525548
0.040812182741116754 0.6952554744525548
0.040812182741116754 0.6961678832116789
0.04142131979695431 0.6961678832116789
0.04142131979695431 0.6970802919708029
0.041489001692047375 0.6970802919708029
0.041489001692047375 0.697992700729927
0.04182741116751269 0.697992700729927
0.04209813874788494 0.697992700729927
0.04243654822335025 0.697992700729927
0.04243654822335025 0.6998175182481752
0.042504230118443315 0.6998175182481752
0.042504230118443315 0.7016423357664233
0.04257191201353638 0.7016423357664233
0.04257191201353638 0.7025547445255474
0.04297800338409476 0.7025547445255474
0.04297800338409476 0.7034671532846716
0.043248730964467005 0.7034671532846716
0.043248730964467005 0.7043795620437956
0.04338409475465313 0.7043795620437956
0.043519458544839254 0.7043795620437956
0.04372250423011844 0.7043795620437956
0.04372250423011844 0.7052919708029197
0.0437901861252115 0.7052919708029197
0.0437901861252115 0.7062043795620438
0.04406091370558376 0.7062043795620438
0.04406091370558376 0.708029197080292
0.04453468697123519 0.708029197080292
0.04453468697123519 0.708941605839416
0.04467005076142132 0.708941605839416
0.04467005076142132 0.7098540145985401
0.04494077834179357 0.7098540145985401
0.04494077834179357 0.7116788321167883
0.04541455160744501 0.7116788321167883
0.04554991539763113 0.7116788321167883
0.045617597292724195 0.7116788321167883
0.045617597292724195 0.7125912408759124
0.04575296108291032 0.7125912408759124
0.04575296108291032 0.7135036496350365
0.045888324873096444 0.7135036496350365
0.04622673434856176 0.7135036496350365
0.04622673434856176 0.7144160583941606
0.04649746192893401 0.7144160583941606
0.04649746192893401 0.7153284671532847
0.04751269035532995 0.7153284671532847
0.04751269035532995 0.7162408759124088
0.04785109983079526 0.7162408759124088
0.04785109983079526 0.7171532846715328
0.04859560067681895 0.7171532846715328
0.04859560067681895 0.718978102189781
0.04859560067681895 0.7208029197080292
0.04920473773265652 0.7208029197080292
0.04934010152284264 0.7208029197080292
0.04981387478849408 0.7208029197080292
0.05001692047377326 0.7208029197080292
0.05015228426395939 0.7208029197080292
0.05116751269035533 0.7208029197080292
0.05116751269035533 0.7217153284671532
0.05197969543147208 0.7217153284671532
0.05197969543147208 0.7226277372262774
0.052115059221658204 0.7226277372262774
0.05346869712351946 0.7226277372262774
0.05346869712351946 0.7235401459854015
0.053604060913705585 0.7235401459854015
0.05380710659898477 0.7235401459854015
0.05434856175972927 0.7235401459854015
0.05434856175972927 0.7244525547445255
0.054957698815566836 0.7244525547445255
0.054957698815566836 0.7253649635036497
0.05583756345177665 0.7253649635036497
0.05583756345177665 0.7271897810218978
0.056243654822335024 0.7271897810218978
0.05637901861252115 0.7271897810218978
0.05644670050761421 0.7271897810218978
0.05658206429780034 0.7271897810218978
0.056717428087986466 0.7271897810218978
0.056717428087986466 0.7281021897810219
0.05766497461928934 0.7281021897810219
0.05766497461928934 0.7290145985401459
0.0582741116751269 0.7290145985401459
0.05840947546531303 0.7290145985401459
0.05956006768189509 0.7290145985401459
0.05956006768189509 0.7299270072992701
0.06037225042301184 0.7299270072992701
0.06037225042301184 0.7308394160583942
0.06077834179357022 0.7308394160583942
0.06077834179357022 0.7317518248175182
0.06192893401015229 0.7317518248175182
0.06192893401015229 0.7326642335766423
0.06213197969543147 0.7326642335766423
0.06240270727580372 0.7326642335766423
0.06253807106598985 0.7326642335766423
0.06267343485617598 0.7326642335766423
0.06267343485617598 0.7335766423357665
0.06301184433164128 0.7335766423357665
0.0631472081218274 0.7335766423357665
0.06348561759729272 0.7335766423357665
0.06362098138747885 0.7335766423357665
0.0638917089678511 0.7335766423357665
0.0638917089678511 0.7354014598540146
0.06423011844331641 0.7354014598540146
0.06436548223350254 0.7354014598540146
0.06450084602368866 0.7354014598540146
0.06450084602368866 0.7363138686131386
0.0649746192893401 0.7363138686131386
0.06510998307952623 0.7363138686131386
0.06544839255499153 0.7363138686131386
0.06544839255499153 0.7372262773722628
0.06565143824027073 0.7372262773722628
0.06565143824027073 0.7381386861313869
0.06598984771573604 0.7381386861313869
0.06626057529610829 0.7381386861313869
0.06754653130287648 0.7381386861313869
0.06815566835871405 0.7381386861313869
0.06815566835871405 0.7390510948905109
0.06835871404399323 0.7390510948905109
0.06835871404399323 0.739963503649635
0.06849407783417935 0.739963503649635
0.06849407783417935 0.7408759124087592
0.06869712351945854 0.7408759124087592
0.06869712351945854 0.7417883211678832
0.06903553299492386 0.7417883211678832
0.06903553299492386 0.7427007299270073
0.06991539763113368 0.7427007299270073
0.06991539763113368 0.7436131386861314
0.0705922165820643 0.7436131386861314
0.07072758037225042 0.7436131386861314
0.07106598984771574 0.7436131386861314
0.07120135363790187 0.7436131386861314
0.07120135363790187 0.7445255474452555
0.07126903553299492 0.7445255474452555
0.07140439932318104 0.7445255474452555
0.07160744500846024 0.7445255474452555
0.07160744500846024 0.7454379562043796
0.0722165820642978 0.7454379562043796
0.0722165820642978 0.7463503649635036
0.07241962774957698 0.7463503649635036
0.07241962774957698 0.7481751824817519
0.07248730964467005 0.7481751824817519
0.07248730964467005 0.7490875912408759
0.07282571912013536 0.7490875912408759
0.07309644670050762 0.7490875912408759
0.07397631133671743 0.7490875912408759
0.07411167512690356 0.7490875912408759
0.0749238578680203 0.7490875912408759
0.0751269035532995 0.7490875912408759
0.0754653130287648 0.7490875912408759
0.0754653130287648 0.75
0.07553299492385787 0.75
0.07607445008460237 0.75
0.07607445008460237 0.7509124087591241
0.07695431472081218 0.7509124087591241
0.07695431472081218 0.7518248175182481
0.07824027072758037 0.7518248175182481
0.07824027072758037 0.7527372262773723
0.07851099830795262 0.7527372262773723
0.07864636209813874 0.7527372262773723
0.07993231810490693 0.7527372262773723
0.08006768189509306 0.7527372262773723
0.08006768189509306 0.7536496350364964
0.08047377326565144 0.7536496350364964
0.08074450084602369 0.7536496350364964
0.08142131979695431 0.7536496350364964
0.08142131979695431 0.7554744525547445
0.08379018612521151 0.7554744525547445
0.08392554991539763 0.7554744525547445
0.08406091370558376 0.7554744525547445
0.08406091370558376 0.7563868613138686
0.08412859560067681 0.7563868613138686
0.08412859560067681 0.7572992700729927
0.0845346869712352 0.7572992700729927
0.0845346869712352 0.7627737226277372
0.08500846023688663 0.7627737226277372
0.08500846023688663 0.7645985401459854
0.085414551607445 0.7645985401459854
0.08554991539763114 0.7645985401459854
0.08588832487309644 0.7645985401459854
0.08602368866328257 0.7645985401459854
0.08697123519458545 0.7645985401459854
0.08697123519458545 0.7664233576642335
0.08710659898477158 0.7664233576642335
0.08730964467005076 0.7664233576642335
0.08798646362098139 0.7664233576642335
0.08798646362098139 0.7673357664233577
0.08879864636209814 0.7673357664233577
0.08893401015228426 0.7673357664233577
0.08967851099830795 0.7673357664233577
0.08981387478849408 0.7673357664233577
0.0899492385786802 0.7673357664233577
0.0899492385786802 0.7682481751824818
0.09062605752961082 0.7682481751824818
0.09076142131979695 0.7682481751824818
0.09130287648054146 0.7682481751824818
0.09130287648054146 0.7691605839416058
0.0921150592216582 0.7691605839416058
0.09225042301184433 0.7691605839416058
0.09279187817258883 0.7691605839416058
0.09279187817258883 0.7700729927007299
0.09319796954314721 0.7700729927007299
0.09333333333333334 0.7700729927007299
0.09373942470389171 0.7700729927007299
0.09387478849407783 0.7700729927007299
0.09414551607445008 0.7700729927007299
0.09434856175972928 0.7700729927007299
0.09495769881556683 0.7700729927007299
0.09495769881556683 0.7718978102189781
0.09509306260575297 0.7718978102189781
0.09509306260575297 0.7737226277372263
0.09543147208121827 0.7737226277372263
0.09543147208121827 0.7746350364963503
0.09624365482233503 0.7746350364963503
0.09637901861252116 0.7746350364963503
0.0971912013536379 0.7746350364963503
0.09759729272419627 0.7746350364963503
0.09827411167512691 0.7746350364963503
0.09827411167512691 0.7764598540145985
0.09854483925549916 0.7764598540145985
0.09874788494077834 0.7764598540145985
0.10098138747884941 0.7764598540145985
0.10165820642978003 0.7764598540145985
0.10186125211505923 0.7764598540145985
0.1020642978003384 0.7764598540145985
0.1020642978003384 0.7773722627737226
0.10213197969543147 0.7773722627737226
0.10213197969543147 0.7782846715328468
0.10260575296108292 0.7782846715328468
0.10260575296108292 0.7791970802919708
0.10294416243654822 0.7791970802919708
0.10314720812182741 0.7791970802919708
0.10416243654822335 0.7791970802919708
0.10429780033840948 0.7791970802919708
0.10490693739424704 0.7791970802919708
0.10490693739424704 0.7801094890510949
0.10510998307952622 0.7801094890510949
0.10510998307952622 0.781021897810219
0.1071404399323181 0.781021897810219
0.1071404399323181 0.781934306569343
0.10720812182741117 0.781934306569343
0.10720812182741117 0.7828467153284672
0.10774957698815567 0.7828467153284672
0.10774957698815567 0.7846715328467153
0.10788494077834179 0.7846715328467153
0.10856175972927241 0.7846715328467153
0.10856175972927241 0.7855839416058394
0.10923857868020305 0.7855839416058394
0.10937394247038917 0.7855839416058394
0.11052453468697124 0.7855839416058394
0.11099830795262268 0.7855839416058394
0.1116751269035533 0.7855839416058394
0.1116751269035533 0.7864963503649635
0.11208121827411167 0.7864963503649635
0.11289340101522842 0.7864963503649635
0.11289340101522842 0.7874087591240876
0.11289340101522842 0.7947080291970803
0.11323181049069374 0.7947080291970803
0.11323181049069374 0.7956204379562044
0.11336717428087986 0.7956204379562044
0.11336717428087986 0.7965328467153284
0.11377326565143824 0.7965328467153284
0.11390862944162436 0.7965328467153284
0.11505922165820642 0.7965328467153284
0.11505922165820642 0.802007299270073
0.11553299492385787 0.802007299270073
0.11553299492385787 0.8029197080291971
0.11634517766497462 0.8029197080291971
0.11634517766497462 0.8038321167883211
0.11648054145516075 0.8038321167883211
0.116751269035533 0.8038321167883211
0.11864636209813875 0.8038321167883211
0.11884940778341793 0.8038321167883211
0.11905245346869713 0.8038321167883211
0.11905245346869713 0.8047445255474452
0.1194585448392555 0.8047445255474452
0.11959390862944162 0.8047445255474452
0.12094754653130288 0.8047445255474452
0.12094754653130288 0.8056569343065694
0.121082910321489 0.8056569343065694
0.12121827411167513 0.8056569343065694
0.12196277495769882 0.8056569343065694
0.12209813874788494 0.8056569343065694
0.12318104906937394 0.8056569343065694
0.12331641285956006 0.8056569343065694
0.12406091370558375 0.8056569343065694
0.12406091370558375 0.8065693430656934
0.1245346869712352 0.8065693430656934
0.1245346869712352 0.8074817518248175
0.12467005076142132 0.8074817518248175
0.12467005076142132 0.8083941605839416
0.12609137055837563 0.8083941605839416
0.1267005076142132 0.8083941605839416
0.1272419627749577 0.8083941605839416
0.1272419627749577 0.8093065693430657
0.127580372250423 0.8093065693430657
0.1277834179357022 0.8093065693430657
0.12791878172588833 0.8093065693430657
0.12791878172588833 0.8111313868613139
0.1292047377326565 0.8111313868613139
0.1294077834179357 0.8111313868613139
0.12981387478849407 0.8111313868613139
0.1299492385786802 0.8111313868613139
0.13123519458544838 0.8111313868613139
0.13123519458544838 0.8120437956204379
0.13130287648054145 0.8120437956204379
0.13130287648054145 0.8129562043795621
0.13177664974619288 0.8129562043795621
0.13177664974619288 0.8138686131386861
0.13184433164128595 0.8138686131386861
0.13218274111675127 0.8138686131386861
0.13319796954314722 0.8138686131386861
0.1334010152284264 0.8138686131386861
0.13421319796954315 0.8138686131386861
0.13434856175972928 0.8138686131386861
0.13516074450084603 0.8138686131386861
0.13516074450084603 0.8193430656934306
0.13671742808798645 0.8193430656934306
0.13705583756345177 0.8193430656934306
0.13780033840947548 0.8193430656934306
0.13780033840947548 0.8202554744525548
0.13820642978003383 0.8202554744525548
0.13820642978003383 0.8211678832116789
0.13895093062605754 0.8211678832116789
0.13908629441624365 0.8211678832116789
0.1392216582064298 0.8211678832116789
0.1392216582064298 0.8220802919708029
0.1393570219966159 0.8220802919708029
0.1393570219966159 0.822992700729927
0.14003384094754653 0.822992700729927
0.14003384094754653 0.823905109489051
0.1420642978003384 0.823905109489051
0.1420642978003384 0.8248175182481752
0.1436886632825719 0.8248175182481752
0.1436886632825719 0.8257299270072993
0.1440947546531303 0.8257299270072993
0.1442301184433164 0.8257299270072993
0.1446362098138748 0.8257299270072993
0.1446362098138748 0.8266423357664233
0.14470389170896786 0.8266423357664233
0.14470389170896786 0.8275547445255474
0.1449746192893401 0.8275547445255474
0.1449746192893401 0.8321167883211679
0.14565143824027071 0.8321167883211679
0.14700507614213199 0.8321167883211679
0.14720812182741116 0.8321167883211679
0.1503891708967851 0.8321167883211679
0.1505922165820643 0.8321167883211679
0.15126903553299492 0.8321167883211679
0.15140439932318106 0.8321167883211679
0.15174280879864635 0.8321167883211679
0.1518781725888325 0.8321167883211679
0.15214890016920474 0.8321167883211679
0.15228426395939088 0.8321167883211679
0.15228426395939088 0.833029197080292
0.1532994923857868 0.833029197080292
0.15343485617597294 0.833029197080292
0.15363790186125212 0.833029197080292
0.15363790186125212 0.833941605839416
0.15390862944162437 0.833941605839416
0.15390862944162437 0.8348540145985401
0.154585448392555 0.8348540145985401
0.15478849407783418 0.8348540145985401
0.155668358714044 0.8348540145985401
0.155668358714044 0.8357664233576643
0.15641285956006767 0.8357664233576643
0.15661590524534688 0.8357664233576643
0.158917089678511 0.8357664233576643
0.1591201353637902 0.8357664233576643
0.1601353637901861 0.8357664233576643
0.1601353637901861 0.8366788321167883
0.16033840947546532 0.8366788321167883
0.1605414551607445 0.8366788321167883
0.16060913705583757 0.8366788321167883
0.16074450084602368 0.8366788321167883
0.161082910321489 0.8366788321167883
0.161082910321489 0.8375912408759124
0.1616243654822335 0.8375912408759124
0.1616243654822335 0.8385036496350365
0.16175972927241963 0.8385036496350365
0.16175972927241963 0.8394160583941606
0.16338409475465313 0.8394160583941606
0.16338409475465313 0.8403284671532847
0.16494077834179358 0.8403284671532847
0.16494077834179358 0.8421532846715328
0.16602368866328257 0.8421532846715328
0.16602368866328257 0.843065693430657
0.16629441624365482 0.843065693430657
0.16629441624365482 0.843978102189781
0.16710659898477156 0.843978102189781
0.16710659898477156 0.8448905109489051
0.1688663282571912 0.8448905109489051
0.16900169204737733 0.8448905109489051
0.16913705583756344 0.8448905109489051
0.16927241962774958 0.8448905109489051
0.169746192893401 0.8448905109489051
0.169746192893401 0.8458029197080292
0.17076142131979696 0.8458029197080292
0.17076142131979696 0.8467153284671532
0.17137055837563453 0.8467153284671532
0.17137055837563453 0.8476277372262774
0.17197969543147207 0.8476277372262774
0.17197969543147207 0.8485401459854015
0.1721150592216582 0.8485401459854015
0.17258883248730963 0.8485401459854015
0.17272419627749577 0.8485401459854015
0.17346869712351945 0.8485401459854015
0.1736040609137056 0.8485401459854015
0.17604060913705583 0.8485401459854015
0.17617597292724196 0.8485401459854015
0.17786802030456852 0.8485401459854015
0.17786802030456852 0.8494525547445255
0.17868020304568527 0.8494525547445255
0.1788155668358714 0.8494525547445255
0.17888324873096448 0.8494525547445255
0.17915397631133673 0.8494525547445255
0.18057529610829104 0.8494525547445255
0.1808460236886633 0.8494525547445255
0.1808460236886633 0.8503649635036497
0.1809813874788494 0.8503649635036497
0.1809813874788494 0.8521897810218978
0.1811844331641286 0.8521897810218978
0.18138747884940778 0.8521897810218978
0.1815228426395939 0.8521897810218978
0.18179357021996617 0.8521897810218978
0.1822673434856176 0.8521897810218978
0.18274111675126903 0.8521897810218978
0.18287648054145517 0.8521897810218978
0.18321489001692048 0.8521897810218978
0.18321489001692048 0.8531021897810219
0.1836886632825719 0.8531021897810219
0.1836886632825719 0.8549270072992701
0.18382402707275805 0.8549270072992701
0.18395939086294416 0.8549270072992701
0.18490693739424705 0.8549270072992701
0.18490693739424705 0.8558394160583942
0.18619289340101522 0.8558394160583942
0.18646362098138747 0.8558394160583942
0.18720812182741117 0.8558394160583942
0.1875465313028765 0.8558394160583942
0.1876818950930626 0.8558394160583942
0.18781725888324874 0.8558394160583942
0.18788494077834178 0.8558394160583942
0.18829103214890017 0.8558394160583942
0.18917089678510998 0.8558394160583942
0.18971235194585448 0.8558394160583942
0.1914720812182741 0.8558394160583942
0.1914720812182741 0.8576642335766423
0.19181049069373943 0.8576642335766423
0.1918781725888325 0.8576642335766423
0.1920135363790186 0.8576642335766423
0.19235194585448392 0.8576642335766423
0.19235194585448392 0.8585766423357665
0.19316412859560067 0.8585766423357665
0.19316412859560067 0.8594890510948905
0.1932994923857868 0.8594890510948905
0.1932994923857868 0.8604014598540146
0.19370558375634517 0.8604014598540146
0.19370558375634517 0.8613138686131386
0.19445008460236887 0.8613138686131386
0.19472081218274112 0.8613138686131386
0.19485617597292723 0.8613138686131386
0.19512690355329948 0.8613138686131386
0.19526226734348562 0.8613138686131386
0.19526226734348562 0.8622262773722628
0.1954653130287648 0.8622262773722628
0.1954653130287648 0.8640510948905109
0.19593908629441625 0.8640510948905109
0.19593908629441625 0.864963503649635
0.19661590524534686 0.864963503649635
0.19661590524534686 0.8658759124087592
0.19749576988155668 0.8658759124087592
0.19763113367174281 0.8658759124087592
0.19844331641285956 0.8658759124087592
0.19844331641285956 0.8667883211678832
0.19898477157360406 0.8667883211678832
0.1991201353637902 0.8667883211678832
0.19945854483925549 0.8667883211678832
0.19945854483925549 0.8677007299270073
0.1996615905245347 0.8677007299270073
0.1997969543147208 0.8677007299270073
0.2 0.8677007299270073
0.20013536379018612 0.8677007299270073
0.201082910321489 0.8677007299270073
0.20121827411167512 0.8677007299270073
0.20128595600676819 0.8677007299270073
0.20189509306260575 0.8677007299270073
0.2027072758037225 0.8677007299270073
0.2029103214890017 0.8677007299270073
0.20331641285956006 0.8677007299270073
0.20548223350253808 0.8677007299270073
0.20548223350253808 0.8686131386861314
0.20575296108291033 0.8686131386861314
0.20588832487309644 0.8686131386861314
0.2072419627749577 0.8686131386861314
0.20737732656514382 0.8686131386861314
0.2074450084602369 0.8686131386861314
0.207580372250423 0.8686131386861314
0.20785109983079525 0.8686131386861314
0.20805414551607446 0.8686131386861314
0.20988155668358713 0.8686131386861314
0.21001692047377327 0.8686131386861314
0.21096446700507615 0.8686131386861314
0.21096446700507615 0.8740875912408759
0.21143824027072758 0.8740875912408759
0.21157360406091372 0.8740875912408759
0.21272419627749578 0.8740875912408759
0.2128595600676819 0.8740875912408759
0.2131979695431472 0.8740875912408759
0.2131979695431472 0.875
0.21353637901861253 0.875
0.21441624365482234 0.875
0.2153637901861252 0.875
0.21563451776649747 0.875
0.21563451776649747 0.8759124087591241
0.21712351945854483 0.8759124087591241
0.21712351945854483 0.8768248175182481
0.21732656514382404 0.8768248175182481
0.2191539763113367 0.8768248175182481
0.2198984771573604 0.8768248175182481
0.22003384094754652 0.8768248175182481
0.2222673434856176 0.8768248175182481
0.2224703891708968 0.8768248175182481
0.2226057529610829 0.8768248175182481
0.22274111675126904 0.8768248175182481
0.2228087986463621 0.8768248175182481
0.2228087986463621 0.8777372262773723
0.2244331641285956 0.8777372262773723
0.2244331641285956 0.8786496350364964
0.22463620981387478 0.8786496350364964
0.22463620981387478 0.8795620437956204
0.22483925549915398 0.8795620437956204
0.2249746192893401 0.8795620437956204
0.22504230118443316 0.8795620437956204
0.22504230118443316 0.8804744525547445
0.2257191201353638 0.8804744525547445
0.2258544839255499 0.8804744525547445
0.22598984771573605 0.8804744525547445
0.22612521150592216 0.8804744525547445
0.22619289340101523 0.8804744525547445
0.22619289340101523 0.8813868613138686
0.22754653130287647 0.8813868613138686
0.22781725888324872 0.8813868613138686
0.22829103214890017 0.8813868613138686
0.22869712351945853 0.8813868613138686
0.22896785109983078 0.8813868613138686
0.22896785109983078 0.8822992700729927
0.22917089678511 0.8822992700729927
0.22917089678511 0.8832116788321168
0.23038917089678512 0.8832116788321168
0.23052453468697123 0.8832116788321168
0.23140439932318105 0.8832116788321168
0.23140439932318105 0.8841240875912408
0.2327580372250423 0.8841240875912408
0.2327580372250423 0.885036496350365
0.23323181049069375 0.885036496350365
0.23323181049069375 0.8859489051094891
0.2341793570219966 0.8859489051094891
0.23431472081218274 0.8859489051094891
0.2349238578680203 0.8859489051094891
0.2349238578680203 0.8877737226277372
0.23499153976311338 0.8877737226277372
0.23526226734348563 0.8877737226277372
0.23580372250423012 0.8877737226277372
0.23580372250423012 0.8886861313868614
0.23634517766497462 0.8886861313868614
0.23702199661590526 0.8886861313868614
0.2394585448392555 0.8886861313868614
0.23986463620981388 0.8886861313868614
0.24209813874788494 0.8886861313868614
0.24209813874788494 0.8905109489051095
0.24209813874788494 0.8914233576642335
0.24751269035532994 0.8914233576642335
0.24764805414551608 0.8914233576642335
0.2481218274111675 0.8914233576642335
0.24825719120135364 0.8914233576642335
0.24846023688663282 0.8914233576642335
0.24859560067681896 0.8914233576642335
0.24893401015228425 0.8914233576642335
0.2490693739424704 0.8914233576642335
0.2501522842639594 0.8914233576642335
0.2501522842639594 0.8923357664233577
0.2503553299492386 0.8923357664233577
0.2503553299492386 0.8932481751824818
0.2506260575296108 0.8932481751824818
0.2508967851099831 0.8932481751824818
0.25407783417935703 0.8932481751824818
0.25421319796954317 0.8932481751824818
0.25495769881556685 0.8932481751824818
0.25543147208121825 0.8932481751824818
0.2567174280879865 0.8932481751824818
0.2567174280879865 0.8941605839416058
0.2568527918781726 0.8941605839416058
0.2575972927241963 0.8941605839416058
0.2578680203045685 0.8941605839416058
0.25942470389170896 0.8941605839416058
0.25942470389170896 0.8950729927007299
0.2595600676818951 0.8950729927007299
0.2597631133671743 0.8950729927007299
0.26016920473773264 0.8950729927007299
0.2603045685279188 0.8950729927007299
0.2609813874788494 0.8950729927007299
0.2609813874788494 0.8959854014598541
0.2615228426395939 0.8959854014598541
0.2615228426395939 0.8968978102189781
0.26159052453468695 0.8968978102189781
0.26199661590524537 0.8968978102189781
0.2644331641285956 0.8968978102189781
0.2644331641285956 0.8978102189781022
0.2653130287648054 0.8978102189781022
0.26544839255499153 0.8978102189781022
0.2656514382402707 0.8978102189781022
0.2658544839255499 0.8978102189781022
0.2665313028764805 0.8978102189781022
0.26686971235194584 0.8978102189781022
0.26693739424703894 0.8978102189781022
0.26693739424703894 0.8987226277372263
0.26741116751269034 0.8987226277372263
0.26741116751269034 0.8996350364963503
0.2695769881556684 0.8996350364963503
0.26971235194585447 0.8996350364963503
0.2700507614213198 0.8996350364963503
0.2703891708967851 0.8996350364963503
0.2703891708967851 0.9005474452554745
0.2705922165820643 0.9005474452554745
0.2709306260575296 0.9005474452554745
0.2718781725888325 0.9005474452554745
0.2718781725888325 0.9023722627737226
0.27282571912013537 0.9023722627737226
0.2731641285956007 0.9023722627737226
0.27363790186125214 0.9023722627737226
0.2737732656514382 0.9023722627737226
0.275668358714044 0.9023722627737226
0.27580372250423013 0.9023722627737226
0.27593908629441627 0.9023722627737226
0.27593908629441627 0.9032846715328468
0.276751269035533 0.9032846715328468
0.2768866328257191 0.9032846715328468
0.2773604060913706 0.9032846715328468
0.27749576988155666 0.9032846715328468
0.27830795262267344 0.9032846715328468
0.27830795262267344 0.9041970802919708
0.27952622673434857 0.9041970802919708
0.2796615905245347 0.9041970802919708
0.27972927241962775 0.9041970802919708
0.2798646362098139 0.9041970802919708
0.28318104906937397 0.9041970802919708
0.2845346869712352 0.9041970802919708
0.2846700507614213 0.9041970802919708
0.2856175972927242 0.9041970802919708
0.2856175972927242 0.9051094890510949
0.2857529610829103 0.9051094890510949
0.2859560067681895 0.9051094890510949
0.2860236886632826 0.9051094890510949
0.2861590524534687 0.9051094890510949
0.2872419627749577 0.9051094890510949
0.2872419627749577 0.906021897810219
0.2879187817258883 0.906021897810219
0.2881895093062606 0.906021897810219
0.2890693739424704 0.906021897810219
0.28920473773265654 0.906021897810219
0.29028764805414553 0.906021897810219
0.29042301184433167 0.906021897810219
0.29225042301184434 0.906021897810219
0.2923857868020305 0.906021897810219
0.2941455160744501 0.906021897810219
0.2941455160744501 0.906934306569343
0.295160744500846 0.906934306569343
0.295160744500846 0.9078467153284672
0.2957021996615905 0.9078467153284672
0.29583756345177664 0.9078467153284672
0.2966497461928934 0.9078467153284672
0.29678510998307955 0.9078467153284672
0.2971235194585448 0.9078467153284672
0.29732656514382405 0.9078467153284672
0.2977326565143824 0.9078467153284672
0.29786802030456855 0.9078467153284672
0.2979357021996616 0.9078467153284672
0.2980710659898477 0.9078467153284672
0.29976311336717426 0.9078467153284672
0.2998984771573604 0.9078467153284672
0.2999661590524535 0.9078467153284672
0.2999661590524535 0.9087591240875912
0.3013874788494078 0.9087591240875912
0.3022673434856176 0.9087591240875912
0.3024703891708968 0.9087591240875912
0.3024703891708968 0.9096715328467153
0.30314720812182744 0.9096715328467153
0.30341793570219966 0.9096715328467153
0.3040947546531303 0.9096715328467153
0.30423011844331643 0.9096715328467153
0.30538071065989847 0.9096715328467153
0.3055160744500846 0.9096715328467153
0.3060575296108291 0.9096715328467153
0.3060575296108291 0.9105839416058394
0.3063959390862944 0.9105839416058394
0.30653130287648056 0.9105839416058394
0.3068697123519459 0.9105839416058394
0.30727580372250424 0.9105839416058394
0.3073434856175973 0.9105839416058394
0.3074788494077834 0.9105839416058394
0.30754653130287646 0.9105839416058394
0.3076818950930626 0.9105839416058394
0.310253807106599 0.9105839416058394
0.3105245346869712 0.9105839416058394
0.31140439932318104 0.9105839416058394
0.31140439932318104 0.9114963503649635
0.31228426395939085 0.9114963503649635
0.31262267343485617 0.9114963503649635
0.3127580372250423 0.9114963503649635
0.3136379018612521 0.9114963503649635
0.3141793570219966 0.9114963503649635
0.3141793570219966 0.9142335766423357
0.3151945854483926 0.9142335766423357
0.3163451776649746 0.9142335766423357
0.31681895093062606 0.9142335766423357
0.31702199661590524 0.9142335766423357
0.3174280879864636 0.9142335766423357
0.317834179357022 0.9142335766423357
0.3180372250423012 0.9142335766423357
0.31817258883248734 0.9142335766423357
0.3183079526226734 0.9142335766423357
0.31864636209813874 0.9142335766423357
0.3188494077834179 0.9142335766423357
0.3202030456852792 0.9142335766423357
0.3203384094754653 0.9142335766423357
0.32047377326565146 0.9142335766423357
0.32047377326565146 0.9151459854014599
0.3218274111675127 0.9151459854014599
0.3218274111675127 0.916058394160584
0.3223688663282572 0.916058394160584
0.3225042301184433 0.916058394160584
0.32284263959390863 0.916058394160584
0.32297800338409477 0.916058394160584
0.324331641285956 0.916058394160584
0.32460236886632826 0.916058394160584
0.3247377326565144 0.916058394160584
0.3252115059221658 0.916058394160584
0.32710659898477157 0.916058394160584
0.3272419627749577 0.916058394160584
0.3279864636209814 0.916058394160584
0.3279864636209814 0.916970802919708
0.33035532994923855 0.916970802919708
0.33062605752961083 0.916970802919708
0.33150592216582064 0.916970802919708
0.33150592216582064 0.9178832116788321
0.33238578680203046 0.9178832116788321
0.33292724196277496 0.9178832116788321
0.3334010152284264 0.9178832116788321
0.3335363790186125 0.9178832116788321
0.33434856175972927 0.9178832116788321
0.3344839255499154 0.9178832116788321
0.3346869712351946 0.9178832116788321
0.3350253807106599 0.9178832116788321
0.33549915397631136 0.9178832116788321
0.33549915397631136 0.9187956204379562
0.33624365482233504 0.9187956204379562
0.33651438240270726 0.9187956204379562
0.3368527918781726 0.9187956204379562
0.3368527918781726 0.9197080291970803
0.3378003384094755 0.9197080291970803
0.3378003384094755 0.9215328467153284
0.33874788494077834 0.9215328467153284
0.3388832487309645 0.9215328467153284
0.3395600676818951 0.9215328467153284
0.3396954314720812 0.9215328467153284
0.3402368866328257 0.9215328467153284
0.340575296108291 0.9215328467153284
0.34165820642978 0.9215328467153284
0.34179357021996615 0.9215328467153284
0.34186125211505924 0.9215328467153284
0.34213197969543147 0.9215328467153284
0.34294416243654824 0.9215328467153284
0.3430795262267343 0.9215328467153284
0.3431472081218274 0.9215328467153284
0.34348561759729274 0.9215328467153284
0.3444331641285956 0.9215328467153284
0.3466666666666667 0.9215328467153284
0.34707275803722504 0.9215328467153284
0.3472081218274112 0.9215328467153284
0.34822335025380713 0.9215328467153284
0.3484263959390863 0.9215328467153284
0.3484263959390863 0.9224452554744526
0.34869712351945853 0.9224452554744526
0.34883248730964467 0.9224452554744526
0.34957698815566834 0.9224452554744526
0.34991539763113366 0.9224452554744526
0.3500507614213198 0.9224452554744526
0.3514720812182741 0.9224452554744526
0.35160744500846025 0.9224452554744526
0.35194585448392557 0.9224452554744526
0.35194585448392557 0.9233576642335767
0.35214890016920475 0.9233576642335767
0.35214890016920475 0.9242700729927007
0.35241962774957697 0.9242700729927007
0.35357021996615906 0.9242700729927007
0.35377326565143824 0.9242700729927007
0.3539086294416244 0.9242700729927007
0.3539086294416244 0.9251824817518248
0.3549915397631134 0.9251824817518248
0.3551269035532995 0.9251824817518248
0.35627749576988155 0.9251824817518248
0.3564128595600677 0.9251824817518248
0.35769881556683586 0.9251824817518248
0.35769881556683586 0.926094890510949
0.35790186125211504 0.926094890510949
0.36081218274111676 0.926094890510949
0.3609475465313029 0.926094890510949
0.36189509306260575 0.926094890510949
0.36189509306260575 0.927007299270073
0.3620304568527919 0.927007299270073
0.3622335025380711 0.927007299270073
0.3623011844331641 0.927007299270073
0.36277495769881557 0.927007299270073
0.3628426395939086 0.927007299270073
0.3631133671742809 0.927007299270073
0.3633840947546531 0.927007299270073
0.36358714043993234 0.927007299270073
0.3637225042301184 0.927007299270073
0.36385786802030456 0.927007299270073
0.36514382402707274 0.927007299270073
0.3652791878172589 0.927007299270073
0.36656514382402705 0.927007299270073
0.3667005076142132 0.927007299270073
0.3667681895093063 0.927007299270073
0.36690355329949237 0.927007299270073
0.36690355329949237 0.9279197080291971
0.36697123519458547 0.9288321167883211
0.3673773265651438 0.9288321167883211
0.367580372250423 0.9288321167883211
0.36771573604060914 0.9288321167883211
0.3678510998307953 0.9288321167883211
0.3681895093062606 0.9288321167883211
0.3684602368866328 0.9288321167883211
0.3720473773265651 0.9288321167883211
0.3720473773265651 0.9297445255474452
0.37218274111675126 0.9297445255474452
0.37414551607445007 0.9297445255474452
0.37434856175972925 0.9297445255474452
0.3744839255499154 0.9297445255474452
0.3750253807106599 0.9297445255474452
0.37549915397631134 0.9297445255474452
0.3770558375634518 0.9297445255474452
0.377326565143824 0.9297445255474452
0.3775972927241963 0.9297445255474452
0.3777326565143824 0.9297445255474452
0.37834179357021996 0.9297445255474452
0.3784771573604061 0.9297445255474452
0.3784771573604061 0.9306569343065694
0.38111675126903555 0.9306569343065694
0.3812521150592217 0.9306569343065694
0.38138747884940777 0.9306569343065694
0.38138747884940777 0.9315693430656934
0.3817935702199662 0.9315693430656934
0.38192893401015227 0.9315693430656934
0.3838917089678511 0.9315693430656934
0.3840270727580372 0.9315693430656934
0.3842301184433164 0.9315693430656934
0.38436548223350253 0.9315693430656934
0.38490693739424703 0.9315693430656934
0.38490693739424703 0.9324817518248175
0.3856514382402707 0.9324817518248175
0.38578680203045684 0.9324817518248175
0.38673434856175976 0.9324817518248175
0.3891032148900169 0.9324817518248175
0.3895093062605753 0.9324817518248175
0.3895093062605753 0.9333941605839416
0.38971235194585446 0.9333941605839416
0.3898477157360406 0.9333941605839416
0.3905922165820643 0.9333941605839416
0.3911336717428088 0.9333941605839416
0.39214890016920473 0.9333941605839416
0.39214890016920473 0.9343065693430657
0.393502538071066 0.9343065693430657
0.39363790186125214 0.9343065693430657
0.39363790186125214 0.9352189781021898
0.3937732656514382 0.9352189781021898
0.39390862944162436 0.9352189781021898
0.3948561759729272 0.9352189781021898
0.39505922165820645 0.9352189781021898
0.3951269035532995 0.9352189781021898
0.39526226734348563 0.9352189781021898
0.3954653130287648 0.9352189781021898
0.39593908629441626 0.9352189781021898
0.39607445008460235 0.9352189781021898
0.39641285956006767 0.9352189781021898
0.39641285956006767 0.9361313868613139
0.39668358714043994 0.9361313868613139
0.3968866328257191 0.9361313868613139
0.3974280879864636 0.9361313868613139
0.3974280879864636 0.9370437956204379
0.3985109983079526 0.9370437956204379
0.39891708967851097 0.9370437956204379
0.40006768189509306 0.9370437956204379
0.4002030456852792 0.9370437956204379
0.40087986463620984 0.9370437956204379
0.4010152284263959 0.9370437956204379
0.40115059221658206 0.9370437956204379
0.40115059221658206 0.9379562043795621
0.40284263959390865 0.9379562043795621
0.40297800338409473 0.9379562043795621
0.40331641285956005 0.9379562043795621
0.40331641285956005 0.9397810218978102
0.4034517766497462 0.9397810218978102
0.4049407783417936 0.9397810218978102
0.4052115059221658 0.9397810218978102
0.4056175972927242 0.9397810218978102
0.4056175972927242 0.9406934306569343
0.4058206429780034 0.9406934306569343
0.4059560067681895 0.9406934306569343
0.4062944162436548 0.9406934306569343
0.4062944162436548 0.9416058394160584
0.40730964467005076 0.9416058394160584
0.40730964467005076 0.9425182481751825
0.40785109983079526 0.9425182481751825
0.4079864636209814 0.9425182481751825
0.40954314720812185 0.9425182481751825
0.40967851099830793 0.9425182481751825
0.40981387478849407 0.9425182481751825
0.4101522842639594 0.9425182481751825
0.41035532994923857 0.9425182481751825
0.41062605752961084 0.9425182481751825
0.41367174280879865 0.9425182481751825
0.4138071065989848 0.9425182481751825
0.41421319796954315 0.9425182481751825
0.4143485617597293 0.9425182481751825
0.4148223350253807 0.9425182481751825
0.4149576988155668 0.9425182481751825
0.4157698815566836 0.9425182481751825
0.41590524534686973 0.9425182481751825
0.41692047377326563 0.9425182481751825
0.41725888324873095 0.9425182481751825
0.41766497461928936 0.9425182481751825
0.41780033840947545 0.9425182481751825
0.4180710659898477 0.9425182481751825
0.4180710659898477 0.9434306569343066
0.4185448392554992 0.9434306569343066
0.41874788494077836 0.9434306569343066
0.41922165820642976 0.9434306569343066
0.4193570219966159 0.9434306569343066
0.4196277495769882 0.9434306569343066
0.41976311336717426 0.9434306569343066
0.4202368866328257 0.9434306569343066
0.42037225042301185 0.9434306569343066
0.420507614213198 0.9434306569343066
0.42064297800338407 0.9434306569343066
0.42071065989847717 0.9434306569343066
0.4208460236886633 0.9434306569343066
0.4210490693739425 0.9434306569343066
0.42118443316412857 0.9434306569343066
0.4219289340101523 0.9434306569343066
0.42233502538071066 0.9434306569343066
0.4224703891708968 0.9434306569343066
0.4230118443316413 0.9434306569343066
0.4230118443316413 0.9443430656934306
0.42450084602368865 0.9443430656934306
0.42483925549915397 0.9443430656934306
0.4269373942470389 0.9443430656934306
0.4269373942470389 0.9452554744525548
0.42754653130287645 0.9452554744525548
0.42795262267343487 0.9452554744525548
0.4289678510998308 0.9452554744525548
0.4291032148900169 0.9452554744525548
0.43147208121827413 0.9452554744525548
0.43174280879864635 0.9452554744525548
0.4318781725888325 0.9452554744525548
0.4327580372250423 0.9452554744525548
0.43370558375634516 0.9452554744525548
0.43377326565143826 0.9452554744525548
0.43397631133671744 0.9452554744525548
0.4344500846023689 0.9452554744525548
0.434585448392555 0.9452554744525548
0.43817258883248733 0.9452554744525548
0.43817258883248733 0.9461678832116789
0.4388494077834179 0.9461678832116789
0.43898477157360405 0.9461678832116789
0.43918781725888323 0.9461678832116789
0.43918781725888323 0.9470802919708029
0.43959390862944164 0.9470802919708029
0.43959390862944164 0.948905109489051
0.44006768189509304 0.948905109489051
0.44006768189509304 0.9498175182481752
0.4402707275803722 0.9498175182481752
0.44060913705583754 0.9498175182481752
0.44189509306260577 0.9498175182481752
0.44203045685279185 0.9498175182481752
0.44710659898477156 0.9498175182481752
0.44737732656514384 0.9498175182481752
0.44771573604060916 0.9498175182481752
0.44771573604060916 0.9507299270072993
0.4485279187817259 0.9507299270072993
0.44873096446700506 0.9507299270072993
0.44954314720812183 0.9507299270072993
0.449746192893401 0.9507299270072993
0.44981387478849405 0.9507299270072993
0.4499492385786802 0.9507299270072993
0.4508967851099831 0.9507299270072993
0.4510321489001692 0.9507299270072993
0.45150592216582064 0.9507299270072993
0.4517089678510998 0.9507299270072993
0.45204737732656514 0.9507299270072993
0.4521827411167513 0.9507299270072993
0.45265651438240273 0.9507299270072993
0.45292724196277495 0.9507299270072993
0.4542131979695431 0.9507299270072993
0.45441624365482236 0.9507299270072993
0.4548223350253807 0.9507299270072993
0.45495769881556686 0.9507299270072993
0.4552284263959391 0.9507299270072993
0.45543147208121826 0.9507299270072993
0.45549915397631136 0.9507299270072993
0.45563451776649744 0.9507299270072993
0.45854483925549916 0.9507299270072993
0.4586802030456853 0.9507299270072993
0.45935702199661593 0.9507299270072993
0.459492385786802 0.9507299270072993
0.46071065989847715 0.9507299270072993
0.4608460236886633 0.9507299270072993
0.46165820642978006 0.9507299270072993
0.46186125211505924 0.9507299270072993
0.46219966159052456 0.9507299270072993
0.46219966159052456 0.9516423357664233
0.4636886632825719 0.9516423357664233
0.46382402707275805 0.9516423357664233
0.46416243654822337 0.9516423357664233
0.46429780033840945 0.9516423357664233
0.464839255499154 0.9516423357664233
0.464839255499154 0.9525547445255474
0.4649746192893401 0.9525547445255474
0.4675465313028765 0.9525547445255474
0.468155668358714 0.9525547445255474
0.4683587140439932 0.9525547445255474
0.4687648054145516 0.9525547445255474
0.4687648054145516 0.9534671532846716
0.46998307952622675 0.9534671532846716
0.46998307952622675 0.9543795620437956
0.47160744500846025 0.9543795620437956
0.4718104906937394 0.9543795620437956
0.47214890016920474 0.9543795620437956
0.4722842639593909 0.9543795620437956
0.4730964467005076 0.9543795620437956
0.4733671742808799 0.9543795620437956
0.4742470389170897 0.9543795620437956
0.47438240270727583 0.9543795620437956
0.4747208121827411 0.9543795620437956
0.4753976311336717 0.9543795620437956
0.4753976311336717 0.9552919708029197
0.47715736040609136 0.9552919708029197
0.4772927241962775 0.9552919708029197
0.47736040609137054 0.9552919708029197
0.4774957698815567 0.9552919708029197
0.4789847715736041 0.9552919708029197
0.47912013536379017 0.9552919708029197
0.47939086294416244 0.9552919708029197
0.47966159052453466 0.9552919708029197
0.48081218274111676 0.9552919708029197
0.48081218274111676 0.9562043795620438
0.4814890016920474 0.9562043795620438
0.4814890016920474 0.9571167883211679
0.48223350253807107 0.9571167883211679
0.4823688663282572 0.9571167883211679
0.4825042301184433 0.9571167883211679
0.48277495769881557 0.9571167883211679
0.4829103214890017 0.9571167883211679
0.4831133671742809 0.9571167883211679
0.483248730964467 0.9571167883211679
0.4839932318104907 0.9571167883211679
0.48412859560067684 0.9571167883211679
0.48575296108291033 0.9571167883211679
0.48588832487309647 0.9571167883211679
0.4859560067681895 0.9571167883211679
0.48609137055837565 0.9571167883211679
0.49164128595600676 0.9571167883211679
0.49164128595600676 0.958029197080292
0.4917766497461929 0.958029197080292
0.4926565143824027 0.958029197080292
0.49279187817258885 0.958029197080292
0.49313028764805417 0.958029197080292
0.49326565143824025 0.958941605839416
0.4934686971235195 0.958941605839416
0.49367174280879866 0.958941605839416
0.49367174280879866 0.9598540145985401
0.494010152284264 0.9598540145985401
0.494010152284264 0.9607664233576643
0.49421319796954316 0.9607664233576643
0.49441624365482234 0.9607664233576643
0.4945516074450085 0.9607664233576643
0.49549915397631134 0.9607664233576643
0.4956345177664975 0.9607664233576643
0.4963113367174281 0.9607664233576643
0.4964467005076142 0.9607664233576643
0.49746192893401014 0.9607664233576643
0.4977326565143824 0.9607664233576643
0.49908629441624364 0.9607664233576643
0.5000338409475465 0.9607664233576643
0.5000338409475465 0.9616788321167883
0.5003722504230118 0.9616788321167883
0.500507614213198 0.9616788321167883
0.5011844331641286 0.9616788321167883
0.5013197969543147 0.9616788321167883
0.5014551607445008 0.9616788321167883
0.501590524534687 0.9616788321167883
0.5017935702199662 0.9616788321167883
0.5019289340101523 0.9616788321167883
0.5024703891708968 0.9616788321167883
0.502673434856176 0.9616788321167883
0.5031472081218274 0.9616788321167883
0.5035532994923858 0.9616788321167883
0.5042301184433164 0.9616788321167883
0.5042301184433164 0.9625912408759124
0.5065989847715736 0.9625912408759124
0.507140439932318 0.9625912408759124
0.5090355329949239 0.9625912408759124
0.50917089678511 0.9625912408759124
0.5093739424703891 0.9625912408759124
0.5096446700507614 0.9625912408759124
0.5097800338409475 0.9625912408759124
0.5105922165820643 0.9625912408759124
0.5107952622673435 0.9625912408759124
0.5114720812182741 0.9625912408759124
0.5121489001692048 0.9625912408759124
0.5122842639593909 0.9625912408759124
0.512419627749577 0.9625912408759124
0.5152622673434856 0.9625912408759124
0.5153976311336718 0.9625912408759124
0.5155329949238578 0.9625912408759124
0.515668358714044 0.9625912408759124
0.517834179357022 0.9625912408759124
0.5179695431472081 0.9625912408759124
0.5187817258883248 0.9625912408759124
0.518917089678511 0.9625912408759124
0.518984771573604 0.9625912408759124
0.5191878172588833 0.9625912408759124
0.5195262267343486 0.9625912408759124
0.5196615905245346 0.9625912408759124
0.5197292724196277 0.9625912408759124
0.52 0.9625912408759124
0.5204060913705584 0.9625912408759124
0.5205414551607445 0.9625912408759124
0.522165820642978 0.9625912408759124
0.522165820642978 0.9635036496350365
0.5227072758037226 0.9635036496350365
0.5229780033840947 0.9635036496350365
0.5230456852791878 0.9635036496350365
0.5231810490693739 0.9635036496350365
0.5234517766497462 0.9635036496350365
0.5235871404399323 0.9635036496350365
0.5243993231810491 0.9635036496350365
0.5243993231810491 0.9644160583941606
0.5251438240270727 0.9644160583941606
0.5251438240270727 0.9653284671532847
0.5269035532994923 0.9653284671532847
0.5271742808798646 0.9653284671532847
0.5285279187817259 0.9653284671532847
0.528663282571912 0.9653284671532847
0.5321150592216582 0.9653284671532847
0.5327241962774958 0.9653284671532847
0.5327918781725889 0.9653284671532847
0.532927241962775 0.9653284671532847
0.5331302876480541 0.9653284671532847
0.5332656514382402 0.9653284671532847
0.5334010152284264 0.9653284671532847
0.5338747884940779 0.9653284671532847
0.5342808798646362 0.9653284671532847
0.535093062605753 0.9653284671532847
0.5364467005076142 0.9653284671532847
0.5364467005076142 0.9662408759124088
0.5365143824027073 0.9662408759124088
0.5366497461928934 0.9662408759124088
0.5367174280879865 0.9662408759124088
0.5368527918781726 0.9662408759124088
0.537326565143824 0.9662408759124088
0.5376649746192893 0.9662408759124088
0.5384771573604061 0.9662408759124088
0.5386125211505922 0.9662408759124088
0.5390862944162437 0.9662408759124088
0.5400338409475466 0.9662408759124088
0.5407783417935702 0.9662408759124088
0.5410490693739425 0.9662408759124088
0.5411844331641286 0.9662408759124088
0.5413874788494077 0.9662408759124088
0.5420642978003384 0.9662408759124088
0.5422673434856176 0.9662408759124088
0.5446362098138748 0.9662408759124088
0.5447715736040609 0.9662408759124088
0.5460575296108291 0.9662408759124088
0.5471404399323181 0.9662408759124088
0.5473434856175973 0.9662408759124088
0.5473434856175973 0.9671532846715328
0.5478172588832487 0.9671532846715328
0.548087986463621 0.9671532846715328
0.5489001692047377 0.9671532846715328
0.5489001692047377 0.968065693430657
0.5493739424703892 0.968065693430657
0.5497123519458544 0.968065693430657
0.5507275803722504 0.968065693430657
0.5509306260575296 0.968065693430657
0.5512690355329949 0.968065693430657
0.5514043993231811 0.968065693430657
0.5516074450084603 0.968065693430657
0.5529610829103215 0.968065693430657
0.5546531302876481 0.968065693430657
0.5546531302876481 0.968978102189781
0.5551945854483925 0.968978102189781
0.5560744500846023 0.968978102189781
0.5561421319796954 0.968978102189781
0.55668358714044 0.968978102189781
0.5570896785109983 0.968978102189781
0.5575634517766498 0.968978102189781
0.557834179357022 0.968978102189781
0.5586463620981388 0.968978102189781
0.5586463620981388 0.9698905109489051
0.5597292724196278 0.9698905109489051
0.5598646362098139 0.9698905109489051
0.560067681895093 0.9698905109489051
0.561150592216582 0.9698905109489051
0.561150592216582 0.9708029197080292
0.5615566835871404 0.9708029197080292
0.5618274111675127 0.9708029197080292
0.5624365482233502 0.9708029197080292
0.5625719120135364 0.9708029197080292
0.5629780033840948 0.9708029197080292
0.5631133671742808 0.9708029197080292
0.5641962774957698 0.9708029197080292
0.5646700507614213 0.9708029197080292
0.5652791878172588 0.9708029197080292
0.5652791878172588 0.9717153284671532
0.5658883248730965 0.9717153284671532
0.5660236886632826 0.9717153284671532
0.5671742808798647 0.9717153284671532
0.5673096446700507 0.9717153284671532
0.5683248730964467 0.9717153284671532
0.5684602368866328 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5690693739424704 0.9717153284671532
0.5693401015228426 0.9717153284671532
0.5696108291032149 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5707614213197969 0.9717153284671532
0.5713028764805415 0.9717153284671532
0.5714382402707275 0.9717153284671532
0.5717089678510998 0.9717153284671532
0.5731979695431472 0.9717153284671532
0.5734686971235194 0.9717153284671532
0.5745516074450084 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.575093062605753 0.9717153284671532
0.5752284263959391 0.9717153284671532
0.5756345177664974 0.9717153284671532
0.5759729272419628 0.9717153284671532
0.5763790186125212 0.9717153284671532
0.5766497461928934 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.577258883248731 0.9717153284671532
0.5773265651438241 0.9717153284671532
0.5776649746192893 0.9717153284671532
0.5780710659898477 0.9717153284671532
0.5782741116751269 0.9717153284671532
0.5785448392554992 0.9717153284671532
0.5786802030456852 0.9717153284671532
0.5792216582064298 0.9717153284671532
0.5793570219966159 0.9717153284671532
0.5796277495769881 0.9717153284671532
0.5798307952622673 0.9717153284671532
0.5799661590524535 0.9717153284671532
0.5819966159052453 0.9717153284671532
0.5822673434856176 0.9717153284671532
0.5826057529610829 0.9717153284671532
0.5828764805414551 0.9717153284671532
0.5842978003384095 0.9717153284671532
0.5844331641285956 0.9717153284671532
0.5845008460236887 0.9717153284671532
0.584906937394247 0.9717153284671532
0.5886971235194586 0.9717153284671532
0.5888324873096447 0.9717153284671532
0.5906598984771574 0.9717153284671532
0.5909983079526226 0.9717153284671532
0.5912013536379018 0.9717153284671532
0.5917428087986464 0.9717153284671532
0.5925549915397631 0.9717153284671532
0.5926903553299493 0.9717153284671532
0.5930964467005077 0.9717153284671532
0.5932318104906937 0.9717153284671532
0.593502538071066 0.9717153284671532
0.5939086294416244 0.9717153284671532
0.5941793570219966 0.9717153284671532
0.5943147208121827 0.9717153284671532
0.5957360406091371 0.9717153284671532
0.5958714043993232 0.9717153284671532
0.5964128595600677 0.9717153284671532
0.5965482233502538 0.9717153284671532
0.5968866328257191 0.9717153284671532
0.5970219966159053 0.9717153284671532
0.5980372250423012 0.9717153284671532
0.5984433164128595 0.9717153284671532
0.5993231810490693 0.9717153284671532
0.5994585448392555 0.9717153284671532
0.5996615905245347 0.9717153284671532
0.5997969543147208 0.9717153284671532
0.599932318104907 0.9717153284671532
0.6000676818950931 0.9717153284671532
0.6001353637901862 0.9717153284671532
0.6002707275803723 0.9717153284671532
0.6017597292724196 0.9717153284671532
0.6019627749576988 0.9717153284671532
0.602098138747885 0.9717153284671532
0.6025719120135363 0.9717153284671532
0.6031133671742809 0.9717153284671532
0.6041285956006768 0.9717153284671532
0.6041962774957699 0.9717153284671532
0.6041962774957699 0.9726277372262774
0.6050761421319797 0.9726277372262774
0.6052115059221658 0.9726277372262774
0.6054145516074451 0.9726277372262774
0.6055499153976311 0.9726277372262774
0.6056175972927242 0.9726277372262774
0.6057529610829103 0.9726277372262774
0.6062944162436549 0.9726277372262774
0.606429780033841 0.9726277372262774
0.6069035532994924 0.9726277372262774
0.6070389170896785 0.9726277372262774
0.60751269035533 0.9726277372262774
0.60751269035533 0.9735401459854015
0.6077834179357022 0.9735401459854015
0.6082571912013537 0.9735401459854015
0.6092047377326565 0.9735401459854015
0.6094754653130288 0.9735401459854015
0.6096785109983079 0.9735401459854015
0.609813874788494 0.9735401459854015
0.6106937394247038 0.9735401459854015
0.61082910321489 0.9735401459854015
0.6110321489001692 0.9735401459854015
0.6110321489001692 0.9744525547445255
0.6112351945854484 0.9744525547445255
0.6115059221658207 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.6128595600676819 0.9744525547445255
0.612994923857868 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6144839255499154 0.9744525547445255
0.6146192893401016 0.9744525547445255
0.6147546531302877 0.9744525547445255
0.6148223350253808 0.9744525547445255
0.6150930626057529 0.9744525547445255
0.615160744500846 0.9744525547445255
0.6152961082910321 0.9744525547445255
0.6157021996615906 0.9744525547445255
0.6157021996615906 0.9753649635036497
0.6167174280879865 0.9753649635036497
0.6177326565143824 0.9753649635036497
0.6180033840947546 0.9753649635036497
0.6182064297800338 0.9753649635036497
0.6185448392554992 0.9753649635036497
0.6186802030456853 0.9753649635036497
0.619424703891709 0.9753649635036497
0.6196277495769882 0.9753649635036497
0.6203722504230118 0.9753649635036497
0.6206429780033841 0.9753649635036497
0.6207783417935702 0.9753649635036497
0.6211844331641286 0.9753649635036497
0.62165820642978 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6224027072758037 0.9753649635036497
0.6224027072758037 0.9762773722627737
0.6228087986463621 0.9762773722627737
0.6362774957698816 0.9826642335766423
0.6372927241962775 0.9826642335766423
0.6375634517766497 0.9826642335766423
0.6377664974619289 0.9826642335766423
0.637901861252115 0.9826642335766423
0.6380372250423012 0.9826642335766423
0.6382402707275804 0.9826642335766423
0.64 0.9826642335766423
0.6402030456852792 0.9826642335766423
0.6403384094754653 0.9826642335766423
0.6404737732656515 0.9826642335766423
0.6407445008460236 0.9826642335766423
0.6408798646362098 0.9826642335766423
0.6418950930626057 0.9826642335766423
0.6426395939086295 0.9826642335766423
0.6428426395939086 0.9826642335766423
0.643248730964467 0.9826642335766423
0.6433840947546531 0.9826642335766423
0.6435871404399324 0.9826642335766423
0.6444670050761422 0.9826642335766423
0.6446700507614214 0.9826642335766423
0.6448054145516074 0.9826642335766423
0.6448054145516074 0.9835766423357665
0.6450084602368866 0.9835766423357665
0.6470389170896785 0.9835766423357665
0.6473773265651438 0.9835766423357665
0.64751269035533 0.9835766423357665
0.6478510998307953 0.9835766423357665
0.6479864636209813 0.9835766423357665
0.6488663282571911 0.9835766423357665
0.6490016920473773 0.9835766423357665
0.6492724196277496 0.9835766423357665
0.6494754653130288 0.9835766423357665
0.6499492385786803 0.9835766423357665
0.6499492385786803 0.9844890510948905
0.6501522842639594 0.9844890510948905
0.6502876480541455 0.9844890510948905
0.6519120135363791 0.9844890510948905
0.6520473773265651 0.9844890510948905
0.6524534686971235 0.9844890510948905
0.6525888324873097 0.9844890510948905
0.6532656514382402 0.9844890510948905
0.6535363790186125 0.9844890510948905
0.654010152284264 0.9844890510948905
0.6547546531302877 0.9844890510948905
0.6548900169204738 0.9844890510948905
0.6557698815566836 0.9844890510948905
0.6559052453468697 0.9844890510948905
0.6561082910321488 0.9844890510948905
0.6565143824027073 0.9844890510948905
0.6587478849407783 0.9844890510948905
0.6588832487309645 0.9844890510948905
0.6590186125211506 0.9844890510948905
0.6591539763113368 0.9844890510948905
0.6603045685279187 0.9844890510948905
0.660575296108291 0.9844890510948905
0.6613874788494077 0.9844890510948905
0.6617935702199662 0.9844890510948905
0.662673434856176 0.9844890510948905
0.6644331641285957 0.9844890510948905
0.6645685279187817 0.9844890510948905
0.6655837563451776 0.9844890510948905
0.6657191201353638 0.9844890510948905
0.6660575296108291 0.9844890510948905
0.6662605752961083 0.9844890510948905
0.6672081218274112 0.9844890510948905
0.6673434856175973 0.9844890510948905
0.6674111675126904 0.9844890510948905
0.6675465313028764 0.9844890510948905
0.6689678510998308 0.9844890510948905
0.6691032148900169 0.9844890510948905
0.6697800338409475 0.9844890510948905
0.6699830795262267 0.9844890510948905
0.6705922165820642 0.9844890510948905
0.6707275803722504 0.9844890510948905
0.6734348561759729 0.9844890510948905
0.6735702199661591 0.9844890510948905
0.6739086294416243 0.9844890510948905
0.6739086294416243 0.9854014598540146
0.6748561759729272 0.9854014598540146
0.6751269035532995 0.9854014598540146
0.675668358714044 0.9854014598540146
0.6758037225042302 0.9854014598540146
0.6773604060913706 0.9854014598540146
0.677834179357022 0.9854014598540146
0.6790524534686971 0.9854014598540146
0.6790524534686971 0.9863138686131386
0.6792554991539763 0.9863138686131386
0.6793908629441624 0.9863138686131386
0.6807445008460237 0.9863138686131386
0.6819627749576989 0.9863138686131386
0.6820981387478849 0.9863138686131386
0.6835194585448393 0.9863138686131386
0.6838578680203046 0.9863138686131386
0.6845346869712352 0.9863138686131386
0.6851438240270727 0.9863138686131386
0.6854822335025381 0.9863138686131386
0.6856852791878173 0.9863138686131386
0.6857529610829103 0.9863138686131386
0.6859560067681895 0.9863138686131386
0.6863620981387479 0.9863138686131386
0.686497461928934 0.9863138686131386
0.6871065989847716 0.9863138686131386
0.6872419627749577 0.9863138686131386
0.6873096446700507 0.9863138686131386
0.687580372250423 0.9863138686131386
0.6876480541455161 0.9863138686131386
0.6876480541455161 0.9872262773722628
0.688663282571912 0.9872262773722628
0.6887986463620981 0.9872262773722628
0.6890693739424704 0.9872262773722628
0.6892724196277495 0.9872262773722628
0.6893401015228426 0.9872262773722628
0.6898138747884941 0.9872262773722628
0.6898815566835872 0.9872262773722628
0.6903553299492385 0.9872262773722628
0.6904230118443316 0.9872262773722628
0.6905583756345177 0.9872262773722628
0.6910998307952623 0.9872262773722628
0.6912351945854484 0.9872262773722628
0.691844331641286 0.9872262773722628
0.691844331641286 0.9881386861313869
0.6921827411167513 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6925211505922165 0.9881386861313869
0.6927241962774958 0.9881386861313869
0.692927241962775 0.9881386861313869
0.6931302876480542 0.9881386861313869
0.6936040609137056 0.9881386861313869
0.6937394247038917 0.9881386861313869
0.6938071065989848 0.9881386861313869
0.694010152284264 0.9881386861313869
0.6941455160744501 0.9881386861313869
0.6942808798646362 0.9881386861313869
0.6944162436548224 0.9881386861313869
0.6952961082910322 0.9881386861313869
0.6954314720812182 0.9881386861313869
0.6957698815566836 0.9881386861313869
0.6959052453468697 0.9881386861313869
0.6963113367174281 0.9881386861313869
0.6965143824027072 0.9881386861313869
0.6966497461928934 0.9881386861313869
0.6967851099830795 0.9881386861313869
0.6968527918781726 0.9881386861313869
0.6969881556683587 0.9881386861313869
0.6970558375634518 0.9881386861313869
0.6971912013536379 0.9881386861313869
0.6973942470389171 0.9881386861313869
0.6975296108291033 0.9881386861313869
0.6979357021996616 0.9881386861313869
0.6992893401015229 0.9881386861313869
0.699560067681895 0.9881386861313869
0.6999661590524535 0.9881386861313869
0.7001015228426396 0.9881386861313869
0.7003722504230119 0.9881386861313869
0.700507614213198 0.9881386861313869
0.7007783417935702 0.9881386861313869
0.7009137055837563 0.9881386861313869
0.7009813874788494 0.9881386861313869
0.7019966159052453 0.9881386861313869
0.7028087986463621 0.9881386861313869
0.7030795262267343 0.9881386861313869
0.7032148900169205 0.9881386861313869
0.7041624365482233 0.9881386861313869
0.7041624365482233 0.9890510948905109
0.7042978003384095 0.9890510948905109
0.7048392554991539 0.9890510948905109
0.7055160744500846 0.9890510948905109
0.7057868020304569 0.9890510948905109
0.705989847715736 0.9890510948905109
0.7075465313028765 0.9890510948905109
0.7082910321489002 0.9890510948905109
0.7084263959390863 0.9890510948905109
0.710253807106599 0.9890510948905109
0.7103891708967851 0.9890510948905109
0.7108629441624366 0.9890510948905109
0.7110659898477157 0.9890510948905109
0.7117428087986464 0.9890510948905109
0.7129610829103215 0.9890510948905109
0.7131641285956006 0.9890510948905109
0.713502538071066 0.9890510948905109
0.7136379018612521 0.9890510948905109
0.7137055837563452 0.9890510948905109
0.7137055837563452 0.989963503649635
0.7140439932318104 0.989963503649635
0.7147884940778342 0.989963503649635
0.7149238578680203 0.989963503649635
0.7151269035532994 0.989963503649635
0.7153299492385787 0.989963503649635
0.7154653130287648 0.989963503649635
0.7163451776649746 0.989963503649635
0.7172250423011844 0.989963503649635
0.7172927241962775 0.989963503649635
0.7174280879864636 0.989963503649635
0.7174957698815567 0.989963503649635
0.7183756345177665 0.989963503649635
0.7196615905245347 0.989963503649635
0.7198646362098139 0.989963503649635
0.7201353637901862 0.989963503649635
0.7202707275803722 0.989963503649635
0.7208121827411168 0.989963503649635
0.7209475465313029 0.989963503649635
0.7218950930626058 0.989963503649635
0.7220304568527919 0.989963503649635
0.7223011844331642 0.989963503649635
0.7224365482233502 0.989963503649635
0.7225042301184433 0.989963503649635
0.7226395939086294 0.989963503649635
0.7235194585448392 0.989963503649635
0.7236548223350254 0.989963503649635
0.7237901861252115 0.989963503649635
0.7274450084602369 0.989963503649635
0.7285956006768189 0.989963503649635
0.7285956006768189 0.9908759124087592
0.7292724196277496 0.9908759124087592
0.7294077834179357 0.9908759124087592
0.7299492385786802 0.9908759124087592
0.7301522842639594 0.9908759124087592
0.7302876480541455 0.9908759124087592
0.7304906937394247 0.9908759124087592
0.73082910321489 0.9908759124087592
0.7317766497461929 0.9908759124087592
0.731912013536379 0.9908759124087592
0.7322504230118443 0.9908759124087592
0.7323857868020305 0.9908759124087592
0.7333333333333333 0.9908759124087592
0.7336040609137056 0.9908759124087592
0.7340101522842639 0.9908759124087592
0.7342808798646362 0.9908759124087592
0.7345516074450085 0.9908759124087592
0.7396954314720812 0.9908759124087592
0.7421319796954314 0.9908759124087592
0.7430118443316412 0.9908759124087592
0.7431472081218274 0.9908759124087592
0.7438917089678511 0.9908759124087592
0.7440270727580373 0.9908759124087592
0.7445685279187817 0.9908759124087592
0.744839255499154 0.9908759124087592
0.7449069373942471 0.9908759124087592
0.7450423011844332 0.9908759124087592
0.7453130287648054 0.9908759124087592
0.746057529610829 0.9908759124087592
0.7473434856175973 0.9908759124087592
0.7478172588832487 0.9908759124087592
0.748155668358714 0.9908759124087592
0.7483587140439932 0.9908759124087592
0.7484940778341793 0.9908759124087592
0.7488324873096447 0.9908759124087592
0.7489678510998308 0.9908759124087592
0.74917089678511 0.9908759124087592
0.7493062605752961 0.9908759124087592
0.7495769881556683 0.9908759124087592
0.7498477157360406 0.9908759124087592
0.7509306260575296 0.9908759124087592
0.7510659898477158 0.9908759124087592
0.751269035532995 0.9908759124087592
0.751404399323181 0.9908759124087592
0.7518781725888325 0.9908759124087592
0.7522165820642978 0.9908759124087592
0.752351945854484 0.9908759124087592
0.75248730964467 0.9908759124087592
0.7527580372250423 0.9908759124087592
0.7531641285956007 0.9908759124087592
0.753502538071066 0.9908759124087592
0.753502538071066 0.9917883211678832
0.7544500846023688 0.9917883211678832
0.7548561759729272 0.9917883211678832
0.7551945854483926 0.9917883211678832
0.7558714043993232 0.9917883211678832
0.7559390862944162 0.9917883211678832
0.7559390862944162 0.9927007299270073
0.7560744500846024 0.9927007299270073
0.7561421319796955 0.9927007299270073
0.7573604060913706 0.9927007299270073
0.7583756345177665 0.9927007299270073
0.7586463620981387 0.9927007299270073
0.7587817258883248 0.9927007299270073
0.7589847715736041 0.9927007299270073
0.7591201353637902 0.9927007299270073
0.7597292724196277 0.9927007299270073
0.7597292724196277 0.9936131386861314
0.7602030456852792 0.9936131386861314
0.7602030456852792 0.9945255474452555
0.7626395939086295 0.9945255474452555
0.7627749576988155 0.9945255474452555
0.7631133671742809 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7639255499153976 0.9945255474452555
0.7643993231810491 0.9945255474452555
0.7650084602368866 0.9945255474452555
0.765346869712352 0.9945255474452555
0.765414551607445 0.9945255474452555
0.7656175972927242 0.9945255474452555
0.7659560067681895 0.9945255474452555
0.7659560067681895 0.9954379562043796
0.7663620981387479 0.9954379562043796
0.7665651438240271 0.9954379562043796
0.7671065989847716 0.9954379562043796
0.7673773265651438 0.9954379562043796
0.7677834179357022 0.9954379562043796
0.7717089678510999 0.9954379562043796
0.7725888324873097 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7731979695431472 0.9954379562043796
0.7733333333333333 0.9954379562043796
0.7735363790186125 0.9954379562043796
0.7736717428087987 0.9954379562043796
0.7742808798646362 0.9954379562043796
0.7744162436548223 0.9954379562043796
0.7747546531302877 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7765820642978003 0.9954379562043796
0.7767851099830795 0.9954379562043796
0.7774619289340101 0.9954379562043796
0.7775296108291032 0.9954379562043796
0.7776649746192893 0.9954379562043796
0.7780033840947547 0.9954379562043796
0.7782064297800338 0.9954379562043796
0.7783417935702199 0.9954379562043796
0.7788155668358714 0.9954379562043796
0.7789509306260576 0.9954379562043796
0.7790862944162437 0.9954379562043796
0.7795600676818951 0.9954379562043796
0.7797631133671743 0.9954379562043796
0.7798984771573604 0.9954379562043796
0.7802368866328258 0.9954379562043796
0.7802368866328258 0.9963503649635036
0.7807106598984772 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7809137055837564 0.9963503649635036
0.7810490693739425 0.9963503649635036
0.7818612521150592 0.9963503649635036
0.7821319796954315 0.9963503649635036
0.7822673434856176 0.9963503649635036
0.7823350253807106 0.9963503649635036
0.7824703891708967 0.9963503649635036
0.7828087986463621 0.9963503649635036
0.7829441624365482 0.9963503649635036
0.7832825719120136 0.9963503649635036
0.7839593908629442 0.9963503649635036
0.7846362098138748 0.9963503649635036
0.7847715736040609 0.9963503649635036
0.7855160744500846 0.9963503649635036
0.7856514382402707 0.9963503649635036
0.7857191201353638 0.9963503649635036
0.7858544839255499 0.9963503649635036
0.7860575296108291 0.9963503649635036
0.7863959390862945 0.9963503649635036
0.7866666666666666 0.9963503649635036
0.7870727580372251 0.9963503649635036
0.7872081218274112 0.9963503649635036
0.7874111675126904 0.9963503649635036
0.7879526226734349 0.9963503649635036
0.7882233502538071 0.9963503649635036
0.7886294416243654 0.9963503649635036
0.7888324873096447 0.9963503649635036
0.7890355329949239 0.9963503649635036
0.78917089678511 0.9963503649635036
0.7899830795262267 0.9963503649635036
0.7901861252115059 0.9963503649635036
0.7903214890016921 0.9963503649635036
0.7907275803722504 0.9963503649635036
0.7907952622673435 0.9963503649635036
0.7912690355329949 0.9963503649635036
0.7917428087986463 0.9963503649635036
0.7918781725888325 0.9963503649635036
0.7937055837563451 0.9963503649635036
0.7939086294416243 0.9963503649635036
0.794585448392555 0.9963503649635036
0.7947208121827412 0.9963503649635036
0.7949915397631133 0.9963503649635036
0.7951269035532995 0.9963503649635036
0.7958037225042301 0.9963503649635036
0.7960067681895093 0.9963503649635036
0.7964805414551608 0.9963503649635036
0.796751269035533 0.9963503649635036
0.7970896785109983 0.9963503649635036
0.7974280879864636 0.9963503649635036
0.7978341793570219 0.9963503649635036
0.7979695431472081 0.9963503649635036
0.7980372250423012 0.9963503649635036
0.7981725888324873 0.9963503649635036
0.7992554991539763 0.9963503649635036
0.7997292724196278 0.9963503649635036
0.8 0.9963503649635036
0.8001353637901861 0.9963503649635036
0.8004060913705584 0.9963503649635036
0.8005414551607445 0.9963503649635036
0.801082910321489 0.9963503649635036
0.8015566835871405 0.9963503649635036
0.8018950930626058 0.9963503649635036
0.8020304568527918 0.9963503649635036
0.8029780033840948 0.9963503649635036
0.8031810490693739 0.9963503649635036
0.803248730964467 0.9963503649635036
0.8035194585448393 0.9963503649635036
0.8037225042301185 0.9963503649635036
0.8070389170896786 0.9963503649635036
0.8071742808798646 0.9963503649635036
0.8074450084602369 0.9963503649635036
0.8085279187817259 0.9963503649635036
0.808663282571912 0.9963503649635036
0.8090693739424704 0.9963503649635036
0.8095431472081218 0.9963503649635036
0.8096108291032149 0.9963503649635036
0.8098815566835872 0.9963503649635036
0.8101522842639594 0.9963503649635036
0.8110321489001692 0.9963503649635036
0.8111675126903554 0.9963503649635036
0.811912013536379 0.9963503649635036
0.8123181049069373 0.9963503649635036
0.8124534686971235 0.9963503649635036
0.8126565143824027 0.9963503649635036
0.8127918781725888 0.9963503649635036
0.8148223350253807 0.9963503649635036
0.8152961082910322 0.9963503649635036
0.8153637901861253 0.9963503649635036
0.8154991539763113 0.9963503649635036
0.816175972927242 0.9963503649635036
0.8163790186125212 0.9963503649635036
0.8164467005076143 0.9963503649635036
0.8171912013536379 0.9963503649635036
0.8185448392554991 0.9963503649635036
0.8186125211505922 0.9963503649635036
0.8187478849407783 0.9963503649635036
0.8190186125211506 0.9963503649635036
0.8192893401015229 0.9963503649635036
0.819424703891709 0.9963503649635036
0.8194923857868021 0.9963503649635036
0.8196277495769881 0.9963503649635036
0.8197631133671743 0.9963503649635036
0.8198984771573604 0.9963503649635036
0.8201015228426396 0.9963503649635036
0.820575296108291 0.9963503649635036
0.8206429780033841 0.9963503649635036
0.8209137055837563 0.9963503649635036
0.8210490693739425 0.9963503649635036
0.8211167512690355 0.9963503649635036
0.8214551607445009 0.9963503649635036
0.8220642978003384 0.9963503649635036
0.822673434856176 0.9963503649635036
0.8228087986463621 0.9963503649635036
0.8290355329949238 0.9963503649635036
0.82917089678511 0.9963503649635036
0.8300507614213198 0.9963503649635036
0.8320135363790186 0.9963503649635036
0.8321489001692047 0.9963503649635036
0.8323519458544839 0.9963503649635036
0.8339086294416244 0.9963503649635036
0.8361421319796954 0.9963503649635036
0.8368189509306261 0.9963503649635036
0.8370896785109984 0.9963503649635036
0.8374280879864636 0.9963503649635036
0.8376311336717428 0.9963503649635036
0.8383079526226734 0.9963503649635036
0.8385109983079526 0.9963503649635036
0.8386463620981387 0.9963503649635036
0.8387817258883249 0.9963503649635036
0.838917089678511 0.9963503649635036
0.8389847715736041 0.9963503649635036
0.8394585448392555 0.9963503649635036
0.84 0.9963503649635036
0.8401353637901862 0.9963503649635036
0.8402707275803722 0.9963503649635036
0.8404060913705583 0.9963503649635036
0.8405414551607445 0.9963503649635036
0.8406768189509306 0.9963503649635036
0.841015228426396 0.9963503649635036
0.8411505922165821 0.9963503649635036
0.8418950930626058 0.9963503649635036
0.842233502538071 0.9963503649635036
0.8423688663282571 0.9963503649635036
0.8423688663282571 0.9972627737226277
0.8435194585448392 0.9972627737226277
0.8436548223350254 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8443316412859561 0.9972627737226277
0.8448730964467005 0.9972627737226277
0.8450761421319797 0.9972627737226277
0.845482233502538 0.9972627737226277
0.8498138747884941 0.9972627737226277
0.8519796954314721 0.9972627737226277
0.8519796954314721 0.9981751824817519
0.8523857868020305 0.9981751824817519
0.8525211505922166 0.9981751824817519
0.8530626057529611 0.9981751824817519
0.8534010152284264 0.9981751824817519
0.8546192893401016 0.9981751824817519
0.8550930626057529 0.9981751824817519
0.8553637901861252 0.9981751824817519
0.8560406091370558 0.9981751824817519
0.856175972927242 0.9981751824817519
0.8568527918781725 0.9981751824817519
0.8570558375634518 0.9981751824817519
0.8571235194585448 0.9981751824817519
0.8576649746192894 0.9981751824817519
0.8578003384094754 0.9981751824817519
0.8580710659898477 0.9981751824817519
0.859424703891709 0.9981751824817519
0.8595600676818951 0.9981751824817519
0.8598984771573605 0.9981751824817519
0.8600338409475465 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8617935702199662 0.9981751824817519
0.8620642978003384 0.9981751824817519
0.8621319796954314 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8630795262267343 0.9981751824817519
0.8632148900169204 0.9981751824817519
0.8633502538071066 0.9981751824817519
0.8638240270727581 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8649069373942471 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653807106598985 0.9981751824817519
0.8655160744500846 0.9981751824817519
0.8660575296108292 0.9981751824817519
0.8672758037225042 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8678172588832487 0.9981751824817519
0.8679526226734349 0.9981751824817519
0.868020304568528 0.9981751824817519
0.869103214890017 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8697800338409476 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8708629441624366 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8719458544839256 0.9981751824817519
0.8720812182741117 0.9981751824817519
0.8727580372250423 0.9981751824817519
0.8728934010152284 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.8732318104906938 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8740439932318105 0.9981751824817519
0.8741793570219966 0.9981751824817519
0.874585448392555 0.9981751824817519
0.8747208121827411 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8760067681895093 0.9981751824817519
0.8766159052453468 0.9981751824817519
0.8774957698815566 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8785786802030456 0.9981751824817519
0.8789847715736041 0.9981751824817519
0.8791201353637902 0.9981751824817519
0.8792554991539763 0.9981751824817519
0.8814890016920474 0.9990875912408759
0.8818950930626057 0.9990875912408759
0.8820304568527919 0.9990875912408759
0.8823011844331641 0.9990875912408759
0.8825042301184434 0.9990875912408759
0.8827749576988155 0.9990875912408759
0.8831810490693739 0.9990875912408759
0.8839255499153976 0.9990875912408759
0.8859560067681895 0.9990875912408759
0.8861590524534687 0.9990875912408759
0.886497461928934 0.9990875912408759
0.8866328257191202 0.9990875912408759
0.8870389170896785 0.9990875912408759
0.8897461928934011 0.9990875912408759
0.8898815566835871 0.9990875912408759
0.8902199661590524 0.9990875912408759
0.8909644670050761 0.9990875912408759
0.891979695431472 0.9990875912408759
0.8920473773265651 0.9990875912408759
0.8921827411167512 0.9990875912408759
0.8923181049069374 0.9990875912408759
0.8924534686971235 0.9990875912408759
0.8925211505922166 0.9990875912408759
0.9053807106598984 0.9990875912408759
0.9055160744500846 0.9990875912408759
0.9056514382402707 0.9990875912408759
0.9061928934010153 0.9990875912408759
0.9063959390862945 0.9990875912408759
0.907005076142132 0.9990875912408759
0.9071404399323181 0.9990875912408759
0.9075465313028764 0.9990875912408759
0.9077495769881556 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9079526226734349 0.9990875912408759
0.9082910321489002 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9097800338409475 0.9990875912408759
0.9107275803722504 0.9990875912408759
0.9109306260575296 0.9990875912408759
0.9121489001692047 0.9990875912408759
0.9122842639593909 0.9990875912408759
0.9125549915397632 0.9990875912408759
0.9126226734348561 0.9990875912408759
0.9127580372250423 0.9990875912408759
0.92 0.9990875912408759
0.920067681895093 0.9990875912408759
0.9294077834179357 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9302876480541455 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9317766497461929 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9320473773265652 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327241962774958 0.9990875912408759
0.9331302876480542 0.9990875912408759
0.9332656514382403 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.9336040609137056 0.9990875912408759
0.9338071065989848 0.9990875912408759
0.9338747884940778 0.9990875912408759
0.934010152284264 0.9990875912408759
0.9342131979695432 0.9990875912408759
0.9344839255499154 0.9990875912408759
0.9346192893401015 0.9990875912408759
0.9347546531302876 0.9990875912408759
0.9348900169204738 0.9990875912408759
0.9349576988155668 0.9990875912408759
0.935093062605753 0.9990875912408759
0.9354314720812182 0.9990875912408759
0.9355668358714044 0.9990875912408759
0.9357021996615905 0.9990875912408759
0.9357698815566836 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9364467005076142 0.9990875912408759
0.9366497461928934 0.9990875912408759
0.9367851099830795 0.9990875912408759
0.937394247038917 0.9990875912408759
0.9376649746192893 0.9990875912408759
0.9378680203045685 0.9990875912408759
0.9380033840947547 0.9990875912408759
0.9381387478849408 0.9990875912408759
0.93834179357022 0.9990875912408759
0.938477157360406 0.9990875912408759
0.9386802030456852 0.9990875912408759
0.9390186125211506 0.9990875912408759
0.9390862944162437 0.9990875912408759
0.9392893401015229 0.9990875912408759
0.939424703891709 0.9990875912408759
0.9411167512690355 0.9990875912408759
0.9413874788494078 0.9990875912408759
0.9418612521150592 0.9990875912408759
0.9420642978003384 0.9990875912408759
0.9423350253807107 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428087986463621 0.9990875912408759
0.9430118443316413 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9434856175972928 0.9990875912408759
0.943688663282572 0.9990875912408759
0.943824027072758 0.9990875912408759
0.9442978003384095 0.9990875912408759
0.9445685279187818 0.9990875912408759
0.9447038917089678 0.9990875912408759
0.9450423011844331 0.9990875912408759
0.9455837563451777 0.9990875912408759
0.9478849407783418 0.9990875912408759
0.9480203045685279 0.9990875912408759
0.9528257191201354 1.0
0.9528934010152285 1.0
0.9530287648054145 1.0
0.9533671742808799 1.0
0.9536379018612521 1.0
0.9538409475465313 1.0
0.9549915397631134 1.0
0.9551945854483925 1.0
0.9553299492385787 1.0
0.9553976311336717 1.0
0.9555329949238579 1.0
0.9559390862944163 1.0
0.9560744500846023 1.0
0.9563451776649746 1.0
0.9566159052453469 1.0
0.9571573604060913 1.0
0.9574280879864636 1.0
0.9576311336717428 1.0
0.9579018612521151 1.0
0.9583756345177665 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.9592554991539763 1.0
0.9593908629441624 1.0
0.9597292724196278 1.0
0.9606091370558376 1.0
0.9613536379018612 1.0
0.9615566835871404 1.0
0.9616243654822335 1.0
0.9618950930626058 1.0
0.962098138747885 1.0
0.9626395939086294 1.0
0.9641962774957699 1.0
0.964331641285956 1.0
0.9649407783417936 1.0
0.9652115059221659 1.0
0.965414551607445 1.0
0.9655499153976311 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9674450084602368 1.0
0.967580372250423 1.0
0.9680541455160745 1.0
0.9683248730964467 1.0
0.9684602368866329 1.0
0.9685279187817258 1.0
0.9689340101522843 1.0
0.9704230118443317 1.0
0.9705583756345177 1.0
0.9709644670050761 1.0
0.9711675126903553 1.0
0.975093062605753 1.0
0.9759729272419628 1.0
0.9767174280879865 1.0
0.9828764805414552 1.0
0.9839593908629441 1.0
0.9840947546531302 1.0
0.9861928934010152 1.0
0.9863959390862944 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.988020304568528 1.0
0.988155668358714 1.0
0.9882233502538071 1.0
0.9883587140439932 1.0
0.9884940778341793 1.0
0.9886294416243655 1.0
0.9889001692047378 1.0
0.9893062605752961 1.0
0.9895093062605753 1.0
0.9896446700507614 1.0
0.9900507614213198 1.0
0.990186125211506 1.0
0.9907275803722504 1.0
0.9908629441624366 1.0
0.9909306260575296 1.0
0.9910659898477158 1.0
0.9914720812182741 1.0
0.9920135363790186 1.0
0.9921489001692048 1.0
0.9922842639593908 1.0
0.992419627749577 1.0
0.9926226734348562 1.0
0.9927580372250423 1.0
0.9932994923857869 1.0
0.9943147208121828 1.0
0.9945177664974619 1.0
0.994585448392555 1.0
0.9947208121827411 1.0
0.9951269035532995 1.0
0.9953299492385786 1.0
0.9953976311336717 1.0
0.995668358714044 1.0
0.9963451776649747 1.0
0.996751269035533 1.0
0.9971573604060914 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9976988155668358 1.0
0.9983079526226735 1.0
0.9984433164128595 1.0
0.9985109983079526 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.998917089678511 1.0
0.9990524534686971 1.0
0.9991878172588833 1.0
0.9996615905245347 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs_mamadroid/cg_black_rf_clean_p_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.046532846715328466
0.0 0.048357664233576646
0.0 0.05018248175182482
0.0 0.05474452554744526
0.0 0.058394160583941604
0.0 0.06113138686131387
0.0 0.06569343065693431
0.0 0.0666058394160584
0.0 0.06843065693430657
0.0 0.07116788321167883
0.0 0.0739051094890511
0.0 0.07572992700729927
0.0 0.07755474452554745
0.0 0.08029197080291971
0.0 0.08211678832116788
0.0 0.08485401459854014
0.0 0.09124087591240876
0.0 0.11131386861313869
0.0 0.11313868613138686
0.0 0.11587591240875912
0.0 0.11861313868613138
0.0 0.12226277372262774
0.0 0.12773722627737227
0.0 0.12956204379562045
0.0 0.1332116788321168
0.0 0.13503649635036497
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.1395985401459854
0.0 0.14142335766423358
0.0 0.1468978102189781
0.0 0.1551094890510949
0.0 0.15602189781021897
0.0 0.16149635036496351
0.0 0.16423357664233576
0.0 0.16514598540145986
0.0 0.1687956204379562
0.0 0.17153284671532848
0.0 0.17427007299270073
0.0 0.1760948905109489
0.0 0.17791970802919707
0.0 0.1897810218978102
0.0 0.19160583941605838
0.0 0.19434306569343066
0.0 0.19708029197080293
0.0 0.1989051094890511
0.0 0.2062043795620438
0.0 0.20802919708029197
0.0 0.21350364963503649
0.0 0.21532846715328466
0.0 0.21715328467153286
0.0 0.21897810218978103
0.0 0.22262773722627738
0.0 0.2271897810218978
0.0 0.23083941605839417
6.768189509306261e-05 0.23083941605839417
6.768189509306261e-05 0.23175182481751824
6.768189509306261e-05 0.23357664233576642
6.768189509306261e-05 0.2363138686131387
6.768189509306261e-05 0.23813868613138686
6.768189509306261e-05 0.2509124087591241
6.768189509306261e-05 0.2527372262773723
6.768189509306261e-05 0.2545620437956204
6.768189509306261e-05 0.2636861313868613
6.768189509306261e-05 0.2655109489051095
6.768189509306261e-05 0.26733576642335766
6.768189509306261e-05 0.2718978102189781
0.00013536379018612522 0.2718978102189781
0.00013536379018612522 0.2737226277372263
0.00013536379018612522 0.28375912408759124
0.00013536379018612522 0.28558394160583944
0.00013536379018612522 0.30383211678832117
0.0002030456852791878 0.30383211678832117
0.0002030456852791878 0.30474452554744524
0.0002030456852791878 0.30656934306569344
0.00027072758037225043 0.30656934306569344
0.00027072758037225043 0.31113138686131386
0.0004737732656514382 0.31113138686131386
0.0004737732656514382 0.31386861313868614
0.0005414551607445009 0.31386861313868614
0.0005414551607445009 0.3147810218978102
0.0006768189509306261 0.3147810218978102
0.0006768189509306261 0.3193430656934307
0.0007445008460236886 0.3193430656934307
0.0007445008460236886 0.32025547445255476
0.0008798646362098138 0.32025547445255476
0.0008798646362098138 0.32116788321167883
0.0008798646362098138 0.32755474452554745
0.0008798646362098138 0.3302919708029197
0.0008798646362098138 0.33211678832116787
0.0009475465313028764 0.33211678832116787
0.0009475465313028764 0.33394160583941607
0.0009475465313028764 0.3357664233576642
0.0009475465313028764 0.3403284671532847
0.0010152284263959391 0.3403284671532847
0.0010152284263959391 0.34124087591240876
0.0010152284263959391 0.34306569343065696
0.0010152284263959391 0.3494525547445255
0.0010152284263959391 0.35036496350364965
0.0010152284263959391 0.35583941605839414
0.0010152284263959391 0.35675182481751827
0.0010829103214890017 0.35675182481751827
0.0010829103214890017 0.3594890510948905
0.0011505922165820643 0.3594890510948905
0.0011505922165820643 0.3613138686131387
0.0013536379018612521 0.3613138686131387
0.0013536379018612521 0.36222627737226276
0.00155668358714044 0.36222627737226276
0.00155668358714044 0.36313868613138683
0.0016243654822335025 0.36313868613138683
0.0016243654822335025 0.36678832116788324
0.0016243654822335025 0.3677007299270073
0.0016243654822335025 0.3704379562043796
0.0016243654822335025 0.4032846715328467
0.0016243654822335025 0.4051094890510949
0.001692047377326565 0.4051094890510949
0.001692047377326565 0.40693430656934304
0.001692047377326565 0.4124087591240876
0.0017597292724196277 0.4124087591240876
0.0017597292724196277 0.4142335766423358
0.0018950930626057529 0.4142335766423358
0.0018950930626057529 0.4197080291970803
0.0019627749576988157 0.4197080291970803
0.0019627749576988157 0.4206204379562044
0.002098138747884941 0.4206204379562044
0.002098138747884941 0.42244525547445255
0.0023011844331641287 0.42244525547445255
0.0023011844331641287 0.4233576642335766
0.0023688663282571912 0.4233576642335766
0.0023688663282571912 0.4260948905109489
0.002436548223350254 0.4260948905109489
0.002436548223350254 0.4279197080291971
0.002436548223350254 0.42883211678832117
0.0025042301184433164 0.42883211678832117
0.0025042301184433164 0.4306569343065693
0.0025042301184433164 0.4324817518248175
0.0025042301184433164 0.4343065693430657
0.0025042301184433164 0.4416058394160584
0.0029780033840947546 0.4416058394160584
0.0029780033840947546 0.4425182481751825
0.0029780033840947546 0.44799270072992703
0.00311336717428088 0.44799270072992703
0.00311336717428088 0.4489051094890511
0.0031810490693739424 0.4489051094890511
0.0031810490693739424 0.45072992700729925
0.003248730964467005 0.45072992700729925
0.003248730964467005 0.4534671532846715
0.0033164128595600676 0.4534671532846715
0.0033164128595600676 0.4543795620437956
0.0033164128595600676 0.4562043795620438
0.0033164128595600676 0.45711678832116787
0.0033164128595600676 0.45985401459854014
0.0034517766497461928 0.45985401459854014
0.0036548223350253805 0.45985401459854014
0.0036548223350253805 0.46167883211678834
0.0040609137055837565 0.46167883211678834
0.0040609137055837565 0.4625912408759124
0.004128595600676819 0.4625912408759124
0.004128595600676819 0.46441605839416056
0.004196277495769882 0.46441605839416056
0.004196277495769882 0.4653284671532847
0.004331641285956007 0.4653284671532847
0.004331641285956007 0.46624087591240876
0.004331641285956007 0.46806569343065696
0.004331641285956007 0.48175182481751827
0.004467005076142132 0.48175182481751827
0.004467005076142132 0.48266423357664234
0.004534686971235194 0.48266423357664234
0.004534686971235194 0.4854014598540146
0.0046700507614213195 0.4854014598540146
0.0046700507614213195 0.48996350364963503
0.0046700507614213195 0.4908759124087591
0.004805414551607445 0.4908759124087591
0.005346869712351946 0.4908759124087591
0.0054145516074450084 0.4908759124087591
0.0054145516074450084 0.4936131386861314
0.0054822335025380715 0.4936131386861314
0.0054822335025380715 0.49452554744525545
0.005549915397631134 0.49452554744525545
0.005549915397631134 0.49635036496350365
0.005685279187817259 0.49635036496350365
0.005685279187817259 0.5027372262773723
0.005685279187817259 0.5036496350364964
0.005820642978003384 0.5036496350364964
0.005820642978003384 0.5054744525547445
0.005956006768189509 0.5054744525547445
0.005956006768189509 0.5072992700729927
0.006159052453468697 0.5072992700729927
0.006294416243654823 0.5072992700729927
0.006294416243654823 0.510036496350365
0.006362098138747885 0.510036496350365
0.006362098138747885 0.5109489051094891
0.006429780033840948 0.5109489051094891
0.006429780033840948 0.5127737226277372
0.00649746192893401 0.5127737226277372
0.00649746192893401 0.5136861313868614
0.006632825719120135 0.5136861313868614
0.006632825719120135 0.5401459854014599
0.00676818950930626 0.5401459854014599
0.0069035532994923855 0.5401459854014599
0.0069035532994923855 0.541970802919708
0.007038917089678511 0.541970802919708
0.007038917089678511 0.5428832116788321
0.007106598984771574 0.5428832116788321
0.007106598984771574 0.5437956204379562
0.007241962774957699 0.5437956204379562
0.007241962774957699 0.5456204379562044
0.0075803722504230115 0.5456204379562044
0.0075803722504230115 0.5593065693430657
0.0076480541455160745 0.5593065693430657
0.0076480541455160745 0.5602189781021898
0.007851099830795263 0.5602189781021898
0.007851099830795263 0.5611313868613139
0.008054145516074451 0.5611313868613139
0.008054145516074451 0.5620437956204379
0.008257191201353637 0.5620437956204379
0.008257191201353637 0.5629562043795621
0.008595600676818952 0.5629562043795621
0.008595600676818952 0.5638686131386861
0.008663282571912014 0.5638686131386861
0.008663282571912014 0.5666058394160584
0.008798646362098138 0.5666058394160584
0.008798646362098138 0.5675182481751825
0.008866328257191202 0.5675182481751825
0.008866328257191202 0.5702554744525548
0.008934010152284264 0.5702554744525548
0.008934010152284264 0.5711678832116789
0.009137055837563452 0.5711678832116789
0.009272419627749577 0.5711678832116789
0.009272419627749577 0.5720802919708029
0.00961082910321489 0.5720802919708029
0.009746192893401015 0.5720802919708029
0.010219966159052454 0.5720802919708029
0.010219966159052454 0.572992700729927
0.01042301184433164 0.572992700729927
0.01042301184433164 0.5748175182481752
0.01042301184433164 0.5757299270072993
0.010490693739424704 0.5757299270072993
0.010490693739424704 0.5766423357664233
0.010626057529610829 0.5766423357664233
0.010626057529610829 0.5802919708029197
0.010761421319796955 0.5802919708029197
0.010829103214890017 0.5802919708029197
0.010829103214890017 0.583029197080292
0.011032148900169205 0.583029197080292
0.011032148900169205 0.5848540145985401
0.011099830795262267 0.5848540145985401
0.011099830795262267 0.5857664233576643
0.01116751269035533 0.5857664233576643
0.01116751269035533 0.5948905109489051
0.01143824027072758 0.5948905109489051
0.01143824027072758 0.5958029197080292
0.011505922165820644 0.5958029197080292
0.011641285956006768 0.5958029197080292
0.01170896785109983 0.5958029197080292
0.01170896785109983 0.5976277372262774
0.011776649746192894 0.5976277372262774
0.011776649746192894 0.5994525547445255
0.011776649746192894 0.6012773722627737
0.01197969543147208 0.6012773722627737
0.01197969543147208 0.6040145985401459
0.012047377326565144 0.6040145985401459
0.012047377326565144 0.6049270072992701
0.012385786802030457 0.6049270072992701
0.012385786802030457 0.6058394160583942
0.012588832487309645 0.6058394160583942
0.012588832487309645 0.6067518248175182
0.012656514382402707 0.6067518248175182
0.012656514382402707 0.6076642335766423
0.012927241962774958 0.6076642335766423
0.012927241962774958 0.6085766423357665
0.013062605752961082 0.6085766423357665
0.013062605752961082 0.6094890510948905
0.013130287648054146 0.6094890510948905
0.013130287648054146 0.6104014598540146
0.013807106598984771 0.6104014598540146
0.013807106598984771 0.6113138686131386
0.013874788494077835 0.6113138686131386
0.013874788494077835 0.6122262773722628
0.014077834179357021 0.6122262773722628
0.014077834179357021 0.6131386861313869
0.01428087986463621 0.6131386861313869
0.01428087986463621 0.614963503649635
0.014686971235194586 0.614963503649635
0.014686971235194586 0.6158759124087592
0.014890016920473773 0.6158759124087592
0.014890016920473773 0.6167883211678832
0.015499153976311337 0.6167883211678832
0.015499153976311337 0.6177007299270073
0.01631133671742809 0.6177007299270073
0.016446700507614213 0.6177007299270073
0.016649746192893403 0.6177007299270073
0.016785109983079527 0.6177007299270073
0.017326565143824028 0.6177007299270073
0.017326565143824028 0.6213503649635036
0.017597292724196276 0.6213503649635036
0.017597292724196276 0.6222627737226277
0.017732656514382404 0.6222627737226277
0.017732656514382404 0.6231751824817519
0.018003384094754653 0.6231751824817519
0.018003384094754653 0.6295620437956204
0.018274111675126905 0.6295620437956204
0.018274111675126905 0.6332116788321168
0.01840947546531303 0.6332116788321168
0.01840947546531303 0.6341240875912408
0.018815566835871406 0.6341240875912408
0.01895093062605753 0.6341240875912408
0.019018612521150592 0.6341240875912408
0.019018612521150592 0.635036496350365
0.020236886632825718 0.635036496350365
0.020236886632825718 0.6359489051094891
0.020710659898477157 0.6359489051094891
0.020710659898477157 0.6377737226277372
0.02084602368866328 0.6377737226277372
0.02084602368866328 0.6386861313868614
0.02104906937394247 0.6386861313868614
0.021184433164128595 0.6386861313868614
0.021252115059221657 0.6386861313868614
0.021252115059221657 0.6395985401459854
0.021928934010152286 0.6395985401459854
0.022199661590524535 0.6395985401459854
0.022267343485617597 0.6395985401459854
0.022267343485617597 0.6405109489051095
0.022673434856175973 0.6405109489051095
0.02287648054145516 0.6405109489051095
0.022944162436548222 0.6405109489051095
0.02314720812182741 0.6405109489051095
0.024027072758037227 0.6405109489051095
0.024027072758037227 0.6414233576642335
0.02409475465313029 0.6414233576642335
0.02409475465313029 0.6423357664233577
0.02416243654822335 0.6423357664233577
0.02416243654822335 0.6432481751824818
0.024703891708967852 0.6432481751824818
0.024703891708967852 0.6441605839416058
0.02490693739424704 0.6441605839416058
0.02490693739424704 0.6459854014598541
0.0255160744500846 0.6459854014598541
0.02565143824027073 0.6459854014598541
0.025786802030456853 0.6459854014598541
0.025786802030456853 0.6468978102189781
0.026057529610829102 0.6468978102189781
0.026057529610829102 0.6487226277372263
0.026125211505922164 0.6487226277372263
0.026125211505922164 0.6496350364963503
0.026395939086294416 0.6496350364963503
0.026395939086294416 0.6514598540145985
0.026802030456852793 0.6514598540145985
0.026937394247038917 0.6514598540145985
0.02700507614213198 0.6514598540145985
0.02700507614213198 0.6532846715328468
0.02720812182741117 0.6532846715328468
0.02720812182741117 0.6541970802919708
0.02754653130287648 0.6541970802919708
0.027884940778341794 0.6541970802919708
0.027884940778341794 0.6551094890510949
0.02862944162436548 0.6551094890510949
0.02862944162436548 0.656021897810219
0.029238578680203044 0.656021897810219
0.02957698815566836 0.656021897810219
0.02957698815566836 0.6578467153284672
0.030321489001692046 0.6578467153284672
0.030321489001692046 0.6587591240875912
0.030998307952622674 0.6587591240875912
0.030998307952622674 0.6596715328467153
0.0316751269035533 0.6596715328467153
0.0316751269035533 0.6605839416058394
0.03208121827411167 0.6605839416058394
0.032216582064297804 0.6605839416058394
0.03241962774957699 0.6605839416058394
0.032554991539763115 0.6605839416058394
0.032893401015228425 0.6605839416058394
0.03309644670050761 0.6605839416058394
0.033908629441624365 0.6605839416058394
0.03445008460236887 0.6605839416058394
0.03445008460236887 0.6614963503649635
0.03451776649746193 0.6614963503649635
0.03451776649746193 0.6624087591240876
0.03478849407783418 0.6624087591240876
0.03478849407783418 0.6642335766423357
0.035397631133671746 0.6642335766423357
0.035668358714043995 0.6642335766423357
0.036006768189509306 0.6642335766423357
0.036006768189509306 0.6687956204379562
0.03641285956006768 0.6687956204379562
0.03641285956006768 0.6697080291970803
0.03648054145516075 0.6697080291970803
0.03648054145516075 0.6706204379562044
0.03661590524534687 0.6706204379562044
0.03661590524534687 0.6715328467153284
0.036751269035532996 0.6715328467153284
0.037766497461928936 0.6715328467153284
0.037766497461928936 0.6733576642335767
0.03884940778341794 0.6733576642335767
0.03898477157360406 0.6733576642335767
0.039052453468697124 0.6733576642335767
0.039052453468697124 0.6742700729927007
0.03932318104906937 0.6742700729927007
0.03932318104906937 0.676094890510949
0.03959390862944162 0.676094890510949
0.03972927241962775 0.676094890510949
0.03972927241962775 0.677007299270073
0.04020304568527919 0.677007299270073
0.04020304568527919 0.6779197080291971
0.04067681895093063 0.6779197080291971
0.04067681895093063 0.6788321167883211
0.04169204737732656 0.6788321167883211
0.04169204737732656 0.6806569343065694
0.04236886632825719 0.6806569343065694
0.04236886632825719 0.6815693430656934
0.04257191201353638 0.6815693430656934
0.04257191201353638 0.6824817518248175
0.04284263959390863 0.6824817518248175
0.04284263959390863 0.6833941605839416
0.04304568527918782 0.6833941605839416
0.04304568527918782 0.6843065693430657
0.043993231810490696 0.6843065693430657
0.043993231810490696 0.6852189781021898
0.044263959390862945 0.6852189781021898
0.044263959390862945 0.6879562043795621
0.045008460236886635 0.6879562043795621
0.045008460236886635 0.6888686131386861
0.04595600676818951 0.6888686131386861
0.04595600676818951 0.6897810218978102
0.0483248730964467 0.6897810218978102
0.0483248730964467 0.6916058394160584
0.049001692047377324 0.6916058394160584
0.049137055837563455 0.6916058394160584
0.04927241962774958 0.6916058394160584
0.04927241962774958 0.6925182481751825
0.04954314720812183 0.6925182481751825
0.04961082910321489 0.6925182481751825
0.04961082910321489 0.6934306569343066
0.04988155668358714 0.6934306569343066
0.04988155668358714 0.6970802919708029
0.0499492385786802 0.6970802919708029
0.0499492385786802 0.697992700729927
0.05001692047377326 0.697992700729927
0.05015228426395939 0.697992700729927
0.051505922165820645 0.697992700729927
0.051505922165820645 0.698905109489051
0.05170896785109983 0.698905109489051
0.05197969543147208 0.698905109489051
0.05204737732656514 0.698905109489051
0.05204737732656514 0.6998175182481752
0.05225042301184433 0.6998175182481752
0.05265651438240271 0.6998175182481752
0.052859560067681895 0.6998175182481752
0.052859560067681895 0.7016423357664233
0.05401015228426396 0.7016423357664233
0.05414551607445008 0.7016423357664233
0.0544839255499154 0.7016423357664233
0.0544839255499154 0.7025547445255474
0.055634517766497464 0.7025547445255474
0.055634517766497464 0.7034671532846716
0.05576988155668359 0.7034671532846716
0.055972927241962775 0.7034671532846716
0.056311336717428086 0.7034671532846716
0.056311336717428086 0.7043795620437956
0.056988155668358714 0.7043795620437956
0.056988155668358714 0.7071167883211679
0.05712351945854484 0.7071167883211679
0.05725888324873096 0.7071167883211679
0.05746192893401015 0.7071167883211679
0.05746192893401015 0.708029197080292
0.05752961082910321 0.708029197080292
0.057732656514382405 0.708029197080292
0.058071065989847716 0.708029197080292
0.05820642978003384 0.708029197080292
0.05840947546531303 0.708029197080292
0.05847715736040609 0.708941605839416
0.05895093062605753 0.708941605839416
0.05895093062605753 0.7098540145985401
0.05915397631133672 0.7098540145985401
0.05928934010152284 0.7098540145985401
0.05956006768189509 0.7098540145985401
0.05956006768189509 0.7107664233576643
0.060846023688663285 0.7107664233576643
0.06125211505922166 0.7107664233576643
0.06192893401015229 0.7107664233576643
0.06192893401015229 0.7116788321167883
0.062199661590524535 0.7116788321167883
0.06341793570219967 0.7116788321167883
0.06341793570219967 0.7135036496350365
0.06362098138747885 0.7135036496350365
0.06362098138747885 0.7153284671532847
0.06409475465313029 0.7153284671532847
0.06409475465313029 0.7162408759124088
0.06436548223350254 0.7162408759124088
0.06436548223350254 0.7171532846715328
0.06443316412859561 0.7171532846715328
0.06443316412859561 0.718065693430657
0.06450084602368866 0.718065693430657
0.06450084602368866 0.718978102189781
0.06470389170896786 0.718978102189781
0.06483925549915398 0.718978102189781
0.06510998307952623 0.718978102189781
0.06510998307952623 0.7198905109489051
0.06517766497461928 0.7198905109489051
0.06531302876480541 0.7198905109489051
0.06558375634517767 0.7198905109489051
0.06592216582064298 0.7198905109489051
0.06707275803722504 0.7198905109489051
0.06727580372250423 0.7198905109489051
0.06741116751269036 0.7198905109489051
0.06741116751269036 0.7217153284671532
0.06747884940778341 0.7217153284671532
0.06761421319796955 0.7217153284671532
0.0678849407783418 0.7217153284671532
0.06802030456852792 0.7217153284671532
0.06829103214890017 0.7217153284671532
0.06829103214890017 0.7226277372262774
0.06876480541455161 0.7226277372262774
0.06876480541455161 0.7262773722627737
0.06876480541455161 0.7271897810218978
0.07025380710659898 0.7271897810218978
0.07025380710659898 0.7290145985401459
0.07052453468697123 0.7290145985401459
0.07072758037225042 0.7290145985401459
0.07093062605752962 0.7290145985401459
0.07093062605752962 0.7308394160583942
0.07099830795262267 0.7308394160583942
0.07099830795262267 0.7317518248175182
0.07133671742808799 0.7317518248175182
0.07147208121827411 0.7317518248175182
0.07201353637901861 0.7317518248175182
0.07201353637901861 0.7326642335766423
0.07390862944162437 0.7326642335766423
0.07390862944162437 0.7335766423357665
0.07478849407783418 0.7335766423357665
0.07478849407783418 0.7354014598540146
0.07620981387478849 0.7354014598540146
0.07620981387478849 0.7363138686131386
0.07708967851099831 0.7363138686131386
0.07708967851099831 0.7372262773722628
0.07722504230118443 0.7372262773722628
0.07722504230118443 0.7381386861313869
0.07803722504230118 0.7381386861313869
0.07844331641285957 0.7381386861313869
0.07884940778341794 0.7381386861313869
0.07898477157360406 0.7381386861313869
0.07952622673434856 0.7381386861313869
0.07952622673434856 0.7390510948905109
0.08040609137055837 0.7390510948905109
0.08040609137055837 0.739963503649635
0.08087986463620982 0.739963503649635
0.08087986463620982 0.7408759124087592
0.08094754653130287 0.7408759124087592
0.081082910321489 0.7408759124087592
0.08189509306260576 0.7408759124087592
0.08203045685279188 0.7408759124087592
0.08331641285956007 0.7408759124087592
0.08358714043993232 0.7408759124087592
0.08392554991539763 0.7408759124087592
0.08392554991539763 0.7417883211678832
0.08433164128595601 0.7417883211678832
0.08433164128595601 0.7427007299270073
0.0845346869712352 0.7427007299270073
0.0845346869712352 0.7436131386861314
0.08460236886632826 0.7436131386861314
0.08473773265651438 0.7436131386861314
0.08480541455160745 0.7436131386861314
0.08494077834179357 0.7436131386861314
0.08521150592216582 0.7436131386861314
0.08521150592216582 0.7445255474452555
0.08690355329949238 0.7445255474452555
0.08717428087986463 0.7445255474452555
0.0872419627749577 0.7445255474452555
0.08737732656514383 0.7445255474452555
0.08839255499153977 0.7445255474452555
0.08839255499153977 0.75
0.08846023688663282 0.75
0.08859560067681894 0.75
0.08866328257191201 0.75
0.08900169204737733 0.75
0.08954314720812183 0.75
0.08974619289340101 0.75
0.0899492385786802 0.75
0.09035532994923857 0.75
0.09042301184433164 0.75
0.09042301184433164 0.7509124087591241
0.09069373942470389 0.7509124087591241
0.09069373942470389 0.7518248175182481
0.09076142131979695 0.7518248175182481
0.09096446700507614 0.7518248175182481
0.09109983079526227 0.7518248175182481
0.09109983079526227 0.7527372262773723
0.09150592216582064 0.7527372262773723
0.09150592216582064 0.7536496350364964
0.09184433164128596 0.7536496350364964
0.09184433164128596 0.7545620437956204
0.09225042301184433 0.7545620437956204
0.09225042301184433 0.7554744525547445
0.0923181049069374 0.7554744525547445
0.0923181049069374 0.7563868613138686
0.09279187817258883 0.7563868613138686
0.09279187817258883 0.7572992700729927
0.0928595600676819 0.7572992700729927
0.0928595600676819 0.7582116788321168
0.09516074450084602 0.7582116788321168
0.09516074450084602 0.7591240875912408
0.09583756345177664 0.7591240875912408
0.09597292724196277 0.7591240875912408
0.09752961082910322 0.7591240875912408
0.09766497461928934 0.7591240875912408
0.09780033840947547 0.7591240875912408
0.09780033840947547 0.7609489051094891
0.09895093062605753 0.7609489051094891
0.09895093062605753 0.7627737226277372
0.09962774957698815 0.7627737226277372
0.09976311336717428 0.7627737226277372
0.10179357021996616 0.7627737226277372
0.10199661590524535 0.7627737226277372
0.10274111675126904 0.7627737226277372
0.10274111675126904 0.7636861313868614
0.10450084602368866 0.7636861313868614
0.10450084602368866 0.7645985401459854
0.10531302876480542 0.7645985401459854
0.10544839255499154 0.7645985401459854
0.10544839255499154 0.7655109489051095
0.10605752961082911 0.7655109489051095
0.10619289340101523 0.7655109489051095
0.10632825719120136 0.7655109489051095
0.10632825719120136 0.7664233576642335
0.10639593908629441 0.7664233576642335
0.10639593908629441 0.7673357664233577
0.10653130287648054 0.7673357664233577
0.10666666666666667 0.7673357664233577
0.10747884940778342 0.7673357664233577
0.10747884940778342 0.7682481751824818
0.1076818950930626 0.7682481751824818
0.10781725888324874 0.7682481751824818
0.10849407783417936 0.7682481751824818
0.10862944162436548 0.7682481751824818
0.10890016920473773 0.7682481751824818
0.10890016920473773 0.7700729927007299
0.10903553299492386 0.7700729927007299
0.10937394247038917 0.7700729927007299
0.10957698815566835 0.7700729927007299
0.10978003384094755 0.7700729927007299
0.10978003384094755 0.7718978102189781
0.10991539763113367 0.7718978102189781
0.1100507614213198 0.7718978102189781
0.11011844331641286 0.7718978102189781
0.11079526226734349 0.7718978102189781
0.11147208121827411 0.7718978102189781
0.11147208121827411 0.7728102189781022
0.1132994923857868 0.7728102189781022
0.11350253807106599 0.7728102189781022
0.11370558375634518 0.7728102189781022
0.11370558375634518 0.7737226277372263
0.11485617597292724 0.7737226277372263
0.11499153976311337 0.7737226277372263
0.11614213197969543 0.7737226277372263
0.11614213197969543 0.7746350364963503
0.1170896785109983 0.7746350364963503
0.11722504230118444 0.7746350364963503
0.11810490693739424 0.7746350364963503
0.11810490693739424 0.7755474452554745
0.12020304568527919 0.7755474452554745
0.12020304568527919 0.7764598540145985
0.1205414551607445 0.7764598540145985
0.1205414551607445 0.781021897810219
0.12067681895093063 0.781021897810219
0.122165820642978 0.781021897810219
0.12223350253807107 0.7828467153284672
0.12338409475465313 0.7828467153284672
0.12338409475465313 0.7837591240875912
0.12372250423011845 0.7837591240875912
0.12372250423011845 0.7846715328467153
0.12392554991539763 0.7846715328467153
0.12419627749576988 0.7846715328467153
0.12419627749576988 0.7855839416058394
0.12480541455160744 0.7855839416058394
0.12480541455160744 0.7864963503649635
0.12487309644670051 0.7864963503649635
0.12487309644670051 0.7874087591240876
0.12595600676818952 0.7874087591240876
0.12595600676818952 0.7883211678832117
0.12649746192893402 0.7883211678832117
0.12663282571912013 0.7883211678832117
0.12710659898477158 0.7883211678832117
0.1272419627749577 0.7883211678832117
0.12785109983079526 0.7883211678832117
0.1279864636209814 0.7883211678832117
0.12805414551607444 0.7883211678832117
0.12818950930626058 0.7883211678832117
0.12839255499153976 0.7883211678832117
0.1285279187817259 0.7883211678832117
0.129746192893401 0.7883211678832117
0.12988155668358714 0.7883211678832117
0.13021996615905246 0.7883211678832117
0.13021996615905246 0.7892335766423357
0.13089678510998307 0.7892335766423357
0.1310321489001692 0.7892335766423357
0.13252115059221659 0.7892335766423357
0.13319796954314722 0.7892335766423357
0.13360406091370558 0.7892335766423357
0.13380710659898476 0.7892335766423357
0.13387478849407783 0.7892335766423357
0.13387478849407783 0.7901459854014599
0.13455160744500846 0.7901459854014599
0.13468697123519457 0.7901459854014599
0.1348223350253807 0.7901459854014599
0.1348223350253807 0.791058394160584
0.1353637901861252 0.791058394160584
0.13563451776649746 0.791058394160584
0.13563451776649746 0.791970802919708
0.1359052453468697 0.791970802919708
0.1359052453468697 0.7928832116788321
0.1363113367174281 0.7928832116788321
0.1364467005076142 0.7928832116788321
0.13651438240270727 0.7928832116788321
0.1368527918781726 0.7928832116788321
0.13705583756345177 0.7928832116788321
0.13705583756345177 0.7937956204379562
0.13800338409475466 0.7937956204379562
0.13813874788494077 0.7937956204379562
0.13888324873096447 0.7937956204379562
0.13888324873096447 0.7947080291970803
0.1392216582064298 0.7947080291970803
0.1393570219966159 0.7947080291970803
0.13942470389170897 0.7947080291970803
0.13976311336717429 0.7947080291970803
0.14084602368866328 0.7947080291970803
0.14111675126903553 0.7947080291970803
0.14159052453468698 0.7947080291970803
0.14159052453468698 0.7956204379562044
0.14233502538071066 0.7956204379562044
0.14233502538071066 0.7965328467153284
0.1430118443316413 0.7965328467153284
0.14436548223350254 0.7965328467153284
0.14436548223350254 0.7974452554744526
0.14477157360406093 0.7974452554744526
0.14510998307952622 0.7974452554744526
0.14524534686971236 0.7974452554744526
0.14538071065989847 0.7974452554744526
0.14538071065989847 0.7983576642335767
0.14544839255499153 0.7983576642335767
0.14558375634517767 0.7983576642335767
0.14565143824027071 0.7983576642335767
0.14565143824027071 0.7992700729927007
0.14626057529610828 0.7992700729927007
0.14639593908629442 0.7992700729927007
0.14653130287648053 0.7992700729927007
0.14666666666666667 0.7992700729927007
0.14673434856175974 0.7992700729927007
0.14693739424703892 0.7992700729927007
0.1478849407783418 0.7992700729927007
0.1480203045685279 0.7992700729927007
0.1480203045685279 0.8001824817518248
0.1485617597292724 0.8001824817518248
0.1485617597292724 0.802007299270073
0.15065989847715736 0.802007299270073
0.1509306260575296 0.802007299270073
0.15174280879864635 0.802007299270073
0.15174280879864635 0.8029197080291971
0.15235194585448392 0.8029197080291971
0.15248730964467005 0.8029197080291971
0.15363790186125212 0.8029197080291971
0.15390862944162437 0.8029197080291971
0.15424703891708968 0.8029197080291971
0.15465313028764804 0.8029197080291971
0.15702199661590524 0.8029197080291971
0.15702199661590524 0.8038321167883211
0.15722504230118442 0.8038321167883211
0.15722504230118442 0.8047445255474452
0.1592554991539763 0.8047445255474452
0.1592554991539763 0.8056569343065694
0.16074450084602368 0.8056569343065694
0.16074450084602368 0.8065693430656934
0.16087986463620982 0.8065693430656934
0.16243654822335024 0.8065693430656934
0.16257191201353638 0.8065693430656934
0.16270727580372252 0.8065693430656934
0.16270727580372252 0.8074817518248175
0.16311336717428088 0.8074817518248175
0.16324873096446701 0.8074817518248175
0.16372250423011844 0.8074817518248175
0.16385786802030458 0.8074817518248175
0.1639932318104907 0.8074817518248175
0.1639932318104907 0.8083941605839416
0.16446700507614212 0.8083941605839416
0.16460236886632826 0.8083941605839416
0.16622673434856175 0.8083941605839416
0.16683587140439932 0.8083941605839416
0.16730964467005077 0.8083941605839416
0.16744500846023688 0.8083941605839416
0.16873096446700508 0.8083941605839416
0.16873096446700508 0.8093065693430657
0.1710321489001692 0.8093065693430657
0.1710321489001692 0.8111313868613139
0.17137055837563453 0.8111313868613139
0.1715736040609137 0.8111313868613139
0.17184433164128596 0.8111313868613139
0.17197969543147207 0.8111313868613139
0.17313028764805413 0.8111313868613139
0.17367174280879866 0.8111313868613139
0.17367174280879866 0.8120437956204379
0.17380710659898477 0.8120437956204379
0.1739424703891709 0.8120437956204379
0.17441624365482233 0.8120437956204379
0.17441624365482233 0.8129562043795621
0.17455160744500847 0.8129562043795621
0.17468697123519458 0.8129562043795621
0.175160744500846 0.8129562043795621
0.175160744500846 0.8138686131386861
0.17529610829103215 0.8138686131386861
0.1754314720812183 0.8138686131386861
0.17576988155668358 0.8138686131386861
0.17597292724196278 0.8138686131386861
0.17712351945854485 0.8138686131386861
0.17725888324873096 0.8138686131386861
0.17759729272419628 0.8138686131386861
0.17773265651438241 0.8138686131386861
0.17786802030456852 0.8138686131386861
0.17922165820642977 0.8138686131386861
0.17922165820642977 0.8156934306569343
0.17969543147208122 0.8156934306569343
0.17983079526226733 0.8156934306569343
0.1806429780033841 0.8156934306569343
0.1806429780033841 0.8166058394160584
0.1809813874788494 0.8166058394160584
0.1809813874788494 0.8175182481751825
0.18104906937394247 0.8175182481751825
0.1811844331641286 0.8175182481751825
0.1851776649746193 0.8175182481751825
0.1851776649746193 0.8184306569343066
0.18680203045685279 0.8184306569343066
0.18680203045685279 0.8193430656934306
0.18693739424703892 0.8193430656934306
0.18693739424703892 0.8202554744525548
0.18727580372250424 0.8202554744525548
0.18741116751269035 0.8202554744525548
0.1876818950930626 0.8202554744525548
0.18795262267343485 0.8202554744525548
0.18829103214890017 0.8202554744525548
0.18862944162436548 0.8202554744525548
0.18883248730964466 0.8202554744525548
0.1889678510998308 0.8202554744525548
0.18971235194585448 0.8202554744525548
0.19032148900169205 0.8202554744525548
0.19052453468697123 0.8202554744525548
0.19065989847715736 0.8202554744525548
0.19099830795262268 0.8202554744525548
0.19099830795262268 0.8211678832116789
0.192419627749577 0.8211678832116789
0.1925549915397631 0.8211678832116789
0.19289340101522842 0.8211678832116789
0.19289340101522842 0.8220802919708029
0.19357021996615906 0.8220802919708029
0.19377326565143824 0.8220802919708029
0.19390862944162437 0.8220802919708029
0.19397631133671742 0.8220802919708029
0.19411167512690355 0.8220802919708029
0.1943824027072758 0.8220802919708029
0.19451776649746194 0.8220802919708029
0.1953299492385787 0.8220802919708029
0.19553299492385787 0.8220802919708029
0.1962098138747885 0.8220802919708029
0.1963451776649746 0.8220802919708029
0.2 0.8220802919708029
0.2 0.822992700729927
0.2002030456852792 0.822992700729927
0.2003384094754653 0.822992700729927
0.20047377326565144 0.822992700729927
0.2007445008460237 0.822992700729927
0.20121827411167512 0.822992700729927
0.20142131979695432 0.822992700729927
0.20148900169204736 0.822992700729927
0.2016243654822335 0.822992700729927
0.202165820642978 0.822992700729927
0.20250423011844332 0.822992700729927
0.20311336717428088 0.822992700729927
0.20311336717428088 0.823905109489051
0.20351945854483924 0.823905109489051
0.20365482233502538 0.823905109489051
0.2045346869712352 0.823905109489051
0.20473773265651438 0.823905109489051
0.20521150592216583 0.823905109489051
0.20534686971235194 0.823905109489051
0.20554991539763112 0.823905109489051
0.20588832487309644 0.823905109489051
0.2061590524534687 0.823905109489051
0.20663282571912014 0.823905109489051
0.20676818950930625 0.823905109489051
0.20717428087986464 0.823905109489051
0.20717428087986464 0.8248175182481752
0.20934010152284263 0.8248175182481752
0.20954314720812184 0.8248175182481752
0.20954314720812184 0.8257299270072993
0.21028764805414552 0.8257299270072993
0.21028764805414552 0.8266423357664233
0.21076142131979694 0.8266423357664233
0.21076142131979694 0.8275547445255474
0.21082910321489 0.8275547445255474
0.21096446700507615 0.8275547445255474
0.21272419627749578 0.8275547445255474
0.2128595600676819 0.8275547445255474
0.2137394247038917 0.8275547445255474
0.21387478849407784 0.8275547445255474
0.2150253807106599 0.8275547445255474
0.2155668358714044 0.8275547445255474
0.21570219966159052 0.8275547445255474
0.21583756345177665 0.8275547445255474
0.2161082910321489 0.8275547445255474
0.216243654822335 0.8275547445255474
0.21685279187817258 0.8275547445255474
0.21698815566835872 0.8275547445255474
0.2180710659898477 0.8275547445255474
0.21820642978003385 0.8275547445255474
0.21908629441624367 0.8275547445255474
0.2191539763113367 0.8293795620437956
0.21962774957698816 0.8293795620437956
0.21976311336717427 0.8293795620437956
0.2201015228426396 0.8293795620437956
0.22050761421319798 0.8293795620437956
0.22091370558375634 0.8293795620437956
0.22104906937394248 0.8293795620437956
0.22111675126903554 0.8293795620437956
0.22131979695431472 0.8293795620437956
0.2220642978003384 0.8293795620437956
0.2224703891708968 0.8293795620437956
0.22253807106598986 0.8293795620437956
0.22436548223350253 0.8293795620437956
0.22544839255499155 0.8293795620437956
0.22565143824027073 0.8293795620437956
0.2257191201353638 0.8293795620437956
0.2258544839255499 0.8293795620437956
0.2268020304568528 0.8293795620437956
0.2268020304568528 0.8302919708029197
0.22727580372250422 0.8302919708029197
0.22727580372250422 0.8312043795620438
0.22747884940778343 0.8312043795620438
0.22761421319796954 0.8312043795620438
0.22781725888324872 0.8312043795620438
0.22795262267343486 0.8312043795620438
0.22802030456852793 0.8312043795620438
0.22802030456852793 0.8321167883211679
0.22835871404399324 0.8321167883211679
0.22856175972927242 0.8321167883211679
0.22890016920473774 0.8321167883211679
0.22890016920473774 0.833029197080292
0.23018612521150592 0.833029197080292
0.23032148900169205 0.833029197080292
0.23032148900169205 0.833941605839416
0.23086294416243655 0.833941605839416
0.23099830795262266 0.833941605839416
0.23147208121827412 0.833941605839416
0.2338409475465313 0.833941605839416
0.23451776649746192 0.833941605839416
0.23465313028764806 0.833941605839416
0.23478849407783417 0.833941605839416
0.2349238578680203 0.833941605839416
0.2349238578680203 0.8348540145985401
0.23566835871404399 0.8348540145985401
0.23607445008460237 0.8348540145985401
0.23648054145516073 0.8348540145985401
0.23648054145516073 0.8357664233576643
0.2370896785109983 0.8357664233576643
0.2370896785109983 0.8375912408759124
0.23756345177664975 0.8375912408759124
0.23776649746192893 0.8375912408759124
0.23817258883248732 0.8375912408759124
0.23830795262267343 0.8375912408759124
0.2385109983079526 0.8375912408759124
0.2385109983079526 0.8385036496350365
0.23898477157360407 0.8385036496350365
0.24169204737732655 0.8385036496350365
0.2418274111675127 0.8385036496350365
0.24189509306260576 0.8385036496350365
0.24209813874788494 0.8385036496350365
0.242165820642978 0.8385036496350365
0.242165820642978 0.8394160583941606
0.2423688663282572 0.8394160583941606
0.24263959390862944 0.8394160583941606
0.24318104906937393 0.8394160583941606
0.24318104906937393 0.8403284671532847
0.24385786802030457 0.8403284671532847
0.24385786802030457 0.8412408759124088
0.24500846023688663 0.8412408759124088
0.24500846023688663 0.8421532846715328
0.24514382402707277 0.8421532846715328
0.24514382402707277 0.843065693430657
0.2474450084602369 0.843065693430657
0.2477834179357022 0.843065693430657
0.24846023688663282 0.843065693430657
0.24859560067681896 0.843065693430657
0.2488663282571912 0.843065693430657
0.24900169204737732 0.843065693430657
0.24900169204737732 0.843978102189781
0.24954314720812182 0.843978102189781
0.24954314720812182 0.8448905109489051
0.24988155668358714 0.8448905109489051
0.24988155668358714 0.8458029197080292
0.25042301184433163 0.8458029197080292
0.25055837563451777 0.8458029197080292
0.2536040609137056 0.8458029197080292
0.2537394247038917 0.8458029197080292
0.2539424703891709 0.8458029197080292
0.2539424703891709 0.8467153284671532
0.2541455160744501 0.8467153284671532
0.25441624365482235 0.8467153284671532
0.25522842639593907 0.8467153284671532
0.2553637901861252 0.8467153284671532
0.2569881556683587 0.8467153284671532
0.2569881556683587 0.8485401459854015
0.2571912013536379 0.8485401459854015
0.2571912013536379 0.8494525547445255
0.2579357021996616 0.8494525547445255
0.25820642978003383 0.8494525547445255
0.2590186125211506 0.8494525547445255
0.25942470389170896 0.8494525547445255
0.25996615905245346 0.8494525547445255
0.2601015228426396 0.8494525547445255
0.26057529610829105 0.8494525547445255
0.26071065989847714 0.8494525547445255
0.26131979695431473 0.8494525547445255
0.26145516074450087 0.8494525547445255
0.26253807106598986 0.8494525547445255
0.26253807106598986 0.8503649635036497
0.2631472081218274 0.8503649635036497
0.2634856175972927 0.8503649635036497
0.26382402707275804 0.8503649635036497
0.2639593908629442 0.8503649635036497
0.2642301184433164 0.8503649635036497
0.26436548223350254 0.8503649635036497
0.26436548223350254 0.8512773722627737
0.2649746192893401 0.8512773722627737
0.2655160744500846 0.8512773722627737
0.26558375634517767 0.8512773722627737
0.265922165820643 0.8512773722627737
0.2668020304568528 0.8512773722627737
0.2668020304568528 0.8521897810218978
0.2678849407783418 0.8521897810218978
0.26802030456852793 0.8521897810218978
0.26802030456852793 0.8531021897810219
0.268155668358714 0.8531021897810219
0.26890016920473775 0.8531021897810219
0.26978003384094756 0.8531021897810219
0.27025380710659896 0.8531021897810219
0.27025380710659896 0.8540145985401459
0.2703891708967851 0.8540145985401459
0.27086294416243656 0.8540145985401459
0.2709983079526227 0.8540145985401459
0.2711336717428088 0.8540145985401459
0.2712690355329949 0.8540145985401459
0.27133671742808796 0.8540145985401459
0.27133671742808796 0.8558394160583942
0.27160744500846024 0.8558394160583942
0.2720812182741117 0.8558394160583942
0.2720812182741117 0.8567518248175182
0.27228426395939087 0.8567518248175182
0.27228426395939087 0.8576642335766423
0.2725549915397631 0.8576642335766423
0.2729610829103215 0.8576642335766423
0.2730964467005076 0.8576642335766423
0.2734348561759729 0.8576642335766423
0.27357021996615905 0.8576642335766423
0.27417935702199664 0.8576642335766423
0.27417935702199664 0.8594890510948905
0.2742470389170897 0.8594890510948905
0.2742470389170897 0.8604014598540146
0.2749238578680203 0.8604014598540146
0.2749238578680203 0.8613138686131386
0.27499153976311336 0.8613138686131386
0.2751269035532995 0.8613138686131386
0.2753976311336717 0.8613138686131386
0.2753976311336717 0.8622262773722628
0.2754653130287648 0.8622262773722628
0.27573604060913703 0.8622262773722628
0.27722504230118444 0.8622262773722628
0.27722504230118444 0.8631386861313869
0.2774280879864636 0.8631386861313869
0.29089678510998307 0.8695255474452555
0.2910321489001692 0.8695255474452555
0.29116751269035535 0.8695255474452555
0.291912013536379 0.8695255474452555
0.29204737732656516 0.8695255474452555
0.29306260575296106 0.8695255474452555
0.2931979695431472 0.8695255474452555
0.2943485617597293 0.8695255474452555
0.2943485617597293 0.8704379562043796
0.2950253807106599 0.8704379562043796
0.2952284263959391 0.8704379562043796
0.2954314720812183 0.8704379562043796
0.2970558375634518 0.8704379562043796
0.29813874788494077 0.8704379562043796
0.2982741116751269 0.8704379562043796
0.29895093062605754 0.8704379562043796
0.2990862944162437 0.8704379562043796
0.300507614213198 0.8704379562043796
0.3007106598984772 0.8704379562043796
0.3015228426395939 0.8704379562043796
0.3022673434856176 0.8704379562043796
0.3033502538071066 0.8704379562043796
0.3033502538071066 0.8713503649635036
0.3044331641285956 0.8713503649635036
0.3044331641285956 0.8722627737226277
0.30470389170896783 0.8722627737226277
0.30470389170896783 0.8777372262773723
0.304906937394247 0.8777372262773723
0.30504230118443315 0.8777372262773723
0.30544839255499157 0.8777372262773723
0.30544839255499157 0.8786496350364964
0.3065989847715736 0.8786496350364964
0.3065989847715736 0.8795620437956204
0.3074111675126904 0.8795620437956204
0.3074111675126904 0.8804744525547445
0.3076818950930626 0.8804744525547445
0.30808798646362096 0.8804744525547445
0.30835871404399323 0.8804744525547445
0.30849407783417937 0.8804744525547445
0.30957698815566836 0.8804744525547445
0.30978003384094754 0.8804744525547445
0.3099153976311337 0.8804744525547445
0.31086294416243654 0.8804744525547445
0.3109983079526227 0.8804744525547445
0.31208121827411167 0.8804744525547445
0.3122165820642978 0.8804744525547445
0.312419627749577 0.8804744525547445
0.312419627749577 0.8813868613138686
0.3129610829103215 0.8813868613138686
0.3129610829103215 0.8822992700729927
0.3146531302876481 0.8822992700729927
0.31485617597292725 0.8822992700729927
0.3155329949238579 0.8822992700729927
0.3160067681895093 0.8822992700729927
0.31627749576988157 0.8822992700729927
0.31627749576988157 0.8832116788321168
0.3164128595600677 0.8832116788321168
0.3164128595600677 0.8841240875912408
0.3166159052453469 0.8841240875912408
0.3166159052453469 0.885036496350365
0.32013536379018614 0.885036496350365
0.3202707275803722 0.885036496350365
0.3212859560067682 0.885036496350365
0.32148900169204736 0.885036496350365
0.32203045685279186 0.885036496350365
0.322165820642978 0.885036496350365
0.3225042301184433 0.885036496350365
0.32338409475465313 0.885036496350365
0.32338409475465313 0.8905109489051095
0.3238578680203046 0.8905109489051095
0.3241285956006768 0.8905109489051095
0.3246700507614213 0.8905109489051095
0.3250084602368866 0.8905109489051095
0.32676818950930625 0.8905109489051095
0.3269035532994924 0.8905109489051095
0.3272419627749577 0.8905109489051095
0.32818950930626056 0.8905109489051095
0.3283248730964467 0.8905109489051095
0.32846023688663284 0.8905109489051095
0.32879864636209816 0.8905109489051095
0.3291370558375635 0.8905109489051095
0.32927241962774956 0.8905109489051095
0.3294077834179357 0.8905109489051095
0.32981387478849405 0.8905109489051095
0.3299492385786802 0.8905109489051095
0.33042301184433165 0.8905109489051095
0.33042301184433165 0.8914233576642335
0.3316412859560068 0.8914233576642335
0.3317766497461929 0.8914233576642335
0.3333333333333333 0.8914233576642335
0.33346869712351945 0.8914233576642335
0.3359052453468697 0.8914233576642335
0.33617597292724194 0.8914233576642335
0.33651438240270726 0.8914233576642335
0.33678510998307953 0.8914233576642335
0.3389509306260575 0.8914233576642335
0.3389509306260575 0.8923357664233577
0.3391539763113367 0.8923357664233577
0.339424703891709 0.8923357664233577
0.33962774957698816 0.8923357664233577
0.3398984771573604 0.8923357664233577
0.3402368866328257 0.8923357664233577
0.3402368866328257 0.8932481751824818
0.34071065989847715 0.8932481751824818
0.34131979695431475 0.8932481751824818
0.34165820642978 0.8932481751824818
0.34179357021996615 0.8932481751824818
0.34240270727580374 0.8932481751824818
0.3425380710659898 0.8932481751824818
0.34267343485617596 0.8932481751824818
0.34395939086294414 0.8932481751824818
0.3442301184433164 0.8932481751824818
0.34436548223350255 0.8932481751824818
0.34470389170896787 0.8932481751824818
0.3447715736040609 0.8932481751824818
0.34490693739424705 0.8932481751824818
0.34544839255499155 0.8932481751824818
0.34544839255499155 0.8941605839416058
0.3455160744500846 0.8941605839416058
0.3456514382402707 0.8941605839416058
0.34653130287648054 0.8941605839416058
0.3466666666666667 0.8941605839416058
0.3477495769881557 0.8941605839416058
0.34856175972927245 0.8941605839416058
0.3487648054145516 0.8941605839416058
0.3487648054145516 0.8950729927007299
0.3497123519458545 0.8950729927007299
0.35011844331641284 0.8950729927007299
0.350321489001692 0.8950729927007299
0.3507952622673435 0.8950729927007299
0.3531641285956007 0.8950729927007299
0.3532994923857868 0.8950729927007299
0.3532994923857868 0.8959854014598541
0.3536379018612521 0.8959854014598541
0.3536379018612521 0.8968978102189781
0.35431472081218274 0.8968978102189781
0.3547884940778342 0.8968978102189781
0.35593908629441623 0.8968978102189781
0.35607445008460237 0.8968978102189781
0.3565482233502538 0.8968978102189781
0.356751269035533 0.8968978102189781
0.35681895093062604 0.8968978102189781
0.3570896785109983 0.8968978102189781
0.35736040609137054 0.8968978102189781
0.35769881556683586 0.8968978102189781
0.3581049069373943 0.8968978102189781
0.35851099830795263 0.8968978102189781
0.35864636209813877 0.8968978102189781
0.35878172588832485 0.8968978102189781
0.35884940778341795 0.8968978102189781
0.35898477157360403 0.8968978102189781
0.35912013536379017 0.8968978102189781
0.3606091370558376 0.8968978102189781
0.36101522842639594 0.8968978102189781
0.3611505922165821 0.8968978102189781
0.36155668358714044 0.8968978102189781
0.36189509306260575 0.8968978102189781
0.3636548223350254 0.8968978102189781
0.3637901861252115 0.8968978102189781
0.36439932318104906 0.8968978102189781
0.36460236886632824 0.8968978102189781
0.3650761421319797 0.8968978102189781
0.3650761421319797 0.8996350364963503
0.36514382402707274 0.8996350364963503
0.36514382402707274 0.9005474452554745
0.3659560067681895 0.9005474452554745
0.3659560067681895 0.9014598540145985
0.36697123519458547 0.9014598540145985
0.36710659898477155 0.9014598540145985
0.36879864636209814 0.9014598540145985
0.3690016920473773 0.9014598540145985
0.36913705583756345 0.9014598540145985
0.3692724196277496 0.9014598540145985
0.36988155668358713 0.9014598540145985
0.37021996615905245 0.9014598540145985
0.3710321489001692 0.9014598540145985
0.3711675126903553 0.9014598540145985
0.3715059221658206 0.9014598540145985
0.3715059221658206 0.9023722627737226
0.3721150592216582 0.9023722627737226
0.3721150592216582 0.9032846715328468
0.3725211505922166 0.9032846715328468
0.3725211505922166 0.9041970802919708
0.37279187817258885 0.9041970802919708
0.37292724196277494 0.9041970802919708
0.37380710659898475 0.9041970802919708
0.3739424703891709 0.9041970802919708
0.3744839255499154 0.9041970802919708
0.3746192893401015 0.9041970802919708
0.3748900169204738 0.9041970802919708
0.3748900169204738 0.906021897810219
0.3761082910321489 0.906021897810219
0.376243654822335 0.906021897810219
0.37658206429780033 0.906021897810219
0.3770558375634518 0.906021897810219
0.37719120135363793 0.906021897810219
0.3775972927241963 0.906021897810219
0.3777326565143824 0.906021897810219
0.378409475465313 0.906021897810219
0.3784771573604061 0.9114963503649635
0.3784771573604061 0.9124087591240876
0.3786802030456853 0.9124087591240876
0.37888324873096446 0.9124087591240876
0.3815228426395939 0.9124087591240876
0.38165820642978004 0.9124087591240876
0.3817935702199662 0.9124087591240876
0.38192893401015227 0.9124087591240876
0.38274111675126904 0.9124087591240876
0.38301184433164126 0.9124087591240876
0.3834179357021997 0.9124087591240876
0.38395939086294417 0.9124087591240876
0.3840947546531303 0.9124087591240876
0.3842301184433164 0.9124087591240876
0.38524534686971235 0.9124087591240876
0.38524534686971235 0.9133211678832117
0.3855160744500846 0.9133211678832117
0.3856514382402707 0.9133211678832117
0.38686971235194584 0.9133211678832117
0.387005076142132 0.9133211678832117
0.38795262267343483 0.9133211678832117
0.38808798646362097 0.9133211678832117
0.38849407783417933 0.9133211678832117
0.38849407783417933 0.9142335766423357
0.38917089678510997 0.9142335766423357
0.3893062605752961 0.9142335766423357
0.3895093062605753 0.9142335766423357
0.38971235194585446 0.9142335766423357
0.38971235194585446 0.916058394160584
0.39140439932318105 0.916058394160584
0.3915397631133672 0.916058394160584
0.39228426395939087 0.916058394160584
0.392419627749577 0.916058394160584
0.39390862944162436 0.916058394160584
0.3940439932318105 0.916058394160584
0.39560067681895095 0.916058394160584
0.395668358714044 0.916970802919708
0.3962774957698816 0.916970802919708
0.3962774957698816 0.9178832116788321
0.39661590524534684 0.9178832116788321
0.396751269035533 0.9178832116788321
0.3992554991539763 0.9178832116788321
0.3992554991539763 0.9187956204379562
0.39939086294416243 0.9187956204379562
0.3997969543147208 0.9187956204379562
0.40060913705583756 0.9187956204379562
0.4007445008460237 0.9187956204379562
0.4007445008460237 0.9197080291970803
0.4023688663282572 0.9197080291970803
0.4023688663282572 0.9215328467153284
0.40284263959390865 0.9215328467153284
0.40297800338409473 0.9215328467153284
0.40527918781725886 0.9215328467153284
0.4057529610829103 0.9215328467153284
0.40588832487309645 0.9215328467153284
0.40615905245346867 0.9215328467153284
0.40642978003384095 0.9215328467153284
0.40839255499153976 0.9215328467153284
0.40859560067681894 0.9215328467153284
0.40866328257191203 0.9215328467153284
0.40954314720812185 0.9215328467153284
0.4099492385786802 0.9215328467153284
0.4099492385786802 0.9224452554744526
0.41008460236886635 0.9224452554744526
0.41042301184433166 0.9224452554744526
0.41055837563451775 0.9224452554744526
0.411912013536379 0.9224452554744526
0.41204737732656516 0.9224452554744526
0.4121150592216582 0.9224452554744526
0.41225042301184434 0.9224452554744526
0.4123181049069374 0.9224452554744526
0.4124534686971235 0.9224452554744526
0.4138071065989848 0.9224452554744526
0.4139424703891709 0.9224452554744526
0.41455160744500846 0.9224452554744526
0.41475465313028764 0.9224452554744526
0.41644670050761423 0.9224452554744526
0.41671742808798645 0.9224452554744526
0.41922165820642976 0.9224452554744526
0.41949238578680204 0.9224452554744526
0.4209813874788494 0.9224452554744526
0.4211167512690355 0.9224452554744526
0.4217258883248731 0.9224452554744526
0.4221996615905245 0.9224452554744526
0.4255160744500846 0.9224452554744526
0.42565143824027074 0.9224452554744526
0.4257868020304569 0.9224452554744526
0.4260575296108291 0.9224452554744526
0.42619289340101524 0.9224452554744526
0.42619289340101524 0.9242700729927007
0.42619289340101524 0.9251824817518248
0.4273434856175973 0.9251824817518248
0.4274788494077834 0.9251824817518248
0.42815566835871405 0.9251824817518248
0.42815566835871405 0.926094890510949
0.4291032148900169 0.926094890510949
0.4293739424703892 0.926094890510949
0.4311336717428088 0.926094890510949
0.4311336717428088 0.927007299270073
0.43120135363790185 0.927007299270073
0.431336717428088 0.927007299270073
0.43214890016920476 0.927007299270073
0.4325549915397631 0.927007299270073
0.43289340101522844 0.927007299270073
0.4330964467005076 0.927007299270073
0.43390862944162434 0.927007299270073
0.4340439932318105 0.927007299270073
0.4341793570219966 0.927007299270073
0.4343824027072758 0.927007299270073
0.4377664974619289 0.927007299270073
0.4377664974619289 0.9279197080291971
0.4391201353637902 0.9279197080291971
0.4392554991539763 0.9279197080291971
0.43959390862944164 0.9279197080291971
0.43959390862944164 0.9288321167883211
0.4405414551607445 0.9288321167883211
0.4405414551607445 0.9297445255474452
0.44291032148900167 0.9297445255474452
0.443248730964467 0.9297445255474452
0.44351945854483926 0.9297445255474452
0.4436548223350254 0.9297445255474452
0.44622673434856175 0.9297445255474452
0.44622673434856175 0.9306569343065694
0.4463620981387479 0.9306569343065694
0.446497461928934 0.9306569343065694
0.4480541455160745 0.9306569343065694
0.44818950930626056 0.9306569343065694
0.44927241962774955 0.9306569343065694
0.4494077834179357 0.9306569343065694
0.451912013536379 0.9306569343065694
0.45204737732656514 0.9306569343065694
0.4524534686971235 0.9306569343065694
0.4525211505922166 0.9306569343065694
0.4525211505922166 0.9315693430656934
0.4539424703891709 0.9315693430656934
0.4541455160744501 0.9315693430656934
0.45441624365482236 0.9315693430656934
0.45455160744500844 0.9315693430656934
0.45461928934010154 0.9315693430656934
0.45461928934010154 0.9333941605839416
0.45597292724196276 0.9333941605839416
0.45597292724196276 0.9343065693430657
0.45793570219966157 0.9343065693430657
0.45834179357022 0.9343065693430657
0.4586802030456853 0.9343065693430657
0.4588155668358714 0.9343065693430657
0.4592216582064298 0.9343065693430657
0.4596954314720812 0.9343065693430657
0.4596954314720812 0.9352189781021898
0.4603045685279188 0.9352189781021898
0.4603045685279188 0.9361313868613139
0.46050761421319797 0.9361313868613139
0.4606429780033841 0.9361313868613139
0.46071065989847715 0.9361313868613139
0.4608460236886633 0.9361313868613139
0.4611167512690355 0.9361313868613139
0.46213197969543146 0.9361313868613139
0.4625380710659899 0.9361313868613139
0.46321489001692046 0.9361313868613139
0.46321489001692046 0.9370437956204379
0.4642301184433164 0.9370437956204379
0.4668020304568528 0.9370437956204379
0.46802030456852795 0.9370437956204379
0.468155668358714 0.9370437956204379
0.46829103214890017 0.9370437956204379
0.46856175972927244 0.9370437956204379
0.4705922165820643 0.9370437956204379
0.47072758037225043 0.9370437956204379
0.47140439932318107 0.9370437956204379
0.47153976311336715 0.9370437956204379
0.47214890016920474 0.9370437956204379
0.4722842639593909 0.9370437956204379
0.47248730964467006 0.9370437956204379
0.4734348561759729 0.9370437956204379
0.473502538071066 0.9370437956204379
0.47377326565143824 0.9370437956204379
0.47431472081218273 0.9370437956204379
0.4749238578680203 0.9370437956204379
0.4758714043993232 0.9370437956204379
0.4761421319796954 0.9370437956204379
0.4769543147208122 0.9370437956204379
0.4769543147208122 0.9379562043795621
0.47769881556683585 0.9379562043795621
0.477834179357022 0.9379562043795621
0.47790186125211503 0.9379562043795621
0.4780372250423012 0.9379562043795621
0.4792554991539763 0.9379562043795621
0.4794585448392555 0.9379562043795621
0.47993231810490694 0.9379562043795621
0.4800676818950931 0.9379562043795621
0.4806091370558376 0.9379562043795621
0.4806091370558376 0.9397810218978102
0.4807445008460237 0.9397810218978102
0.4809475465313029 0.9397810218978102
0.4814213197969543 0.9397810218978102
0.4819627749576988 0.9397810218978102
0.4819627749576988 0.9406934306569343
0.48209813874788493 0.9406934306569343
0.48223350253807107 0.9406934306569343
0.4826395939086294 0.9406934306569343
0.48277495769881557 0.9406934306569343
0.48297800338409475 0.9406934306569343
0.4831133671742809 0.9406934306569343
0.483248730964467 0.9406934306569343
0.4833840947546531 0.9406934306569343
0.4834517766497462 0.9406934306569343
0.48358714043993234 0.9406934306569343
0.4842639593908629 0.9406934306569343
0.4842639593908629 0.9416058394160584
0.4845346869712352 0.9416058394160584
0.48467005076142133 0.9416058394160584
0.4847377326565144 0.9416058394160584
0.48514382402707273 0.9416058394160584
0.48717428087986464 0.9416058394160584
0.4873773265651438 0.9416058394160584
0.48859560067681895 0.9416058394160584
0.48893401015228427 0.9416058394160584
0.4890693739424704 0.9416058394160584
0.4896108291032149 0.9416058394160584
0.489746192893401 0.9416058394160584
0.49001692047377327 0.9416058394160584
0.49001692047377327 0.9425182481751825
0.4900846023688663 0.9425182481751825
0.4904906937394247 0.9425182481751825
0.4910321489001692 0.9425182481751825
0.4915059221658206 0.9425182481751825
0.49238578680203043 0.9425182481751825
0.49238578680203043 0.9434306569343066
0.4934010152284264 0.9434306569343066
0.49387478849407784 0.9434306569343066
0.494010152284264 0.9434306569343066
0.49414551607445006 0.9434306569343066
0.4943485617597293 0.9434306569343066
0.4944839255499154 0.9434306569343066
0.49475465313028766 0.9434306569343066
0.4948900169204738 0.9434306569343066
0.49522842639593906 0.9434306569343066
0.4953637901861252 0.9434306569343066
0.4959052453468697 0.9434306569343066
0.49604060913705583 0.9434306569343066
0.49637901861252115 0.9434306569343066
0.49637901861252115 0.9507299270072993
0.49692047377326565 0.9507299270072993
0.4970558375634518 0.9507299270072993
0.49895093062605755 0.9507299270072993
0.49908629441624364 0.9507299270072993
0.49915397631133673 0.9507299270072993
0.49983079526226737 0.9507299270072993
0.4998984771573604 0.9507299270072993
0.5001015228426396 0.9507299270072993
0.500575296108291 0.9507299270072993
0.5007783417935702 0.9507299270072993
0.5019966159052454 0.9507299270072993
0.5023350253807106 0.9507299270072993
0.5025380710659898 0.9507299270072993
0.5025380710659898 0.9516423357664233
0.5029441624365483 0.9516423357664233
0.5030795262267344 0.9516423357664233
0.5043654822335025 0.9516423357664233
0.5045008460236886 0.9516423357664233
0.505922165820643 0.9516423357664233
0.5060575296108291 0.9516423357664233
0.5072758037225042 0.9516423357664233
0.5072758037225042 0.9525547445255474
0.5076142131979695 0.9525547445255474
0.5077495769881557 0.9525547445255474
0.508087986463621 0.9525547445255474
0.5082233502538072 0.9525547445255474
0.5084263959390863 0.9525547445255474
0.5085617597292724 0.9525547445255474
0.5087648054145516 0.9525547445255474
0.5089001692047377 0.9525547445255474
0.5089678510998308 0.9525547445255474
0.50917089678511 0.9525547445255474
0.5092385786802031 0.9525547445255474
0.5093739424703891 0.9525547445255474
0.5104568527918781 0.9525547445255474
0.5104568527918781 0.9534671532846716
0.5108629441624365 0.9534671532846716
0.5111336717428088 0.9534671532846716
0.511336717428088 0.9534671532846716
0.5114720812182741 0.9534671532846716
0.5115397631133671 0.9534671532846716
0.5115397631133671 0.9543795620437956
0.5116074450084602 0.9543795620437956
0.5117428087986463 0.9543795620437956
0.5118781725888325 0.9543795620437956
0.5120135363790186 0.9543795620437956
0.512419627749577 0.9543795620437956
0.5126903553299492 0.9543795620437956
0.513434856175973 0.9543795620437956
0.513434856175973 0.9552919708029197
0.5153976311336718 0.9552919708029197
0.515736040609137 0.9552919708029197
0.5162098138747885 0.9552919708029197
0.5164128595600677 0.9552919708029197
0.5213536379018613 0.9552919708029197
0.5214890016920474 0.9552919708029197
0.5216920473773266 0.9552919708029197
0.5216920473773266 0.9562043795620438
0.5218950930626057 0.9562043795620438
0.5220304568527919 0.9562043795620438
0.5230456852791878 0.9562043795620438
0.523248730964467 0.9562043795620438
0.5236548223350254 0.9562043795620438
0.5237901861252116 0.9562043795620438
0.5251438240270727 0.9562043795620438
0.5251438240270727 0.9571167883211679
0.5260236886632825 0.9571167883211679
0.5261590524534687 0.9571167883211679
0.5277157360406092 0.9571167883211679
0.5279187817258884 0.9571167883211679
0.5285279187817259 0.9571167883211679
0.5298138747884941 0.9571167883211679
0.5299492385786801 0.9571167883211679
0.530761421319797 0.9571167883211679
0.5308967851099831 0.9571167883211679
0.5309644670050762 0.9571167883211679
0.5310998307952622 0.9571167883211679
0.5328595600676819 0.9571167883211679
0.5329949238578681 0.9571167883211679
0.5333333333333333 0.9571167883211679
0.5333333333333333 0.958029197080292
0.5356345177664975 0.958029197080292
0.5358375634517767 0.958029197080292
0.5361082910321489 0.958029197080292
0.5363790186125211 0.958029197080292
0.5365820642978003 0.958029197080292
0.5367174280879865 0.958029197080292
0.5370558375634518 0.958029197080292
0.5371912013536378 0.958029197080292
0.5378680203045685 0.958029197080292
0.5380710659898477 0.958029197080292
0.5383417935702199 0.958029197080292
0.5399661590524535 0.958029197080292
0.5401015228426396 0.958029197080292
0.5402368866328258 0.958029197080292
0.5404399323181049 0.958029197080292
0.5408460236886633 0.958029197080292
0.5409813874788494 0.958029197080292
0.542741116751269 0.958029197080292
0.5428764805414552 0.958029197080292
0.5431472081218274 0.958029197080292
0.5432825719120136 0.958029197080292
0.5450423011844332 0.958029197080292
0.5452453468697124 0.958029197080292
0.5461252115059222 0.958029197080292
0.5463282571912014 0.958029197080292
0.5465313028764806 0.958029197080292
0.5466666666666666 0.958029197080292
0.5469373942470389 0.958029197080292
0.5471404399323181 0.958029197080292
0.5472081218274112 0.958029197080292
0.5473434856175973 0.958029197080292
0.5478849407783418 0.958029197080292
0.5480203045685279 0.958029197080292
0.5493739424703892 0.958029197080292
0.5495093062605753 0.958029197080292
0.5497123519458544 0.958029197080292
0.5499153976311336 0.958029197080292
0.5526903553299493 0.958029197080292
0.5528257191201353 0.958029197080292
0.5538409475465313 0.958029197080292
0.5541116751269035 0.958029197080292
0.5543147208121827 0.958029197080292
0.5543147208121827 0.958941605839416
0.554585448392555 0.958941605839416
0.5547884940778341 0.958941605839416
0.5558714043993231 0.958941605839416
0.5568866328257192 0.958941605839416
0.5570219966159052 0.958941605839416
0.5574957698815567 0.958941605839416
0.5576311336717428 0.958941605839416
0.558984771573604 0.958941605839416
0.5591201353637902 0.958941605839416
0.5591878172588832 0.958941605839416
0.5592554991539763 0.9598540145985401
0.5597969543147208 0.9598540145985401
0.56 0.9598540145985401
0.5616920473773266 0.9598540145985401
0.5616920473773266 0.9607664233576643
0.5623688663282572 0.9607664233576643
0.5626395939086294 0.9607664233576643
0.5631810490693739 0.9607664233576643
0.5641285956006769 0.9607664233576643
0.5641962774957698 0.9616788321167883
0.5648054145516075 0.9616788321167883
0.5649407783417936 0.9616788321167883
0.5652115059221658 0.9616788321167883
0.5652115059221658 0.9625912408759124
0.5653468697123519 0.9625912408759124
0.5654822335025381 0.9625912408759124
0.5657529610829103 0.9625912408759124
0.5659560067681895 0.9625912408759124
0.5660913705583757 0.9625912408759124
0.5661590524534686 0.9625912408759124
0.5663620981387479 0.9625912408759124
0.5671065989847716 0.9625912408759124
0.5671065989847716 0.9635036496350365
0.5676480541455161 0.9635036496350365
0.5677834179357022 0.9635036496350365
0.5683248730964467 0.9635036496350365
0.5683248730964467 0.9644160583941606
0.568663282571912 0.9644160583941606
0.5687986463620981 0.9644160583941606
0.5696785109983079 0.9644160583941606
0.5698138747884941 0.9644160583941606
0.5722504230118444 0.9644160583941606
0.5725211505922165 0.9644160583941606
0.5732656514382403 0.9644160583941606
0.5734010152284263 0.9644160583941606
0.5739424703891709 0.9644160583941606
0.5739424703891709 0.9653284671532847
0.5742131979695432 0.9653284671532847
0.5743485617597293 0.9653284671532847
0.5745516074450084 0.9653284671532847
0.5747546531302876 0.9653284671532847
0.5752284263959391 0.9653284671532847
0.5752284263959391 0.9662408759124088
0.5759729272419628 0.9662408759124088
0.5761082910321489 0.9662408759124088
0.5763113367174281 0.9662408759124088
0.5763113367174281 0.9671532846715328
0.5764467005076143 0.9671532846715328
0.5766497461928934 0.9671532846715328
0.5784094754653131 0.9671532846715328
0.5786802030456852 0.9671532846715328
0.5788832487309644 0.9671532846715328
0.5796277495769881 0.9671532846715328
0.5801015228426396 0.9671532846715328
0.5802368866328257 0.9671532846715328
0.5805752961082911 0.9671532846715328
0.5807106598984771 0.9671532846715328
0.5810490693739425 0.9671532846715328
0.5811844331641286 0.9671532846715328
0.5813874788494078 0.9671532846715328
0.5815228426395939 0.9671532846715328
0.581590524534687 0.9671532846715328
0.581725888324873 0.9671532846715328
0.5817935702199661 0.9671532846715328
0.5817935702199661 0.968065693430657
0.5821996615905245 0.968065693430657
0.5826057529610829 0.968065693430657
0.583756345177665 0.968065693430657
0.5839593908629441 0.968065693430657
0.5845685279187818 0.968065693430657
0.5847038917089679 0.968065693430657
0.584771573604061 0.968065693430657
0.5849746192893401 0.968065693430657
0.5853130287648054 0.968065693430657
0.5855160744500846 0.968065693430657
0.5875465313028765 0.968065693430657
0.5886294416243655 0.968065693430657
0.5887648054145516 0.968065693430657
0.5888324873096447 0.968065693430657
0.5888324873096447 0.968978102189781
0.58917089678511 0.968978102189781
0.5895769881556684 0.968978102189781
0.5897800338409476 0.968978102189781
0.5897800338409476 0.9698905109489051
0.5901861252115059 0.9698905109489051
0.5906598984771574 0.9698905109489051
0.5930287648054146 0.9698905109489051
0.593502538071066 0.9698905109489051
0.5945177664974619 0.9698905109489051
0.5949915397631134 0.9698905109489051
0.5951269035532994 0.9698905109489051
0.5955329949238579 0.9698905109489051
0.5958714043993232 0.9698905109489051
0.5962098138747884 0.9698905109489051
0.5963451776649746 0.9698905109489051
0.5965482233502538 0.9698905109489051
0.5966835871404399 0.9698905109489051
0.5970896785109983 0.9698905109489051
0.5972250423011845 0.9698905109489051
0.5977664974619289 0.9698905109489051
0.597834179357022 0.9698905109489051
0.5981049069373943 0.9698905109489051
0.5982402707275803 0.9698905109489051
0.5983756345177665 0.9698905109489051
0.5984433164128595 0.9698905109489051
0.5985786802030457 0.9698905109489051
0.5987817258883249 0.9698905109489051
0.598917089678511 0.9698905109489051
0.5996615905245347 0.9698905109489051
0.5997969543147208 0.9698905109489051
0.6 0.9698905109489051
0.6004060913705583 0.9698905109489051
0.6004060913705583 0.9708029197080292
0.6006091370558375 0.9708029197080292
0.6008121827411167 0.9708029197080292
0.6014213197969543 0.9708029197080292
0.6015566835871404 0.9708029197080292
0.6016243654822335 0.9708029197080292
0.6018274111675127 0.9708029197080292
0.6018950930626058 0.9708029197080292
0.602165820642978 0.9708029197080292
0.602165820642978 0.9717153284671532
0.6026395939086294 0.9717153284671532
0.6026395939086294 0.9726277372262774
0.6029780033840948 0.9726277372262774
0.603248730964467 0.9726277372262774
0.6034517766497461 0.9726277372262774
0.6035871404399323 0.9726277372262774
0.6035871404399323 0.9744525547445255
0.6037901861252115 0.9744525547445255
0.6039255499153976 0.9744525547445255
0.6044670050761421 0.9744525547445255
0.605346869712352 0.9744525547445255
0.6069712351945854 0.9744525547445255
0.6072419627749577 0.9744525547445255
0.6081895093062606 0.9744525547445255
0.6083248730964467 0.9744525547445255
0.6084602368866329 0.9744525547445255
0.608595600676819 0.9744525547445255
0.6094754653130288 0.9744525547445255
0.6096785109983079 0.9744525547445255
0.6102876480541455 0.9744525547445255
0.6104906937394247 0.9744525547445255
0.6106937394247038 0.9744525547445255
0.61082910321489 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.611776649746193 0.9744525547445255
0.6134686971235195 0.9744525547445255
0.614077834179357 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6154991539763114 0.9744525547445255
0.6157698815566836 0.9744525547445255
0.6160406091370558 0.9744525547445255
0.6161082910321489 0.9744525547445255
0.6163113367174281 0.9744525547445255
0.6165820642978004 0.9744525547445255
0.6167851099830796 0.9744525547445255
0.6169881556683587 0.9744525547445255
0.6171912013536379 0.9744525547445255
0.617326565143824 0.9744525547445255
0.6173942470389171 0.9744525547445255
0.6175296108291032 0.9744525547445255
0.6184771573604061 0.9744525547445255
0.6186125211505922 0.9744525547445255
0.6191539763113367 0.9744525547445255
0.619492385786802 0.9744525547445255
0.6201015228426396 0.9744525547445255
0.6203045685279188 0.9744525547445255
0.6203722504230118 0.9744525547445255
0.6207106598984772 0.9744525547445255
0.6221996615905245 0.9744525547445255
0.6221996615905245 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6229441624365483 0.9753649635036497
0.6239593908629442 0.9753649635036497
0.6240947546531302 0.9753649635036497
0.6244331641285956 0.9753649635036497
0.6250423011844332 0.9753649635036497
0.6253130287648054 0.9753649635036497
0.6254483925549915 0.9753649635036497
0.6255837563451777 0.9753649635036497
0.6257868020304569 0.9753649635036497
0.6261252115059222 0.9753649635036497
0.6261928934010152 0.9753649635036497
0.6263282571912013 0.9753649635036497
0.6272758037225042 0.9753649635036497
0.6272758037225042 0.9762773722627737
0.6274111675126903 0.9762773722627737
0.6275465313028765 0.9762773722627737
0.6276142131979695 0.9762773722627737
0.6282910321489001 0.9762773722627737
0.6283587140439932 0.9762773722627737
0.6284940778341793 0.9762773722627737
0.6289678510998308 0.9762773722627737
0.629103214890017 0.9762773722627737
0.629238578680203 0.9762773722627737
0.629238578680203 0.9771897810218978
0.6293739424703891 0.9771897810218978
0.630186125211506 0.9771897810218978
0.630186125211506 0.9781021897810219
0.630321489001692 0.9781021897810219
0.6305922165820643 0.9781021897810219
0.6312013536379019 0.9781021897810219
0.631404399323181 0.9781021897810219
0.6315397631133671 0.9781021897810219
0.6317428087986464 0.9781021897810219
0.63248730964467 0.9781021897810219
0.6326226734348562 0.9781021897810219
0.6326903553299492 0.9781021897810219
0.6328257191201354 0.9781021897810219
0.6337055837563452 0.9781021897810219
0.6337055837563452 0.9790145985401459
0.6337732656514382 0.9790145985401459
0.6341116751269036 0.9790145985401459
0.6347208121827411 0.9790145985401459
0.6347208121827411 0.9799270072992701
0.6349915397631134 0.9799270072992701
0.6353299492385787 0.9799270072992701
0.6354653130287649 0.9799270072992701
0.6362774957698816 0.9799270072992701
0.6364128595600677 0.9799270072992701
0.6366159052453468 0.9799270072992701
0.6366159052453468 0.9808394160583942
0.6368866328257191 0.9808394160583942
0.6371573604060914 0.9808394160583942
0.6383079526226735 0.9808394160583942
0.6384433164128596 0.9808394160583942
0.6400676818950931 0.9808394160583942
0.6402030456852792 0.9808394160583942
0.6409475465313029 0.9808394160583942
0.6409475465313029 0.9817518248175182
0.6419627749576988 0.9817518248175182
0.6420981387478849 0.9817518248175182
0.6427072758037226 0.9817518248175182
0.6429780033840947 0.9817518248175182
0.645414551607445 0.9817518248175182
0.6456175972927242 0.9817518248175182
0.6467005076142132 0.9817518248175182
0.6468358714043994 0.9817518248175182
0.647580372250423 0.9817518248175182
0.6477157360406092 0.9817518248175182
0.6482571912013536 0.9817518248175182
0.6488663282571911 0.9817518248175182
0.6494077834179357 0.9817518248175182
0.6498138747884941 0.9817518248175182
0.6513028764805414 0.9817518248175182
0.6515059221658206 0.9817518248175182
0.6515736040609137 0.9817518248175182
0.6517089678510999 0.9817518248175182
0.6524534686971235 0.9817518248175182
0.6525888324873097 0.9817518248175182
0.6535363790186125 0.9817518248175182
0.6536717428087987 0.9817518248175182
0.6543485617597292 0.9817518248175182
0.6544839255499154 0.9817518248175182
0.655160744500846 0.9817518248175182
0.6553637901861252 0.9817518248175182
0.6554314720812183 0.9817518248175182
0.6554314720812183 0.9826642335766423
0.6560406091370559 0.9826642335766423
0.656175972927242 0.9835766423357665
0.6571235194585449 0.9835766423357665
0.657326565143824 0.9835766423357665
0.6580033840947547 0.9835766423357665
0.658274111675127 0.9835766423357665
0.6586125211505922 0.9835766423357665
0.6587478849407783 0.9835766423357665
0.6592216582064298 0.9835766423357665
0.6594247038917089 0.9835766423357665
0.6597631133671743 0.9835766423357665
0.6599661590524535 0.9835766423357665
0.6600338409475466 0.9835766423357665
0.6601692047377327 0.9835766423357665
0.662741116751269 0.9835766423357665
0.6628764805414552 0.9835766423357665
0.663824027072758 0.9835766423357665
0.6646362098138748 0.9835766423357665
0.6651099830795262 0.9835766423357665
0.6654483925549916 0.9835766423357665
0.6676142131979695 0.9835766423357665
0.6677495769881556 0.9835766423357665
0.6684263959390863 0.9835766423357665
0.6687648054145516 0.9835766423357665
0.6696446700507614 0.9835766423357665
0.6697800338409475 0.9835766423357665
0.6700507614213198 0.9835766423357665
0.6701861252115059 0.9835766423357665
0.6716074450084603 0.9835766423357665
0.6717428087986463 0.9835766423357665
0.6719458544839255 0.9835766423357665
0.6720812182741117 0.9835766423357665
0.6730964467005076 0.9835766423357665
0.6732318104906937 0.9835766423357665
0.6733671742808799 0.9835766423357665
0.6741793570219966 0.9835766423357665
0.6744500846023689 0.9835766423357665
0.6753299492385787 0.9835766423357665
0.6753299492385787 0.9844890510948905
0.675668358714044 0.9844890510948905
0.6758714043993231 0.9844890510948905
0.6763451776649746 0.9844890510948905
0.6765482233502538 0.9844890510948905
0.676751269035533 0.9844890510948905
0.6768866328257191 0.9844890510948905
0.6772927241962775 0.9844890510948905
0.6774280879864636 0.9844890510948905
0.6774957698815567 0.9844890510948905
0.6780372250423012 0.9844890510948905
0.6787817258883249 0.9844890510948905
0.6789170896785109 0.9844890510948905
0.6793231810490694 0.9844890510948905
0.6794585448392555 0.9844890510948905
0.680067681895093 0.9844890510948905
0.680067681895093 0.9863138686131386
0.6816243654822335 0.9863138686131386
0.6816243654822335 0.9872262773722628
0.6816920473773266 0.9872262773722628
0.6818274111675127 0.9872262773722628
0.682233502538071 0.9872262773722628
0.6825042301184433 0.9872262773722628
0.6826395939086295 0.9872262773722628
0.6839255499153977 0.9872262773722628
0.6839255499153977 0.9881386861313869
0.6842639593908629 0.9881386861313869
0.6844670050761421 0.9881386861313869
0.6869712351945855 0.9881386861313869
0.6873773265651438 0.9881386861313869
0.6874450084602369 0.9881386861313869
0.6879864636209814 0.9881386861313869
0.6885279187817259 0.9881386861313869
0.6887309644670051 0.9881386861313869
0.6887986463620981 0.9881386861313869
0.6892047377326566 0.9881386861313869
0.6892724196277495 0.9881386861313869
0.689746192893401 0.9881386861313869
0.6898815566835872 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6924534686971235 0.9881386861313869
0.6924534686971235 0.9890510948905109
0.6925888324873096 0.9890510948905109
0.6927241962774958 0.9890510948905109
0.6930626057529611 0.9890510948905109
0.6931979695431472 0.9890510948905109
0.6933333333333334 0.9890510948905109
0.6934686971235194 0.9890510948905109
0.6936040609137056 0.9890510948905109
0.6937394247038917 0.9890510948905109
0.6939424703891709 0.9890510948905109
0.694077834179357 0.9890510948905109
0.6941455160744501 0.9890510948905109
0.6942808798646362 0.9890510948905109
0.6944162436548224 0.9890510948905109
0.6945516074450084 0.9890510948905109
0.6949576988155668 0.9890510948905109
0.6954991539763113 0.9890510948905109
0.6957698815566836 0.9890510948905109
0.6971235194585449 0.9890510948905109
0.6973265651438241 0.9890510948905109
0.6976649746192893 0.9890510948905109
0.6980710659898477 0.9890510948905109
0.6989509306260575 0.9890510948905109
0.6990862944162437 0.9890510948905109
0.7003722504230119 0.9890510948905109
0.7009813874788494 0.9890510948905109
0.7011844331641286 0.9890510948905109
0.7014551607445009 0.9890510948905109
0.701590524534687 0.9890510948905109
0.7017935702199661 0.9890510948905109
0.7021319796954315 0.9890510948905109
0.7024703891708968 0.9890510948905109
0.7040270727580372 0.9890510948905109
0.7055837563451777 0.9890510948905109
0.7060575296108291 0.9890510948905109
0.7061928934010152 0.9890510948905109
0.7066666666666667 0.9890510948905109
0.7068020304568527 0.9890510948905109
0.7071404399323181 0.9890510948905109
0.7072758037225042 0.9890510948905109
0.7074788494077834 0.9890510948905109
0.7076142131979696 0.9890510948905109
0.7089001692047378 0.9890510948905109
0.7089678510998308 0.9890510948905109
0.70917089678511 0.9890510948905109
0.7093739424703892 0.9890510948905109
0.7095769881556684 0.9890510948905109
0.7096446700507614 0.9890510948905109
0.7096446700507614 0.989963503649635
0.7099153976311336 0.989963503649635
0.7101184433164128 0.989963503649635
0.7103891708967851 0.989963503649635
0.7107275803722505 0.989963503649635
0.7111336717428088 0.989963503649635
0.711336717428088 0.989963503649635
0.7116751269035533 0.989963503649635
0.7118104906937395 0.989963503649635
0.7120812182741116 0.989963503649635
0.7122165820642978 0.989963503649635
0.7123519458544839 0.989963503649635
0.7128934010152285 0.989963503649635
0.7136379018612521 0.989963503649635
0.7137732656514383 0.989963503649635
0.7139763113367175 0.989963503649635
0.7141116751269035 0.989963503649635
0.7151269035532994 0.989963503649635
0.7156006768189509 0.989963503649635
0.715668358714044 0.989963503649635
0.7158037225042301 0.989963503649635
0.7160067681895093 0.989963503649635
0.7164805414551607 0.989963503649635
0.7166159052453469 0.989963503649635
0.7172927241962775 0.989963503649635
0.7172927241962775 0.9917883211678832
0.7193231810490693 0.9917883211678832
0.72 0.9917883211678832
0.7263620981387479 0.9917883211678832
0.726429780033841 0.9917883211678832
0.7267005076142132 0.9917883211678832
0.7271742808798647 0.9917883211678832
0.727580372250423 0.9917883211678832
0.7290016920473773 0.9917883211678832
0.729746192893401 0.9917883211678832
0.7298815566835871 0.9917883211678832
0.7301522842639594 0.9917883211678832
0.7303553299492386 0.9917883211678832
0.7309644670050761 0.9917883211678832
0.7309644670050761 0.9927007299270073
0.7310321489001692 0.9927007299270073
0.7312351945854484 0.9927007299270073
0.7317766497461929 0.9927007299270073
0.7324534686971235 0.9927007299270073
0.7327241962774957 0.9927007299270073
0.7336040609137056 0.9927007299270073
0.7340101522842639 0.9927007299270073
0.7342808798646362 0.9927007299270073
0.7343485617597293 0.9927007299270073
0.7343485617597293 0.9936131386861314
0.735160744500846 0.9936131386861314
0.7353637901861252 0.9936131386861314
0.7353637901861252 0.9945255474452555
0.7357021996615906 0.9945255474452555
0.7359729272419627 0.9945255474452555
0.7360406091370558 0.9945255474452555
0.736243654822335 0.9945255474452555
0.7367174280879865 0.9945255474452555
0.737326565143824 0.9945255474452555
0.7374619289340102 0.9945255474452555
0.7375972927241963 0.9945255474452555
0.7384771573604061 0.9945255474452555
0.7386125211505922 0.9945255474452555
0.7388155668358714 0.9945255474452555
0.7396954314720812 0.9945255474452555
0.7397631133671743 0.9945255474452555
0.7401015228426396 0.9945255474452555
0.740575296108291 0.9945255474452555
0.7411844331641286 0.9945255474452555
0.7413197969543147 0.9945255474452555
0.742673434856176 0.9945255474452555
0.7429441624365483 0.9945255474452555
0.7440270727580373 0.9945255474452555
0.7442301184433164 0.9945255474452555
0.7445008460236887 0.9945255474452555
0.7446362098138748 0.9945255474452555
0.7451776649746192 0.9945255474452555
0.7453807106598985 0.9945255474452555
0.7457868020304569 0.9945255474452555
0.745922165820643 0.9945255474452555
0.7465313028764805 0.9945255474452555
0.7476142131979695 0.9945255474452555
0.7477495769881557 0.9945255474452555
0.7489678510998308 0.9945255474452555
0.74917089678511 0.9945255474452555
0.7493062605752961 0.9945255474452555
0.7494416243654822 0.9945255474452555
0.7495093062605753 0.9945255474452555
0.7495093062605753 0.9954379562043796
0.7499153976311337 0.9954379562043796
0.7635871404399324 0.9954379562043796
0.7646023688663283 0.9954379562043796
0.7651438240270727 0.9954379562043796
0.7652791878172589 0.9954379562043796
0.7658206429780033 0.9954379562043796
0.7659560067681895 0.9954379562043796
0.7660236886632825 0.9954379562043796
0.766497461928934 0.9954379562043796
0.7671742808798646 0.9954379562043796
0.767580372250423 0.9954379562043796
0.7702876480541455 0.9954379562043796
0.7714382402707276 0.9954379562043796
0.7720473773265651 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7745516074450085 0.9954379562043796
0.7748900169204738 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7752284263959391 0.9954379562043796
0.7757698815566836 0.9954379562043796
0.7757698815566836 0.9963503649635036
0.7758375634517767 0.9963503649635036
0.7760406091370559 0.9963503649635036
0.7764467005076142 0.9963503649635036
0.7766497461928934 0.9963503649635036
0.7767174280879865 0.9963503649635036
0.7769881556683587 0.9963503649635036
0.777191201353638 0.9963503649635036
0.7773942470389171 0.9963503649635036
0.7775296108291032 0.9963503649635036
0.7776649746192893 0.9963503649635036
0.7778003384094755 0.9963503649635036
0.7780033840947547 0.9963503649635036
0.7785448392554991 0.9963503649635036
0.7807106598984772 0.9972627737226277
0.7812521150592217 0.9972627737226277
0.7813874788494077 0.9972627737226277
0.7821996615905246 0.9972627737226277
0.7824027072758037 0.9972627737226277
0.7825380710659898 0.9972627737226277
0.7828764805414552 0.9972627737226277
0.7833502538071065 0.9972627737226277
0.7842978003384095 0.9972627737226277
0.7844331641285957 0.9972627737226277
0.7847715736040609 0.9972627737226277
0.784906937394247 0.9972627737226277
0.7851099830795262 0.9972627737226277
0.7867343485617597 0.9972627737226277
0.787005076142132 0.9972627737226277
0.7882233502538071 0.9972627737226277
0.7882910321489002 0.9972627737226277
0.7884263959390863 0.9972627737226277
0.7886294416243654 0.9972627737226277
0.7887648054145516 0.9972627737226277
0.78917089678511 0.9972627737226277
0.7893062605752961 0.9972627737226277
0.7893739424703892 0.9972627737226277
0.7896446700507614 0.9972627737226277
0.7897800338409475 0.9972627737226277
0.7899153976311337 0.9972627737226277
0.7903891708967851 0.9972627737226277
0.7907952622673435 0.9972627737226277
0.7910659898477157 0.9972627737226277
0.7918104906937394 0.9972627737226277
0.7937055837563451 0.9972627737226277
0.795736040609137 0.9972627737226277
0.7958714043993231 0.9972627737226277
0.7961421319796954 0.9972627737226277
0.79668358714044 0.9972627737226277
0.796818950930626 0.9972627737226277
0.7970219966159052 0.9972627737226277
0.7975634517766498 0.9972627737226277
0.7978341793570219 0.9972627737226277
0.7980372250423012 0.9972627737226277
0.7981049069373942 0.9972627737226277
0.7982402707275804 0.9972627737226277
0.7984433164128596 0.9972627737226277
0.798984771573604 0.9972627737226277
0.7995262267343486 0.9972627737226277
0.7997292724196278 0.9972627737226277
0.799932318104907 0.9972627737226277
0.800067681895093 0.9972627737226277
0.8002707275803722 0.9972627737226277
0.8004060913705584 0.9972627737226277
0.8004737732656514 0.9972627737226277
0.8006091370558376 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8009475465313028 0.9972627737226277
0.801082910321489 0.9972627737226277
0.8012182741116751 0.9972627737226277
0.8015566835871405 0.9972627737226277
0.8016920473773266 0.9972627737226277
0.8018950930626058 0.9972627737226277
0.8019627749576989 0.9972627737226277
0.802165820642978 0.9972627737226277
0.8023011844331641 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8027072758037225 0.9972627737226277
0.8028426395939087 0.9972627737226277
0.8029103214890017 0.9972627737226277
0.8035871404399323 0.9972627737226277
0.8037225042301185 0.9972627737226277
0.8084602368866328 0.9972627737226277
0.8098815566835872 0.9972627737226277
0.8102199661590525 0.9972627737226277
0.8104230118443316 0.9972627737226277
0.81082910321489 0.9972627737226277
0.8110998307952623 0.9972627737226277
0.8112351945854483 0.9972627737226277
0.8113705583756345 0.9972627737226277
0.8115736040609137 0.9972627737226277
0.8121150592216582 0.9972627737226277
0.8122504230118444 0.9972627737226277
0.8131979695431472 0.9972627737226277
0.8133333333333334 0.9972627737226277
0.8134010152284264 0.9972627737226277
0.8135363790186125 0.9972627737226277
0.8145516074450084 0.9972627737226277
0.8146869712351946 0.9972627737226277
0.8148900169204738 0.9972627737226277
0.815160744500846 0.9972627737226277
0.8154314720812182 0.9972627737226277
0.8156345177664974 0.9972627737226277
0.8167851099830795 0.9972627737226277
0.8169204737732656 0.9972627737226277
0.817258883248731 0.9972627737226277
0.8177326565143824 0.9972627737226277
0.8179357021996616 0.9972627737226277
0.8185448392554991 0.9972627737226277
0.8186802030456852 0.9972627737226277
0.8190862944162437 0.9972627737226277
0.8193570219966159 0.9972627737226277
0.8196277495769881 0.9972627737226277
0.8202368866328257 0.9972627737226277
0.8211167512690355 0.9972627737226277
0.8213197969543147 0.9972627737226277
0.821590524534687 0.9972627737226277
0.8217258883248731 0.9972627737226277
0.8221319796954315 0.9972627737226277
0.8222673434856176 0.9972627737226277
0.8224703891708968 0.9972627737226277
0.8230795262267343 0.9972627737226277
0.8233502538071066 0.9972627737226277
0.8238917089678511 0.9972627737226277
0.8241624365482233 0.9972627737226277
0.8242301184433164 0.9972627737226277
0.8286294416243655 0.9972627737226277
0.8290355329949238 0.9972627737226277
0.82917089678511 0.9972627737226277
0.8293062605752961 0.9972627737226277
0.8294416243654822 0.9972627737226277
0.8305922165820643 0.9972627737226277
0.8308629441624366 0.9972627737226277
0.8309983079526226 0.9972627737226277
0.8325549915397631 0.9972627737226277
0.8328257191201354 0.9972627737226277
0.8330287648054145 0.9972627737226277
0.8332318104906937 0.9972627737226277
0.8335702199661591 0.9972627737226277
0.8337055837563452 0.9972627737226277
0.8339086294416244 0.9972627737226277
0.8340439932318104 0.9972627737226277
0.8343147208121827 0.9972627737226277
0.834585448392555 0.9972627737226277
0.8347884940778342 0.9972627737226277
0.8390524534686972 0.9972627737226277
0.8395262267343485 0.9972627737226277
0.8396615905245347 0.9972627737226277
0.839932318104907 0.9972627737226277
0.8404060913705583 0.9972627737226277
0.8405414551607445 0.9972627737226277
0.8406768189509306 0.9972627737226277
0.842098138747885 0.9972627737226277
0.842233502538071 0.9972627737226277
0.8424365482233502 0.9972627737226277
0.843248730964467 0.9972627737226277
0.8434517766497462 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8440609137055838 0.9972627737226277
0.8441962774957699 0.9972627737226277
0.8446700507614213 0.9972627737226277
0.845346869712352 0.9972627737226277
0.8459560067681895 0.9972627737226277
0.8460913705583757 0.9972627737226277
0.8461590524534687 0.9972627737226277
0.8463620981387479 0.9972627737226277
0.8471742808798647 0.9972627737226277
0.8473096446700508 0.9972627737226277
0.8483248730964467 0.9972627737226277
0.8483248730964467 0.9981751824817519
0.8484602368866329 0.9981751824817519
0.8492724196277496 0.9981751824817519
0.8496108291032148 0.9981751824817519
0.849746192893401 0.9981751824817519
0.8515059221658207 0.9981751824817519
0.8516412859560067 0.9981751824817519
0.8517089678510998 0.9981751824817519
0.8523181049069374 0.9981751824817519
0.852994923857868 0.9981751824817519
0.8531302876480541 0.9981751824817519
0.8536717428087987 0.9981751824817519
0.8538071065989847 0.9981751824817519
0.8542808798646362 0.9981751824817519
0.8548900169204737 0.9981751824817519
0.8550253807106599 0.9981751824817519
0.855160744500846 0.9981751824817519
0.8559052453468697 0.9981751824817519
0.8599661590524534 0.9981751824817519
0.8601015228426396 0.9981751824817519
0.8602368866328257 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8607783417935703 0.9981751824817519
0.8609137055837564 0.9981751824817519
0.861590524534687 0.9981751824817519
0.8618612521150593 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8624703891708968 0.9981751824817519
0.8628087986463621 0.9981751824817519
0.8630118443316412 0.9981751824817519
0.8634179357021997 0.9981751824817519
0.8636886632825719 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8647038917089679 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653130287648054 0.9981751824817519
0.8658544839255499 0.9981751824817519
0.8659898477157361 0.9981751824817519
0.8663959390862944 0.9981751824817519
0.8669373942470389 0.9981751824817519
0.867072758037225 0.9981751824817519
0.8672081218274111 0.9981751824817519
0.8673434856175973 0.9981751824817519
0.8674788494077834 0.9981751824817519
0.8678849407783418 0.9981751824817519
0.868155668358714 0.9981751824817519
0.8682910321489001 0.9981751824817519
0.8690355329949239 0.9981751824817519
0.86917089678511 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8698477157360406 0.9981751824817519
0.8699830795262268 0.9981751824817519
0.8701184433164129 0.9981751824817519
0.8702538071065989 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8717428087986464 0.9981751824817519
0.8722842639593908 0.9981751824817519
0.87248730964467 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8770219966159053 0.9981751824817519
0.877834179357022 0.9981751824817519
0.8780372250423012 0.9981751824817519
0.8781049069373943 0.9981751824817519
0.8783756345177665 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8786463620981387 0.9981751824817519
0.8797969543147208 0.9981751824817519
0.88 0.9981751824817519
0.8801353637901861 0.9981751824817519
0.8807445008460237 0.9981751824817519
0.8814213197969543 0.9981751824817519
0.8816920473773265 0.9981751824817519
0.8829103214890017 0.9981751824817519
0.8830456852791878 0.9981751824817519
0.8836548223350253 0.9981751824817519
0.8863620981387479 0.9981751824817519
0.886497461928934 0.9981751824817519
0.8867681895093062 0.9981751824817519
0.8869712351945854 0.9981751824817519
0.8871065989847716 0.9981751824817519
0.8873773265651438 0.9981751824817519
0.8879187817258883 0.9981751824817519
0.8879864636209814 0.9981751824817519
0.8881218274111675 0.9981751824817519
0.8883925549915398 0.9981751824817519
0.8885279187817259 0.9981751824817519
0.8887986463620982 0.9981751824817519
0.8890693739424704 0.9981751824817519
0.8893401015228426 0.9981751824817519
0.8894077834179357 0.9981751824817519
0.889678510998308 0.9981751824817519
0.8902199661590524 0.9981751824817519
0.8995600676818951 0.9981751824817519
0.9002368866328258 0.9981751824817519
0.9061928934010153 0.9990875912408759
0.9063282571912014 0.9990875912408759
0.9064636209813874 0.9990875912408759
0.9066666666666666 0.9990875912408759
0.9072081218274112 0.9990875912408759
0.9073434856175973 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.908087986463621 0.9990875912408759
0.9082233502538071 0.9990875912408759
0.9085617597292724 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9099153976311337 0.9990875912408759
0.9100507614213198 0.9990875912408759
0.9105245346869713 0.9990875912408759
0.9107952622673435 0.9990875912408759
0.9110659898477157 0.9990875912408759
0.9110659898477157 1.0
0.9126903553299492 1.0
0.9128934010152284 1.0
0.9137732656514382 1.0
0.9141793570219966 1.0
0.9143147208121828 1.0
0.9144500846023689 1.0
0.914517766497462 1.0
0.914653130287648 1.0
0.9149915397631133 1.0
0.9161421319796954 1.0
0.9164128595600677 1.0
0.9165482233502538 1.0
0.91668358714044 1.0
0.916818950930626 1.0
0.917834179357022 1.0
0.9179695431472081 1.0
0.9185109983079526 1.0
0.918984771573604 1.0
0.9191201353637902 1.0
0.9198646362098138 1.0
0.9210152284263959 1.0
0.921150592216582 1.0
0.9213536379018612 1.0
0.926497461928934 1.0
0.9273096446700507 1.0
0.9279864636209814 1.0
0.9283925549915397 1.0
0.9285279187817259 1.0
0.9289340101522843 1.0
0.9292724196277495 1.0
0.9294754653130287 1.0
0.9309644670050762 1.0
0.9312351945854483 1.0
0.931912013536379 1.0
0.9321827411167513 1.0
0.9323181049069373 1.0
0.9325211505922166 1.0
0.9327918781725888 1.0
0.9331979695431472 1.0
0.9334686971235194 1.0
0.934077834179357 1.0
0.9343485617597292 1.0
0.9346192893401015 1.0
0.9347546531302876 1.0
0.9351607445008461 1.0
0.9352961082910322 1.0
0.9354991539763113 1.0
0.9357021996615905 1.0
0.9357698815566836 1.0
0.9360406091370559 1.0
0.9364467005076142 1.0
0.9367851099830795 1.0
0.9371912013536379 1.0
0.9373265651438241 1.0
0.9376649746192893 1.0
0.9390862944162437 1.0
0.9396954314720812 1.0
0.9399661590524535 1.0
0.9403045685279188 1.0
0.9406429780033841 1.0
0.9408460236886633 1.0
0.9421996615905245 1.0
0.9424703891708968 1.0
0.942605752961083 1.0
0.9437563451776649 1.0
0.9438917089678511 1.0
0.9447715736040609 1.0
0.944906937394247 1.0
0.9459221658206429 1.0
0.9460575296108291 1.0
0.9474788494077834 1.0
0.9476142131979696 1.0
0.9484940778341794 1.0
0.9574280879864636 1.0
0.9575634517766497 1.0
0.957766497461929 1.0
0.9579695431472082 1.0
0.9582402707275803 1.0
0.9597292724196278 1.0
0.959932318104907 1.0
0.9600676818950931 1.0
0.9602707275803722 1.0
0.9606768189509306 1.0
0.962233502538071 1.0
0.9623688663282572 1.0
0.9625719120135364 1.0
0.96331641285956 1.0
0.9634517766497462 1.0
0.9637901861252115 1.0
0.964263959390863 1.0
0.9652115059221659 1.0
0.965482233502538 1.0
0.9656852791878172 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9663620981387478 1.0
0.9688663282571912 1.0
0.9749576988155668 1.0
0.9752961082910322 1.0
0.9754991539763114 1.0
0.9764467005076142 1.0
0.977258883248731 1.0
0.9775972927241963 1.0
0.9778680203045685 1.0
0.9788832487309644 1.0
0.9790862944162436 1.0
0.9795600676818951 1.0
0.9796954314720813 1.0
0.9817258883248731 1.0
0.9819966159052453 1.0
0.9826057529610829 1.0
0.9828764805414552 1.0
0.9831472081218274 1.0
0.9832825719120135 1.0
0.9836886632825719 1.0
0.9840270727580372 1.0
0.9849069373942471 1.0
0.9850423011844331 1.0
0.9853807106598985 1.0
0.9855160744500846 1.0
0.9857868020304569 1.0
0.9860575296108292 1.0
0.9861252115059221 1.0
0.9862605752961083 1.0
0.9874788494077834 1.0
0.9878172588832488 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9886971235194586 1.0
0.9888324873096447 1.0
0.989103214890017 1.0
0.9895093062605753 1.0
0.9908629441624366 1.0
0.9909983079526227 1.0
0.991269035532995 1.0
0.991404399323181 1.0
0.9916074450084602 1.0
0.9917428087986464 1.0
0.9920135363790186 1.0
0.9923519458544839 1.0
0.9930964467005076 1.0
0.9932318104906938 1.0
0.9937732656514382 1.0
0.9939086294416244 1.0
0.9942470389170897 1.0
0.9944500846023688 1.0
0.9953976311336717 1.0
0.9956006768189509 1.0
0.9961421319796955 1.0
0.9963451776649747 1.0
0.9966159052453468 1.0
0.996751269035533 1.0
0.9968866328257191 1.0
0.9970219966159053 1.0
0.9972250423011845 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9975634517766497 1.0
0.9979695431472081 1.0
0.9981725888324873 1.0
0.9983079526226735 1.0
0.9985109983079526 1.0
0.9988494077834179 1.0
0.9989847715736041 1.0
0.9991878172588833 1.0
1.0 1.0


==> rocs_mamadroid/cg_full_1nn_clean_b_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_full_1nn_clean_f_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_full_1nn_clean_p_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_full_3nn_clean_b_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.012859560067681896 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_full_3nn_clean_f_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.013130287648054146 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_full_3nn_clean_p_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.012859560067681896 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_full_dt_clean_b_roc.txt <==
0.0 0.0
0.02003384094754653 0.8156934306569343
0.020101522842639594 0.8156934306569343
0.020642978003384094 0.8156934306569343
0.02098138747884941 0.8156934306569343
0.03445008460236887 0.8220802919708029
0.03587140439932318 0.8220802919708029
1.0 1.0


==> rocs_mamadroid/cg_full_dt_clean_f_roc.txt <==
0.0 0.0
0.018544839255499154 0.8065693430656934
0.018612521150592216 0.8065693430656934
0.019153976311336716 0.8065693430656934
0.01949238578680203 0.8065693430656934
0.03296108291032149 0.8129562043795621
0.03438240270727581 0.8129562043795621
1.0 1.0


==> rocs_mamadroid/cg_full_dt_clean_p_roc.txt <==
0.0 0.0
0.018747884940778343 0.8156934306569343
0.018815566835871406 0.8156934306569343
0.032284263959390866 0.8220802919708029
0.03282571912013536 0.8220802919708029
0.033164128595600674 0.8220802919708029
0.03458544839255499 0.8220802919708029
1.0 1.0


==> rocs_mamadroid/cg_full_rf_clean_b_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.04288321167883212
0.0 0.05018248175182482
0.0 0.05474452554744526
0.0 0.058394160583941604
0.0 0.060218978102189784
0.0 0.06843065693430657
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07572992700729927
0.0 0.07755474452554745
0.0 0.08394160583941605
0.0 0.10401459854014598
0.0 0.10948905109489052
0.0 0.11131386861313869
0.0 0.11405109489051095
0.0 0.11587591240875912
0.0 0.11952554744525548
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12682481751824817
0.0 0.12864963503649635
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.1395985401459854
0.0 0.14233576642335766
0.0 0.14507299270072993
0.0 0.15328467153284672
0.0 0.15784671532846714
0.0 0.1760948905109489
0.0 0.17791970802919707
0.0 0.17883211678832117
0.0 0.18156934306569342
0.0 0.18339416058394162
0.0 0.18613138686131386
0.0 0.19160583941605838
0.0 0.19251824817518248
0.0 0.20437956204379562
0.0 0.2071167883211679
0.0 0.20894160583941607
0.0 0.21076642335766424
0.0 0.21350364963503649
0.0 0.21624087591240876
0.0 0.21806569343065693
0.0 0.21897810218978103
0.0 0.2208029197080292
0.0 0.2271897810218978
0.0 0.229014598540146
0.0 0.22992700729927007
0.0 0.2354014598540146
0.0 0.23722627737226276
0.0 0.23905109489051096
0.0 0.2427007299270073
0.0 0.2490875912408759
0.0 0.2591240875912409
0.0 0.26277372262773724
0.0 0.26824817518248173
0.0 0.2782846715328467
0.0 0.28102189781021897
6.768189509306261e-05 0.28102189781021897
6.768189509306261e-05 0.28193430656934304
6.768189509306261e-05 0.28375912408759124
6.768189509306261e-05 0.29014598540145986
6.768189509306261e-05 0.2937956204379562
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2965328467153285
6.768189509306261e-05 0.29927007299270075
6.768189509306261e-05 0.30200729927007297
6.768189509306261e-05 0.30383211678832117
6.768189509306261e-05 0.3074817518248175
6.768189509306261e-05 0.3102189781021898
6.768189509306261e-05 0.31386861313868614
0.00013536379018612522 0.31386861313868614
0.00013536379018612522 0.3156934306569343
0.00013536379018612522 0.3175182481751825
0.00013536379018612522 0.3312043795620438
0.00013536379018612522 0.3604014598540146
0.00013536379018612522 0.3613138686131387
0.00013536379018612522 0.36313868613138683
0.00013536379018612522 0.36678832116788324
0.00013536379018612522 0.3731751824817518
0.00013536379018612522 0.3740875912408759
0.00013536379018612522 0.3768248175182482
0.00013536379018612522 0.3777372262773723
0.00013536379018612522 0.3795620437956204
0.00013536379018612522 0.38047445255474455
0.00013536379018612522 0.38503649635036497
0.00027072758037225043 0.38503649635036497
0.00027072758037225043 0.3886861313868613
0.00033840947546531303 0.3886861313868613
0.00033840947546531303 0.3905109489051095
0.0004060913705583756 0.3905109489051095
0.0004060913705583756 0.39233576642335766
0.0004060913705583756 0.39416058394160586
0.0004737732656514382 0.39416058394160586
0.0004737732656514382 0.3968978102189781
0.0005414551607445009 0.3968978102189781
0.0005414551607445009 0.4005474452554745
0.0005414551607445009 0.4096715328467153
0.0005414551607445009 0.41058394160583944
0.0006091370558375635 0.41058394160583944
0.0006091370558375635 0.41514598540145986
0.0006091370558375635 0.416970802919708
0.0006768189509306261 0.416970802919708
0.0006768189509306261 0.41788321167883213
0.0008121827411167512 0.41788321167883213
0.0008121827411167512 0.4206204379562044
0.0008121827411167512 0.4215328467153285
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.4333941605839416
0.0008121827411167512 0.43704379562043794
0.0008121827411167512 0.43886861313868614
0.0009475465313028764 0.43886861313868614
0.0009475465313028764 0.4397810218978102
0.0010829103214890017 0.4397810218978102
0.0010829103214890017 0.4406934306569343
0.0011505922165820643 0.4406934306569343
0.0011505922165820643 0.4416058394160584
0.0011505922165820643 0.45072992700729925
0.0011505922165820643 0.4516423357664234
0.001218274111675127 0.4516423357664234
0.001218274111675127 0.4543795620437956
0.001218274111675127 0.4607664233576642
0.001218274111675127 0.46167883211678834
0.0012859560067681895 0.46167883211678834
0.0012859560067681895 0.4625912408759124
0.0013536379018612521 0.4625912408759124
0.0013536379018612521 0.46441605839416056
0.0013536379018612521 0.4908759124087591
0.0013536379018612521 0.4927007299270073
0.0013536379018612521 0.4936131386861314
0.0014213197969543147 0.4936131386861314
0.0014213197969543147 0.49452554744525545
0.0014213197969543147 0.49635036496350365
0.0014213197969543147 0.5009124087591241
0.0014213197969543147 0.5027372262773723
0.0014213197969543147 0.5072992700729927
0.0014213197969543147 0.5127737226277372
0.00155668358714044 0.5127737226277372
0.00155668358714044 0.5145985401459854
0.00155668358714044 0.5173357664233577
0.001692047377326565 0.5173357664233577
0.001692047377326565 0.5200729927007299
0.001692047377326565 0.5228102189781022
0.001692047377326565 0.5282846715328468
0.0017597292724196277 0.5282846715328468
0.0017597292724196277 0.5301094890510949
0.0017597292724196277 0.531021897810219
0.0018274111675126903 0.531021897810219
0.0018274111675126903 0.531934306569343
0.0018274111675126903 0.5337591240875912
0.0019627749576988157 0.5337591240875912
0.0023011844331641287 0.5337591240875912
0.0023011844331641287 0.5364963503649635
0.0023011844331641287 0.5374087591240876
0.0023688663282571912 0.5374087591240876
0.0023688663282571912 0.5383211678832117
0.0023688663282571912 0.5401459854014599
0.0023688663282571912 0.5428832116788321
0.0025042301184433164 0.5428832116788321
0.0025042301184433164 0.5447080291970803
0.0027072758037225042 0.5447080291970803
0.0027072758037225042 0.5456204379562044
0.0028426395939086294 0.5456204379562044
0.0028426395939086294 0.5483576642335767
0.002910321489001692 0.5483576642335767
0.002910321489001692 0.5492700729927007
0.0029780033840947546 0.5492700729927007
0.0029780033840947546 0.5529197080291971
0.0031810490693739424 0.5529197080291971
0.0031810490693739424 0.5538321167883211
0.003248730964467005 0.5538321167883211
0.003248730964467005 0.5547445255474452
0.003722504230118443 0.5547445255474452
0.003722504230118443 0.5556569343065694
0.003925549915397631 0.5556569343065694
0.003925549915397631 0.5565693430656934
0.003925549915397631 0.5583941605839416
0.004128595600676819 0.5583941605839416
0.004128595600676819 0.5602189781021898
0.004331641285956007 0.5602189781021898
0.004331641285956007 0.5611313868613139
0.004534686971235194 0.5611313868613139
0.004534686971235194 0.5620437956204379
0.004873096446700508 0.5620437956204379
0.004873096446700508 0.5629562043795621
0.004873096446700508 0.5766423357664233
0.00494077834179357 0.5766423357664233
0.00494077834179357 0.5775547445255474
0.005008460236886633 0.5775547445255474
0.005008460236886633 0.5793795620437956
0.00521150592216582 0.5793795620437956
0.00521150592216582 0.5802919708029197
0.005346869712351946 0.5802919708029197
0.005346869712351946 0.5812043795620438
0.005549915397631134 0.5812043795620438
0.005549915397631134 0.5821167883211679
0.005752961082910322 0.5821167883211679
0.005888324873096447 0.5821167883211679
0.005888324873096447 0.583029197080292
0.005956006768189509 0.583029197080292
0.005956006768189509 0.583941605839416
0.006091370558375634 0.583941605839416
0.006091370558375634 0.5848540145985401
0.006429780033840948 0.5848540145985401
0.006429780033840948 0.5857664233576643
0.006565143824027073 0.5857664233576643
0.006565143824027073 0.5866788321167883
0.007377326565143824 0.5866788321167883
0.007377326565143824 0.5875912408759124
0.007512690355329949 0.5875912408759124
0.007715736040609137 0.5875912408759124
0.007715736040609137 0.5885036496350365
0.0077834179357022 0.5885036496350365
0.0077834179357022 0.5903284671532847
0.008121827411167513 0.5903284671532847
0.008121827411167513 0.5967153284671532
0.008189509306260575 0.5967153284671532
0.008189509306260575 0.5985401459854015
0.008527918781725888 0.5985401459854015
0.008663282571912014 0.5985401459854015
0.008934010152284264 0.5985401459854015
0.008934010152284264 0.6003649635036497
0.009137055837563452 0.6003649635036497
0.009137055837563452 0.6021897810218978
0.009204737732656515 0.6021897810218978
0.009204737732656515 0.6031021897810219
0.009272419627749577 0.6031021897810219
0.009272419627749577 0.6040145985401459
0.009543147208121827 0.6040145985401459
0.009543147208121827 0.6104014598540146
0.009678510998307953 0.6104014598540146
0.009678510998307953 0.6140510948905109
0.009813874788494078 0.6140510948905109
0.009813874788494078 0.6158759124087592
0.010016920473773266 0.6158759124087592
0.01015228426395939 0.6158759124087592
0.010693739424703893 0.6158759124087592
0.010693739424703893 0.6167883211678832
0.010896785109983079 0.6167883211678832
0.011099830795262267 0.6167883211678832
0.011099830795262267 0.6186131386861314
0.011235194585448393 0.6186131386861314
0.011235194585448393 0.6195255474452555
0.01143824027072758 0.6195255474452555
0.011573604060913706 0.6195255474452555
0.011573604060913706 0.6204379562043796
0.012047377326565144 0.6204379562043796
0.012047377326565144 0.6213503649635036
0.012182741116751269 0.6213503649635036
0.012182741116751269 0.6240875912408759
0.012318104906937395 0.6240875912408759
0.012318104906937395 0.625
0.012385786802030457 0.625
0.012385786802030457 0.6259124087591241
0.01245346869712352 0.6259124087591241
0.01245346869712352 0.6277372262773723
0.012859560067681896 0.6277372262773723
0.012859560067681896 0.6286496350364964
0.01299492385786802 0.6286496350364964
0.013197969543147208 0.6286496350364964
0.013197969543147208 0.6295620437956204
0.013401015228426396 0.6295620437956204
0.013401015228426396 0.6313868613138686
0.013604060913705585 0.6313868613138686
0.013604060913705585 0.6322992700729927
0.013739424703891709 0.6322992700729927
0.013739424703891709 0.6332116788321168
0.013807106598984771 0.6332116788321168
0.013942470389170897 0.6332116788321168
0.01428087986463621 0.6332116788321168
0.01428087986463621 0.6341240875912408
0.014416243654822336 0.6341240875912408
0.01455160744500846 0.6341240875912408
0.01455160744500846 0.635036496350365
0.014686971235194586 0.635036496350365
0.014686971235194586 0.6359489051094891
0.014754653130287648 0.6359489051094891
0.014754653130287648 0.6377737226277372
0.014890016920473773 0.6377737226277372
0.014890016920473773 0.6386861313868614
0.015025380710659899 0.6386861313868614
0.015025380710659899 0.6395985401459854
0.015431472081218273 0.6395985401459854
0.015431472081218273 0.6405109489051095
0.0155668358714044 0.6405109489051095
0.0155668358714044 0.6414233576642335
0.015769881556683588 0.6414233576642335
0.015769881556683588 0.6423357664233577
0.015972927241962774 0.6423357664233577
0.015972927241962774 0.6432481751824818
0.016175972927241964 0.6432481751824818
0.016175972927241964 0.6441605839416058
0.016243654822335026 0.6441605839416058
0.016243654822335026 0.6459854014598541
0.016785109983079527 0.6459854014598541
0.016785109983079527 0.6468978102189781
0.017258883248730966 0.6468978102189781
0.017461928934010152 0.6468978102189781
0.01766497461928934 0.6468978102189781
0.01766497461928934 0.6478102189781022
0.017732656514382404 0.6478102189781022
0.017732656514382404 0.6487226277372263
0.018003384094754653 0.6487226277372263
0.018003384094754653 0.6496350364963503
0.01942470389170897 0.6496350364963503
0.01942470389170897 0.6514598540145985
0.01949238578680203 0.6514598540145985
0.01949238578680203 0.6532846715328468
0.019695431472081217 0.6532846715328468
0.019695431472081217 0.6541970802919708
0.019830795262267345 0.6541970802919708
0.019830795262267345 0.6551094890510949
0.020101522842639594 0.6551094890510949
0.020101522842639594 0.656934306569343
0.020236886632825718 0.656934306569343
0.020236886632825718 0.6578467153284672
0.02030456852791878 0.6578467153284672
0.020439932318104908 0.6578467153284672
0.021116751269035533 0.6578467153284672
0.021116751269035533 0.6587591240875912
0.021455160744500847 0.6587591240875912
0.021455160744500847 0.6605839416058394
0.02159052453468697 0.6605839416058394
0.02240270727580372 0.6605839416058394
0.02240270727580372 0.6614963503649635
0.02307952622673435 0.6614963503649635
0.023214890016920474 0.6614963503649635
0.023282571912013536 0.6614963503649635
0.023282571912013536 0.6624087591240876
0.02395939086294416 0.6624087591240876
0.02395939086294416 0.666058394160584
0.024027072758037227 0.666058394160584
0.024027072758037227 0.666970802919708
0.024365482233502538 0.666970802919708
0.024365482233502538 0.6687956204379562
0.024365482233502538 0.6697080291970803
0.024703891708967852 0.6697080291970803
0.025313028764805415 0.6697080291970803
0.025854483925549916 0.6697080291970803
0.025854483925549916 0.6724452554744526
0.026598984771573603 0.6724452554744526
0.026802030456852793 0.6724452554744526
0.02720812182741117 0.6724452554744526
0.027478849407783418 0.6724452554744526
0.027478849407783418 0.6733576642335767
0.027884940778341794 0.6733576642335767
0.027884940778341794 0.6742700729927007
0.02862944162436548 0.6742700729927007
0.02883248730964467 0.6742700729927007
0.029238578680203044 0.6742700729927007
0.029238578680203044 0.6751824817518248
0.02930626057529611 0.6751824817518248
0.02930626057529611 0.676094890510949
0.029373942470389172 0.676094890510949
0.029373942470389172 0.677007299270073
0.030592216582064298 0.677007299270073
0.030592216582064298 0.6788321167883211
0.030998307952622674 0.6788321167883211
0.030998307952622674 0.6806569343065694
0.031065989847715737 0.6806569343065694
0.031065989847715737 0.6815693430656934
0.03126903553299493 0.6815693430656934
0.03126903553299493 0.6824817518248175
0.0316751269035533 0.6824817518248175
0.0316751269035533 0.6843065693430657
0.031878172588832486 0.6843065693430657
0.031878172588832486 0.6861313868613139
0.032148900169204735 0.6861313868613139
0.032148900169204735 0.6870437956204379
0.03235194585448393 0.6870437956204379
0.03235194585448393 0.6879562043795621
0.03269035532994924 0.6879562043795621
0.03269035532994924 0.6897810218978102
0.0327580372250423 0.6897810218978102
0.0327580372250423 0.6906934306569343
0.03296108291032149 0.6906934306569343
0.03350253807106599 0.6906934306569343
0.0338409475465313 0.6906934306569343
0.0338409475465313 0.6916058394160584
0.03519458544839255 0.6916058394160584
0.03519458544839255 0.6934306569343066
0.035262267343485615 0.6934306569343066
0.035262267343485615 0.6943430656934306
0.03573604060913706 0.6943430656934306
0.03587140439932318 0.6943430656934306
0.036751269035532996 0.6943430656934306
0.03688663282571912 0.6943430656934306
0.03824027072758037 0.6943430656934306
0.03824027072758037 0.6952554744525548
0.03871404399323181 0.6952554744525548
0.03898477157360406 0.6952554744525548
0.039390862944162434 0.6952554744525548
0.039390862944162434 0.6961678832116789
0.041150592216582065 0.6961678832116789
0.041150592216582065 0.6970802919708029
0.04135363790186125 0.6970802919708029
0.04135363790186125 0.697992700729927
0.041489001692047375 0.697992700729927
0.041489001692047375 0.698905109489051
0.0427072758037225 0.698905109489051
0.0427072758037225 0.7016423357664233
0.0427072758037225 0.7025547445255474
0.04412859560067682 0.7025547445255474
0.04412859560067682 0.7034671532846716
0.045279187817258884 0.7034671532846716
0.04541455160744501 0.7034671532846716
0.04568527918781726 0.7034671532846716
0.04568527918781726 0.7043795620437956
0.04582064297800338 0.7043795620437956
0.04582064297800338 0.7052919708029197
0.045888324873096444 0.7052919708029197
0.045888324873096444 0.7062043795620438
0.04656514382402707 0.7062043795620438
0.04656514382402707 0.7071167883211679
0.046632825719120134 0.7071167883211679
0.046632825719120134 0.708029197080292
0.04676818950930626 0.708029197080292
0.04676818950930626 0.708941605839416
0.046971235194585445 0.708941605839416
0.046971235194585445 0.7098540145985401
0.04717428087986464 0.7098540145985401
0.04730964467005076 0.7098540145985401
0.04744500846023689 0.7098540145985401
0.04758037225042301 0.7098540145985401
0.047648054145516074 0.7098540145985401
0.047648054145516074 0.7107664233576643
0.04879864636209814 0.7107664233576643
0.04879864636209814 0.7116788321167883
0.049001692047377324 0.7116788321167883
0.049001692047377324 0.7125912408759124
0.049137055837563455 0.7125912408759124
0.049137055837563455 0.7135036496350365
0.050084602368866325 0.7135036496350365
0.050084602368866325 0.7153284671532847
0.050084602368866325 0.7162408759124088
0.05069373942470389 0.7162408759124088
0.05069373942470389 0.7171532846715328
0.050829103214890016 0.7171532846715328
0.050829103214890016 0.718065693430657
0.0510321489001692 0.718065693430657
0.0510321489001692 0.7198905109489051
0.05137055837563452 0.7198905109489051
0.05170896785109983 0.7198905109489051
0.052115059221658204 0.7198905109489051
0.052115059221658204 0.7208029197080292
0.05225042301184433 0.7208029197080292
0.05225042301184433 0.7217153284671532
0.05245346869712352 0.7217153284671532
0.05245346869712352 0.7226277372262774
0.05245346869712352 0.7244525547445255
0.052521150592216584 0.7244525547445255
0.052521150592216584 0.7253649635036497
0.05272419627749577 0.7253649635036497
0.05306260575296108 0.7253649635036497
0.05313028764805414 0.7253649635036497
0.05313028764805414 0.7271897810218978
0.053604060913705585 0.7271897810218978
0.053604060913705585 0.7281021897810219
0.053942470389170896 0.7281021897810219
0.053942470389170896 0.7290145985401459
0.05407783417935702 0.7290145985401459
0.05407783417935702 0.7308394160583942
0.054619289340101525 0.7308394160583942
0.054619289340101525 0.7317518248175182
0.05583756345177665 0.7317518248175182
0.05583756345177665 0.7326642335766423
0.05583756345177665 0.7372262773722628
0.05617597292724196 0.7372262773722628
0.056311336717428086 0.7372262773722628
0.05692047377326565 0.7372262773722628
0.05692047377326565 0.7381386861313869
0.05752961082910321 0.7381386861313869
0.05780033840947547 0.7381386861313869
0.05861252115059222 0.7381386861313869
0.05861252115059222 0.739963503649635
0.059357021996615904 0.739963503649635
0.059357021996615904 0.7408759124087592
0.05949238578680203 0.7408759124087592
0.05969543147208122 0.7408759124087592
0.06057529610829103 0.7408759124087592
0.060710659898477154 0.7408759124087592
0.061455160744500845 0.7408759124087592
0.06172588832487309 0.7408759124087592
0.06294416243654823 0.7408759124087592
0.06307952622673435 0.7408759124087592
0.06348561759729272 0.7408759124087592
0.06409475465313029 0.7408759124087592
0.06409475465313029 0.7417883211678832
0.0657191201353638 0.7417883211678832
0.0657191201353638 0.7427007299270073
0.06578680203045685 0.7427007299270073
0.06578680203045685 0.7436131386861314
0.06659898477157361 0.7436131386861314
0.06673434856175973 0.7436131386861314
0.06693739424703891 0.7436131386861314
0.06720812182741116 0.7436131386861314
0.06741116751269036 0.7436131386861314
0.06849407783417935 0.7436131386861314
0.06849407783417935 0.7445255474452555
0.06923857868020304 0.7445255474452555
0.06923857868020304 0.7454379562043796
0.06964467005076141 0.7454379562043796
0.06964467005076141 0.7463503649635036
0.06971235194585448 0.7463503649635036
0.06971235194585448 0.7481751824817519
0.06984771573604061 0.7481751824817519
0.06984771573604061 0.7490875912408759
0.06991539763113368 0.7490875912408759
0.06991539763113368 0.75
0.07045685279187817 0.75
0.07065989847715735 0.75
0.07086294416243655 0.75
0.07099830795262267 0.75
0.07120135363790187 0.75
0.07120135363790187 0.7509124087591241
0.07120135363790187 0.7527372262773723
0.07208121827411168 0.7527372262773723
0.0722165820642978 0.7527372262773723
0.07269035532994923 0.7527372262773723
0.07269035532994923 0.7545620437956204
0.07282571912013536 0.7545620437956204
0.07309644670050762 0.7545620437956204
0.07309644670050762 0.7563868613138686
0.07357021996615905 0.7563868613138686
0.07370558375634517 0.7563868613138686
0.07404399323181049 0.7563868613138686
0.07417935702199661 0.7563868613138686
0.0754653130287648 0.7563868613138686
0.07573604060913705 0.7563868613138686
0.07715736040609138 0.7563868613138686
0.0772927241962775 0.7563868613138686
0.07749576988155668 0.7563868613138686
0.07749576988155668 0.7572992700729927
0.07769881556683587 0.7572992700729927
0.07769881556683587 0.7582116788321168
0.077834179357022 0.7582116788321168
0.07796954314720812 0.7582116788321168
0.07803722504230118 0.7582116788321168
0.07803722504230118 0.7591240875912408
0.07844331641285957 0.7591240875912408
0.07857868020304569 0.7591240875912408
0.07864636209813874 0.7591240875912408
0.07878172588832487 0.7591240875912408
0.07898477157360406 0.7591240875912408
0.07912013536379019 0.7591240875912408
0.07986463620981388 0.7591240875912408
0.08 0.7591240875912408
0.08027072758037225 0.7591240875912408
0.08027072758037225 0.760036496350365
0.08081218274111675 0.760036496350365
0.08101522842639594 0.760036496350365
0.08135363790186126 0.760036496350365
0.08135363790186126 0.7609489051094891
0.08223350253807106 0.7609489051094891
0.0823688663282572 0.7609489051094891
0.08304568527918782 0.7609489051094891
0.08358714043993232 0.7609489051094891
0.08379018612521151 0.7609489051094891
0.08379018612521151 0.7618613138686131
0.08399323181049069 0.7618613138686131
0.08399323181049069 0.7627737226277372
0.0845346869712352 0.7627737226277372
0.0845346869712352 0.7645985401459854
0.08494077834179357 0.7645985401459854
0.08494077834179357 0.7655109489051095
0.0850761421319797 0.7655109489051095
0.0850761421319797 0.7673357664233577
0.08629441624365482 0.7673357664233577
0.08649746192893401 0.7673357664233577
0.08697123519458545 0.7673357664233577
0.08697123519458545 0.7682481751824818
0.0877834179357022 0.7682481751824818
0.0877834179357022 0.7691605839416058
0.08859560067681894 0.7691605839416058
0.08859560067681894 0.7700729927007299
0.08906937394247039 0.7700729927007299
0.08906937394247039 0.7709854014598541
0.0899492385786802 0.7709854014598541
0.0899492385786802 0.7718978102189781
0.0901522842639594 0.7718978102189781
0.0901522842639594 0.7728102189781022
0.09096446700507614 0.7728102189781022
0.09096446700507614 0.7737226277372263
0.09116751269035533 0.7737226277372263
0.09184433164128596 0.7737226277372263
0.09184433164128596 0.7746350364963503
0.09204737732656515 0.7746350364963503
0.09204737732656515 0.7755474452554745
0.0923181049069374 0.7755474452554745
0.09252115059221658 0.7755474452554745
0.09313028764805414 0.7755474452554745
0.09333333333333334 0.7755474452554745
0.09536379018612522 0.7755474452554745
0.09536379018612522 0.7764598540145985
0.09543147208121827 0.7764598540145985
0.09543147208121827 0.7773722627737226
0.09583756345177664 0.7773722627737226
0.09597292724196277 0.7773722627737226
0.09604060913705584 0.7773722627737226
0.09604060913705584 0.7782846715328468
0.09624365482233503 0.7782846715328468
0.09637901861252116 0.7782846715328468
0.09692047377326565 0.7782846715328468
0.09705583756345178 0.7782846715328468
0.0977326565143824 0.7782846715328468
0.0977326565143824 0.7791970802919708
0.09868020304568528 0.7791970802919708
0.09868020304568528 0.7801094890510949
0.09901861252115059 0.7801094890510949
0.09942470389170897 0.7801094890510949
0.0998984771573604 0.7801094890510949
0.10003384094754653 0.7801094890510949
0.10091370558375634 0.7801094890510949
0.10091370558375634 0.781934306569343
0.10125211505922166 0.781934306569343
0.10159052453468698 0.781934306569343
0.10192893401015228 0.781934306569343
0.1020642978003384 0.781934306569343
0.10267343485617597 0.781934306569343
0.1028087986463621 0.781934306569343
0.10565143824027073 0.781934306569343
0.10578680203045686 0.781934306569343
0.10686971235194585 0.781934306569343
0.10686971235194585 0.7828467153284672
0.10727580372250423 0.7828467153284672
0.10741116751269035 0.7828467153284672
0.1076818950930626 0.7828467153284672
0.1076818950930626 0.7837591240875912
0.10815566835871404 0.7837591240875912
0.10815566835871404 0.7846715328467153
0.10910321489001693 0.7846715328467153
0.10910321489001693 0.7855839416058394
0.11011844331641286 0.7855839416058394
0.11011844331641286 0.7864963503649635
0.11059221658206429 0.7864963503649635
0.11072758037225042 0.7864963503649635
0.11241962774957699 0.7864963503649635
0.11241962774957699 0.7874087591240876
0.11255499153976312 0.7874087591240876
0.11269035532994924 0.7874087591240876
0.11343485617597293 0.7874087591240876
0.11343485617597293 0.7883211678832117
0.11370558375634518 0.7883211678832117
0.11370558375634518 0.7901459854014599
0.11424703891708968 0.7901459854014599
0.1143824027072758 0.7901459854014599
0.11505922165820642 0.7901459854014599
0.11505922165820642 0.791970802919708
0.11580372250423011 0.791970802919708
0.11580372250423011 0.7974452554744526
0.11607445008460236 0.7974452554744526
0.1162098138747885 0.7974452554744526
0.11790186125211506 0.7974452554744526
0.11803722504230119 0.7974452554744526
0.11918781725888325 0.7974452554744526
0.11918781725888325 0.7983576642335767
0.11966159052453469 0.7983576642335767
0.11986463620981387 0.7983576642335767
0.12020304568527919 0.7983576642335767
0.12060913705583756 0.7983576642335767
0.121082910321489 0.7983576642335767
0.121082910321489 0.7992700729927007
0.12169204737732657 0.7992700729927007
0.12196277495769882 0.7992700729927007
0.12372250423011845 0.7992700729927007
0.12385786802030457 0.7992700729927007
0.12419627749576988 0.7992700729927007
0.12419627749576988 0.8001824817518248
0.12460236886632825 0.8001824817518248
0.12473773265651439 0.8001824817518248
0.1250761421319797 0.8001824817518248
0.12521150592216582 0.8001824817518248
0.12575296108291031 0.8001824817518248
0.12609137055837563 0.8001824817518248
0.1261590524534687 0.8001824817518248
0.12683587140439934 0.8001824817518248
0.12785109983079526 0.8001824817518248
0.12785109983079526 0.801094890510949
0.12825719120135365 0.801094890510949
0.12825719120135365 0.802007299270073
0.12927241962774957 0.802007299270073
0.12927241962774957 0.8029197080291971
0.1294077834179357 0.8029197080291971
0.1296108291032149 0.8029197080291971
0.129746192893401 0.8029197080291971
0.12988155668358714 0.8029197080291971
0.12988155668358714 0.8038321167883211
0.1301522842639594 0.8038321167883211
0.13028764805414553 0.8038321167883211
0.13177664974619288 0.8038321167883211
0.13191201353637902 0.8038321167883211
0.1328595600676819 0.8038321167883211
0.132994923857868 0.8038321167883211
0.13421319796954315 0.8038321167883211
0.13421319796954315 0.8056569343065694
0.13495769881556682 0.8056569343065694
0.13516074450084603 0.8056569343065694
0.13617597292724196 0.8056569343065694
0.13658206429780034 0.8056569343065694
0.1369881556683587 0.8056569343065694
0.1369881556683587 0.8065693430656934
0.13759729272419627 0.8065693430656934
0.13807106598984772 0.8065693430656934
0.13908629441624365 0.8065693430656934
0.13908629441624365 0.8083941605839416
0.13915397631133672 0.8083941605839416
0.13928934010152283 0.8083941605839416
0.13942470389170897 0.8083941605839416
0.13942470389170897 0.8093065693430657
0.1407783417935702 0.8093065693430657
0.14091370558375635 0.8093065693430657
0.1413197969543147 0.8093065693430657
0.14145516074450085 0.8093065693430657
0.14186125211505923 0.8093065693430657
0.14199661590524534 0.8093065693430657
0.1426057529610829 0.8093065693430657
0.1426057529610829 0.8102189781021898
0.14287648054145516 0.8102189781021898
0.1442301184433164 0.8102189781021898
0.14429780033840947 0.8102189781021898
0.14470389170896786 0.8102189781021898
0.14470389170896786 0.8120437956204379
0.1449746192893401 0.8120437956204379
0.1449746192893401 0.8129562043795621
0.14707275803722505 0.8129562043795621
0.14720812182741116 0.8129562043795621
0.14741116751269034 0.8129562043795621
0.14741116751269034 0.8138686131386861
0.1474788494077834 0.8138686131386861
0.14761421319796955 0.8138686131386861
0.14774957698815566 0.8138686131386861
0.1478849407783418 0.8138686131386861
0.14923857868020304 0.8138686131386861
0.14923857868020304 0.8147810218978102
0.1495093062605753 0.8147810218978102
0.1495093062605753 0.8166058394160584
0.15106598984771574 0.8166058394160584
0.1514720812182741 0.8166058394160584
0.15174280879864635 0.8166058394160584
0.15174280879864635 0.8175182481751825
0.1522165820642978 0.8175182481751825
0.1522165820642978 0.8184306569343066
0.15282571912013537 0.8184306569343066
0.15350253807106598 0.8184306569343066
0.15350253807106598 0.8193430656934306
0.15377326565143823 0.8193430656934306
0.15404399323181048 0.8193430656934306
0.15451776649746193 0.8193430656934306
0.15465313028764804 0.8193430656934306
0.15641285956006767 0.8193430656934306
0.15641285956006767 0.8202554744525548
0.15688663282571913 0.8202554744525548
0.15688663282571913 0.8275547445255474
0.15702199661590524 0.8275547445255474
0.15702199661590524 0.8284671532846716
0.15736040609137056 0.8284671532846716
0.15756345177664974 0.8284671532846716
0.15776649746192895 0.8284671532846716
0.15790186125211506 0.8284671532846716
0.15790186125211506 0.8302919708029197
0.1592554991539763 0.8302919708029197
0.15939086294416244 0.8302919708029197
0.16020304568527918 0.8302919708029197
0.16020304568527918 0.8312043795620438
0.16101522842639593 0.8312043795620438
0.16101522842639593 0.833029197080292
0.161082910321489 0.833029197080292
0.16121827411167514 0.833029197080292
0.1629103214890017 0.833029197080292
0.1629103214890017 0.833941605839416
0.16372250423011844 0.833941605839416
0.16372250423011844 0.8348540145985401
0.16575296108291032 0.8348540145985401
0.16575296108291032 0.8357664233576643
0.16602368866328257 0.8357664233576643
0.16629441624365482 0.8357664233576643
0.16642978003384096 0.8357664233576643
0.16676818950930625 0.8357664233576643
0.16717428087986463 0.8357664233576643
0.16730964467005077 0.8357664233576643
0.16744500846023688 0.8357664233576643
0.16764805414551606 0.8357664233576643
0.16805414551607445 0.8357664233576643
0.16805414551607445 0.8366788321167883
0.1692047377326565 0.8366788321167883
0.16934010152284265 0.8366788321167883
0.1694077834179357 0.8366788321167883
0.16954314720812183 0.8366788321167883
0.1725211505922166 0.8366788321167883
0.1726565143824027 0.8366788321167883
0.1726565143824027 0.8375912408759124
0.17292724196277495 0.8375912408759124
0.1730626057529611 0.8375912408759124
0.1731979695431472 0.8375912408759124
0.17333333333333334 0.8375912408759124
0.17367174280879866 0.8375912408759124
0.17367174280879866 0.8394160583941606
0.1739424703891709 0.8394160583941606
0.1739424703891709 0.8412408759124088
0.17475465313028765 0.8412408759124088
0.17475465313028765 0.8421532846715328
0.1754314720812183 0.8421532846715328
0.17597292724196278 0.8421532846715328
0.17617597292724196 0.8421532846715328
0.17631133671742807 0.8421532846715328
0.17712351945854485 0.8421532846715328
0.17712351945854485 0.843065693430657
0.17725888324873096 0.843065693430657
0.17840947546531302 0.843065693430657
0.17854483925549916 0.843065693430657
0.17915397631133673 0.843065693430657
0.17942470389170898 0.843065693430657
0.1809813874788494 0.843065693430657
0.18111675126903554 0.843065693430657
0.18165820642978003 0.843065693430657
0.18165820642978003 0.843978102189781
0.18314720812182742 0.843978102189781
0.18328257191201353 0.843978102189781
0.18328257191201353 0.8448905109489051
0.18341793570219966 0.8448905109489051
0.18341793570219966 0.8467153284671532
0.18341793570219966 0.8476277372262774
0.1842301184433164 0.8476277372262774
0.1842301184433164 0.8485401459854015
0.18504230118443316 0.8485401459854015
0.1851776649746193 0.8485401459854015
0.18538071065989847 0.8485401459854015
0.1857191201353638 0.8485401459854015
0.18673434856175972 0.8485401459854015
0.18686971235194585 0.8485401459854015
0.18686971235194585 0.8494525547445255
0.18734348561759728 0.8494525547445255
0.18734348561759728 0.8503649635036497
0.1876818950930626 0.8503649635036497
0.18795262267343485 0.8503649635036497
0.18815566835871406 0.8503649635036497
0.1887648054145516 0.8503649635036497
0.18890016920473773 0.8503649635036497
0.18890016920473773 0.8512773722627737
0.19086294416243654 0.8512773722627737
0.19106598984771572 0.8512773722627737
0.1911336717428088 0.8512773722627737
0.19140439932318104 0.8512773722627737
0.19228426395939086 0.8512773722627737
0.19228426395939086 0.8567518248175182
0.1927580372250423 0.8567518248175182
0.19289340101522842 0.8567518248175182
0.19289340101522842 0.8576642335766423
0.19357021996615906 0.8576642335766423
0.19451776649746194 0.8576642335766423
0.19451776649746194 0.8585766423357665
0.19485617597292723 0.8585766423357665
0.19499153976311337 0.8585766423357665
0.1962098138747885 0.8585766423357665
0.1962098138747885 0.8594890510948905
0.19824027072758038 0.8594890510948905
0.19824027072758038 0.8604014598540146
0.1983756345177665 0.8604014598540146
0.19898477157360406 0.8604014598540146
0.19898477157360406 0.8613138686131386
0.19898477157360406 0.8667883211678832
0.19898477157360406 0.8677007299270073
0.19986463620981387 0.8677007299270073
0.19986463620981387 0.8686131386861314
0.20013536379018612 0.8686131386861314
0.20027072758037226 0.8686131386861314
0.20040609137055837 0.8686131386861314
0.2005414551607445 0.8686131386861314
0.20250423011844332 0.8686131386861314
0.2027072758037225 0.8686131386861314
0.203248730964467 0.8686131386861314
0.203248730964467 0.8695255474452555
0.2041285956006768 0.8695255474452555
0.2041285956006768 0.8704379562043796
0.20487309644670051 0.8704379562043796
0.20487309644670051 0.8713503649635036
0.20548223350253808 0.8713503649635036
0.20548223350253808 0.8722627737226277
0.20609137055837565 0.8722627737226277
0.20609137055837565 0.8731751824817519
0.20642978003384094 0.8731751824817519
0.20676818950930625 0.8731751824817519
0.20771573604060914 0.8731751824817519
0.2079864636209814 0.8731751824817519
0.20812182741116753 0.8731751824817519
0.20812182741116753 0.8740875912408759
0.2101522842639594 0.8740875912408759
0.2101522842639594 0.8759124087591241
0.2104906937394247 0.8759124087591241
0.2104906937394247 0.8768248175182481
0.21082910321489 0.8768248175182481
0.21096446700507615 0.8768248175182481
0.2137394247038917 0.8768248175182481
0.21394247038917089 0.8768248175182481
0.21495769881556684 0.8768248175182481
0.21516074450084602 0.8768248175182481
0.21529610829103216 0.8768248175182481
0.21529610829103216 0.8777372262773723
0.21576988155668358 0.8777372262773723
0.21597292724196276 0.8777372262773723
0.21685279187817258 0.8777372262773723
0.21685279187817258 0.8786496350364964
0.21746192893401015 0.8786496350364964
0.21766497461928935 0.8786496350364964
0.2180710659898477 0.8786496350364964
0.2180710659898477 0.8804744525547445
0.21922165820642978 0.8804744525547445
0.21935702199661591 0.8804744525547445
0.21949238578680202 0.8804744525547445
0.21949238578680202 0.8813868613138686
0.22003384094754652 0.8813868613138686
0.22016920473773266 0.8813868613138686
0.22037225042301184 0.8813868613138686
0.22037225042301184 0.8822992700729927
0.22104906937394248 0.8822992700729927
0.22118443316412859 0.8822992700729927
0.2224703891708968 0.8822992700729927
0.2224703891708968 0.8832116788321168
0.22274111675126904 0.8832116788321168
0.22274111675126904 0.8841240875912408
0.2238917089678511 0.8841240875912408
0.2238917089678511 0.885036496350365
0.22409475465313028 0.885036496350365
0.22409475465313028 0.8859489051094891
0.2253130287648054 0.8859489051094891
0.22558375634517766 0.8859489051094891
0.22673434856175972 0.8859489051094891
0.22686971235194586 0.8859489051094891
0.22720812182741118 0.8859489051094891
0.22720812182741118 0.8868613138686131
0.2278849407783418 0.8868613138686131
0.22815566835871404 0.8868613138686131
0.2282233502538071 0.8868613138686131
0.22856175972927242 0.8868613138686131
0.22856175972927242 0.8877737226277372
0.23032148900169205 0.8877737226277372
0.23079526226734348 0.8877737226277372
0.2311336717428088 0.8877737226277372
0.23126903553299494 0.8877737226277372
0.23269035532994925 0.8877737226277372
0.23282571912013536 0.8877737226277372
0.2330964467005076 0.8877737226277372
0.23323181049069375 0.8877737226277372
0.23343485617597293 0.8877737226277372
0.23343485617597293 0.8886861313868614
0.234585448392555 0.8886861313868614
0.234585448392555 0.8932481751824818
0.23560067681895094 0.8932481751824818
0.23560067681895094 0.8941605839416058
0.23573604060913705 0.8941605839416058
0.23573604060913705 0.8950729927007299
0.2379695431472081 0.8950729927007299
0.2379695431472081 0.8959854014598541
0.23871404399323182 0.8959854014598541
0.2403384094754653 0.8959854014598541
0.24047377326565145 0.8959854014598541
0.24047377326565145 0.8968978102189781
0.2405414551607445 0.8968978102189781
0.2405414551607445 0.8978102189781022
0.24189509306260576 0.8978102189781022
0.24203045685279187 0.8978102189781022
0.24209813874788494 0.8978102189781022
0.24209813874788494 0.8987226277372263
0.2423688663282572 0.8987226277372263
0.2423688663282572 0.9005474452554745
0.2445346869712352 0.9005474452554745
0.24467005076142131 0.9005474452554745
0.24500846023688663 0.9005474452554745
0.24588832487309645 0.9005474452554745
0.24602368866328256 0.9005474452554745
0.24642978003384094 0.9005474452554745
0.24642978003384094 0.9014598540145985
0.24649746192893401 0.9014598540145985
0.24663282571912012 0.9014598540145985
0.24859560067681896 0.9014598540145985
0.24879864636209814 0.9014598540145985
0.24879864636209814 0.9023722627737226
0.25049069373942473 0.9023722627737226
0.25049069373942473 0.9032846715328468
0.2515736040609137 0.9032846715328468
0.25184433164128595 0.9032846715328468
0.2525211505922166 0.9032846715328468
0.25292724196277494 0.9032846715328468
0.25326565143824026 0.9032846715328468
0.25326565143824026 0.9041970802919708
0.25346869712351944 0.9041970802919708
0.2536040609137056 0.9041970802919708
0.25434856175972925 0.9041970802919708
0.2545516074450085 0.9041970802919708
0.255160744500846 0.9041970802919708
0.25529610829103216 0.9041970802919708
0.256243654822335 0.9041970802919708
0.25637901861252116 0.9041970802919708
0.2567851099830795 0.9041970802919708
0.25692047377326566 0.9041970802919708
0.25712351945854484 0.9041970802919708
0.2573942470389171 0.9041970802919708
0.2588155668358714 0.9041970802919708
0.2588155668358714 0.9051094890510949
0.2598307952622673 0.9051094890510949
0.2598307952622673 0.906021897810219
0.26355329949238576 0.906021897810219
0.26355329949238576 0.906934306569343
0.26416243654822336 0.906934306569343
0.2642978003384095 0.906934306569343
0.2656514382402707 0.906934306569343
0.2656514382402707 0.9078467153284672
0.2658544839255499 0.9078467153284672
0.2658544839255499 0.9087591240875912
0.267005076142132 0.9087591240875912
0.267005076142132 0.9096715328467153
0.26720812182741116 0.9096715328467153
0.2673434856175973 0.9096715328467153
0.268155668358714 0.9096715328467153
0.26829103214890015 0.9096715328467153
0.2687648054145516 0.9096715328467153
0.26917089678510997 0.9096715328467153
0.2696446700507614 0.9096715328467153
0.26978003384094756 0.9096715328467153
0.2700507614213198 0.9096715328467153
0.2703891708967851 0.9096715328467153
0.27086294416243656 0.9096715328467153
0.27086294416243656 0.9105839416058394
0.2720135363790186 0.9105839416058394
0.2720135363790186 0.9114963503649635
0.2726226734348562 0.9114963503649635
0.27282571912013537 0.9114963503649635
0.2731641285956007 0.9114963503649635
0.2732994923857868 0.9114963503649635
0.273502538071066 0.9114963503649635
0.273502538071066 0.9124087591240876
0.2751269035532995 0.9124087591240876
0.2751269035532995 0.9133211678832117
0.2753299492385787 0.9133211678832117
0.2753299492385787 0.9151459854014599
0.2753299492385787 0.916058394160584
0.27607445008460235 0.916058394160584
0.27607445008460235 0.916970802919708
0.27634517766497463 0.916970802919708
0.276751269035533 0.916970802919708
0.2768866328257191 0.916970802919708
0.27769881556683584 0.916970802919708
0.27769881556683584 0.9178832116788321
0.2791201353637902 0.9178832116788321
0.2792554991539763 0.9178832116788321
0.2802030456852792 0.9178832116788321
0.2803384094754653 0.9178832116788321
0.2809475465313029 0.9178832116788321
0.2809475465313029 0.9187956204379562
0.2810152284263959 0.9187956204379562
0.2810152284263959 0.9197080291970803
0.2812182741116751 0.9197080291970803
0.28135363790186124 0.9197080291970803
0.28392554991539765 0.9197080291970803
0.28392554991539765 0.9215328467153284
0.2839932318104907 0.9215328467153284
0.2839932318104907 0.9224452554744526
0.2840609137055838 0.9224452554744526
0.28419627749576987 0.9224452554744526
0.2879187817258883 0.9224452554744526
0.28974619289340103 0.9224452554744526
0.292927241962775 0.9224452554744526
0.29306260575296106 0.9224452554744526
0.2932656514382403 0.9224452554744526
0.2932656514382403 0.9233576642335767
0.2934010152284264 0.9233576642335767
0.29421319796954315 0.9233576642335767
0.2943485617597293 0.9233576642335767
0.2948223350253807 0.9233576642335767
0.2948223350253807 0.9242700729927007
0.2948900169204738 0.9242700729927007
0.2950253807106599 0.9242700729927007
0.2963113367174281 0.9242700729927007
0.2963113367174281 0.927007299270073
0.29644670050761424 0.927007299270073
0.29678510998307955 0.927007299270073
0.29692047377326564 0.927007299270073
0.2976649746192893 0.927007299270073
0.29786802030456855 0.927007299270073
0.2986125211505922 0.927007299270073
0.2986125211505922 0.9279197080291971
0.2990186125211506 0.9279197080291971
0.2991539763113367 0.9279197080291971
0.2993570219966159 0.9279197080291971
0.29949238578680204 0.9279197080291971
0.29976311336717426 0.9279197080291971
0.2998984771573604 0.9279197080291971
0.30037225042301186 0.9279197080291971
0.3007783417935702 0.9279197080291971
0.30199661590524535 0.9279197080291971
0.3021319796954315 0.9279197080291971
0.30233502538071066 0.9279197080291971
0.3026057529610829 0.9279197080291971
0.302741116751269 0.9279197080291971
0.30287648054145516 0.9279197080291971
0.30287648054145516 0.9288321167883211
0.30456852791878175 0.9288321167883211
0.30524534686971233 0.9288321167883211
0.30544839255499157 0.9288321167883211
0.30558375634517765 0.9288321167883211
0.3060575296108291 0.9288321167883211
0.30619289340101524 0.9288321167883211
0.3065989847715736 0.9288321167883211
0.3071404399323181 0.9288321167883211
0.30720812182741114 0.9288321167883211
0.3073434856175973 0.9288321167883211
0.30890016920473773 0.9288321167883211
0.3091032148900169 0.9288321167883211
0.3096446700507614 0.9288321167883211
0.3096446700507614 0.9297445255474452
0.3099830795262267 0.9297445255474452
0.31086294416243654 0.9297445255474452
0.3109983079526227 0.9297445255474452
0.3109983079526227 0.9306569343065694
0.3112690355329949 0.9306569343065694
0.3112690355329949 0.9315693430656934
0.3115397631133672 0.9315693430656934
0.3116751269035533 0.9315693430656934
0.31269035532994927 0.9315693430656934
0.3129610829103215 0.9315693430656934
0.31445008460236884 0.9315693430656934
0.31478849407783416 0.9315693430656934
0.31485617597292725 0.9315693430656934
0.3149915397631134 0.9315693430656934
0.31627749576988157 0.9315693430656934
0.31627749576988157 0.9324817518248175
0.3164128595600677 0.9324817518248175
0.31871404399323183 0.9324817518248175
0.31898477157360405 0.9324817518248175
0.32094754653130286 0.9324817518248175
0.321082910321489 0.9324817518248175
0.32121827411167514 0.9324817518248175
0.3213536379018613 0.9324817518248175
0.3225042301184433 0.9324817518248175
0.3225042301184433 0.9333941605839416
0.32372250423011845 0.9333941605839416
0.3239255499153976 0.9333941605839416
0.3247377326565144 0.9333941605839416
0.3250761421319797 0.9333941605839416
0.32629441624365485 0.9333941605839416
0.32629441624365485 0.9343065693430657
0.3275126903553299 0.9343065693430657
0.32764805414551607 0.9343065693430657
0.3285279187817259 0.9343065693430657
0.32879864636209816 0.9343065693430657
0.3299492385786802 0.9343065693430657
0.3302876480541455 0.9343065693430657
0.33204737732656514 0.9343065693430657
0.33204737732656514 0.9352189781021898
0.33759729272419625 0.9352189781021898
0.3378003384094755 0.9352189781021898
0.33793570219966157 0.9352189781021898
0.33820642978003385 0.9352189781021898
0.338409475465313 0.9352189781021898
0.33854483925549916 0.9352189781021898
0.33874788494077834 0.9352189781021898
0.3388832487309645 0.9352189781021898
0.33962774957698816 0.9352189781021898
0.3397631133671743 0.9352189781021898
0.3399661590524535 0.9352189781021898
0.3401015228426396 0.9352189781021898
0.34016920473773266 0.9352189781021898
0.3403045685279188 0.9352189781021898
0.3408460236886633 0.9352189781021898
0.34098138747884943 0.9352189781021898
0.34240270727580374 0.9352189781021898
0.34240270727580374 0.9361313868613139
0.3436209813874789 0.9361313868613139
0.34382402707275805 0.9361313868613139
0.3440947546531303 0.9361313868613139
0.34456852791878173 0.9361313868613139
0.3472081218274112 0.9361313868613139
0.3473434856175973 0.9361313868613139
0.34917089678511 0.9361313868613139
0.3493062605752961 0.9361313868613139
0.3517428087986464 0.9361313868613139
0.35187817258883247 0.9361313868613139
0.3522842639593909 0.9361313868613139
0.35241962774957697 0.9361313868613139
0.3537055837563452 0.9361313868613139
0.3540439932318105 0.9361313868613139
0.3543824027072758 0.9361313868613139
0.3545177664974619 0.9361313868613139
0.3547208121827411 0.9361313868613139
0.35485617597292723 0.9361313868613139
0.35492385786802033 0.9361313868613139
0.3551269035532995 0.9361313868613139
0.35573604060913705 0.9361313868613139
0.35593908629441623 0.9361313868613139
0.35681895093062604 0.9361313868613139
0.3570896785109983 0.9361313868613139
0.35722504230118446 0.9361313868613139
0.3583756345177665 0.9361313868613139
0.35884940778341795 0.9361313868613139
0.35986463620981385 0.9361313868613139
0.3600676818950931 0.9361313868613139
0.3616243654822335 0.9361313868613139
0.3616243654822335 0.9370437956204379
0.3618274111675127 0.9370437956204379
0.3641962774957699 0.9370437956204379
0.3647377326565144 0.9370437956204379
0.3647377326565144 0.9379562043795621
0.3648730964467005 0.9379562043795621
0.36514382402707274 0.9379562043795621
0.3656175972927242 0.9379562043795621
0.36588832487309647 0.9379562043795621
0.36602368866328255 0.9379562043795621
0.3667681895093063 0.9379562043795621
0.3667681895093063 0.9388686131386861
0.36717428087986465 0.9388686131386861
0.3673773265651438 0.9388686131386861
0.36825719120135364 0.9388686131386861
0.36852791878172586 0.9388686131386861
0.3690693739424704 0.9388686131386861
0.3694754653130288 0.9388686131386861
0.37021996615905245 0.9388686131386861
0.37021996615905245 0.9397810218978102
0.3702876480541455 0.9397810218978102
0.37042301184433163 0.9397810218978102
0.37109983079526226 0.9397810218978102
0.37137055837563454 0.9397810218978102
0.3764467005076142 0.9397810218978102
0.37692047377326565 0.9397810218978102
0.37861252115059224 0.9397810218978102
0.3787478849407783 0.9397810218978102
0.37942470389170896 0.9397810218978102
0.3795600676818951 0.9397810218978102
0.3798984771573604 0.9397810218978102
0.3798984771573604 0.9406934306569343
0.3804399323181049 0.9406934306569343
0.38057529610829105 0.9406934306569343
0.38084602368866327 0.9406934306569343
0.38084602368866327 0.9416058394160584
0.3811844331641286 0.9416058394160584
0.3813197969543147 0.9416058394160584
0.38301184433164126 0.9416058394160584
0.3831472081218274 0.9416058394160584
0.3840947546531303 0.9416058394160584
0.3842301184433164 0.9416058394160584
0.38470389170896785 0.9416058394160584
0.384839255499154 0.9416058394160584
0.385989847715736 0.9416058394160584
0.38632825719120134 0.9416058394160584
0.387072758037225 0.9416058394160584
0.387072758037225 0.9425182481751825
0.38747884940778343 0.9425182481751825
0.38747884940778343 0.9434306569343066
0.38761421319796957 0.9434306569343066
0.38781725888324875 0.9434306569343066
0.38862944162436547 0.9434306569343066
0.3887648054145516 0.9434306569343066
0.3895769881556684 0.9434306569343066
0.38971235194585446 0.9434306569343066
0.39120135363790187 0.9434306569343066
0.391336717428088 0.9434306569343066
0.3922165820642978 0.9434306569343066
0.392419627749577 0.9434306569343066
0.3925549915397631 0.9434306569343066
0.3931641285956007 0.9434306569343066
0.3934348561759729 0.9434306569343066
0.39357021996615904 0.9434306569343066
0.3938409475465313 0.9434306569343066
0.39411167512690354 0.9434306569343066
0.39445008460236886 0.9434306569343066
0.39499153976311335 0.9434306569343066
0.3951269035532995 0.9434306569343066
0.39519458544839253 0.9434306569343066
0.39539763113367177 0.9434306569343066
0.39553299492385785 0.9434306569343066
0.395668358714044 0.9434306569343066
0.39593908629441626 0.9434306569343066
0.39607445008460235 0.9434306569343066
0.39607445008460235 0.9443430656934306
0.3963451776649746 0.9443430656934306
0.3965482233502538 0.9443430656934306
0.3968189509306261 0.9443430656934306
0.39695431472081216 0.9443430656934306
0.3987140439932318 0.9443430656934306
0.39884940778341793 0.9443430656934306
0.4004737732656514 0.9443430656934306
0.4007445008460237 0.9443430656934306
0.4018274111675127 0.9443430656934306
0.40196277495769883 0.9443430656934306
0.4027072758037225 0.9443430656934306
0.40284263959390865 0.9443430656934306
0.4029103214890017 0.9443430656934306
0.40318104906937396 0.9443430656934306
0.403248730964467 0.9443430656934306
0.40338409475465314 0.9443430656934306
0.4035871404399323 0.9443430656934306
0.40372250423011846 0.9443430656934306
0.4037901861252115 0.9443430656934306
0.40439932318104904 0.9443430656934306
0.40534686971235195 0.9443430656934306
0.4054822335025381 0.9443430656934306
0.40554991539763113 0.9443430656934306
0.40642978003384095 0.9443430656934306
0.4071065989847716 0.9443430656934306
0.4072419627749577 0.9443430656934306
0.4077157360406091 0.9443430656934306
0.40785109983079526 0.9443430656934306
0.4084602368866328 0.9443430656934306
0.4088663282571912 0.9443430656934306
0.4101522842639594 0.9443430656934306
0.4102876480541455 0.9443430656934306
0.41042301184433166 0.9443430656934306
0.41055837563451775 0.9443430656934306
0.41109983079526224 0.9443430656934306
0.41109983079526224 0.9452554744525548
0.41170896785109984 0.9452554744525548
0.411912013536379 0.9452554744525548
0.4142808798646362 0.9452554744525548
0.4144162436548223 0.9452554744525548
0.4148900169204738 0.9452554744525548
0.4148900169204738 0.9461678832116789
0.4163113367174281 0.9461678832116789
0.41644670050761423 0.9461678832116789
0.41746192893401013 0.9461678832116789
0.41759729272419627 0.9461678832116789
0.41820642978003386 0.9461678832116789
0.4184771573604061 0.9461678832116789
0.42003384094754653 0.9461678832116789
0.42003384094754653 0.9470802919708029
0.42037225042301185 0.9470802919708029
0.420507614213198 0.9470802919708029
0.42064297800338407 0.9470802919708029
0.4215228426395939 0.9470802919708029
0.42314720812182743 0.9470802919708029
0.4232825719120135 0.9470802919708029
0.42368866328257193 0.9470802919708029
0.42402707275803725 0.9470802919708029
0.42598984771573606 0.9470802919708029
0.42612521150592214 0.9470802919708029
0.42612521150592214 0.947992700729927
0.4263959390862944 0.947992700729927
0.4266666666666667 0.947992700729927
0.4272081218274112 0.947992700729927
0.42741116751269037 0.947992700729927
0.42741116751269037 0.948905109489051
0.43093062605752963 0.948905109489051
0.4311336717428088 0.948905109489051
0.43126903553299495 0.948905109489051
0.4316074450084602 0.948905109489051
0.43174280879864635 0.948905109489051
0.43194585448392553 0.948905109489051
0.43208121827411167 0.948905109489051
0.43208121827411167 0.9498175182481752
0.43370558375634516 0.9498175182481752
0.4338409475465313 0.9498175182481752
0.43519458544839257 0.9498175182481752
0.4353299492385787 0.9498175182481752
0.43702199661590524 0.9498175182481752
0.4371573604060914 0.9498175182481752
0.4383079526226734 0.9498175182481752
0.43844331641285955 0.9498175182481752
0.43844331641285955 0.9507299270072993
0.44 0.9507299270072993
0.44040609137055836 0.9507299270072993
0.4413536379018613 0.9507299270072993
0.44148900169204736 0.9507299270072993
0.4416920473773266 0.9507299270072993
0.4418274111675127 0.9507299270072993
0.443248730964467 0.9507299270072993
0.4435871404399323 0.9507299270072993
0.44534686971235193 0.9507299270072993
0.44595600676818953 0.9507299270072993
0.44622673434856175 0.9507299270072993
0.44622673434856175 0.9516423357664233
0.4480541455160745 0.9516423357664233
0.44839255499153974 0.9516423357664233
0.44879864636209815 0.9516423357664233
0.4489340101522843 0.9516423357664233
0.4492047377326565 0.9516423357664233
0.44934010152284265 0.9516423357664233
0.4502876480541455 0.9516423357664233
0.4510998307952623 0.9516423357664233
0.4517089678510998 0.9516423357664233
0.451912013536379 0.9516423357664233
0.45204737732656514 0.9516423357664233
0.45204737732656514 0.9525547445255474
0.45211505922165823 0.9525547445255474
0.4522504230118443 0.9525547445255474
0.45238578680203045 0.9525547445255474
0.4524534686971235 0.9534671532846716
0.45258883248730963 0.9534671532846716
0.45272419627749577 0.9534671532846716
0.4527918781725888 0.9534671532846716
0.452994923857868 0.9534671532846716
0.4541455160744501 0.9534671532846716
0.4542808798646362 0.9534671532846716
0.45441624365482236 0.9534671532846716
0.45441624365482236 0.9543795620437956
0.45455160744500844 0.9543795620437956
0.4546869712351946 0.9543795620437956
0.4548223350253807 0.9543795620437956
0.45495769881556686 0.9543795620437956
0.45495769881556686 0.9552919708029197
0.4561082910321489 0.9552919708029197
0.45624365482233503 0.9552919708029197
0.4569881556683587 0.9552919708029197
0.45712351945854485 0.9552919708029197
0.45739424703891707 0.9552919708029197
0.45793570219966157 0.9552919708029197
0.4582741116751269 0.9552919708029197
0.45854483925549916 0.9552919708029197
0.45874788494077834 0.9552919708029197
0.4590186125211506 0.9552919708029197
0.45908629441624366 0.9552919708029197
0.4592216582064298 0.9552919708029197
0.460575296108291 0.9552919708029197
0.46077834179357025 0.9552919708029197
0.46524534686971236 0.9552919708029197
0.4653807106598985 0.9552919708029197
0.4661928934010152 0.9552919708029197
0.46632825719120136 0.9552919708029197
0.4668020304568528 0.9552919708029197
0.4668020304568528 0.9562043795620438
0.4693062605752961 0.9562043795620438
0.4698477157360406 0.9562043795620438
0.46991539763113366 0.9562043795620438
0.47011844331641284 0.9562043795620438
0.47018612521150593 0.9562043795620438
0.4703214890016921 0.9562043795620438
0.47126903553299493 0.9562043795620438
0.47140439932318107 0.9562043795620438
0.4718104906937394 0.9562043795620438
0.47194585448392556 0.9562043795620438
0.4720812182741117 0.9562043795620438
0.4722842639593909 0.9562043795620438
0.47241962774957696 0.9562043795620438
0.4726226734348562 0.9562043795620438
0.4727580372250423 0.9562043795620438
0.47296108291032146 0.9562043795620438
0.4738409475465313 0.9562043795620438
0.47445008460236887 0.9562043795620438
0.474585448392555 0.9562043795620438
0.47499153976311337 0.9562043795620438
0.4751269035532995 0.9562043795620438
0.47519458544839255 0.9562043795620438
0.47519458544839255 0.9571167883211679
0.4762098138747885 0.9571167883211679
0.47634517766497464 0.9571167883211679
0.4774957698815567 0.9571167883211679
0.4776311336717428 0.9571167883211679
0.4787140439932318 0.9571167883211679
0.47884940778341795 0.9571167883211679
0.4790524534686971 0.9571167883211679
0.4792554991539763 0.9571167883211679
0.4795939086294416 0.9571167883211679
0.4795939086294416 0.958029197080292
0.4798646362098139 0.958029197080292
0.48 0.958029197080292
0.4800676818950931 0.958029197080292
0.4803384094754653 0.958029197080292
0.4820304568527919 0.958029197080292
0.482165820642978 0.958029197080292
0.4826395939086294 0.958029197080292
0.4839932318104907 0.958029197080292
0.4839932318104907 0.958941605839416
0.48412859560067684 0.958941605839416
0.4842639593908629 0.958941605839416
0.48500846023688665 0.958941605839416
0.48500846023688665 0.9598540145985401
0.4862267343485618 0.9598540145985401
0.4862267343485618 0.9607664233576643
0.48771573604060914 0.9607664233576643
0.4878510998307953 0.9607664233576643
0.4881895093062606 0.9607664233576643
0.4883248730964467 0.9607664233576643
0.48947546531302877 0.9607664233576643
0.4896108291032149 0.9607664233576643
0.4898138747884941 0.9607664233576643
0.4899492385786802 0.9607664233576643
0.4914382402707276 0.9607664233576643
0.4915736040609137 0.9607664233576643
0.49238578680203043 0.9607664233576643
0.49238578680203043 0.9616788321167883
0.49245346869712353 0.9616788321167883
0.4926565143824027 0.9616788321167883
0.49414551607445006 0.9616788321167883
0.4942808798646362 0.9616788321167883
0.4955668358714044 0.9616788321167883
0.4955668358714044 0.9635036496350365
0.4970558375634518 0.9635036496350365
0.4971912013536379 0.9635036496350365
0.4981387478849408 0.9635036496350365
0.4982741116751269 0.9635036496350365
0.5008460236886633 0.9635036496350365
0.5009813874788495 0.9635036496350365
0.5017935702199662 0.9635036496350365
0.5017935702199662 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5028764805414552 0.9644160583941606
0.5031472081218274 0.9644160583941606
0.5032825719120135 0.9644160583941606
0.5051099830795263 0.9644160583941606
0.5053807106598984 0.9644160583941606
0.5055837563451777 0.9644160583941606
0.5065313028764805 0.9644160583941606
0.5069373942470389 0.9644160583941606
0.5069373942470389 0.9653284671532847
0.5076142131979695 0.9653284671532847
0.5077495769881557 0.9653284671532847
0.5084940778341793 0.9653284671532847
0.5086971235194585 0.9653284671532847
0.5095769881556683 0.9653284671532847
0.5097123519458545 0.9653284671532847
0.510186125211506 0.9653284671532847
0.5103891708967851 0.9653284671532847
0.5121489001692048 0.9653284671532847
0.5121489001692048 0.9662408759124088
0.514517766497462 0.9662408759124088
0.514653130287648 0.9662408759124088
0.5155329949238578 0.9662408759124088
0.515668358714044 0.9662408759124088
0.515736040609137 0.9662408759124088
0.5176988155668358 0.9662408759124088
0.5197969543147208 0.9662408759124088
0.5199323181049069 0.9662408759124088
0.5208121827411167 0.9662408759124088
0.521082910321489 0.9662408759124088
0.5212182741116751 0.9662408759124088
0.5212182741116751 0.9671532846715328
0.5214890016920474 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5222335025380711 0.9671532846715328
0.5223688663282572 0.9671532846715328
0.5233164128595601 0.9671532846715328
0.5237901861252116 0.9671532846715328
0.524331641285956 0.9671532846715328
0.5249407783417935 0.9671532846715328
0.5251438240270727 0.9671532846715328
0.5252791878172589 0.9671532846715328
0.5258206429780033 0.9671532846715328
0.5260236886632825 0.9671532846715328
0.5267681895093063 0.9671532846715328
0.5267681895093063 0.968065693430657
0.5281218274111675 0.968065693430657
0.5282571912013536 0.968065693430657
0.5291370558375634 0.968065693430657
0.5292724196277496 0.968065693430657
0.5303553299492386 0.968065693430657
0.5303553299492386 0.968978102189781
0.5304906937394247 0.968978102189781
0.5306937394247039 0.968978102189781
0.5308967851099831 0.968978102189781
0.5313028764805414 0.968978102189781
0.5323181049069374 0.968978102189781
0.5323181049069374 0.9698905109489051
0.5327918781725889 0.9698905109489051
0.532927241962775 0.9698905109489051
0.5332656514382402 0.9698905109489051
0.5336040609137056 0.9698905109489051
0.5338071065989848 0.9698905109489051
0.53414551607445 0.9698905109489051
0.5344162436548223 0.9698905109489051
0.5354991539763113 0.9698905109489051
0.5356345177664975 0.9698905109489051
0.5358375634517767 0.9698905109489051
0.536311336717428 0.9698905109489051
0.5366497461928934 0.9698905109489051
0.5367851099830795 0.9698905109489051
0.537326565143824 0.9698905109489051
0.5375972927241963 0.9698905109489051
0.5376649746192893 0.9698905109489051
0.5376649746192893 0.9708029197080292
0.5385448392554991 0.9708029197080292
0.5385448392554991 0.9717153284671532
0.5391539763113368 0.9717153284671532
0.539357021996616 0.9717153284671532
0.5406429780033841 0.9717153284671532
0.5406429780033841 0.9726277372262774
0.5409813874788494 0.9726277372262774
0.5411167512690356 0.9726277372262774
0.5412521150592217 0.9726277372262774
0.5413874788494077 0.9726277372262774
0.5415905245346869 0.9726277372262774
0.5417258883248731 0.9726277372262774
0.5417935702199662 0.9726277372262774
0.5419289340101523 0.9726277372262774
0.5421319796954315 0.9726277372262774
0.5424027072758038 0.9726277372262774
0.5433502538071066 0.9726277372262774
0.5434856175972927 0.9726277372262774
0.5444331641285955 0.9726277372262774
0.5445685279187817 0.9726277372262774
0.544839255499154 0.9726277372262774
0.544839255499154 0.9735401459854015
0.5454483925549916 0.9735401459854015
0.5457191201353638 0.9735401459854015
0.545989847715736 0.9735401459854015
0.5461252115059222 0.9735401459854015
0.5474111675126904 0.9735401459854015
0.5480203045685279 0.9735401459854015
0.5484940778341794 0.9735401459854015
0.5486294416243654 0.9735401459854015
0.5488324873096446 0.9735401459854015
0.5503891708967851 0.9735401459854015
0.5505245346869713 0.9735401459854015
0.5507275803722504 0.9735401459854015
0.5508629441624365 0.9735401459854015
0.5518781725888325 0.9735401459854015
0.5520135363790186 0.9735401459854015
0.5539086294416243 0.9735401459854015
0.5541793570219966 0.9735401459854015
0.5543147208121827 0.9735401459854015
0.5550592216582064 0.9735401459854015
0.5552622673434856 0.9735401459854015
0.5568866328257192 0.9735401459854015
0.5570219966159052 0.9735401459854015
0.5581049069373942 0.9735401459854015
0.5582402707275804 0.9735401459854015
0.5583756345177665 0.9735401459854015
0.5586463620981388 0.9735401459854015
0.5587140439932318 0.9735401459854015
0.558849407783418 0.9735401459854015
0.5593231810490694 0.9735401459854015
0.5594585448392555 0.9735401459854015
0.5609475465313029 0.9735401459854015
0.561082910321489 0.9735401459854015
0.5618950930626058 0.9735401459854015
0.5618950930626058 0.9744525547445255
0.5623688663282572 0.9744525547445255
0.5625042301184433 0.9744525547445255
0.5634517766497462 0.9744525547445255
0.5635871404399323 0.9744525547445255
0.5638578680203046 0.9744525547445255
0.5639932318104907 0.9744525547445255
0.5646023688663283 0.9744525547445255
0.5649407783417936 0.9744525547445255
0.5654822335025381 0.9744525547445255
0.5675126903553299 0.9744525547445255
0.5691370558375635 0.9744525547445255
0.5692724196277495 0.9744525547445255
0.5694754653130287 0.9744525547445255
0.5696108291032149 0.9744525547445255
0.5696785109983079 0.9744525547445255
0.5698138747884941 0.9744525547445255
0.5704230118443316 0.9744525547445255
0.5705583756345177 0.9744525547445255
0.5717766497461929 0.9744525547445255
0.5724534686971235 0.9744525547445255
0.5737394247038917 0.9744525547445255
0.5739424703891709 0.9744525547445255
0.574010152284264 0.9744525547445255
0.5741455160744501 0.9744525547445255
0.5745516074450084 0.9744525547445255
0.5747546531302876 0.9744525547445255
0.5760406091370558 0.9744525547445255
0.5760406091370558 0.9753649635036497
0.5763113367174281 0.9753649635036497
0.5769881556683587 0.9753649635036497
0.5770558375634518 0.9753649635036497
0.5773265651438241 0.9753649635036497
0.5777326565143824 0.9753649635036497
0.5780033840947546 0.9753649635036497
0.5780033840947546 0.9762773722627737
0.5781387478849408 0.9762773722627737
0.5782741116751269 0.9762773722627737
0.5784771573604061 0.9762773722627737
0.5785448392554992 0.9762773722627737
0.5790186125211506 0.9762773722627737
0.5822673434856176 0.9762773722627737
0.583756345177665 0.9762773722627737
0.5840947546531303 0.9762773722627737
0.5848392554991539 0.9762773722627737
0.5873434856175973 0.9762773722627737
0.5874788494077834 0.9762773722627737
0.5876818950930626 0.9762773722627737
0.5878172588832488 0.9762773722627737
0.5886971235194586 0.9762773722627737
0.5889678510998307 0.9762773722627737
0.58917089678511 0.9762773722627737
0.5895093062605753 0.9762773722627737
0.5897123519458545 0.9762773722627737
0.5899153976311337 0.9762773722627737
0.5901861252115059 0.9762773722627737
0.590321489001692 0.9762773722627737
0.5905245346869712 0.9762773722627737
0.5907275803722504 0.9762773722627737
0.6041962774957699 0.9826642335766423
0.6057529610829103 0.9826642335766423
0.6066328257191201 0.9826642335766423
0.6068358714043993 0.9826642335766423
0.6070389170896785 0.9826642335766423
0.6073096446700508 0.9826642335766423
0.6074450084602369 0.9826642335766423
0.60751269035533 0.9826642335766423
0.607648054145516 0.9826642335766423
0.608663282571912 0.9826642335766423
0.6087986463620981 0.9826642335766423
0.6092724196277496 0.9826642335766423
0.6092724196277496 0.9835766423357665
0.6095431472081219 0.9835766423357665
0.6095431472081219 0.9844890510948905
0.6106937394247038 0.9844890510948905
0.61082910321489 0.9844890510948905
0.612994923857868 0.9844890510948905
0.612994923857868 0.9854014598540146
0.6131302876480541 0.9854014598540146
0.6131302876480541 0.9863138686131386
0.6136040609137056 0.9863138686131386
0.6137394247038918 0.9863138686131386
0.6150930626057529 0.9863138686131386
0.6152961082910321 0.9863138686131386
0.6153637901861252 0.9863138686131386
0.6155668358714044 0.9863138686131386
0.6163113367174281 0.9863138686131386
0.6164467005076142 0.9863138686131386
0.617326565143824 0.9863138686131386
0.6174619289340102 0.9863138686131386
0.6175972927241963 0.9863138686131386
0.6177326565143824 0.9863138686131386
0.6182741116751269 0.9863138686131386
0.618409475465313 0.9863138686131386
0.6184771573604061 0.9863138686131386
0.6184771573604061 0.9872262773722628
0.6198984771573605 0.9872262773722628
0.6200338409475465 0.9872262773722628
0.6210490693739424 0.9872262773722628
0.6211844331641286 0.9872262773722628
0.62165820642978 0.9872262773722628
0.6217935702199662 0.9872262773722628
0.6251776649746192 0.9872262773722628
0.6253807106598985 0.9872262773722628
0.6254483925549915 0.9872262773722628
0.6255837563451777 0.9872262773722628
0.6261252115059222 0.9872262773722628
0.6262605752961083 0.9872262773722628
0.6263959390862944 0.9872262773722628
0.6274111675126903 0.9872262773722628
0.6282910321489001 0.9872262773722628
0.6284263959390863 0.9872262773722628
0.6285617597292724 0.9872262773722628
0.6286971235194585 0.9872262773722628
0.6294416243654822 0.9872262773722628
0.6294416243654822 0.9881386861313869
0.6295769881556683 0.9881386861313869
0.6305245346869712 0.9881386861313869
0.631269035532995 0.9881386861313869
0.6315397631133671 0.9881386861313869
0.6320812182741117 0.9881386861313869
0.6324196277495769 0.9881386861313869
0.6330964467005076 0.9881386861313869
0.6332318104906938 0.9881386861313869
0.6336379018612521 0.9881386861313869
0.6338409475465313 0.9881386861313869
0.6345177664974619 0.9881386861313869
0.6348561759729272 0.9881386861313869
0.6372927241962775 0.9881386861313869
0.6374280879864637 0.9881386861313869
0.6376988155668358 0.9881386861313869
0.6380372250423012 0.9881386861313869
0.6401353637901861 0.9881386861313869
0.6446700507614214 0.9881386861313869
0.6452115059221658 0.9881386861313869
0.645346869712352 0.9881386861313869
0.6456852791878173 0.9881386861313869
0.6458206429780033 0.9881386861313869
0.6469035532994923 0.9881386861313869
0.6470389170896785 0.9881386861313869
0.6471742808798646 0.9881386861313869
0.6473773265651438 0.9881386861313869
0.64751269035533 0.9881386861313869
0.6476480541455161 0.9881386861313869
0.6479187817258883 0.9881386861313869
0.6480541455160744 0.9881386861313869
0.6491370558375634 0.9881386861313869
0.6493401015228426 0.9881386861313869
0.6500169204737732 0.9881386861313869
0.6502876480541455 0.9881386861313869
0.651979695431472 0.9881386861313869
0.6521827411167512 0.9881386861313869
0.6523181049069374 0.9881386861313869
0.6544839255499154 0.9881386861313869
0.6546869712351946 0.9881386861313869
0.6554314720812183 0.9881386861313869
0.6555668358714044 0.9881386861313869
0.6565143824027073 0.9881386861313869
0.6567174280879865 0.9881386861313869
0.6568527918781726 0.9881386861313869
0.657326565143824 0.9881386861313869
0.6575296108291032 0.9881386861313869
0.6578680203045685 0.9881386861313869
0.6580033840947547 0.9881386861313869
0.6580710659898478 0.9881386861313869
0.6582064297800339 0.9881386861313869
0.6586802030456853 0.9881386861313869
0.6588832487309645 0.9881386861313869
0.6590186125211506 0.9881386861313869
0.6591539763113368 0.9881386861313869
0.6592893401015228 0.9881386861313869
0.6595600676818951 0.9881386861313869
0.6598307952622673 0.9881386861313869
0.660575296108291 0.9881386861313869
0.6611167512690356 0.9881386861313869
0.6611844331641286 0.9881386861313869
0.6613197969543148 0.9881386861313869
0.6626057529610829 0.9881386861313869
0.6628764805414552 0.9881386861313869
0.663824027072758 0.9881386861313869
0.664906937394247 0.9881386861313869
0.6649746192893401 0.9881386861313869
0.6651099830795262 0.9881386861313869
0.6668020304568528 0.9881386861313869
0.667072758037225 0.9881386861313869
0.6672758037225043 0.9881386861313869
0.6674111675126904 0.9881386861313869
0.6677495769881556 0.9881386861313869
0.6678849407783418 0.9881386861313869
0.6684940778341794 0.9881386861313869
0.6686294416243654 0.9881386861313869
0.6688324873096446 0.9881386861313869
0.6690355329949239 0.9881386861313869
0.6694416243654823 0.9881386861313869
0.6695769881556684 0.9881386861313869
0.6699830795262267 0.9881386861313869
0.6703891708967851 0.9881386861313869
0.6705245346869713 0.9881386861313869
0.6707952622673435 0.9881386861313869
0.6715397631133672 0.9881386861313869
0.6716751269035534 0.9881386861313869
0.6720135363790186 0.9881386861313869
0.6722165820642978 0.9881386861313869
0.6729610829103215 0.9881386861313869
0.6729610829103215 0.9890510948905109
0.6730287648054145 0.9890510948905109
0.6744500846023689 0.9890510948905109
0.6751269035532995 0.9890510948905109
0.6751269035532995 0.989963503649635
0.6760067681895093 0.989963503649635
0.6769543147208121 0.989963503649635
0.6776311336717428 0.989963503649635
0.677766497461929 0.989963503649635
0.6781725888324873 0.989963503649635
0.6785109983079526 0.989963503649635
0.6793908629441624 0.989963503649635
0.6793908629441624 0.9908759124087592
0.6797292724196278 0.9908759124087592
0.6798646362098139 0.9908759124087592
0.6805414551607445 0.9908759124087592
0.6807445008460237 0.9908759124087592
0.6815566835871404 0.9908759124087592
0.6816920473773266 0.9908759124087592
0.6820981387478849 0.9908759124087592
0.682233502538071 0.9908759124087592
0.6826395939086295 0.9908759124087592
0.6827749576988156 0.9908759124087592
0.6841285956006768 0.9908759124087592
0.6846023688663283 0.9908759124087592
0.6852791878172588 0.9908759124087592
0.685414551607445 0.9908759124087592
0.6856852791878173 0.9908759124087592
0.6861590524534686 0.9908759124087592
0.6863620981387479 0.9908759124087592
0.6871742808798647 0.9908759124087592
0.6873096446700507 0.9908759124087592
0.687580372250423 0.9908759124087592
0.6877157360406091 0.9908759124087592
0.6881218274111676 0.9908759124087592
0.6884602368866328 0.9908759124087592
0.6887986463620981 0.9908759124087592
0.6892047377326566 0.9908759124087592
0.6893401015228426 0.9908759124087592
0.6900846023688664 0.9908759124087592
0.6902199661590525 0.9908759124087592
0.6904230118443316 0.9908759124087592
0.6905583756345177 0.9908759124087592
0.6906937394247039 0.9908759124087592
0.69082910321489 0.9908759124087592
0.6908967851099831 0.9908759124087592
0.6914382402707275 0.9908759124087592
0.6923181049069373 0.9908759124087592
0.6925211505922165 0.9908759124087592
0.692994923857868 0.9908759124087592
0.692994923857868 0.9917883211678832
0.6936717428087986 0.9917883211678832
0.694077834179357 0.9917883211678832
0.6948223350253807 0.9917883211678832
0.6949576988155668 0.9917883211678832
0.6955668358714044 0.9917883211678832
0.6957698815566836 0.9917883211678832
0.6961082910321489 0.9917883211678832
0.6963113367174281 0.9917883211678832
0.6964467005076143 0.9917883211678832
0.6965820642978003 0.9917883211678832
0.6966497461928934 0.9917883211678832
0.6967851099830795 0.9917883211678832
0.697258883248731 0.9917883211678832
0.6973942470389171 0.9917883211678832
0.6975296108291033 0.9917883211678832
0.6982064297800339 0.9917883211678832
0.6992216582064298 0.9917883211678832
0.6993570219966159 0.9917883211678832
0.6998307952622673 0.9917883211678832
0.7001015228426396 0.9917883211678832
0.7002368866328257 0.9917883211678832
0.700507614213198 0.9917883211678832
0.7009813874788494 0.9917883211678832
0.701590524534687 0.9917883211678832
0.7021319796954315 0.9917883211678832
0.7023350253807107 0.9917883211678832
0.7029441624365482 0.9917883211678832
0.7030795262267343 0.9917883211678832
0.7033502538071066 0.9917883211678832
0.7035532994923858 0.9917883211678832
0.7038917089678511 0.9917883211678832
0.7040270727580372 0.9917883211678832
0.7045685279187818 0.9917883211678832
0.7054483925549916 0.9917883211678832
0.7055837563451777 0.9917883211678832
0.7057868020304569 0.9917883211678832
0.7062605752961083 0.9917883211678832
0.7063959390862944 0.9917883211678832
0.7065313028764806 0.9917883211678832
0.7069373942470389 0.9917883211678832
0.7075465313028765 0.9917883211678832
0.7076818950930626 0.9917883211678832
0.7084940778341794 0.9917883211678832
0.7086294416243655 0.9917883211678832
0.7089678510998308 0.9917883211678832
0.7091032148900169 0.9917883211678832
0.7099830795262267 0.9917883211678832
0.7101184433164128 0.9917883211678832
0.7101861252115059 0.9917883211678832
0.710321489001692 0.9917883211678832
0.7117428087986464 0.9917883211678832
0.7120135363790187 0.9917883211678832
0.7126903553299493 0.9917883211678832
0.7128934010152285 0.9917883211678832
0.7138409475465313 0.9917883211678832
0.7138409475465313 0.9936131386861314
0.7147884940778342 0.9936131386861314
0.7149238578680203 0.9936131386861314
0.7153299492385787 0.9936131386861314
0.7155329949238579 0.9936131386861314
0.7158037225042301 0.9936131386861314
0.7158037225042301 0.9945255474452555
0.716751269035533 0.9945255474452555
0.7168866328257191 0.9945255474452555
0.7171573604060913 0.9945255474452555
0.7192554991539764 0.9945255474452555
0.7197292724196277 0.9945255474452555
0.7198646362098139 0.9945255474452555
0.7212182741116752 0.9945255474452555
0.7214213197969543 0.9945255474452555
0.7220304568527919 0.9945255474452555
0.7225719120135364 0.9945255474452555
0.723181049069374 0.9945255474452555
0.72331641285956 0.9945255474452555
0.7235194585448392 0.9945255474452555
0.724331641285956 0.9945255474452555
0.7244670050761421 0.9945255474452555
0.7251438240270728 0.9945255474452555
0.725482233502538 0.9945255474452555
0.7256175972927242 0.9945255474452555
0.726429780033841 0.9945255474452555
0.7268358714043993 0.9945255474452555
0.7271742808798647 0.9945255474452555
0.7281218274111675 0.9945255474452555
0.7282571912013537 0.9945255474452555
0.7303553299492386 0.9945255474452555
0.7306260575296109 0.9945255474452555
0.7306937394247038 0.9945255474452555
0.7327918781725888 0.9945255474452555
0.7336717428087987 0.9945255474452555
0.7352284263959391 0.9945255474452555
0.7354314720812183 0.9945255474452555
0.7363790186125212 0.9945255474452555
0.7366497461928934 0.9945255474452555
0.7370558375634517 0.9945255474452555
0.7375296108291032 0.9945255474452555
0.7379357021996615 0.9945255474452555
0.7385448392554992 0.9945255474452555
0.7388832487309644 0.9945255474452555
0.7390862944162436 0.9945255474452555
0.7401692047377326 0.9945255474452555
0.7403722504230118 0.9945255474452555
0.7404399323181049 0.9945255474452555
0.740575296108291 0.9945255474452555
0.7407783417935703 0.9945255474452555
0.7409813874788495 0.9945255474452555
0.7422673434856176 0.9945255474452555
0.7424027072758037 0.9945255474452555
0.742673434856176 0.9945255474452555
0.7431472081218274 0.9945255474452555
0.7433502538071066 0.9945255474452555
0.7436209813874789 0.9945255474452555
0.7438240270727581 0.9945255474452555
0.7439593908629442 0.9945255474452555
0.7449746192893401 0.9945255474452555
0.7451099830795263 0.9945255474452555
0.7452453468697123 0.9945255474452555
0.7454483925549915 0.9945255474452555
0.7459898477157361 0.9945255474452555
0.7461252115059221 0.9945255474452555
0.7468697123519459 0.9945255474452555
0.747005076142132 0.9945255474452555
0.7476818950930626 0.9945255474452555
0.7478849407783418 0.9945255474452555
0.7479526226734349 0.9945255474452555
0.7482233502538072 0.9945255474452555
0.74917089678511 0.9945255474452555
0.7493062605752961 0.9945255474452555
0.7497123519458545 0.9945255474452555
0.7498477157360406 0.9945255474452555
0.750253807106599 0.9945255474452555
0.7504568527918781 0.9945255474452555
0.7515397631133671 0.9945255474452555
0.7517428087986464 0.9945255474452555
0.7521489001692048 0.9945255474452555
0.7522842639593909 0.9945255474452555
0.7524196277495769 0.9945255474452555
0.7526226734348562 0.9945255474452555
0.7527580372250423 0.9945255474452555
0.7528934010152284 0.9945255474452555
0.7538409475465313 0.9945255474452555
0.7541793570219966 0.9945255474452555
0.7545177664974619 0.9945255474452555
0.7547884940778342 0.9945255474452555
0.755668358714044 0.9945255474452555
0.755668358714044 0.9954379562043796
0.7561421319796955 0.9954379562043796
0.7561421319796955 0.9963503649635036
0.7566159052453468 0.9963503649635036
0.7573604060913706 0.9963503649635036
0.7582402707275804 0.9963503649635036
0.7583756345177665 0.9963503649635036
0.7587140439932318 0.9963503649635036
0.758917089678511 0.9963503649635036
0.7591201353637902 0.9963503649635036
0.7593908629441625 0.9963503649635036
0.761082910321489 0.9963503649635036
0.7617597292724196 0.9963503649635036
0.7618274111675127 0.9963503649635036
0.762165820642978 0.9963503649635036
0.7623688663282572 0.9963503649635036
0.7631810490693739 0.9963503649635036
0.7633164128595601 0.9963503649635036
0.7636548223350254 0.9963503649635036
0.7637901861252115 0.9963503649635036
0.764331641285956 0.9963503649635036
0.7648054145516074 0.9963503649635036
0.7650761421319797 0.9963503649635036
0.7652115059221658 0.9963503649635036
0.7660236886632825 0.9963503649635036
0.7661590524534687 0.9963503649635036
0.7673096446700508 0.9963503649635036
0.76751269035533 0.9963503649635036
0.7684602368866328 0.9963503649635036
0.768595600676819 0.9963503649635036
0.7687309644670051 0.9963503649635036
0.7690693739424704 0.9963503649635036
0.7694077834179357 0.9963503649635036
0.7695431472081218 0.9963503649635036
0.7699492385786803 0.9963503649635036
0.7702876480541455 0.9963503649635036
0.7712351945854484 0.9963503649635036
0.7714382402707276 0.9963503649635036
0.7715736040609137 0.9963503649635036
0.7736717428087987 0.9963503649635036
0.7738071065989848 0.9963503649635036
0.7742808798646362 0.9963503649635036
0.7749576988155669 0.9963503649635036
0.775093062605753 0.9963503649635036
0.7754314720812183 0.9963503649635036
0.7760406091370559 0.9963503649635036
0.7783417935702199 0.9963503649635036
0.7789509306260576 0.9963503649635036
0.7792893401015228 0.9963503649635036
0.7794247038917089 0.9963503649635036
0.7795600676818951 0.9963503649635036
0.7798307952622674 0.9963503649635036
0.7821996615905246 0.9963503649635036
0.7869373942470389 0.9963503649635036
0.7871404399323181 0.9963503649635036
0.7873434856175973 0.9963503649635036
0.7876142131979695 0.9963503649635036
0.7876142131979695 0.9972627737226277
0.7882233502538071 0.9972627737226277
0.7897123519458544 0.9972627737226277
0.7898477157360406 0.9972627737226277
0.7901184433164129 0.9972627737226277
0.7903891708967851 0.9972627737226277
0.7905922165820642 0.9972627737226277
0.7909983079526227 0.9972627737226277
0.7915397631133672 0.9972627737226277
0.7918104906937394 0.9972627737226277
0.7925549915397632 0.9972627737226277
0.7930964467005076 0.9972627737226277
0.7970896785109983 0.9972627737226277
0.7972250423011844 0.9972627737226277
0.7973604060913706 0.9972627737226277
0.7974280879864636 0.9972627737226277
0.7976988155668359 0.9972627737226277
0.797901861252115 0.9972627737226277
0.7982402707275804 0.9972627737226277
0.798849407783418 0.9972627737226277
0.7995262267343486 0.9972627737226277
0.8 0.9972627737226277
0.8002030456852792 0.9972627737226277
0.8003384094754653 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8008798646362099 0.9972627737226277
0.801082910321489 0.9972627737226277
0.8012859560067682 0.9972627737226277
0.8023011844331641 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8026395939086295 0.9972627737226277
0.8027749576988156 0.9972627737226277
0.8039255499153977 0.9972627737226277
0.8041285956006768 0.9972627737226277
0.8042639593908629 0.9972627737226277
0.8045346869712352 0.9972627737226277
0.8048730964467005 0.9972627737226277
0.8050084602368867 0.9972627737226277
0.8051438240270727 0.9972627737226277
0.8056852791878173 0.9972627737226277
0.8057529610829103 0.9972627737226277
0.8068358714043993 0.9972627737226277
0.8069712351945855 0.9972627737226277
0.8072419627749577 0.9972627737226277
0.8075126903553299 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8079187817258884 0.9972627737226277
0.8080541455160745 0.9972627737226277
0.8085956006768189 0.9972627737226277
0.8087309644670051 0.9972627737226277
0.8090693739424704 0.9972627737226277
0.8093401015228426 0.9972627737226277
0.8094077834179357 0.9972627737226277
0.8096108291032149 0.9972627737226277
0.8098138747884941 0.9972627737226277
0.8103553299492385 0.9972627737226277
0.8113705583756345 0.9972627737226277
0.8115059221658206 0.9972627737226277
0.8116412859560068 0.9972627737226277
0.811912013536379 0.9972627737226277
0.8125211505922166 0.9972627737226277
0.8126565143824027 0.9972627737226277
0.812927241962775 0.9972627737226277
0.8133333333333334 0.9972627737226277
0.8135363790186125 0.9972627737226277
0.8136717428087986 0.9972627737226277
0.8148900169204738 0.9972627737226277
0.8150253807106599 0.9972627737226277
0.8154991539763113 0.9972627737226277
0.8156345177664974 0.9972627737226277
0.8157698815566836 0.9972627737226277
0.8238917089678511 0.9972627737226277
0.8240270727580372 0.9972627737226277
0.8249746192893401 0.9972627737226277
0.8250423011844331 0.9972627737226277
0.8253807106598985 0.9972627737226277
0.825989847715736 0.9972627737226277
0.8262605752961083 0.9972627737226277
0.8274111675126904 0.9972627737226277
0.8276818950930626 0.9972627737226277
0.8278849407783418 0.9972627737226277
0.8280203045685279 0.9972627737226277
0.8284263959390863 0.9972627737226277
0.8285617597292724 0.9972627737226277
0.8297800338409476 0.9972627737226277
0.8300507614213198 0.9972627737226277
0.8307275803722505 0.9972627737226277
0.8309306260575297 0.9972627737226277
0.8312013536379018 0.9972627737226277
0.8314720812182741 0.9972627737226277
0.8322842639593908 0.9972627737226277
0.8331641285956006 0.9972627737226277
0.8337055837563452 0.9972627737226277
0.8342470389170897 0.9972627737226277
0.8343824027072758 0.9972627737226277
0.8345177664974619 0.9972627737226277
0.8346531302876481 0.9972627737226277
0.8348561759729273 0.9972627737226277
0.8360744500846023 0.9972627737226277
0.8363451776649746 0.9972627737226277
0.836751269035533 0.9972627737226277
0.837834179357022 0.9972627737226277
0.8379695431472082 0.9972627737226277
0.8381049069373943 0.9972627737226277
0.8411505922165821 0.9972627737226277
0.8414213197969543 0.9972627737226277
0.8415566835871404 0.9972627737226277
0.8418274111675127 0.9972627737226277
0.8424365482233502 0.9972627737226277
0.8425719120135364 0.9972627737226277
0.8429780033840948 0.9972627737226277
0.8431133671742809 0.9972627737226277
0.8438578680203046 0.9972627737226277
0.8440609137055838 0.9972627737226277
0.8444670050761421 0.9972627737226277
0.8447377326565144 0.9972627737226277
0.8452115059221659 0.9972627737226277
0.846429780033841 0.9972627737226277
0.8468358714043993 0.9972627737226277
0.8473773265651439 0.9972627737226277
0.8474450084602368 0.9972627737226277
0.847580372250423 0.9972627737226277
0.8495431472081219 0.9972627737226277
0.8500169204737733 0.9972627737226277
0.8507614213197969 0.9972627737226277
0.8509644670050761 0.9972627737226277
0.8510321489001692 0.9972627737226277
0.8512351945854484 0.9972627737226277
0.8513705583756345 0.9972627737226277
0.8515059221658207 0.9972627737226277
0.8518443316412859 0.9972627737226277
0.8521150592216582 0.9972627737226277
0.8530626057529611 0.9972627737226277
0.8533333333333334 0.9972627737226277
0.8536717428087987 0.9972627737226277
0.8538071065989847 0.9972627737226277
0.8539424703891709 0.9972627737226277
0.8542131979695431 0.9972627737226277
0.8546869712351945 0.9972627737226277
0.8548223350253807 0.9972627737226277
0.8559729272419627 0.9972627737226277
0.856243654822335 0.9972627737226277
0.8566497461928934 0.9972627737226277
0.8569204737732656 0.9972627737226277
0.8571235194585448 0.9972627737226277
0.857258883248731 0.9972627737226277
0.8578003384094754 0.9972627737226277
0.8579357021996616 0.9972627737226277
0.8580033840947546 0.9972627737226277
0.8585448392554992 0.9972627737226277
0.8587478849407784 0.9972627737226277
0.8588832487309644 0.9972627737226277
0.859492385786802 0.9972627737226277
0.8613874788494078 0.9972627737226277
0.8619966159052453 0.9972627737226277
0.8621319796954314 0.9972627737226277
0.8682910321489001 0.9972627737226277
0.8687648054145516 0.9972627737226277
0.8690355329949239 0.9972627737226277
0.869238578680203 0.9972627737226277
0.8695769881556683 0.9972627737226277
0.8699153976311337 0.9972627737226277
0.8700507614213198 0.9972627737226277
0.870321489001692 0.9972627737226277
0.8707275803722504 0.9972627737226277
0.8709983079526227 0.9972627737226277
0.871269035532995 0.9972627737226277
0.87248730964467 0.9972627737226277
0.8730287648054146 0.9972627737226277
0.8732318104906938 0.9972627737226277
0.873502538071066 0.9972627737226277
0.8739086294416244 0.9972627737226277
0.8740439932318105 0.9972627737226277
0.8741793570219966 0.9972627737226277
0.8745177664974619 0.9972627737226277
0.874653130287648 0.9972627737226277
0.8747208121827411 0.9972627737226277
0.8748561759729272 0.9972627737226277
0.875736040609137 0.9972627737226277
0.8761421319796955 0.9972627737226277
0.876818950930626 0.9972627737226277
0.8769543147208122 0.9972627737226277
0.8771573604060914 0.9972627737226277
0.8776311336717428 0.9972627737226277
0.8779018612521151 0.9972627737226277
0.8785109983079527 0.9972627737226277
0.8792554991539763 0.9972627737226277
0.8808798646362098 0.9972627737226277
0.8811505922165821 0.9972627737226277
0.8816243654822336 0.9972627737226277
0.8817597292724196 0.9972627737226277
0.8822335025380711 0.9972627737226277
0.8825719120135364 0.9972627737226277
0.8827072758037225 0.9972627737226277
0.8829103214890017 0.9972627737226277
0.8829780033840947 0.9972627737226277
0.8833164128595601 0.9972627737226277
0.8835871404399324 0.9972627737226277
0.8851438240270728 0.9972627737226277
0.8852791878172589 0.9972627737226277
0.8855499153976312 0.9972627737226277
0.8858206429780033 0.9972627737226277
0.8873773265651438 0.9972627737226277
0.8877834179357021 0.9972627737226277
0.8879864636209814 0.9972627737226277
0.8883248730964467 0.9972627737226277
0.888595600676819 0.9972627737226277
0.8891370558375634 0.9972627737226277
0.8893401015228426 0.9972627737226277
0.8897461928934011 0.9972627737226277
0.8900169204737732 0.9972627737226277
0.8900846023688663 0.9972627737226277
0.8926565143824027 0.9972627737226277
0.892994923857868 0.9972627737226277
0.9032825719120136 0.9972627737226277
0.9036886632825719 0.9972627737226277
0.903824027072758 0.9972627737226277
0.9040270727580372 0.9972627737226277
0.9040947546531303 0.9981751824817519
0.9043654822335025 0.9981751824817519
0.9060575296108291 0.9981751824817519
0.9074111675126904 0.9981751824817519
0.9074111675126904 0.9990875912408759
0.9074788494077834 0.9990875912408759
0.9076142131979695 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9082233502538071 0.9990875912408759
0.9083587140439933 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9085617597292724 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9090355329949239 0.9990875912408759
0.9099153976311337 0.9990875912408759
0.9101184433164129 0.9990875912408759
0.9108629441624365 0.9990875912408759
0.9109983079526227 0.9990875912408759
0.9112013536379019 0.9990875912408759
0.911336717428088 0.9990875912408759
0.9118781725888325 0.9990875912408759
0.9120135363790186 0.9990875912408759
0.9120812182741117 0.9990875912408759
0.9141116751269035 0.9990875912408759
0.915600676818951 0.9990875912408759
0.9158714043993231 0.9990875912408759
0.9172250423011844 0.9990875912408759
0.9173604060913706 0.9990875912408759
0.917834179357022 0.9990875912408759
0.9179695431472081 0.9990875912408759
0.918849407783418 0.9990875912408759
0.9190524534686971 0.9990875912408759
0.9203384094754653 0.9990875912408759
0.9206091370558376 0.9990875912408759
0.9223011844331641 0.9990875912408759
0.9225719120135364 0.9990875912408759
0.9236548223350254 0.9990875912408759
0.9237901861252115 0.9990875912408759
0.9239932318104906 0.9990875912408759
0.9241285956006768 0.9990875912408759
0.9250761421319798 0.9990875912408759
0.9252115059221658 0.9990875912408759
0.9255499153976311 0.9990875912408759
0.9258206429780034 0.9990875912408759
0.9260236886632826 0.9990875912408759
0.9261590524534687 0.9990875912408759
0.9263620981387479 0.9990875912408759
0.9267005076142132 0.9990875912408759
0.9269035532994924 0.9990875912408759
0.9270389170896786 0.9990875912408759
0.9273773265651438 0.9990875912408759
0.9276480541455161 0.9990875912408759
0.9277834179357022 0.9990875912408759
0.9278510998307953 0.9990875912408759
0.9283248730964467 0.9990875912408759
0.9284602368866328 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.928663282571912 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9296108291032149 0.9990875912408759
0.9302199661590524 0.9990875912408759
0.9303553299492385 0.9990875912408759
0.9305583756345178 0.9990875912408759
0.9310321489001692 0.9990875912408759
0.9312351945854483 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9316412859560068 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9319796954314721 0.9990875912408759
0.9321150592216582 0.9990875912408759
0.9322504230118444 0.9990875912408759
0.9326565143824027 0.9990875912408759
0.9327918781725888 0.9990875912408759
0.932927241962775 0.9990875912408759
0.9330626057529611 0.9990875912408759
0.9331979695431472 0.9990875912408759
0.9333333333333333 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.940575296108291 0.9990875912408759
0.9408460236886633 0.9990875912408759
0.9425380710659899 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428764805414551 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9433502538071066 0.9990875912408759
0.9442301184433164 0.9990875912408759
0.9443654822335026 0.9990875912408759
0.944906937394247 0.9990875912408759
0.9451099830795262 0.9990875912408759
0.9454483925549916 0.9990875912408759
0.9457868020304568 0.9990875912408759
0.9460575296108291 0.9990875912408759
0.9461928934010152 0.9990875912408759
0.9463282571912014 0.9990875912408759
0.9464636209813875 0.9990875912408759
0.9468020304568527 0.9990875912408759
0.947005076142132 0.9990875912408759
0.9474788494077834 0.9990875912408759
0.9476142131979696 0.9990875912408759
0.9478172588832487 0.9990875912408759
0.9479526226734348 0.9990875912408759
0.948087986463621 0.9990875912408759
0.9482233502538071 0.9990875912408759
0.9483587140439932 0.9990875912408759
0.9484940778341794 0.9990875912408759
0.9485617597292724 0.9990875912408759
0.9489678510998308 0.9990875912408759
0.949238578680203 0.9990875912408759
0.9493739424703892 0.9990875912408759
0.9495093062605753 0.9990875912408759
0.9496446700507615 0.9990875912408759
0.9499153976311336 0.9990875912408759
0.9504568527918782 0.9990875912408759
0.9506598984771574 0.9990875912408759
0.9507952622673435 0.9990875912408759
0.9509983079526226 0.9990875912408759
0.9511336717428088 0.9990875912408759
0.9512690355329949 0.9990875912408759
0.9541116751269035 1.0
0.9542470389170897 1.0
0.9549915397631134 1.0
0.9550592216582064 1.0
0.9559390862944163 1.0
0.9566159052453469 1.0
0.9570219966159053 1.0
0.9574280879864636 1.0
0.9579018612521151 1.0
0.9580372250423012 1.0
0.9582402707275803 1.0
0.9583079526226734 1.0
0.9601353637901862 1.0
0.9602030456852791 1.0
0.9605414551607445 1.0
0.9606768189509306 1.0
0.9607445008460237 1.0
0.9608798646362098 1.0
0.961082910321489 1.0
0.9612859560067681 1.0
0.9614213197969543 1.0
0.9618274111675127 1.0
0.9618950930626058 1.0
0.962233502538071 1.0
0.9626395939086294 1.0
0.9629103214890017 1.0
0.9629780033840948 1.0
0.9631133671742809 1.0
0.963181049069374 1.0
0.9634517766497462 1.0
0.9637901861252115 1.0
0.9639255499153976 1.0
0.964263959390863 1.0
0.964399323181049 1.0
0.9648730964467005 1.0
0.9650761421319797 1.0
0.9659560067681895 1.0
0.9660913705583757 1.0
0.9672419627749577 1.0
0.9673773265651439 1.0
0.9679187817258883 1.0
0.9680541455160745 1.0
0.9681218274111675 1.0
0.9685279187817258 1.0
0.9694754653130288 1.0
0.969746192893401 1.0
0.9700846023688663 1.0
0.9702199661590525 1.0
0.9713028764805415 1.0
0.9721827411167513 1.0
0.9723857868020305 1.0
0.9744162436548224 1.0
0.9747546531302876 1.0
0.975093062605753 1.0
0.9753637901861252 1.0
0.9759729272419628 1.0
0.9763790186125212 1.0
0.9765820642978004 1.0
0.9767174280879865 1.0
0.9769881556683587 1.0
0.9771235194585448 1.0
0.9832825719120135 1.0
0.9833502538071066 1.0
0.9834856175972927 1.0
0.983891708967851 1.0
0.9840270727580372 1.0
0.9844331641285956 1.0
0.984839255499154 1.0
0.9855837563451777 1.0
0.9859898477157361 1.0
0.9863959390862944 1.0
0.9865989847715736 1.0
0.9868697123519459 1.0
0.9871404399323181 1.0
0.9874111675126903 1.0
0.9876142131979695 1.0
0.9876818950930626 1.0
0.9878172588832488 1.0
0.9878849407783418 1.0
0.988087986463621 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.991269035532995 1.0
0.991404399323181 1.0
0.9917428087986464 1.0
0.9918781725888325 1.0
0.9920812182741117 1.0
0.9922165820642977 1.0
0.9929610829103215 1.0
0.9930964467005076 1.0
0.9938409475465313 1.0
0.9942470389170897 1.0
0.9943824027072758 1.0
0.994653130287648 1.0
0.9952622673434857 1.0
0.9954653130287648 1.0
0.9964805414551607 1.0
0.996751269035533 1.0
0.9974280879864637 1.0
0.9975634517766497 1.0
0.997834179357022 1.0
0.9979018612521151 1.0
0.9981725888324873 1.0
0.9982402707275804 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.9993908629441625 1.0
0.9997292724196277 1.0
1.0 1.0


==> rocs_mamadroid/cg_full_rf_clean_f_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.04744525547445255
0.0 0.04927007299270073
0.0 0.05018248175182482
0.0 0.05200729927007299
0.0 0.053832116788321165
0.0 0.06295620437956205
0.0 0.0666058394160584
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07755474452554745
0.0 0.07937956204379562
0.0 0.0885036496350365
0.0 0.10857664233576643
0.0 0.11222627737226278
0.0 0.11405109489051095
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12773722627737227
0.0 0.13047445255474452
0.0 0.13138686131386862
0.0 0.13412408759124086
0.0 0.13594890510948904
0.0 0.145985401459854
0.0 0.1478102189781022
0.0 0.15054744525547445
0.0 0.15237226277372262
0.0 0.15328467153284672
0.0 0.16149635036496351
0.0 0.1624087591240876
0.0 0.16423357664233576
0.0 0.1678832116788321
0.0 0.16970802919708028
0.0 0.17153284671532848
0.0 0.177007299270073
0.0 0.17974452554744524
0.0 0.18248175182481752
0.0 0.18704379562043796
0.0 0.1906934306569343
0.0 0.19251824817518248
0.0 0.1989051094890511
0.0 0.20072992700729927
0.0 0.20164233576642335
0.0 0.20346715328467152
0.0 0.20437956204379562
0.0 0.21624087591240876
0.0 0.21715328467153286
0.0 0.2271897810218978
0.0 0.2281021897810219
0.0 0.23175182481751824
0.0 0.23357664233576642
0.0 0.23722627737226276
0.0 0.23996350364963503
0.0 0.2427007299270073
0.0 0.24817518248175183
6.768189509306261e-05 0.24817518248175183
6.768189509306261e-05 0.25821167883211676
6.768189509306261e-05 0.27645985401459855
6.768189509306261e-05 0.2782846715328467
6.768189509306261e-05 0.2874087591240876
6.768189509306261e-05 0.29288321167883213
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2956204379562044
0.00013536379018612522 0.2956204379562044
0.00013536379018612522 0.29744525547445255
0.00013536379018612522 0.3010948905109489
0.00013536379018612522 0.30200729927007297
0.00013536379018612522 0.3312043795620438
0.0002030456852791878 0.3312043795620438
0.0002030456852791878 0.33211678832116787
0.0002030456852791878 0.33394160583941607
0.0002030456852791878 0.3357664233576642
0.0002030456852791878 0.33941605839416056
0.0002030456852791878 0.34124087591240876
0.0002030456852791878 0.34854014598540145
0.0002030456852791878 0.3494525547445255
0.0002030456852791878 0.3512773722627737
0.0002030456852791878 0.3521897810218978
0.0002030456852791878 0.3585766423357664
0.0002030456852791878 0.36313868613138683
0.0002030456852791878 0.3722627737226277
0.0002030456852791878 0.3777372262773723
0.00027072758037225043 0.3777372262773723
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38047445255474455
0.00027072758037225043 0.3813868613138686
0.00027072758037225043 0.3841240875912409
0.00027072758037225043 0.38594890510948904
0.00027072758037225043 0.38686131386861317
0.00033840947546531303 0.38686131386861317
0.00033840947546531303 0.4005474452554745
0.00033840947546531303 0.4041970802919708
0.00033840947546531303 0.40875912408759124
0.00033840947546531303 0.4096715328467153
0.00033840947546531303 0.4114963503649635
0.00033840947546531303 0.4142335766423358
0.00033840947546531303 0.41514598540145986
0.0004060913705583756 0.41514598540145986
0.0004060913705583756 0.41605839416058393
0.0004737732656514382 0.41605839416058393
0.0004737732656514382 0.4187956204379562
0.0004737732656514382 0.42244525547445255
0.0006091370558375635 0.42244525547445255
0.0006091370558375635 0.4233576642335766
0.0006768189509306261 0.4233576642335766
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.42427007299270075
0.0008798646362098138 0.42427007299270075
0.0008798646362098138 0.4260948905109489
0.0010152284263959391 0.4260948905109489
0.0010152284263959391 0.43156934306569344
0.0010152284263959391 0.4343065693430657
0.0010152284263959391 0.4352189781021898
0.001218274111675127 0.4352189781021898
0.001218274111675127 0.43613138686131386
0.0012859560067681895 0.43613138686131386
0.0012859560067681895 0.4397810218978102
0.0012859560067681895 0.4416058394160584
0.0013536379018612521 0.4416058394160584
0.0013536379018612521 0.44343065693430656
0.0014213197969543147 0.44343065693430656
0.0014213197969543147 0.44525547445255476
0.0018274111675126903 0.44525547445255476
0.0018274111675126903 0.4470802919708029
0.0018274111675126903 0.4498175182481752
0.0018274111675126903 0.45072992700729925
0.0018950930626057529 0.45072992700729925
0.0018950930626057529 0.4516423357664234
0.0019627749576988157 0.4516423357664234
0.0019627749576988157 0.45255474452554745
0.0019627749576988157 0.4543795620437956
0.0019627749576988157 0.4562043795620438
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4625912408759124
0.0020304568527918783 0.4625912408759124
0.0020304568527918783 0.4635036496350365
0.0021658206429780035 0.4635036496350365
0.0021658206429780035 0.4653284671532847
0.0021658206429780035 0.46624087591240876
0.002233502538071066 0.46624087591240876
0.002233502538071066 0.46897810218978103
0.0023011844331641287 0.46897810218978103
0.0023011844331641287 0.4954379562043796
0.0023011844331641287 0.49635036496350365
0.0023688663282571912 0.49635036496350365
0.0023688663282571912 0.4981751824817518
0.002436548223350254 0.4981751824817518
0.002436548223350254 0.5
0.0025042301184433164 0.5
0.0025042301184433164 0.5036496350364964
0.002571912013536379 0.5036496350364964
0.002571912013536379 0.5045620437956204
0.0026395939086294416 0.5045620437956204
0.0026395939086294416 0.5054744525547445
0.0027072758037225042 0.5054744525547445
0.0027072758037225042 0.5063868613138686
0.0028426395939086294 0.5063868613138686
0.0028426395939086294 0.5072992700729927
0.0028426395939086294 0.5209854014598541
0.0028426395939086294 0.5218978102189781
0.0029780033840947546 0.5218978102189781
0.0029780033840947546 0.5228102189781022
0.003248730964467005 0.5228102189781022
0.003248730964467005 0.5273722627737226
0.003248730964467005 0.5328467153284672
0.003248730964467005 0.5337591240875912
0.0033164128595600676 0.5337591240875912
0.0033164128595600676 0.5401459854014599
0.0033164128595600676 0.541058394160584
0.00338409475465313 0.541058394160584
0.00338409475465313 0.5428832116788321
0.0034517766497461928 0.5428832116788321
0.0034517766497461928 0.5437956204379562
0.003587140439932318 0.5437956204379562
0.003587140439932318 0.5447080291970803
0.003722504230118443 0.5447080291970803
0.003722504230118443 0.5456204379562044
0.003925549915397631 0.5456204379562044
0.003925549915397631 0.5465328467153284
0.004331641285956007 0.5465328467153284
0.004331641285956007 0.5474452554744526
0.004467005076142132 0.5474452554744526
0.004467005076142132 0.5492700729927007
0.0046700507614213195 0.5492700729927007
0.0046700507614213195 0.551094890510949
0.004805414551607445 0.551094890510949
0.004805414551607445 0.5547445255474452
0.004805414551607445 0.5556569343065694
0.004873096446700508 0.5556569343065694
0.004873096446700508 0.5602189781021898
0.00494077834179357 0.5602189781021898
0.00494077834179357 0.5611313868613139
0.005143824027072758 0.5611313868613139
0.005279187817258883 0.5611313868613139
0.005279187817258883 0.5620437956204379
0.005549915397631134 0.5620437956204379
0.005549915397631134 0.5629562043795621
0.005617597292724197 0.5629562043795621
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5666058394160584
0.005685279187817259 0.5675182481751825
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.005956006768189509 0.5684306569343066
0.005956006768189509 0.5693430656934306
0.006023688663282572 0.5693430656934306
0.006023688663282572 0.5757299270072993
0.00622673434856176 0.5757299270072993
0.00622673434856176 0.5766423357664233
0.006294416243654823 0.5766423357664233
0.006294416243654823 0.5793795620437956
0.006700507614213198 0.5793795620437956
0.006700507614213198 0.5802919708029197
0.006835871404399323 0.5802919708029197
0.006835871404399323 0.5812043795620438
0.006835871404399323 0.583029197080292
0.0069035532994923855 0.583029197080292
0.0069035532994923855 0.5848540145985401
0.0069712351945854486 0.5848540145985401
0.0069712351945854486 0.5857664233576643
0.007038917089678511 0.5857664233576643
0.007038917089678511 0.5866788321167883
0.007309644670050761 0.5866788321167883
0.007309644670050761 0.5875912408759124
0.007377326565143824 0.5875912408759124
0.007377326565143824 0.5894160583941606
0.0075803722504230115 0.5894160583941606
0.0075803722504230115 0.5903284671532847
0.0077834179357022 0.5903284671532847
0.0077834179357022 0.5921532846715328
0.008054145516074451 0.5921532846715328
0.008054145516074451 0.593065693430657
0.008527918781725888 0.593065693430657
0.008527918781725888 0.5948905109489051
0.008663282571912014 0.5948905109489051
0.008798646362098138 0.5948905109489051
0.008798646362098138 0.5958029197080292
0.008866328257191202 0.5958029197080292
0.008866328257191202 0.5967153284671532
0.009069373942470389 0.5967153284671532
0.009069373942470389 0.5976277372262774
0.009340101522842639 0.5976277372262774
0.009475465313028765 0.5976277372262774
0.009543147208121827 0.5976277372262774
0.009678510998307953 0.5976277372262774
0.009678510998307953 0.5985401459854015
0.009746192893401015 0.5985401459854015
0.009746192893401015 0.6003649635036497
0.009949238578680204 0.6003649635036497
0.009949238578680204 0.6012773722627737
0.010016920473773266 0.6012773722627737
0.010016920473773266 0.6021897810218978
0.010287648054145516 0.6021897810218978
0.010287648054145516 0.6031021897810219
0.010558375634517767 0.6031021897810219
0.010558375634517767 0.6040145985401459
0.010829103214890017 0.6040145985401459
0.010829103214890017 0.6067518248175182
0.010896785109983079 0.6067518248175182
0.010896785109983079 0.6076642335766423
0.011099830795262267 0.6076642335766423
0.011099830795262267 0.6113138686131386
0.011235194585448393 0.6113138686131386
0.011235194585448393 0.6122262773722628
0.011370558375634518 0.6122262773722628
0.011370558375634518 0.6131386861313869
0.011573604060913706 0.6131386861313869
0.011573604060913706 0.6140510948905109
0.01197969543147208 0.6140510948905109
0.01197969543147208 0.614963503649635
0.012182741116751269 0.614963503649635
0.012385786802030457 0.614963503649635
0.01245346869712352 0.614963503649635
0.012656514382402707 0.614963503649635
0.012927241962774958 0.614963503649635
0.012927241962774958 0.6158759124087592
0.013333333333333334 0.6158759124087592
0.013333333333333334 0.6167883211678832
0.013401015228426396 0.6167883211678832
0.013401015228426396 0.6186131386861314
0.01353637901861252 0.6186131386861314
0.01353637901861252 0.6195255474452555
0.013739424703891709 0.6195255474452555
0.013739424703891709 0.6204379562043796
0.014213197969543147 0.6204379562043796
0.014416243654822336 0.6204379562043796
0.01455160744500846 0.6204379562043796
0.01455160744500846 0.6213503649635036
0.014686971235194586 0.6213503649635036
0.01482233502538071 0.6213503649635036
0.014957698815566836 0.6213503649635036
0.014957698815566836 0.6222627737226277
0.015160744500846023 0.6222627737226277
0.015160744500846023 0.6240875912408759
0.0155668358714044 0.6240875912408759
0.0155668358714044 0.625
0.01583756345177665 0.625
0.01583756345177665 0.6268248175182481
0.01583756345177665 0.6286496350364964
0.016717428087986465 0.6286496350364964
0.016717428087986465 0.6295620437956204
0.017055837563451776 0.6295620437956204
0.017597292724196276 0.6295620437956204
0.017597292724196276 0.6313868613138686
0.01766497461928934 0.6313868613138686
0.01766497461928934 0.6359489051094891
0.017800338409475466 0.6359489051094891
0.017800338409475466 0.6377737226277372
0.01793570219966159 0.6377737226277372
0.01793570219966159 0.6386861313868614
0.018003384094754653 0.6386861313868614
0.018003384094754653 0.6395985401459854
0.01922165820642978 0.6395985401459854
0.01922165820642978 0.6405109489051095
0.01942470389170897 0.6405109489051095
0.01942470389170897 0.6414233576642335
0.019695431472081217 0.6414233576642335
0.019695431472081217 0.6423357664233577
0.01976311336717428 0.6423357664233577
0.01976311336717428 0.6432481751824818
0.01996615905245347 0.6432481751824818
0.020439932318104908 0.6432481751824818
0.020439932318104908 0.6441605839416058
0.02050761421319797 0.6441605839416058
0.02050761421319797 0.6450729927007299
0.020575296108291032 0.6450729927007299
0.020575296108291032 0.6459854014598541
0.02077834179357022 0.6459854014598541
0.02104906937394247 0.6459854014598541
0.02104906937394247 0.6468978102189781
0.021184433164128595 0.6468978102189781
0.021184433164128595 0.6478102189781022
0.022267343485617597 0.6478102189781022
0.022267343485617597 0.6487226277372263
0.023011844331641287 0.6487226277372263
0.023011844331641287 0.6496350364963503
0.02307952622673435 0.6496350364963503
0.02307952622673435 0.6514598540145985
0.02314720812182741 0.6514598540145985
0.02314720812182741 0.6523722627737226
0.023485617597292723 0.6523722627737226
0.023485617597292723 0.6551094890510949
0.023553299492385788 0.6551094890510949
0.023553299492385788 0.656021897810219
0.02362098138747885 0.656021897810219
0.023756345177664975 0.656021897810219
0.024297800338409475 0.656021897810219
0.024297800338409475 0.6587591240875912
0.024771573604060914 0.6587591240875912
0.024771573604060914 0.6596715328467153
0.025854483925549916 0.6596715328467153
0.025854483925549916 0.6605839416058394
0.026057529610829102 0.6605839416058394
0.026057529610829102 0.6614963503649635
0.026057529610829102 0.6633211678832117
0.026057529610829102 0.6642335766423357
0.026125211505922164 0.6642335766423357
0.026125211505922164 0.666970802919708
0.02673434856175973 0.666970802919708
0.02673434856175973 0.6678832116788321
0.026869712351945855 0.6678832116788321
0.026869712351945855 0.6724452554744526
0.026869712351945855 0.6733576642335767
0.02720812182741117 0.6733576642335767
0.027343485617597293 0.6733576642335767
0.027614213197969542 0.6733576642335767
0.027614213197969542 0.6742700729927007
0.027681895093062604 0.6742700729927007
0.027681895093062604 0.6751824817518248
0.02774957698815567 0.6751824817518248
0.02774957698815567 0.676094890510949
0.03018612521150592 0.676094890510949
0.03018612521150592 0.677007299270073
0.03133671742808799 0.677007299270073
0.03133671742808799 0.6779197080291971
0.03140439932318105 0.6779197080291971
0.03174280879864636 0.6779197080291971
0.03194585448392555 0.6779197080291971
0.03194585448392555 0.6788321167883211
0.032148900169204735 0.6788321167883211
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.032554991539763115 0.6806569343065694
0.033231810490693736 0.6806569343065694
0.033231810490693736 0.6815693430656934
0.03343485617597293 0.6815693430656934
0.03343485617597293 0.6824817518248175
0.033570219966159054 0.6824817518248175
0.033570219966159054 0.6843065693430657
0.03377326565143824 0.6843065693430657
0.03377326565143824 0.6852189781021898
0.033908629441624365 0.6852189781021898
0.03404399323181049 0.6852189781021898
0.03458544839255499 0.6852189781021898
0.03458544839255499 0.6861313868613139
0.035262267343485615 0.6861313868613139
0.035262267343485615 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.036345177664974616 0.6897810218978102
0.036345177664974616 0.6906934306569343
0.03641285956006768 0.6906934306569343
0.036751269035532996 0.6906934306569343
0.03695431472081218 0.6906934306569343
0.03695431472081218 0.6916058394160584
0.03756345177664975 0.6916058394160584
0.037698815566835873 0.6916058394160584
0.03830795262267343 0.6916058394160584
0.03830795262267343 0.6925182481751825
0.03884940778341794 0.6925182481751825
0.03898477157360406 0.6925182481751825
0.03959390862944162 0.6925182481751825
0.03959390862944162 0.6934306569343066
0.04033840947546531 0.6934306569343066
0.04033840947546531 0.6943430656934306
0.0405414551607445 0.6943430656934306
0.0405414551607445 0.6952554744525548
0.040812182741116754 0.6952554744525548
0.040812182741116754 0.6961678832116789
0.04142131979695431 0.6961678832116789
0.04142131979695431 0.6970802919708029
0.041489001692047375 0.6970802919708029
0.041489001692047375 0.697992700729927
0.04182741116751269 0.697992700729927
0.04209813874788494 0.697992700729927
0.04243654822335025 0.697992700729927
0.04243654822335025 0.6998175182481752
0.042504230118443315 0.6998175182481752
0.042504230118443315 0.7016423357664233
0.04257191201353638 0.7016423357664233
0.04257191201353638 0.7025547445255474
0.04297800338409476 0.7025547445255474
0.04297800338409476 0.7034671532846716
0.043248730964467005 0.7034671532846716
0.043248730964467005 0.7043795620437956
0.04338409475465313 0.7043795620437956
0.043519458544839254 0.7043795620437956
0.04372250423011844 0.7043795620437956
0.04372250423011844 0.7052919708029197
0.0437901861252115 0.7052919708029197
0.0437901861252115 0.7062043795620438
0.04406091370558376 0.7062043795620438
0.04406091370558376 0.708029197080292
0.04453468697123519 0.708029197080292
0.04453468697123519 0.708941605839416
0.04467005076142132 0.708941605839416
0.04467005076142132 0.7098540145985401
0.04494077834179357 0.7098540145985401
0.04494077834179357 0.7116788321167883
0.04541455160744501 0.7116788321167883
0.04554991539763113 0.7116788321167883
0.045617597292724195 0.7116788321167883
0.045617597292724195 0.7125912408759124
0.04575296108291032 0.7125912408759124
0.04575296108291032 0.7135036496350365
0.045888324873096444 0.7135036496350365
0.04622673434856176 0.7135036496350365
0.04622673434856176 0.7144160583941606
0.04649746192893401 0.7144160583941606
0.04649746192893401 0.7153284671532847
0.04751269035532995 0.7153284671532847
0.04751269035532995 0.7162408759124088
0.04785109983079526 0.7162408759124088
0.04785109983079526 0.7171532846715328
0.04859560067681895 0.7171532846715328
0.04859560067681895 0.718978102189781
0.04859560067681895 0.7208029197080292
0.04920473773265652 0.7208029197080292
0.04934010152284264 0.7208029197080292
0.04981387478849408 0.7208029197080292
0.05001692047377326 0.7208029197080292
0.05015228426395939 0.7208029197080292
0.05116751269035533 0.7208029197080292
0.05116751269035533 0.7217153284671532
0.05197969543147208 0.7217153284671532
0.05197969543147208 0.7226277372262774
0.052115059221658204 0.7226277372262774
0.05346869712351946 0.7226277372262774
0.05346869712351946 0.7235401459854015
0.053604060913705585 0.7235401459854015
0.05380710659898477 0.7235401459854015
0.05434856175972927 0.7235401459854015
0.05434856175972927 0.7244525547445255
0.054957698815566836 0.7244525547445255
0.054957698815566836 0.7253649635036497
0.05583756345177665 0.7253649635036497
0.05583756345177665 0.7271897810218978
0.056243654822335024 0.7271897810218978
0.05637901861252115 0.7271897810218978
0.05644670050761421 0.7271897810218978
0.05658206429780034 0.7271897810218978
0.056717428087986466 0.7271897810218978
0.056717428087986466 0.7281021897810219
0.05766497461928934 0.7281021897810219
0.05766497461928934 0.7290145985401459
0.0582741116751269 0.7290145985401459
0.05840947546531303 0.7290145985401459
0.05956006768189509 0.7290145985401459
0.05956006768189509 0.7299270072992701
0.06037225042301184 0.7299270072992701
0.06037225042301184 0.7308394160583942
0.06077834179357022 0.7308394160583942
0.06077834179357022 0.7317518248175182
0.06192893401015229 0.7317518248175182
0.06192893401015229 0.7326642335766423
0.06213197969543147 0.7326642335766423
0.06240270727580372 0.7326642335766423
0.06253807106598985 0.7326642335766423
0.06267343485617598 0.7326642335766423
0.06267343485617598 0.7335766423357665
0.06301184433164128 0.7335766423357665
0.0631472081218274 0.7335766423357665
0.06348561759729272 0.7335766423357665
0.06362098138747885 0.7335766423357665
0.0638917089678511 0.7335766423357665
0.0638917089678511 0.7354014598540146
0.06423011844331641 0.7354014598540146
0.06436548223350254 0.7354014598540146
0.06450084602368866 0.7354014598540146
0.06450084602368866 0.7363138686131386
0.0649746192893401 0.7363138686131386
0.06510998307952623 0.7363138686131386
0.06544839255499153 0.7363138686131386
0.06544839255499153 0.7372262773722628
0.06565143824027073 0.7372262773722628
0.06565143824027073 0.7381386861313869
0.06598984771573604 0.7381386861313869
0.06626057529610829 0.7381386861313869
0.06754653130287648 0.7381386861313869
0.06815566835871405 0.7381386861313869
0.06815566835871405 0.7390510948905109
0.06835871404399323 0.7390510948905109
0.06835871404399323 0.739963503649635
0.06849407783417935 0.739963503649635
0.06849407783417935 0.7408759124087592
0.06869712351945854 0.7408759124087592
0.06869712351945854 0.7417883211678832
0.06903553299492386 0.7417883211678832
0.06903553299492386 0.7427007299270073
0.06991539763113368 0.7427007299270073
0.06991539763113368 0.7436131386861314
0.0705922165820643 0.7436131386861314
0.07072758037225042 0.7436131386861314
0.07106598984771574 0.7436131386861314
0.07120135363790187 0.7436131386861314
0.07120135363790187 0.7445255474452555
0.07126903553299492 0.7445255474452555
0.07140439932318104 0.7445255474452555
0.07160744500846024 0.7445255474452555
0.07160744500846024 0.7454379562043796
0.0722165820642978 0.7454379562043796
0.0722165820642978 0.7463503649635036
0.07241962774957698 0.7463503649635036
0.07241962774957698 0.7481751824817519
0.07248730964467005 0.7481751824817519
0.07248730964467005 0.7490875912408759
0.07282571912013536 0.7490875912408759
0.07309644670050762 0.7490875912408759
0.07397631133671743 0.7490875912408759
0.07411167512690356 0.7490875912408759
0.0749238578680203 0.7490875912408759
0.0751269035532995 0.7490875912408759
0.0754653130287648 0.7490875912408759
0.0754653130287648 0.75
0.07553299492385787 0.75
0.07607445008460237 0.75
0.07607445008460237 0.7509124087591241
0.07695431472081218 0.7509124087591241
0.07695431472081218 0.7518248175182481
0.07824027072758037 0.7518248175182481
0.07824027072758037 0.7527372262773723
0.07851099830795262 0.7527372262773723
0.07864636209813874 0.7527372262773723
0.07993231810490693 0.7527372262773723
0.08006768189509306 0.7527372262773723
0.08006768189509306 0.7536496350364964
0.08047377326565144 0.7536496350364964
0.08074450084602369 0.7536496350364964
0.08142131979695431 0.7536496350364964
0.08142131979695431 0.7554744525547445
0.08379018612521151 0.7554744525547445
0.08392554991539763 0.7554744525547445
0.08406091370558376 0.7554744525547445
0.08406091370558376 0.7563868613138686
0.08412859560067681 0.7563868613138686
0.08412859560067681 0.7572992700729927
0.0845346869712352 0.7572992700729927
0.0845346869712352 0.7627737226277372
0.08500846023688663 0.7627737226277372
0.08500846023688663 0.7645985401459854
0.085414551607445 0.7645985401459854
0.08554991539763114 0.7645985401459854
0.08588832487309644 0.7645985401459854
0.08602368866328257 0.7645985401459854
0.08697123519458545 0.7645985401459854
0.08697123519458545 0.7664233576642335
0.08710659898477158 0.7664233576642335
0.08730964467005076 0.7664233576642335
0.08798646362098139 0.7664233576642335
0.08798646362098139 0.7673357664233577
0.08879864636209814 0.7673357664233577
0.08893401015228426 0.7673357664233577
0.08967851099830795 0.7673357664233577
0.08981387478849408 0.7673357664233577
0.0899492385786802 0.7673357664233577
0.0899492385786802 0.7682481751824818
0.09062605752961082 0.7682481751824818
0.09076142131979695 0.7682481751824818
0.09130287648054146 0.7682481751824818
0.09130287648054146 0.7691605839416058
0.0921150592216582 0.7691605839416058
0.09225042301184433 0.7691605839416058
0.09279187817258883 0.7691605839416058
0.09279187817258883 0.7700729927007299
0.09319796954314721 0.7700729927007299
0.09333333333333334 0.7700729927007299
0.09373942470389171 0.7700729927007299
0.09387478849407783 0.7700729927007299
0.09414551607445008 0.7700729927007299
0.09434856175972928 0.7700729927007299
0.09495769881556683 0.7700729927007299
0.09495769881556683 0.7718978102189781
0.09509306260575297 0.7718978102189781
0.09509306260575297 0.7737226277372263
0.09543147208121827 0.7737226277372263
0.09543147208121827 0.7746350364963503
0.09624365482233503 0.7746350364963503
0.09637901861252116 0.7746350364963503
0.0971912013536379 0.7746350364963503
0.09759729272419627 0.7746350364963503
0.09827411167512691 0.7746350364963503
0.09827411167512691 0.7764598540145985
0.09854483925549916 0.7764598540145985
0.09874788494077834 0.7764598540145985
0.10098138747884941 0.7764598540145985
0.10165820642978003 0.7764598540145985
0.10186125211505923 0.7764598540145985
0.1020642978003384 0.7764598540145985
0.1020642978003384 0.7773722627737226
0.10213197969543147 0.7773722627737226
0.10213197969543147 0.7782846715328468
0.10260575296108292 0.7782846715328468
0.10260575296108292 0.7791970802919708
0.10294416243654822 0.7791970802919708
0.10314720812182741 0.7791970802919708
0.10416243654822335 0.7791970802919708
0.10429780033840948 0.7791970802919708
0.10490693739424704 0.7791970802919708
0.10490693739424704 0.7801094890510949
0.10510998307952622 0.7801094890510949
0.10510998307952622 0.781021897810219
0.1071404399323181 0.781021897810219
0.1071404399323181 0.781934306569343
0.10720812182741117 0.781934306569343
0.10720812182741117 0.7828467153284672
0.10774957698815567 0.7828467153284672
0.10774957698815567 0.7846715328467153
0.10788494077834179 0.7846715328467153
0.10856175972927241 0.7846715328467153
0.10856175972927241 0.7855839416058394
0.10923857868020305 0.7855839416058394
0.10937394247038917 0.7855839416058394
0.11052453468697124 0.7855839416058394
0.11099830795262268 0.7855839416058394
0.1116751269035533 0.7855839416058394
0.1116751269035533 0.7864963503649635
0.11208121827411167 0.7864963503649635
0.11289340101522842 0.7864963503649635
0.11289340101522842 0.7874087591240876
0.11289340101522842 0.7947080291970803
0.11323181049069374 0.7947080291970803
0.11323181049069374 0.7956204379562044
0.11336717428087986 0.7956204379562044
0.11336717428087986 0.7965328467153284
0.11377326565143824 0.7965328467153284
0.11390862944162436 0.7965328467153284
0.11505922165820642 0.7965328467153284
0.11505922165820642 0.802007299270073
0.11553299492385787 0.802007299270073
0.11553299492385787 0.8029197080291971
0.11634517766497462 0.8029197080291971
0.11634517766497462 0.8038321167883211
0.11648054145516075 0.8038321167883211
0.116751269035533 0.8038321167883211
0.11864636209813875 0.8038321167883211
0.11884940778341793 0.8038321167883211
0.11905245346869713 0.8038321167883211
0.11905245346869713 0.8047445255474452
0.1194585448392555 0.8047445255474452
0.11959390862944162 0.8047445255474452
0.12094754653130288 0.8047445255474452
0.12094754653130288 0.8056569343065694
0.121082910321489 0.8056569343065694
0.12121827411167513 0.8056569343065694
0.12196277495769882 0.8056569343065694
0.12209813874788494 0.8056569343065694
0.12318104906937394 0.8056569343065694
0.12331641285956006 0.8056569343065694
0.12406091370558375 0.8056569343065694
0.12406091370558375 0.8065693430656934
0.1245346869712352 0.8065693430656934
0.1245346869712352 0.8074817518248175
0.12467005076142132 0.8074817518248175
0.12467005076142132 0.8083941605839416
0.12609137055837563 0.8083941605839416
0.1267005076142132 0.8083941605839416
0.1272419627749577 0.8083941605839416
0.1272419627749577 0.8093065693430657
0.127580372250423 0.8093065693430657
0.1277834179357022 0.8093065693430657
0.12791878172588833 0.8093065693430657
0.12791878172588833 0.8111313868613139
0.1292047377326565 0.8111313868613139
0.1294077834179357 0.8111313868613139
0.12981387478849407 0.8111313868613139
0.1299492385786802 0.8111313868613139
0.13123519458544838 0.8111313868613139
0.13123519458544838 0.8120437956204379
0.13130287648054145 0.8120437956204379
0.13130287648054145 0.8129562043795621
0.13177664974619288 0.8129562043795621
0.13177664974619288 0.8138686131386861
0.13184433164128595 0.8138686131386861
0.13218274111675127 0.8138686131386861
0.13319796954314722 0.8138686131386861
0.1334010152284264 0.8138686131386861
0.13421319796954315 0.8138686131386861
0.13434856175972928 0.8138686131386861
0.13516074450084603 0.8138686131386861
0.13516074450084603 0.8193430656934306
0.13671742808798645 0.8193430656934306
0.13705583756345177 0.8193430656934306
0.13780033840947548 0.8193430656934306
0.13780033840947548 0.8202554744525548
0.13820642978003383 0.8202554744525548
0.13820642978003383 0.8211678832116789
0.13895093062605754 0.8211678832116789
0.13908629441624365 0.8211678832116789
0.1392216582064298 0.8211678832116789
0.1392216582064298 0.8220802919708029
0.1393570219966159 0.8220802919708029
0.1393570219966159 0.822992700729927
0.14003384094754653 0.822992700729927
0.14003384094754653 0.823905109489051
0.1420642978003384 0.823905109489051
0.1420642978003384 0.8248175182481752
0.1436886632825719 0.8248175182481752
0.1436886632825719 0.8257299270072993
0.1440947546531303 0.8257299270072993
0.1442301184433164 0.8257299270072993
0.1446362098138748 0.8257299270072993
0.1446362098138748 0.8266423357664233
0.14470389170896786 0.8266423357664233
0.14470389170896786 0.8275547445255474
0.1449746192893401 0.8275547445255474
0.1449746192893401 0.8321167883211679
0.14565143824027071 0.8321167883211679
0.14700507614213199 0.8321167883211679
0.14720812182741116 0.8321167883211679
0.1503891708967851 0.8321167883211679
0.1505922165820643 0.8321167883211679
0.15126903553299492 0.8321167883211679
0.15140439932318106 0.8321167883211679
0.15174280879864635 0.8321167883211679
0.1518781725888325 0.8321167883211679
0.15214890016920474 0.8321167883211679
0.15228426395939088 0.8321167883211679
0.15228426395939088 0.833029197080292
0.1532994923857868 0.833029197080292
0.15343485617597294 0.833029197080292
0.15363790186125212 0.833029197080292
0.15363790186125212 0.833941605839416
0.15390862944162437 0.833941605839416
0.15390862944162437 0.8348540145985401
0.154585448392555 0.8348540145985401
0.15478849407783418 0.8348540145985401
0.155668358714044 0.8348540145985401
0.155668358714044 0.8357664233576643
0.15641285956006767 0.8357664233576643
0.15661590524534688 0.8357664233576643
0.158917089678511 0.8357664233576643
0.1591201353637902 0.8357664233576643
0.1601353637901861 0.8357664233576643
0.1601353637901861 0.8366788321167883
0.16033840947546532 0.8366788321167883
0.1605414551607445 0.8366788321167883
0.16060913705583757 0.8366788321167883
0.16074450084602368 0.8366788321167883
0.161082910321489 0.8366788321167883
0.161082910321489 0.8375912408759124
0.1616243654822335 0.8375912408759124
0.1616243654822335 0.8385036496350365
0.16175972927241963 0.8385036496350365
0.16175972927241963 0.8394160583941606
0.16338409475465313 0.8394160583941606
0.16338409475465313 0.8403284671532847
0.16494077834179358 0.8403284671532847
0.16494077834179358 0.8421532846715328
0.16602368866328257 0.8421532846715328
0.16602368866328257 0.843065693430657
0.16629441624365482 0.843065693430657
0.16629441624365482 0.843978102189781
0.16710659898477156 0.843978102189781
0.16710659898477156 0.8448905109489051
0.1688663282571912 0.8448905109489051
0.16900169204737733 0.8448905109489051
0.16913705583756344 0.8448905109489051
0.16927241962774958 0.8448905109489051
0.169746192893401 0.8448905109489051
0.169746192893401 0.8458029197080292
0.17076142131979696 0.8458029197080292
0.17076142131979696 0.8467153284671532
0.17137055837563453 0.8467153284671532
0.17137055837563453 0.8476277372262774
0.17197969543147207 0.8476277372262774
0.17197969543147207 0.8485401459854015
0.1721150592216582 0.8485401459854015
0.17258883248730963 0.8485401459854015
0.17272419627749577 0.8485401459854015
0.17346869712351945 0.8485401459854015
0.1736040609137056 0.8485401459854015
0.17604060913705583 0.8485401459854015
0.17617597292724196 0.8485401459854015
0.17786802030456852 0.8485401459854015
0.17786802030456852 0.8494525547445255
0.17868020304568527 0.8494525547445255
0.1788155668358714 0.8494525547445255
0.17888324873096448 0.8494525547445255
0.17915397631133673 0.8494525547445255
0.18057529610829104 0.8494525547445255
0.1808460236886633 0.8494525547445255
0.1808460236886633 0.8503649635036497
0.1809813874788494 0.8503649635036497
0.1809813874788494 0.8521897810218978
0.1811844331641286 0.8521897810218978
0.18138747884940778 0.8521897810218978
0.1815228426395939 0.8521897810218978
0.18179357021996617 0.8521897810218978
0.1822673434856176 0.8521897810218978
0.18274111675126903 0.8521897810218978
0.18287648054145517 0.8521897810218978
0.18321489001692048 0.8521897810218978
0.18321489001692048 0.8531021897810219
0.1836886632825719 0.8531021897810219
0.1836886632825719 0.8549270072992701
0.18382402707275805 0.8549270072992701
0.18395939086294416 0.8549270072992701
0.18490693739424705 0.8549270072992701
0.18490693739424705 0.8558394160583942
0.18619289340101522 0.8558394160583942
0.18646362098138747 0.8558394160583942
0.18720812182741117 0.8558394160583942
0.1875465313028765 0.8558394160583942
0.1876818950930626 0.8558394160583942
0.18781725888324874 0.8558394160583942
0.18788494077834178 0.8558394160583942
0.18829103214890017 0.8558394160583942
0.18917089678510998 0.8558394160583942
0.18971235194585448 0.8558394160583942
0.1914720812182741 0.8558394160583942
0.1914720812182741 0.8576642335766423
0.19181049069373943 0.8576642335766423
0.1918781725888325 0.8576642335766423
0.1920135363790186 0.8576642335766423
0.19235194585448392 0.8576642335766423
0.19235194585448392 0.8585766423357665
0.19316412859560067 0.8585766423357665
0.19316412859560067 0.8594890510948905
0.1932994923857868 0.8594890510948905
0.1932994923857868 0.8604014598540146
0.19370558375634517 0.8604014598540146
0.19370558375634517 0.8613138686131386
0.19445008460236887 0.8613138686131386
0.19472081218274112 0.8613138686131386
0.19485617597292723 0.8613138686131386
0.19512690355329948 0.8613138686131386
0.19526226734348562 0.8613138686131386
0.19526226734348562 0.8622262773722628
0.1954653130287648 0.8622262773722628
0.1954653130287648 0.8640510948905109
0.19593908629441625 0.8640510948905109
0.19593908629441625 0.864963503649635
0.19661590524534686 0.864963503649635
0.19661590524534686 0.8658759124087592
0.19749576988155668 0.8658759124087592
0.19763113367174281 0.8658759124087592
0.19844331641285956 0.8658759124087592
0.19844331641285956 0.8667883211678832
0.19898477157360406 0.8667883211678832
0.1991201353637902 0.8667883211678832
0.19945854483925549 0.8667883211678832
0.19945854483925549 0.8677007299270073
0.1996615905245347 0.8677007299270073
0.1997969543147208 0.8677007299270073
0.2 0.8677007299270073
0.20013536379018612 0.8677007299270073
0.201082910321489 0.8677007299270073
0.20121827411167512 0.8677007299270073
0.20128595600676819 0.8677007299270073
0.20189509306260575 0.8677007299270073
0.2027072758037225 0.8677007299270073
0.2029103214890017 0.8677007299270073
0.20331641285956006 0.8677007299270073
0.20548223350253808 0.8677007299270073
0.20548223350253808 0.8686131386861314
0.20575296108291033 0.8686131386861314
0.20588832487309644 0.8686131386861314
0.2072419627749577 0.8686131386861314
0.20737732656514382 0.8686131386861314
0.2074450084602369 0.8686131386861314
0.207580372250423 0.8686131386861314
0.20785109983079525 0.8686131386861314
0.20805414551607446 0.8686131386861314
0.20988155668358713 0.8686131386861314
0.21001692047377327 0.8686131386861314
0.21096446700507615 0.8686131386861314
0.21096446700507615 0.8740875912408759
0.21143824027072758 0.8740875912408759
0.21157360406091372 0.8740875912408759
0.21272419627749578 0.8740875912408759
0.2128595600676819 0.8740875912408759
0.2131979695431472 0.8740875912408759
0.2131979695431472 0.875
0.21353637901861253 0.875
0.21441624365482234 0.875
0.2153637901861252 0.875
0.21563451776649747 0.875
0.21563451776649747 0.8759124087591241
0.21712351945854483 0.8759124087591241
0.21712351945854483 0.8768248175182481
0.21732656514382404 0.8768248175182481
0.2191539763113367 0.8768248175182481
0.2198984771573604 0.8768248175182481
0.22003384094754652 0.8768248175182481
0.2222673434856176 0.8768248175182481
0.2224703891708968 0.8768248175182481
0.2226057529610829 0.8768248175182481
0.22274111675126904 0.8768248175182481
0.2228087986463621 0.8768248175182481
0.2228087986463621 0.8777372262773723
0.2244331641285956 0.8777372262773723
0.2244331641285956 0.8786496350364964
0.22463620981387478 0.8786496350364964
0.22463620981387478 0.8795620437956204
0.22483925549915398 0.8795620437956204
0.2249746192893401 0.8795620437956204
0.22504230118443316 0.8795620437956204
0.22504230118443316 0.8804744525547445
0.2257191201353638 0.8804744525547445
0.2258544839255499 0.8804744525547445
0.22598984771573605 0.8804744525547445
0.22612521150592216 0.8804744525547445
0.22619289340101523 0.8804744525547445
0.22619289340101523 0.8813868613138686
0.22754653130287647 0.8813868613138686
0.22781725888324872 0.8813868613138686
0.22829103214890017 0.8813868613138686
0.22869712351945853 0.8813868613138686
0.22896785109983078 0.8813868613138686
0.22896785109983078 0.8822992700729927
0.22917089678511 0.8822992700729927
0.22917089678511 0.8832116788321168
0.23038917089678512 0.8832116788321168
0.23052453468697123 0.8832116788321168
0.23140439932318105 0.8832116788321168
0.23140439932318105 0.8841240875912408
0.2327580372250423 0.8841240875912408
0.2327580372250423 0.885036496350365
0.23323181049069375 0.885036496350365
0.23323181049069375 0.8859489051094891
0.2341793570219966 0.8859489051094891
0.23431472081218274 0.8859489051094891
0.2349238578680203 0.8859489051094891
0.2349238578680203 0.8877737226277372
0.23499153976311338 0.8877737226277372
0.23526226734348563 0.8877737226277372
0.23580372250423012 0.8877737226277372
0.23580372250423012 0.8886861313868614
0.23634517766497462 0.8886861313868614
0.23702199661590526 0.8886861313868614
0.2394585448392555 0.8886861313868614
0.23986463620981388 0.8886861313868614
0.24209813874788494 0.8886861313868614
0.24209813874788494 0.8905109489051095
0.24209813874788494 0.8914233576642335
0.24751269035532994 0.8914233576642335
0.24764805414551608 0.8914233576642335
0.2481218274111675 0.8914233576642335
0.24825719120135364 0.8914233576642335
0.24846023688663282 0.8914233576642335
0.24859560067681896 0.8914233576642335
0.24893401015228425 0.8914233576642335
0.2490693739424704 0.8914233576642335
0.2501522842639594 0.8914233576642335
0.2501522842639594 0.8923357664233577
0.2503553299492386 0.8923357664233577
0.2503553299492386 0.8932481751824818
0.2506260575296108 0.8932481751824818
0.2508967851099831 0.8932481751824818
0.25407783417935703 0.8932481751824818
0.25421319796954317 0.8932481751824818
0.25495769881556685 0.8932481751824818
0.25543147208121825 0.8932481751824818
0.2567174280879865 0.8932481751824818
0.2567174280879865 0.8941605839416058
0.2568527918781726 0.8941605839416058
0.2575972927241963 0.8941605839416058
0.2578680203045685 0.8941605839416058
0.25942470389170896 0.8941605839416058
0.25942470389170896 0.8950729927007299
0.2595600676818951 0.8950729927007299
0.2597631133671743 0.8950729927007299
0.26016920473773264 0.8950729927007299
0.2603045685279188 0.8950729927007299
0.2609813874788494 0.8950729927007299
0.2609813874788494 0.8959854014598541
0.2615228426395939 0.8959854014598541
0.2615228426395939 0.8968978102189781
0.26159052453468695 0.8968978102189781
0.26199661590524537 0.8968978102189781
0.2644331641285956 0.8968978102189781
0.2644331641285956 0.8978102189781022
0.2653130287648054 0.8978102189781022
0.26544839255499153 0.8978102189781022
0.2656514382402707 0.8978102189781022
0.2658544839255499 0.8978102189781022
0.2665313028764805 0.8978102189781022
0.26686971235194584 0.8978102189781022
0.26693739424703894 0.8978102189781022
0.26693739424703894 0.8987226277372263
0.26741116751269034 0.8987226277372263
0.26741116751269034 0.8996350364963503
0.2695769881556684 0.8996350364963503
0.26971235194585447 0.8996350364963503
0.2700507614213198 0.8996350364963503
0.2703891708967851 0.8996350364963503
0.2703891708967851 0.9005474452554745
0.2705922165820643 0.9005474452554745
0.2709306260575296 0.9005474452554745
0.2718781725888325 0.9005474452554745
0.2718781725888325 0.9023722627737226
0.27282571912013537 0.9023722627737226
0.2731641285956007 0.9023722627737226
0.27363790186125214 0.9023722627737226
0.2737732656514382 0.9023722627737226
0.275668358714044 0.9023722627737226
0.27580372250423013 0.9023722627737226
0.27593908629441627 0.9023722627737226
0.27593908629441627 0.9032846715328468
0.276751269035533 0.9032846715328468
0.2768866328257191 0.9032846715328468
0.2773604060913706 0.9032846715328468
0.27749576988155666 0.9032846715328468
0.27830795262267344 0.9032846715328468
0.27830795262267344 0.9041970802919708
0.27952622673434857 0.9041970802919708
0.2796615905245347 0.9041970802919708
0.27972927241962775 0.9041970802919708
0.2798646362098139 0.9041970802919708
0.28318104906937397 0.9041970802919708
0.2845346869712352 0.9041970802919708
0.2846700507614213 0.9041970802919708
0.2856175972927242 0.9041970802919708
0.2856175972927242 0.9051094890510949
0.2857529610829103 0.9051094890510949
0.2859560067681895 0.9051094890510949
0.2860236886632826 0.9051094890510949
0.2861590524534687 0.9051094890510949
0.2872419627749577 0.9051094890510949
0.2872419627749577 0.906021897810219
0.2879187817258883 0.906021897810219
0.2881895093062606 0.906021897810219
0.2890693739424704 0.906021897810219
0.28920473773265654 0.906021897810219
0.29028764805414553 0.906021897810219
0.29042301184433167 0.906021897810219
0.29225042301184434 0.906021897810219
0.2923857868020305 0.906021897810219
0.2941455160744501 0.906021897810219
0.2941455160744501 0.906934306569343
0.295160744500846 0.906934306569343
0.295160744500846 0.9078467153284672
0.2957021996615905 0.9078467153284672
0.29583756345177664 0.9078467153284672
0.2966497461928934 0.9078467153284672
0.29678510998307955 0.9078467153284672
0.2971235194585448 0.9078467153284672
0.29732656514382405 0.9078467153284672
0.2977326565143824 0.9078467153284672
0.29786802030456855 0.9078467153284672
0.2979357021996616 0.9078467153284672
0.2980710659898477 0.9078467153284672
0.29976311336717426 0.9078467153284672
0.2998984771573604 0.9078467153284672
0.2999661590524535 0.9078467153284672
0.2999661590524535 0.9087591240875912
0.3013874788494078 0.9087591240875912
0.3022673434856176 0.9087591240875912
0.3024703891708968 0.9087591240875912
0.3024703891708968 0.9096715328467153
0.30314720812182744 0.9096715328467153
0.30341793570219966 0.9096715328467153
0.3040947546531303 0.9096715328467153
0.30423011844331643 0.9096715328467153
0.30538071065989847 0.9096715328467153
0.3055160744500846 0.9096715328467153
0.3060575296108291 0.9096715328467153
0.3060575296108291 0.9105839416058394
0.3063959390862944 0.9105839416058394
0.30653130287648056 0.9105839416058394
0.3068697123519459 0.9105839416058394
0.30727580372250424 0.9105839416058394
0.3073434856175973 0.9105839416058394
0.3074788494077834 0.9105839416058394
0.30754653130287646 0.9105839416058394
0.3076818950930626 0.9105839416058394
0.310253807106599 0.9105839416058394
0.3105245346869712 0.9105839416058394
0.31140439932318104 0.9105839416058394
0.31140439932318104 0.9114963503649635
0.31228426395939085 0.9114963503649635
0.31262267343485617 0.9114963503649635
0.3127580372250423 0.9114963503649635
0.3136379018612521 0.9114963503649635
0.3141793570219966 0.9114963503649635
0.3141793570219966 0.9142335766423357
0.3151945854483926 0.9142335766423357
0.3163451776649746 0.9142335766423357
0.31681895093062606 0.9142335766423357
0.31702199661590524 0.9142335766423357
0.3174280879864636 0.9142335766423357
0.317834179357022 0.9142335766423357
0.3180372250423012 0.9142335766423357
0.31817258883248734 0.9142335766423357
0.3183079526226734 0.9142335766423357
0.31864636209813874 0.9142335766423357
0.3188494077834179 0.9142335766423357
0.3202030456852792 0.9142335766423357
0.3203384094754653 0.9142335766423357
0.32047377326565146 0.9142335766423357
0.32047377326565146 0.9151459854014599
0.3218274111675127 0.9151459854014599
0.3218274111675127 0.916058394160584
0.3223688663282572 0.916058394160584
0.3225042301184433 0.916058394160584
0.32284263959390863 0.916058394160584
0.32297800338409477 0.916058394160584
0.324331641285956 0.916058394160584
0.32460236886632826 0.916058394160584
0.3247377326565144 0.916058394160584
0.3252115059221658 0.916058394160584
0.32710659898477157 0.916058394160584
0.3272419627749577 0.916058394160584
0.3279864636209814 0.916058394160584
0.3279864636209814 0.916970802919708
0.33035532994923855 0.916970802919708
0.33062605752961083 0.916970802919708
0.33150592216582064 0.916970802919708
0.33150592216582064 0.9178832116788321
0.33238578680203046 0.9178832116788321
0.33292724196277496 0.9178832116788321
0.3334010152284264 0.9178832116788321
0.3335363790186125 0.9178832116788321
0.33434856175972927 0.9178832116788321
0.3344839255499154 0.9178832116788321
0.3346869712351946 0.9178832116788321
0.3350253807106599 0.9178832116788321
0.33549915397631136 0.9178832116788321
0.33549915397631136 0.9187956204379562
0.33624365482233504 0.9187956204379562
0.33651438240270726 0.9187956204379562
0.3368527918781726 0.9187956204379562
0.3368527918781726 0.9197080291970803
0.3378003384094755 0.9197080291970803
0.3378003384094755 0.9215328467153284
0.33874788494077834 0.9215328467153284
0.3388832487309645 0.9215328467153284
0.3395600676818951 0.9215328467153284
0.3396954314720812 0.9215328467153284
0.3402368866328257 0.9215328467153284
0.340575296108291 0.9215328467153284
0.34165820642978 0.9215328467153284
0.34179357021996615 0.9215328467153284
0.34186125211505924 0.9215328467153284
0.34213197969543147 0.9215328467153284
0.34294416243654824 0.9215328467153284
0.3430795262267343 0.9215328467153284
0.3431472081218274 0.9215328467153284
0.34348561759729274 0.9215328467153284
0.3444331641285956 0.9215328467153284
0.3466666666666667 0.9215328467153284
0.34707275803722504 0.9215328467153284
0.3472081218274112 0.9215328467153284
0.34822335025380713 0.9215328467153284
0.3484263959390863 0.9215328467153284
0.3484263959390863 0.9224452554744526
0.34869712351945853 0.9224452554744526
0.34883248730964467 0.9224452554744526
0.34957698815566834 0.9224452554744526
0.34991539763113366 0.9224452554744526
0.3500507614213198 0.9224452554744526
0.3514720812182741 0.9224452554744526
0.35160744500846025 0.9224452554744526
0.35194585448392557 0.9224452554744526
0.35194585448392557 0.9233576642335767
0.35214890016920475 0.9233576642335767
0.35214890016920475 0.9242700729927007
0.35241962774957697 0.9242700729927007
0.35357021996615906 0.9242700729927007
0.35377326565143824 0.9242700729927007
0.3539086294416244 0.9242700729927007
0.3539086294416244 0.9251824817518248
0.3549915397631134 0.9251824817518248
0.3551269035532995 0.9251824817518248
0.35627749576988155 0.9251824817518248
0.3564128595600677 0.9251824817518248
0.35769881556683586 0.9251824817518248
0.35769881556683586 0.926094890510949
0.35790186125211504 0.926094890510949
0.36081218274111676 0.926094890510949
0.3609475465313029 0.926094890510949
0.36189509306260575 0.926094890510949
0.36189509306260575 0.927007299270073
0.3620304568527919 0.927007299270073
0.3622335025380711 0.927007299270073
0.3623011844331641 0.927007299270073
0.36277495769881557 0.927007299270073
0.3628426395939086 0.927007299270073
0.3631133671742809 0.927007299270073
0.3633840947546531 0.927007299270073
0.36358714043993234 0.927007299270073
0.3637225042301184 0.927007299270073
0.36385786802030456 0.927007299270073
0.36514382402707274 0.927007299270073
0.3652791878172589 0.927007299270073
0.36656514382402705 0.927007299270073
0.3667005076142132 0.927007299270073
0.3667681895093063 0.927007299270073
0.36690355329949237 0.927007299270073
0.36690355329949237 0.9279197080291971
0.36697123519458547 0.9288321167883211
0.3673773265651438 0.9288321167883211
0.367580372250423 0.9288321167883211
0.36771573604060914 0.9288321167883211
0.3678510998307953 0.9288321167883211
0.3681895093062606 0.9288321167883211
0.3684602368866328 0.9288321167883211
0.3720473773265651 0.9288321167883211
0.3720473773265651 0.9297445255474452
0.37218274111675126 0.9297445255474452
0.37414551607445007 0.9297445255474452
0.37434856175972925 0.9297445255474452
0.3744839255499154 0.9297445255474452
0.3750253807106599 0.9297445255474452
0.37549915397631134 0.9297445255474452
0.3770558375634518 0.9297445255474452
0.377326565143824 0.9297445255474452
0.3775972927241963 0.9297445255474452
0.3777326565143824 0.9297445255474452
0.37834179357021996 0.9297445255474452
0.3784771573604061 0.9297445255474452
0.3784771573604061 0.9306569343065694
0.38111675126903555 0.9306569343065694
0.3812521150592217 0.9306569343065694
0.38138747884940777 0.9306569343065694
0.38138747884940777 0.9315693430656934
0.3817935702199662 0.9315693430656934
0.38192893401015227 0.9315693430656934
0.3838917089678511 0.9315693430656934
0.3840270727580372 0.9315693430656934
0.3842301184433164 0.9315693430656934
0.38436548223350253 0.9315693430656934
0.38490693739424703 0.9315693430656934
0.38490693739424703 0.9324817518248175
0.3856514382402707 0.9324817518248175
0.38578680203045684 0.9324817518248175
0.38673434856175976 0.9324817518248175
0.3891032148900169 0.9324817518248175
0.3895093062605753 0.9324817518248175
0.3895093062605753 0.9333941605839416
0.38971235194585446 0.9333941605839416
0.3898477157360406 0.9333941605839416
0.3905922165820643 0.9333941605839416
0.3911336717428088 0.9333941605839416
0.39214890016920473 0.9333941605839416
0.39214890016920473 0.9343065693430657
0.393502538071066 0.9343065693430657
0.39363790186125214 0.9343065693430657
0.39363790186125214 0.9352189781021898
0.3937732656514382 0.9352189781021898
0.39390862944162436 0.9352189781021898
0.3948561759729272 0.9352189781021898
0.39505922165820645 0.9352189781021898
0.3951269035532995 0.9352189781021898
0.39526226734348563 0.9352189781021898
0.3954653130287648 0.9352189781021898
0.39593908629441626 0.9352189781021898
0.39607445008460235 0.9352189781021898
0.39641285956006767 0.9352189781021898
0.39641285956006767 0.9361313868613139
0.39668358714043994 0.9361313868613139
0.3968866328257191 0.9361313868613139
0.3974280879864636 0.9361313868613139
0.3974280879864636 0.9370437956204379
0.3985109983079526 0.9370437956204379
0.39891708967851097 0.9370437956204379
0.40006768189509306 0.9370437956204379
0.4002030456852792 0.9370437956204379
0.40087986463620984 0.9370437956204379
0.4010152284263959 0.9370437956204379
0.40115059221658206 0.9370437956204379
0.40115059221658206 0.9379562043795621
0.40284263959390865 0.9379562043795621
0.40297800338409473 0.9379562043795621
0.40331641285956005 0.9379562043795621
0.40331641285956005 0.9397810218978102
0.4034517766497462 0.9397810218978102
0.4049407783417936 0.9397810218978102
0.4052115059221658 0.9397810218978102
0.4056175972927242 0.9397810218978102
0.4056175972927242 0.9406934306569343
0.4058206429780034 0.9406934306569343
0.4059560067681895 0.9406934306569343
0.4062944162436548 0.9406934306569343
0.4062944162436548 0.9416058394160584
0.40730964467005076 0.9416058394160584
0.40730964467005076 0.9425182481751825
0.40785109983079526 0.9425182481751825
0.4079864636209814 0.9425182481751825
0.40954314720812185 0.9425182481751825
0.40967851099830793 0.9425182481751825
0.40981387478849407 0.9425182481751825
0.4101522842639594 0.9425182481751825
0.41035532994923857 0.9425182481751825
0.41062605752961084 0.9425182481751825
0.41367174280879865 0.9425182481751825
0.4138071065989848 0.9425182481751825
0.41421319796954315 0.9425182481751825
0.4143485617597293 0.9425182481751825
0.4148223350253807 0.9425182481751825
0.4149576988155668 0.9425182481751825
0.4157698815566836 0.9425182481751825
0.41590524534686973 0.9425182481751825
0.41692047377326563 0.9425182481751825
0.41725888324873095 0.9425182481751825
0.41766497461928936 0.9425182481751825
0.41780033840947545 0.9425182481751825
0.4180710659898477 0.9425182481751825
0.4180710659898477 0.9434306569343066
0.4185448392554992 0.9434306569343066
0.41874788494077836 0.9434306569343066
0.41922165820642976 0.9434306569343066
0.4193570219966159 0.9434306569343066
0.4196277495769882 0.9434306569343066
0.41976311336717426 0.9434306569343066
0.4202368866328257 0.9434306569343066
0.42037225042301185 0.9434306569343066
0.420507614213198 0.9434306569343066
0.42064297800338407 0.9434306569343066
0.42071065989847717 0.9434306569343066
0.4208460236886633 0.9434306569343066
0.4210490693739425 0.9434306569343066
0.42118443316412857 0.9434306569343066
0.4219289340101523 0.9434306569343066
0.42233502538071066 0.9434306569343066
0.4224703891708968 0.9434306569343066
0.4230118443316413 0.9434306569343066
0.4230118443316413 0.9443430656934306
0.42450084602368865 0.9443430656934306
0.42483925549915397 0.9443430656934306
0.4269373942470389 0.9443430656934306
0.4269373942470389 0.9452554744525548
0.42754653130287645 0.9452554744525548
0.42795262267343487 0.9452554744525548
0.4289678510998308 0.9452554744525548
0.4291032148900169 0.9452554744525548
0.43147208121827413 0.9452554744525548
0.43174280879864635 0.9452554744525548
0.4318781725888325 0.9452554744525548
0.4327580372250423 0.9452554744525548
0.43370558375634516 0.9452554744525548
0.43377326565143826 0.9452554744525548
0.43397631133671744 0.9452554744525548
0.4344500846023689 0.9452554744525548
0.434585448392555 0.9452554744525548
0.43817258883248733 0.9452554744525548
0.43817258883248733 0.9461678832116789
0.4388494077834179 0.9461678832116789
0.43898477157360405 0.9461678832116789
0.43918781725888323 0.9461678832116789
0.43918781725888323 0.9470802919708029
0.43959390862944164 0.9470802919708029
0.43959390862944164 0.948905109489051
0.44006768189509304 0.948905109489051
0.44006768189509304 0.9498175182481752
0.4402707275803722 0.9498175182481752
0.44060913705583754 0.9498175182481752
0.44189509306260577 0.9498175182481752
0.44203045685279185 0.9498175182481752
0.44710659898477156 0.9498175182481752
0.44737732656514384 0.9498175182481752
0.44771573604060916 0.9498175182481752
0.44771573604060916 0.9507299270072993
0.4485279187817259 0.9507299270072993
0.44873096446700506 0.9507299270072993
0.44954314720812183 0.9507299270072993
0.449746192893401 0.9507299270072993
0.44981387478849405 0.9507299270072993
0.4499492385786802 0.9507299270072993
0.4508967851099831 0.9507299270072993
0.4510321489001692 0.9507299270072993
0.45150592216582064 0.9507299270072993
0.4517089678510998 0.9507299270072993
0.45204737732656514 0.9507299270072993
0.4521827411167513 0.9507299270072993
0.45265651438240273 0.9507299270072993
0.45292724196277495 0.9507299270072993
0.4542131979695431 0.9507299270072993
0.45441624365482236 0.9507299270072993
0.4548223350253807 0.9507299270072993
0.45495769881556686 0.9507299270072993
0.4552284263959391 0.9507299270072993
0.45543147208121826 0.9507299270072993
0.45549915397631136 0.9507299270072993
0.45563451776649744 0.9507299270072993
0.45854483925549916 0.9507299270072993
0.4586802030456853 0.9507299270072993
0.45935702199661593 0.9507299270072993
0.459492385786802 0.9507299270072993
0.46071065989847715 0.9507299270072993
0.4608460236886633 0.9507299270072993
0.46165820642978006 0.9507299270072993
0.46186125211505924 0.9507299270072993
0.46219966159052456 0.9507299270072993
0.46219966159052456 0.9516423357664233
0.4636886632825719 0.9516423357664233
0.46382402707275805 0.9516423357664233
0.46416243654822337 0.9516423357664233
0.46429780033840945 0.9516423357664233
0.464839255499154 0.9516423357664233
0.464839255499154 0.9525547445255474
0.4649746192893401 0.9525547445255474
0.4675465313028765 0.9525547445255474
0.468155668358714 0.9525547445255474
0.4683587140439932 0.9525547445255474
0.4687648054145516 0.9525547445255474
0.4687648054145516 0.9534671532846716
0.46998307952622675 0.9534671532846716
0.46998307952622675 0.9543795620437956
0.47160744500846025 0.9543795620437956
0.4718104906937394 0.9543795620437956
0.47214890016920474 0.9543795620437956
0.4722842639593909 0.9543795620437956
0.4730964467005076 0.9543795620437956
0.4733671742808799 0.9543795620437956
0.4742470389170897 0.9543795620437956
0.47438240270727583 0.9543795620437956
0.4747208121827411 0.9543795620437956
0.4753976311336717 0.9543795620437956
0.4753976311336717 0.9552919708029197
0.47715736040609136 0.9552919708029197
0.4772927241962775 0.9552919708029197
0.47736040609137054 0.9552919708029197
0.4774957698815567 0.9552919708029197
0.4789847715736041 0.9552919708029197
0.47912013536379017 0.9552919708029197
0.47939086294416244 0.9552919708029197
0.47966159052453466 0.9552919708029197
0.48081218274111676 0.9552919708029197
0.48081218274111676 0.9562043795620438
0.4814890016920474 0.9562043795620438
0.4814890016920474 0.9571167883211679
0.48223350253807107 0.9571167883211679
0.4823688663282572 0.9571167883211679
0.4825042301184433 0.9571167883211679
0.48277495769881557 0.9571167883211679
0.4829103214890017 0.9571167883211679
0.4831133671742809 0.9571167883211679
0.483248730964467 0.9571167883211679
0.4839932318104907 0.9571167883211679
0.48412859560067684 0.9571167883211679
0.48575296108291033 0.9571167883211679
0.48588832487309647 0.9571167883211679
0.4859560067681895 0.9571167883211679
0.48609137055837565 0.9571167883211679
0.49164128595600676 0.9571167883211679
0.49164128595600676 0.958029197080292
0.4917766497461929 0.958029197080292
0.4926565143824027 0.958029197080292
0.49279187817258885 0.958029197080292
0.49313028764805417 0.958029197080292
0.49326565143824025 0.958941605839416
0.4934686971235195 0.958941605839416
0.49367174280879866 0.958941605839416
0.49367174280879866 0.9598540145985401
0.494010152284264 0.9598540145985401
0.494010152284264 0.9607664233576643
0.49421319796954316 0.9607664233576643
0.49441624365482234 0.9607664233576643
0.4945516074450085 0.9607664233576643
0.49549915397631134 0.9607664233576643
0.4956345177664975 0.9607664233576643
0.4963113367174281 0.9607664233576643
0.4964467005076142 0.9607664233576643
0.49746192893401014 0.9607664233576643
0.4977326565143824 0.9607664233576643
0.49908629441624364 0.9607664233576643
0.5000338409475465 0.9607664233576643
0.5000338409475465 0.9616788321167883
0.5003722504230118 0.9616788321167883
0.500507614213198 0.9616788321167883
0.5011844331641286 0.9616788321167883
0.5013197969543147 0.9616788321167883
0.5014551607445008 0.9616788321167883
0.501590524534687 0.9616788321167883
0.5017935702199662 0.9616788321167883
0.5019289340101523 0.9616788321167883
0.5024703891708968 0.9616788321167883
0.502673434856176 0.9616788321167883
0.5031472081218274 0.9616788321167883
0.5035532994923858 0.9616788321167883
0.5042301184433164 0.9616788321167883
0.5042301184433164 0.9625912408759124
0.5065989847715736 0.9625912408759124
0.507140439932318 0.9625912408759124
0.5090355329949239 0.9625912408759124
0.50917089678511 0.9625912408759124
0.5093739424703891 0.9625912408759124
0.5096446700507614 0.9625912408759124
0.5097800338409475 0.9625912408759124
0.5105922165820643 0.9625912408759124
0.5107952622673435 0.9625912408759124
0.5114720812182741 0.9625912408759124
0.5121489001692048 0.9625912408759124
0.5122842639593909 0.9625912408759124
0.512419627749577 0.9625912408759124
0.5152622673434856 0.9625912408759124
0.5153976311336718 0.9625912408759124
0.5155329949238578 0.9625912408759124
0.515668358714044 0.9625912408759124
0.517834179357022 0.9625912408759124
0.5179695431472081 0.9625912408759124
0.5187817258883248 0.9625912408759124
0.518917089678511 0.9625912408759124
0.518984771573604 0.9625912408759124
0.5191878172588833 0.9625912408759124
0.5195262267343486 0.9625912408759124
0.5196615905245346 0.9625912408759124
0.5197292724196277 0.9625912408759124
0.52 0.9625912408759124
0.5204060913705584 0.9625912408759124
0.5205414551607445 0.9625912408759124
0.522165820642978 0.9625912408759124
0.522165820642978 0.9635036496350365
0.5227072758037226 0.9635036496350365
0.5229780033840947 0.9635036496350365
0.5230456852791878 0.9635036496350365
0.5231810490693739 0.9635036496350365
0.5234517766497462 0.9635036496350365
0.5235871404399323 0.9635036496350365
0.5243993231810491 0.9635036496350365
0.5243993231810491 0.9644160583941606
0.5251438240270727 0.9644160583941606
0.5251438240270727 0.9653284671532847
0.5269035532994923 0.9653284671532847
0.5271742808798646 0.9653284671532847
0.5285279187817259 0.9653284671532847
0.528663282571912 0.9653284671532847
0.5321150592216582 0.9653284671532847
0.5327241962774958 0.9653284671532847
0.5327918781725889 0.9653284671532847
0.532927241962775 0.9653284671532847
0.5331302876480541 0.9653284671532847
0.5332656514382402 0.9653284671532847
0.5334010152284264 0.9653284671532847
0.5338747884940779 0.9653284671532847
0.5342808798646362 0.9653284671532847
0.535093062605753 0.9653284671532847
0.5364467005076142 0.9653284671532847
0.5364467005076142 0.9662408759124088
0.5365143824027073 0.9662408759124088
0.5366497461928934 0.9662408759124088
0.5367174280879865 0.9662408759124088
0.5368527918781726 0.9662408759124088
0.537326565143824 0.9662408759124088
0.5376649746192893 0.9662408759124088
0.5384771573604061 0.9662408759124088
0.5386125211505922 0.9662408759124088
0.5390862944162437 0.9662408759124088
0.5400338409475466 0.9662408759124088
0.5407783417935702 0.9662408759124088
0.5410490693739425 0.9662408759124088
0.5411844331641286 0.9662408759124088
0.5413874788494077 0.9662408759124088
0.5420642978003384 0.9662408759124088
0.5422673434856176 0.9662408759124088
0.5446362098138748 0.9662408759124088
0.5447715736040609 0.9662408759124088
0.5460575296108291 0.9662408759124088
0.5471404399323181 0.9662408759124088
0.5473434856175973 0.9662408759124088
0.5473434856175973 0.9671532846715328
0.5478172588832487 0.9671532846715328
0.548087986463621 0.9671532846715328
0.5489001692047377 0.9671532846715328
0.5489001692047377 0.968065693430657
0.5493739424703892 0.968065693430657
0.5497123519458544 0.968065693430657
0.5507275803722504 0.968065693430657
0.5509306260575296 0.968065693430657
0.5512690355329949 0.968065693430657
0.5514043993231811 0.968065693430657
0.5516074450084603 0.968065693430657
0.5529610829103215 0.968065693430657
0.5546531302876481 0.968065693430657
0.5546531302876481 0.968978102189781
0.5551945854483925 0.968978102189781
0.5560744500846023 0.968978102189781
0.5561421319796954 0.968978102189781
0.55668358714044 0.968978102189781
0.5570896785109983 0.968978102189781
0.5575634517766498 0.968978102189781
0.557834179357022 0.968978102189781
0.5586463620981388 0.968978102189781
0.5586463620981388 0.9698905109489051
0.5597292724196278 0.9698905109489051
0.5598646362098139 0.9698905109489051
0.560067681895093 0.9698905109489051
0.561150592216582 0.9698905109489051
0.561150592216582 0.9708029197080292
0.5615566835871404 0.9708029197080292
0.5618274111675127 0.9708029197080292
0.5624365482233502 0.9708029197080292
0.5625719120135364 0.9708029197080292
0.5629780033840948 0.9708029197080292
0.5631133671742808 0.9708029197080292
0.5641962774957698 0.9708029197080292
0.5646700507614213 0.9708029197080292
0.5652791878172588 0.9708029197080292
0.5652791878172588 0.9717153284671532
0.5658883248730965 0.9717153284671532
0.5660236886632826 0.9717153284671532
0.5671742808798647 0.9717153284671532
0.5673096446700507 0.9717153284671532
0.5683248730964467 0.9717153284671532
0.5684602368866328 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5690693739424704 0.9717153284671532
0.5693401015228426 0.9717153284671532
0.5696108291032149 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5707614213197969 0.9717153284671532
0.5713028764805415 0.9717153284671532
0.5714382402707275 0.9717153284671532
0.5717089678510998 0.9717153284671532
0.5731979695431472 0.9717153284671532
0.5734686971235194 0.9717153284671532
0.5745516074450084 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.575093062605753 0.9717153284671532
0.5752284263959391 0.9717153284671532
0.5756345177664974 0.9717153284671532
0.5759729272419628 0.9717153284671532
0.5763790186125212 0.9717153284671532
0.5766497461928934 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.577258883248731 0.9717153284671532
0.5773265651438241 0.9717153284671532
0.5776649746192893 0.9717153284671532
0.5780710659898477 0.9717153284671532
0.5782741116751269 0.9717153284671532
0.5785448392554992 0.9717153284671532
0.5786802030456852 0.9717153284671532
0.5792216582064298 0.9717153284671532
0.5793570219966159 0.9717153284671532
0.5796277495769881 0.9717153284671532
0.5798307952622673 0.9717153284671532
0.5799661590524535 0.9717153284671532
0.5819966159052453 0.9717153284671532
0.5822673434856176 0.9717153284671532
0.5826057529610829 0.9717153284671532
0.5828764805414551 0.9717153284671532
0.5842978003384095 0.9717153284671532
0.5844331641285956 0.9717153284671532
0.5845008460236887 0.9717153284671532
0.584906937394247 0.9717153284671532
0.5886971235194586 0.9717153284671532
0.5888324873096447 0.9717153284671532
0.5906598984771574 0.9717153284671532
0.5909983079526226 0.9717153284671532
0.5912013536379018 0.9717153284671532
0.5917428087986464 0.9717153284671532
0.5925549915397631 0.9717153284671532
0.5926903553299493 0.9717153284671532
0.5930964467005077 0.9717153284671532
0.5932318104906937 0.9717153284671532
0.593502538071066 0.9717153284671532
0.5939086294416244 0.9717153284671532
0.5941793570219966 0.9717153284671532
0.5943147208121827 0.9717153284671532
0.5957360406091371 0.9717153284671532
0.5958714043993232 0.9717153284671532
0.5964128595600677 0.9717153284671532
0.5965482233502538 0.9717153284671532
0.5968866328257191 0.9717153284671532
0.5970219966159053 0.9717153284671532
0.5980372250423012 0.9717153284671532
0.5984433164128595 0.9717153284671532
0.5993231810490693 0.9717153284671532
0.5994585448392555 0.9717153284671532
0.5996615905245347 0.9717153284671532
0.5997969543147208 0.9717153284671532
0.599932318104907 0.9717153284671532
0.6000676818950931 0.9717153284671532
0.6001353637901862 0.9717153284671532
0.6002707275803723 0.9717153284671532
0.6017597292724196 0.9717153284671532
0.6019627749576988 0.9717153284671532
0.602098138747885 0.9717153284671532
0.6025719120135363 0.9717153284671532
0.6031133671742809 0.9717153284671532
0.6041285956006768 0.9717153284671532
0.6041962774957699 0.9717153284671532
0.6041962774957699 0.9726277372262774
0.6050761421319797 0.9726277372262774
0.6052115059221658 0.9726277372262774
0.6054145516074451 0.9726277372262774
0.6055499153976311 0.9726277372262774
0.6056175972927242 0.9726277372262774
0.6057529610829103 0.9726277372262774
0.6062944162436549 0.9726277372262774
0.606429780033841 0.9726277372262774
0.6069035532994924 0.9726277372262774
0.6070389170896785 0.9726277372262774
0.60751269035533 0.9726277372262774
0.60751269035533 0.9735401459854015
0.6077834179357022 0.9735401459854015
0.6082571912013537 0.9735401459854015
0.6092047377326565 0.9735401459854015
0.6094754653130288 0.9735401459854015
0.6096785109983079 0.9735401459854015
0.609813874788494 0.9735401459854015
0.6106937394247038 0.9735401459854015
0.61082910321489 0.9735401459854015
0.6110321489001692 0.9735401459854015
0.6110321489001692 0.9744525547445255
0.6112351945854484 0.9744525547445255
0.6115059221658207 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.6128595600676819 0.9744525547445255
0.612994923857868 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6144839255499154 0.9744525547445255
0.6146192893401016 0.9744525547445255
0.6147546531302877 0.9744525547445255
0.6148223350253808 0.9744525547445255
0.6150930626057529 0.9744525547445255
0.615160744500846 0.9744525547445255
0.6152961082910321 0.9744525547445255
0.6157021996615906 0.9744525547445255
0.6157021996615906 0.9753649635036497
0.6167174280879865 0.9753649635036497
0.6177326565143824 0.9753649635036497
0.6180033840947546 0.9753649635036497
0.6182064297800338 0.9753649635036497
0.6185448392554992 0.9753649635036497
0.6186802030456853 0.9753649635036497
0.619424703891709 0.9753649635036497
0.6196277495769882 0.9753649635036497
0.6203722504230118 0.9753649635036497
0.6206429780033841 0.9753649635036497
0.6207783417935702 0.9753649635036497
0.6211844331641286 0.9753649635036497
0.62165820642978 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6224027072758037 0.9753649635036497
0.6224027072758037 0.9762773722627737
0.6228087986463621 0.9762773722627737
0.6362774957698816 0.9826642335766423
0.6372927241962775 0.9826642335766423
0.6375634517766497 0.9826642335766423
0.6377664974619289 0.9826642335766423
0.637901861252115 0.9826642335766423
0.6380372250423012 0.9826642335766423
0.6382402707275804 0.9826642335766423
0.64 0.9826642335766423
0.6402030456852792 0.9826642335766423
0.6403384094754653 0.9826642335766423
0.6404737732656515 0.9826642335766423
0.6407445008460236 0.9826642335766423
0.6408798646362098 0.9826642335766423
0.6418950930626057 0.9826642335766423
0.6426395939086295 0.9826642335766423
0.6428426395939086 0.9826642335766423
0.643248730964467 0.9826642335766423
0.6433840947546531 0.9826642335766423
0.6435871404399324 0.9826642335766423
0.6444670050761422 0.9826642335766423
0.6446700507614214 0.9826642335766423
0.6448054145516074 0.9826642335766423
0.6448054145516074 0.9835766423357665
0.6450084602368866 0.9835766423357665
0.6470389170896785 0.9835766423357665
0.6473773265651438 0.9835766423357665
0.64751269035533 0.9835766423357665
0.6478510998307953 0.9835766423357665
0.6479864636209813 0.9835766423357665
0.6488663282571911 0.9835766423357665
0.6490016920473773 0.9835766423357665
0.6492724196277496 0.9835766423357665
0.6494754653130288 0.9835766423357665
0.6499492385786803 0.9835766423357665
0.6499492385786803 0.9844890510948905
0.6501522842639594 0.9844890510948905
0.6502876480541455 0.9844890510948905
0.6519120135363791 0.9844890510948905
0.6520473773265651 0.9844890510948905
0.6524534686971235 0.9844890510948905
0.6525888324873097 0.9844890510948905
0.6532656514382402 0.9844890510948905
0.6535363790186125 0.9844890510948905
0.654010152284264 0.9844890510948905
0.6547546531302877 0.9844890510948905
0.6548900169204738 0.9844890510948905
0.6557698815566836 0.9844890510948905
0.6559052453468697 0.9844890510948905
0.6561082910321488 0.9844890510948905
0.6565143824027073 0.9844890510948905
0.6587478849407783 0.9844890510948905
0.6588832487309645 0.9844890510948905
0.6590186125211506 0.9844890510948905
0.6591539763113368 0.9844890510948905
0.6603045685279187 0.9844890510948905
0.660575296108291 0.9844890510948905
0.6613874788494077 0.9844890510948905
0.6617935702199662 0.9844890510948905
0.662673434856176 0.9844890510948905
0.6644331641285957 0.9844890510948905
0.6645685279187817 0.9844890510948905
0.6655837563451776 0.9844890510948905
0.6657191201353638 0.9844890510948905
0.6660575296108291 0.9844890510948905
0.6662605752961083 0.9844890510948905
0.6672081218274112 0.9844890510948905
0.6673434856175973 0.9844890510948905
0.6674111675126904 0.9844890510948905
0.6675465313028764 0.9844890510948905
0.6689678510998308 0.9844890510948905
0.6691032148900169 0.9844890510948905
0.6697800338409475 0.9844890510948905
0.6699830795262267 0.9844890510948905
0.6705922165820642 0.9844890510948905
0.6707275803722504 0.9844890510948905
0.6734348561759729 0.9844890510948905
0.6735702199661591 0.9844890510948905
0.6739086294416243 0.9844890510948905
0.6739086294416243 0.9854014598540146
0.6748561759729272 0.9854014598540146
0.6751269035532995 0.9854014598540146
0.675668358714044 0.9854014598540146
0.6758037225042302 0.9854014598540146
0.6773604060913706 0.9854014598540146
0.677834179357022 0.9854014598540146
0.6790524534686971 0.9854014598540146
0.6790524534686971 0.9863138686131386
0.6792554991539763 0.9863138686131386
0.6793908629441624 0.9863138686131386
0.6807445008460237 0.9863138686131386
0.6819627749576989 0.9863138686131386
0.6820981387478849 0.9863138686131386
0.6835194585448393 0.9863138686131386
0.6838578680203046 0.9863138686131386
0.6845346869712352 0.9863138686131386
0.6851438240270727 0.9863138686131386
0.6854822335025381 0.9863138686131386
0.6856852791878173 0.9863138686131386
0.6857529610829103 0.9863138686131386
0.6859560067681895 0.9863138686131386
0.6863620981387479 0.9863138686131386
0.686497461928934 0.9863138686131386
0.6871065989847716 0.9863138686131386
0.6872419627749577 0.9863138686131386
0.6873096446700507 0.9863138686131386
0.687580372250423 0.9863138686131386
0.6876480541455161 0.9863138686131386
0.6876480541455161 0.9872262773722628
0.688663282571912 0.9872262773722628
0.6887986463620981 0.9872262773722628
0.6890693739424704 0.9872262773722628
0.6892724196277495 0.9872262773722628
0.6893401015228426 0.9872262773722628
0.6898138747884941 0.9872262773722628
0.6898815566835872 0.9872262773722628
0.6903553299492385 0.9872262773722628
0.6904230118443316 0.9872262773722628
0.6905583756345177 0.9872262773722628
0.6910998307952623 0.9872262773722628
0.6912351945854484 0.9872262773722628
0.691844331641286 0.9872262773722628
0.691844331641286 0.9881386861313869
0.6921827411167513 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6925211505922165 0.9881386861313869
0.6927241962774958 0.9881386861313869
0.692927241962775 0.9881386861313869
0.6931302876480542 0.9881386861313869
0.6936040609137056 0.9881386861313869
0.6937394247038917 0.9881386861313869
0.6938071065989848 0.9881386861313869
0.694010152284264 0.9881386861313869
0.6941455160744501 0.9881386861313869
0.6942808798646362 0.9881386861313869
0.6944162436548224 0.9881386861313869
0.6952961082910322 0.9881386861313869
0.6954314720812182 0.9881386861313869
0.6957698815566836 0.9881386861313869
0.6959052453468697 0.9881386861313869
0.6963113367174281 0.9881386861313869
0.6965143824027072 0.9881386861313869
0.6966497461928934 0.9881386861313869
0.6967851099830795 0.9881386861313869
0.6968527918781726 0.9881386861313869
0.6969881556683587 0.9881386861313869
0.6970558375634518 0.9881386861313869
0.6971912013536379 0.9881386861313869
0.6973942470389171 0.9881386861313869
0.6975296108291033 0.9881386861313869
0.6979357021996616 0.9881386861313869
0.6992893401015229 0.9881386861313869
0.699560067681895 0.9881386861313869
0.6999661590524535 0.9881386861313869
0.7001015228426396 0.9881386861313869
0.7003722504230119 0.9881386861313869
0.700507614213198 0.9881386861313869
0.7007783417935702 0.9881386861313869
0.7009137055837563 0.9881386861313869
0.7009813874788494 0.9881386861313869
0.7019966159052453 0.9881386861313869
0.7028087986463621 0.9881386861313869
0.7030795262267343 0.9881386861313869
0.7032148900169205 0.9881386861313869
0.7041624365482233 0.9881386861313869
0.7041624365482233 0.9890510948905109
0.7042978003384095 0.9890510948905109
0.7048392554991539 0.9890510948905109
0.7055160744500846 0.9890510948905109
0.7057868020304569 0.9890510948905109
0.705989847715736 0.9890510948905109
0.7075465313028765 0.9890510948905109
0.7082910321489002 0.9890510948905109
0.7084263959390863 0.9890510948905109
0.710253807106599 0.9890510948905109
0.7103891708967851 0.9890510948905109
0.7108629441624366 0.9890510948905109
0.7110659898477157 0.9890510948905109
0.7117428087986464 0.9890510948905109
0.7129610829103215 0.9890510948905109
0.7131641285956006 0.9890510948905109
0.713502538071066 0.9890510948905109
0.7136379018612521 0.9890510948905109
0.7137055837563452 0.9890510948905109
0.7137055837563452 0.989963503649635
0.7140439932318104 0.989963503649635
0.7147884940778342 0.989963503649635
0.7149238578680203 0.989963503649635
0.7151269035532994 0.989963503649635
0.7153299492385787 0.989963503649635
0.7154653130287648 0.989963503649635
0.7163451776649746 0.989963503649635
0.7172250423011844 0.989963503649635
0.7172927241962775 0.989963503649635
0.7174280879864636 0.989963503649635
0.7174957698815567 0.989963503649635
0.7183756345177665 0.989963503649635
0.7196615905245347 0.989963503649635
0.7198646362098139 0.989963503649635
0.7201353637901862 0.989963503649635
0.7202707275803722 0.989963503649635
0.7208121827411168 0.989963503649635
0.7209475465313029 0.989963503649635
0.7218950930626058 0.989963503649635
0.7220304568527919 0.989963503649635
0.7223011844331642 0.989963503649635
0.7224365482233502 0.989963503649635
0.7225042301184433 0.989963503649635
0.7226395939086294 0.989963503649635
0.7235194585448392 0.989963503649635
0.7236548223350254 0.989963503649635
0.7237901861252115 0.989963503649635
0.7274450084602369 0.989963503649635
0.7285956006768189 0.989963503649635
0.7285956006768189 0.9908759124087592
0.7292724196277496 0.9908759124087592
0.7294077834179357 0.9908759124087592
0.7299492385786802 0.9908759124087592
0.7301522842639594 0.9908759124087592
0.7302876480541455 0.9908759124087592
0.7304906937394247 0.9908759124087592
0.73082910321489 0.9908759124087592
0.7317766497461929 0.9908759124087592
0.731912013536379 0.9908759124087592
0.7322504230118443 0.9908759124087592
0.7323857868020305 0.9908759124087592
0.7333333333333333 0.9908759124087592
0.7336040609137056 0.9908759124087592
0.7340101522842639 0.9908759124087592
0.7342808798646362 0.9908759124087592
0.7345516074450085 0.9908759124087592
0.7396954314720812 0.9908759124087592
0.7421319796954314 0.9908759124087592
0.7430118443316412 0.9908759124087592
0.7431472081218274 0.9908759124087592
0.7438917089678511 0.9908759124087592
0.7440270727580373 0.9908759124087592
0.7445685279187817 0.9908759124087592
0.744839255499154 0.9908759124087592
0.7449069373942471 0.9908759124087592
0.7450423011844332 0.9908759124087592
0.7453130287648054 0.9908759124087592
0.746057529610829 0.9908759124087592
0.7473434856175973 0.9908759124087592
0.7478172588832487 0.9908759124087592
0.748155668358714 0.9908759124087592
0.7483587140439932 0.9908759124087592
0.7484940778341793 0.9908759124087592
0.7488324873096447 0.9908759124087592
0.7489678510998308 0.9908759124087592
0.74917089678511 0.9908759124087592
0.7493062605752961 0.9908759124087592
0.7495769881556683 0.9908759124087592
0.7498477157360406 0.9908759124087592
0.7509306260575296 0.9908759124087592
0.7510659898477158 0.9908759124087592
0.751269035532995 0.9908759124087592
0.751404399323181 0.9908759124087592
0.7518781725888325 0.9908759124087592
0.7522165820642978 0.9908759124087592
0.752351945854484 0.9908759124087592
0.75248730964467 0.9908759124087592
0.7527580372250423 0.9908759124087592
0.7531641285956007 0.9908759124087592
0.753502538071066 0.9908759124087592
0.753502538071066 0.9917883211678832
0.7544500846023688 0.9917883211678832
0.7548561759729272 0.9917883211678832
0.7551945854483926 0.9917883211678832
0.7558714043993232 0.9917883211678832
0.7559390862944162 0.9917883211678832
0.7559390862944162 0.9927007299270073
0.7560744500846024 0.9927007299270073
0.7561421319796955 0.9927007299270073
0.7573604060913706 0.9927007299270073
0.7583756345177665 0.9927007299270073
0.7586463620981387 0.9927007299270073
0.7587817258883248 0.9927007299270073
0.7589847715736041 0.9927007299270073
0.7591201353637902 0.9927007299270073
0.7597292724196277 0.9927007299270073
0.7597292724196277 0.9936131386861314
0.7602030456852792 0.9936131386861314
0.7602030456852792 0.9945255474452555
0.7626395939086295 0.9945255474452555
0.7627749576988155 0.9945255474452555
0.7631133671742809 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7639255499153976 0.9945255474452555
0.7643993231810491 0.9945255474452555
0.7650084602368866 0.9945255474452555
0.765346869712352 0.9945255474452555
0.765414551607445 0.9945255474452555
0.7656175972927242 0.9945255474452555
0.7659560067681895 0.9945255474452555
0.7659560067681895 0.9954379562043796
0.7663620981387479 0.9954379562043796
0.7665651438240271 0.9954379562043796
0.7671065989847716 0.9954379562043796
0.7673773265651438 0.9954379562043796
0.7677834179357022 0.9954379562043796
0.7717089678510999 0.9954379562043796
0.7725888324873097 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7731979695431472 0.9954379562043796
0.7733333333333333 0.9954379562043796
0.7735363790186125 0.9954379562043796
0.7736717428087987 0.9954379562043796
0.7742808798646362 0.9954379562043796
0.7744162436548223 0.9954379562043796
0.7747546531302877 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7765820642978003 0.9954379562043796
0.7767851099830795 0.9954379562043796
0.7774619289340101 0.9954379562043796
0.7775296108291032 0.9954379562043796
0.7776649746192893 0.9954379562043796
0.7780033840947547 0.9954379562043796
0.7782064297800338 0.9954379562043796
0.7783417935702199 0.9954379562043796
0.7788155668358714 0.9954379562043796
0.7789509306260576 0.9954379562043796
0.7790862944162437 0.9954379562043796
0.7795600676818951 0.9954379562043796
0.7797631133671743 0.9954379562043796
0.7798984771573604 0.9954379562043796
0.7802368866328258 0.9954379562043796
0.7802368866328258 0.9963503649635036
0.7807106598984772 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7809137055837564 0.9963503649635036
0.7810490693739425 0.9963503649635036
0.7818612521150592 0.9963503649635036
0.7821319796954315 0.9963503649635036
0.7822673434856176 0.9963503649635036
0.7823350253807106 0.9963503649635036
0.7824703891708967 0.9963503649635036
0.7828087986463621 0.9963503649635036
0.7829441624365482 0.9963503649635036
0.7832825719120136 0.9963503649635036
0.7839593908629442 0.9963503649635036
0.7846362098138748 0.9963503649635036
0.7847715736040609 0.9963503649635036
0.7855160744500846 0.9963503649635036
0.7856514382402707 0.9963503649635036
0.7857191201353638 0.9963503649635036
0.7858544839255499 0.9963503649635036
0.7860575296108291 0.9963503649635036
0.7863959390862945 0.9963503649635036
0.7866666666666666 0.9963503649635036
0.7870727580372251 0.9963503649635036
0.7872081218274112 0.9963503649635036
0.7874111675126904 0.9963503649635036
0.7879526226734349 0.9963503649635036
0.7882233502538071 0.9963503649635036
0.7886294416243654 0.9963503649635036
0.7888324873096447 0.9963503649635036
0.7890355329949239 0.9963503649635036
0.78917089678511 0.9963503649635036
0.7899830795262267 0.9963503649635036
0.7901861252115059 0.9963503649635036
0.7903214890016921 0.9963503649635036
0.7907275803722504 0.9963503649635036
0.7907952622673435 0.9963503649635036
0.7912690355329949 0.9963503649635036
0.7917428087986463 0.9963503649635036
0.7918781725888325 0.9963503649635036
0.7937055837563451 0.9963503649635036
0.7939086294416243 0.9963503649635036
0.794585448392555 0.9963503649635036
0.7947208121827412 0.9963503649635036
0.7949915397631133 0.9963503649635036
0.7951269035532995 0.9963503649635036
0.7958037225042301 0.9963503649635036
0.7960067681895093 0.9963503649635036
0.7964805414551608 0.9963503649635036
0.796751269035533 0.9963503649635036
0.7970896785109983 0.9963503649635036
0.7974280879864636 0.9963503649635036
0.7978341793570219 0.9963503649635036
0.7979695431472081 0.9963503649635036
0.7980372250423012 0.9963503649635036
0.7981725888324873 0.9963503649635036
0.7992554991539763 0.9963503649635036
0.7997292724196278 0.9963503649635036
0.8 0.9963503649635036
0.8001353637901861 0.9963503649635036
0.8004060913705584 0.9963503649635036
0.8005414551607445 0.9963503649635036
0.801082910321489 0.9963503649635036
0.8015566835871405 0.9963503649635036
0.8018950930626058 0.9963503649635036
0.8020304568527918 0.9963503649635036
0.8029780033840948 0.9963503649635036
0.8031810490693739 0.9963503649635036
0.803248730964467 0.9963503649635036
0.8035194585448393 0.9963503649635036
0.8037225042301185 0.9963503649635036
0.8070389170896786 0.9963503649635036
0.8071742808798646 0.9963503649635036
0.8074450084602369 0.9963503649635036
0.8085279187817259 0.9963503649635036
0.808663282571912 0.9963503649635036
0.8090693739424704 0.9963503649635036
0.8095431472081218 0.9963503649635036
0.8096108291032149 0.9963503649635036
0.8098815566835872 0.9963503649635036
0.8101522842639594 0.9963503649635036
0.8110321489001692 0.9963503649635036
0.8111675126903554 0.9963503649635036
0.811912013536379 0.9963503649635036
0.8123181049069373 0.9963503649635036
0.8124534686971235 0.9963503649635036
0.8126565143824027 0.9963503649635036
0.8127918781725888 0.9963503649635036
0.8148223350253807 0.9963503649635036
0.8152961082910322 0.9963503649635036
0.8153637901861253 0.9963503649635036
0.8154991539763113 0.9963503649635036
0.816175972927242 0.9963503649635036
0.8163790186125212 0.9963503649635036
0.8164467005076143 0.9963503649635036
0.8171912013536379 0.9963503649635036
0.8185448392554991 0.9963503649635036
0.8186125211505922 0.9963503649635036
0.8187478849407783 0.9963503649635036
0.8190186125211506 0.9963503649635036
0.8192893401015229 0.9963503649635036
0.819424703891709 0.9963503649635036
0.8194923857868021 0.9963503649635036
0.8196277495769881 0.9963503649635036
0.8197631133671743 0.9963503649635036
0.8198984771573604 0.9963503649635036
0.8201015228426396 0.9963503649635036
0.820575296108291 0.9963503649635036
0.8206429780033841 0.9963503649635036
0.8209137055837563 0.9963503649635036
0.8210490693739425 0.9963503649635036
0.8211167512690355 0.9963503649635036
0.8214551607445009 0.9963503649635036
0.8220642978003384 0.9963503649635036
0.822673434856176 0.9963503649635036
0.8228087986463621 0.9963503649635036
0.8290355329949238 0.9963503649635036
0.82917089678511 0.9963503649635036
0.8300507614213198 0.9963503649635036
0.8320135363790186 0.9963503649635036
0.8321489001692047 0.9963503649635036
0.8323519458544839 0.9963503649635036
0.8339086294416244 0.9963503649635036
0.8361421319796954 0.9963503649635036
0.8368189509306261 0.9963503649635036
0.8370896785109984 0.9963503649635036
0.8374280879864636 0.9963503649635036
0.8376311336717428 0.9963503649635036
0.8383079526226734 0.9963503649635036
0.8385109983079526 0.9963503649635036
0.8386463620981387 0.9963503649635036
0.8387817258883249 0.9963503649635036
0.838917089678511 0.9963503649635036
0.8389847715736041 0.9963503649635036
0.8394585448392555 0.9963503649635036
0.84 0.9963503649635036
0.8401353637901862 0.9963503649635036
0.8402707275803722 0.9963503649635036
0.8404060913705583 0.9963503649635036
0.8405414551607445 0.9963503649635036
0.8406768189509306 0.9963503649635036
0.841015228426396 0.9963503649635036
0.8411505922165821 0.9963503649635036
0.8418950930626058 0.9963503649635036
0.842233502538071 0.9963503649635036
0.8423688663282571 0.9963503649635036
0.8423688663282571 0.9972627737226277
0.8435194585448392 0.9972627737226277
0.8436548223350254 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8443316412859561 0.9972627737226277
0.8448730964467005 0.9972627737226277
0.8450761421319797 0.9972627737226277
0.845482233502538 0.9972627737226277
0.8498138747884941 0.9972627737226277
0.8519796954314721 0.9972627737226277
0.8519796954314721 0.9981751824817519
0.8523857868020305 0.9981751824817519
0.8525211505922166 0.9981751824817519
0.8530626057529611 0.9981751824817519
0.8534010152284264 0.9981751824817519
0.8546192893401016 0.9981751824817519
0.8550930626057529 0.9981751824817519
0.8553637901861252 0.9981751824817519
0.8560406091370558 0.9981751824817519
0.856175972927242 0.9981751824817519
0.8568527918781725 0.9981751824817519
0.8570558375634518 0.9981751824817519
0.8571235194585448 0.9981751824817519
0.8576649746192894 0.9981751824817519
0.8578003384094754 0.9981751824817519
0.8580710659898477 0.9981751824817519
0.859424703891709 0.9981751824817519
0.8595600676818951 0.9981751824817519
0.8598984771573605 0.9981751824817519
0.8600338409475465 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8617935702199662 0.9981751824817519
0.8620642978003384 0.9981751824817519
0.8621319796954314 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8630795262267343 0.9981751824817519
0.8632148900169204 0.9981751824817519
0.8633502538071066 0.9981751824817519
0.8638240270727581 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8649069373942471 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653807106598985 0.9981751824817519
0.8655160744500846 0.9981751824817519
0.8660575296108292 0.9981751824817519
0.8672758037225042 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8678172588832487 0.9981751824817519
0.8679526226734349 0.9981751824817519
0.868020304568528 0.9981751824817519
0.869103214890017 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8697800338409476 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8708629441624366 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8719458544839256 0.9981751824817519
0.8720812182741117 0.9981751824817519
0.8727580372250423 0.9981751824817519
0.8728934010152284 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.8732318104906938 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8740439932318105 0.9981751824817519
0.8741793570219966 0.9981751824817519
0.874585448392555 0.9981751824817519
0.8747208121827411 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8760067681895093 0.9981751824817519
0.8766159052453468 0.9981751824817519
0.8774957698815566 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8785786802030456 0.9981751824817519
0.8789847715736041 0.9981751824817519
0.8791201353637902 0.9981751824817519
0.8792554991539763 0.9981751824817519
0.8814890016920474 0.9990875912408759
0.8818950930626057 0.9990875912408759
0.8820304568527919 0.9990875912408759
0.8823011844331641 0.9990875912408759
0.8825042301184434 0.9990875912408759
0.8827749576988155 0.9990875912408759
0.8831810490693739 0.9990875912408759
0.8839255499153976 0.9990875912408759
0.8859560067681895 0.9990875912408759
0.8861590524534687 0.9990875912408759
0.886497461928934 0.9990875912408759
0.8866328257191202 0.9990875912408759
0.8870389170896785 0.9990875912408759
0.8897461928934011 0.9990875912408759
0.8898815566835871 0.9990875912408759
0.8902199661590524 0.9990875912408759
0.8909644670050761 0.9990875912408759
0.891979695431472 0.9990875912408759
0.8920473773265651 0.9990875912408759
0.8921827411167512 0.9990875912408759
0.8923181049069374 0.9990875912408759
0.8924534686971235 0.9990875912408759
0.8925211505922166 0.9990875912408759
0.9053807106598984 0.9990875912408759
0.9055160744500846 0.9990875912408759
0.9056514382402707 0.9990875912408759
0.9061928934010153 0.9990875912408759
0.9063959390862945 0.9990875912408759
0.907005076142132 0.9990875912408759
0.9071404399323181 0.9990875912408759
0.9075465313028764 0.9990875912408759
0.9077495769881556 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9079526226734349 0.9990875912408759
0.9082910321489002 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9097800338409475 0.9990875912408759
0.9107275803722504 0.9990875912408759
0.9109306260575296 0.9990875912408759
0.9121489001692047 0.9990875912408759
0.9122842639593909 0.9990875912408759
0.9125549915397632 0.9990875912408759
0.9126226734348561 0.9990875912408759
0.9127580372250423 0.9990875912408759
0.92 0.9990875912408759
0.920067681895093 0.9990875912408759
0.9294077834179357 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9302876480541455 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9317766497461929 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9320473773265652 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327241962774958 0.9990875912408759
0.9331302876480542 0.9990875912408759
0.9332656514382403 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.9336040609137056 0.9990875912408759
0.9338071065989848 0.9990875912408759
0.9338747884940778 0.9990875912408759
0.934010152284264 0.9990875912408759
0.9342131979695432 0.9990875912408759
0.9344839255499154 0.9990875912408759
0.9346192893401015 0.9990875912408759
0.9347546531302876 0.9990875912408759
0.9348900169204738 0.9990875912408759
0.9349576988155668 0.9990875912408759
0.935093062605753 0.9990875912408759
0.9354314720812182 0.9990875912408759
0.9355668358714044 0.9990875912408759
0.9357021996615905 0.9990875912408759
0.9357698815566836 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9364467005076142 0.9990875912408759
0.9366497461928934 0.9990875912408759
0.9367851099830795 0.9990875912408759
0.937394247038917 0.9990875912408759
0.9376649746192893 0.9990875912408759
0.9378680203045685 0.9990875912408759
0.9380033840947547 0.9990875912408759
0.9381387478849408 0.9990875912408759
0.93834179357022 0.9990875912408759
0.938477157360406 0.9990875912408759
0.9386802030456852 0.9990875912408759
0.9390186125211506 0.9990875912408759
0.9390862944162437 0.9990875912408759
0.9392893401015229 0.9990875912408759
0.939424703891709 0.9990875912408759
0.9411167512690355 0.9990875912408759
0.9413874788494078 0.9990875912408759
0.9418612521150592 0.9990875912408759
0.9420642978003384 0.9990875912408759
0.9423350253807107 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428087986463621 0.9990875912408759
0.9430118443316413 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9434856175972928 0.9990875912408759
0.943688663282572 0.9990875912408759
0.943824027072758 0.9990875912408759
0.9442978003384095 0.9990875912408759
0.9445685279187818 0.9990875912408759
0.9447038917089678 0.9990875912408759
0.9450423011844331 0.9990875912408759
0.9455837563451777 0.9990875912408759
0.9478849407783418 0.9990875912408759
0.9480203045685279 0.9990875912408759
0.9528257191201354 1.0
0.9528934010152285 1.0
0.9530287648054145 1.0
0.9533671742808799 1.0
0.9536379018612521 1.0
0.9538409475465313 1.0
0.9549915397631134 1.0
0.9551945854483925 1.0
0.9553299492385787 1.0
0.9553976311336717 1.0
0.9555329949238579 1.0
0.9559390862944163 1.0
0.9560744500846023 1.0
0.9563451776649746 1.0
0.9566159052453469 1.0
0.9571573604060913 1.0
0.9574280879864636 1.0
0.9576311336717428 1.0
0.9579018612521151 1.0
0.9583756345177665 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.9592554991539763 1.0
0.9593908629441624 1.0
0.9597292724196278 1.0
0.9606091370558376 1.0
0.9613536379018612 1.0
0.9615566835871404 1.0
0.9616243654822335 1.0
0.9618950930626058 1.0
0.962098138747885 1.0
0.9626395939086294 1.0
0.9641962774957699 1.0
0.964331641285956 1.0
0.9649407783417936 1.0
0.9652115059221659 1.0
0.965414551607445 1.0
0.9655499153976311 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9674450084602368 1.0
0.967580372250423 1.0
0.9680541455160745 1.0
0.9683248730964467 1.0
0.9684602368866329 1.0
0.9685279187817258 1.0
0.9689340101522843 1.0
0.9704230118443317 1.0
0.9705583756345177 1.0
0.9709644670050761 1.0
0.9711675126903553 1.0
0.975093062605753 1.0
0.9759729272419628 1.0
0.9767174280879865 1.0
0.9828764805414552 1.0
0.9839593908629441 1.0
0.9840947546531302 1.0
0.9861928934010152 1.0
0.9863959390862944 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.988020304568528 1.0
0.988155668358714 1.0
0.9882233502538071 1.0
0.9883587140439932 1.0
0.9884940778341793 1.0
0.9886294416243655 1.0
0.9889001692047378 1.0
0.9893062605752961 1.0
0.9895093062605753 1.0
0.9896446700507614 1.0
0.9900507614213198 1.0
0.990186125211506 1.0
0.9907275803722504 1.0
0.9908629441624366 1.0
0.9909306260575296 1.0
0.9910659898477158 1.0
0.9914720812182741 1.0
0.9920135363790186 1.0
0.9921489001692048 1.0
0.9922842639593908 1.0
0.992419627749577 1.0
0.9926226734348562 1.0
0.9927580372250423 1.0
0.9932994923857869 1.0
0.9943147208121828 1.0
0.9945177664974619 1.0
0.994585448392555 1.0
0.9947208121827411 1.0
0.9951269035532995 1.0
0.9953299492385786 1.0
0.9953976311336717 1.0
0.995668358714044 1.0
0.9963451776649747 1.0
0.996751269035533 1.0
0.9971573604060914 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9976988155668358 1.0
0.9983079526226735 1.0
0.9984433164128595 1.0
0.9985109983079526 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.998917089678511 1.0
0.9990524534686971 1.0
0.9991878172588833 1.0
0.9996615905245347 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs_mamadroid/cg_full_rf_clean_p_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.04927007299270073
0.0 0.053832116788321165
0.0 0.05656934306569343
0.0 0.05748175182481752
0.0 0.05930656934306569
0.0 0.060218978102189784
0.0 0.0666058394160584
0.0 0.06934306569343066
0.0 0.07116788321167883
0.0 0.08211678832116788
0.0 0.08394160583941605
0.0 0.0885036496350365
0.0 0.09215328467153285
0.0 0.09306569343065693
0.0 0.0948905109489051
0.0 0.09580291970802919
0.0 0.09945255474452555
0.0 0.10036496350364964
0.0 0.10675182481751824
0.0 0.11313868613138686
0.0 0.1332116788321168
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.14416058394160583
0.0 0.145985401459854
0.0 0.1468978102189781
0.0 0.14963503649635038
0.0 0.15054744525547445
0.0 0.1551094890510949
0.0 0.15693430656934307
0.0 0.15967153284671534
0.0 0.16149635036496351
0.0 0.1624087591240876
0.0 0.17427007299270073
0.0 0.17791970802919707
0.0 0.18613138686131386
0.0 0.18795620437956204
0.0 0.1897810218978102
0.0 0.19160583941605838
0.0 0.197992700729927
0.0 0.19981751824817517
0.0 0.20164233576642335
0.0 0.20346715328467152
0.0 0.2071167883211679
0.0 0.20894160583941607
0.0 0.21350364963503649
0.0 0.21897810218978103
0.0 0.2208029197080292
0.0 0.22262773722627738
0.0 0.22536496350364962
0.0 0.2271897810218978
0.0 0.229014598540146
0.0 0.23266423357664234
0.0 0.23448905109489052
0.0 0.23905109489051096
0.0 0.24817518248175183
0.0 0.2518248175182482
0.0 0.25364963503649635
0.0 0.2636861313868613
6.768189509306261e-05 0.2636861313868613
6.768189509306261e-05 0.2664233576642336
0.00013536379018612522 0.2664233576642336
0.00013536379018612522 0.26824817518248173
0.00013536379018612522 0.2718978102189781
0.00013536379018612522 0.2737226277372263
0.00013536379018612522 0.2791970802919708
0.0002030456852791878 0.2791970802919708
0.0002030456852791878 0.291970802919708
0.00027072758037225043 0.291970802919708
0.00027072758037225043 0.2937956204379562
0.00027072758037225043 0.2956204379562044
0.00033840947546531303 0.2956204379562044
0.00033840947546531303 0.2965328467153285
0.0004060913705583756 0.2965328467153285
0.0004060913705583756 0.29927007299270075
0.0004737732656514382 0.29927007299270075
0.0004737732656514382 0.3001824817518248
0.0005414551607445009 0.3001824817518248
0.0005414551607445009 0.3029197080291971
0.0006091370558375635 0.3029197080291971
0.0006091370558375635 0.3293795620437956
0.0006091370558375635 0.3312043795620438
0.0006091370558375635 0.33485401459854014
0.0006091370558375635 0.33667883211678834
0.0006091370558375635 0.3375912408759124
0.0008798646362098138 0.3375912408759124
0.0008798646362098138 0.3385036496350365
0.0008798646362098138 0.3403284671532847
0.0008798646362098138 0.34215328467153283
0.0008798646362098138 0.34397810218978103
0.0009475465313028764 0.34397810218978103
0.0009475465313028764 0.3448905109489051
0.0010829103214890017 0.3448905109489051
0.0010829103214890017 0.3458029197080292
0.0010829103214890017 0.36405109489051096
0.001218274111675127 0.36405109489051096
0.001218274111675127 0.3658759124087591
0.001218274111675127 0.3677007299270073
0.001218274111675127 0.3686131386861314
0.0013536379018612521 0.3686131386861314
0.0013536379018612521 0.36952554744525545
0.0013536379018612521 0.3731751824817518
0.0014213197969543147 0.3731751824817518
0.0014213197969543147 0.3740875912408759
0.0014890016920473773 0.3740875912408759
0.0014890016920473773 0.3759124087591241
0.0014890016920473773 0.37864963503649635
0.00155668358714044 0.37864963503649635
0.00155668358714044 0.38047445255474455
0.0016243654822335025 0.38047445255474455
0.0016243654822335025 0.3813868613138686
0.001692047377326565 0.3813868613138686
0.001692047377326565 0.3822992700729927
0.0018274111675126903 0.3822992700729927
0.0018274111675126903 0.3841240875912409
0.0018950930626057529 0.3841240875912409
0.0018950930626057529 0.38503649635036497
0.0018950930626057529 0.38686131386861317
0.0018950930626057529 0.38777372262773724
0.002436548223350254 0.38777372262773724
0.002436548223350254 0.3886861313868613
0.002571912013536379 0.3886861313868613
0.0027072758037225042 0.3886861313868613
0.0027072758037225042 0.3914233576642336
0.0027072758037225042 0.39233576642335766
0.002774957698815567 0.39233576642335766
0.002910321489001692 0.39233576642335766
0.00311336717428088 0.39233576642335766
0.00311336717428088 0.39507299270072993
0.0033164128595600676 0.39507299270072993
0.0033164128595600676 0.395985401459854
0.00338409475465313 0.395985401459854
0.00338409475465313 0.3968978102189781
0.0038578680203045683 0.3968978102189781
0.0038578680203045683 0.4032846715328467
0.003925549915397631 0.4032846715328467
0.004128595600676819 0.4032846715328467
0.004128595600676819 0.4041970802919708
0.004263959390862944 0.4041970802919708
0.004263959390862944 0.4051094890510949
0.004534686971235194 0.4051094890510949
0.004534686971235194 0.40602189781021897
0.004534686971235194 0.40875912408759124
0.004534686971235194 0.43795620437956206
0.004534686971235194 0.4397810218978102
0.0047377326565143825 0.4397810218978102
0.0047377326565143825 0.4406934306569343
0.004805414551607445 0.4406934306569343
0.004805414551607445 0.4425182481751825
0.004873096446700508 0.4425182481751825
0.004873096446700508 0.4443430656934307
0.00494077834179357 0.4443430656934307
0.00494077834179357 0.4470802919708029
0.00494077834179357 0.44799270072992703
0.00494077834179357 0.4543795620437956
0.005008460236886633 0.4543795620437956
0.005008460236886633 0.4607664233576642
0.005346869712351946 0.4607664233576642
0.005346869712351946 0.4708029197080292
0.005346869712351946 0.4717153284671533
0.005346869712351946 0.47354014598540145
0.005346869712351946 0.4781021897810219
0.0054145516074450084 0.4781021897810219
0.0054145516074450084 0.47992700729927007
0.0054145516074450084 0.4844890510948905
0.005549915397631134 0.4844890510948905
0.005549915397631134 0.48722627737226276
0.005617597292724197 0.48722627737226276
0.005617597292724197 0.48813868613138683
0.005752961082910322 0.48813868613138683
0.005752961082910322 0.48905109489051096
0.005888324873096447 0.48905109489051096
0.005888324873096447 0.4908759124087591
0.006023688663282572 0.4908759124087591
0.006023688663282572 0.49178832116788324
0.006159052453468697 0.49178832116788324
0.006159052453468697 0.5009124087591241
0.006294416243654823 0.5009124087591241
0.006429780033840948 0.5009124087591241
0.006429780033840948 0.5027372262773723
0.006429780033840948 0.5082116788321168
0.006700507614213198 0.5082116788321168
0.006700507614213198 0.5091240875912408
0.00676818950930626 0.5091240875912408
0.00676818950930626 0.5109489051094891
0.007241962774957699 0.5109489051094891
0.007241962774957699 0.5173357664233577
0.007241962774957699 0.5182481751824818
0.007309644670050761 0.5182481751824818
0.007309644670050761 0.5191605839416058
0.0076480541455160745 0.5191605839416058
0.0077834179357022 0.5191605839416058
0.008054145516074451 0.5191605839416058
0.008324873096446701 0.5191605839416058
0.008460236886632826 0.5191605839416058
0.008595600676818952 0.5191605839416058
0.008595600676818952 0.5200729927007299
0.008730964467005076 0.5200729927007299
0.008730964467005076 0.5209854014598541
0.009001692047377326 0.5209854014598541
0.009001692047377326 0.5218978102189781
0.009137055837563452 0.5218978102189781
0.009137055837563452 0.5237226277372263
0.009272419627749577 0.5237226277372263
0.009272419627749577 0.5246350364963503
0.009543147208121827 0.5246350364963503
0.009543147208121827 0.5255474452554745
0.009813874788494078 0.5255474452554745
0.009813874788494078 0.5273722627737226
0.010626057529610829 0.5273722627737226
0.010626057529610829 0.541058394160584
0.010626057529610829 0.5437956204379562
0.010761421319796955 0.5437956204379562
0.010761421319796955 0.5447080291970803
0.010829103214890017 0.5447080291970803
0.010829103214890017 0.5456204379562044
0.011573604060913706 0.5456204379562044
0.011573604060913706 0.5465328467153284
0.011844331641285956 0.5465328467153284
0.011844331641285956 0.5483576642335767
0.011912013536379018 0.5483576642335767
0.011912013536379018 0.5492700729927007
0.012115059221658207 0.5492700729927007
0.012115059221658207 0.5501824817518248
0.012250423011844331 0.5501824817518248
0.012250423011844331 0.5529197080291971
0.01245346869712352 0.5529197080291971
0.01245346869712352 0.5538321167883211
0.012656514382402707 0.5538321167883211
0.012656514382402707 0.5556569343065694
0.012927241962774958 0.5556569343065694
0.012927241962774958 0.5574817518248175
0.012927241962774958 0.5583941605839416
0.01299492385786802 0.5583941605839416
0.01299492385786802 0.5593065693430657
0.013062605752961082 0.5593065693430657
0.013062605752961082 0.5602189781021898
0.013197969543147208 0.5602189781021898
0.013197969543147208 0.5611313868613139
0.013401015228426396 0.5611313868613139
0.013401015228426396 0.5620437956204379
0.013401015228426396 0.5684306569343066
0.013671742808798647 0.5684306569343066
0.013671742808798647 0.5693430656934306
0.013874788494077835 0.5693430656934306
0.013874788494077835 0.5702554744525548
0.013942470389170897 0.5702554744525548
0.013942470389170897 0.5711678832116789
0.01401015228426396 0.5711678832116789
0.01401015228426396 0.5720802919708029
0.01455160744500846 0.5720802919708029
0.01455160744500846 0.573905109489051
0.014619289340101522 0.573905109489051
0.014619289340101522 0.5757299270072993
0.01482233502538071 0.5757299270072993
0.01482233502538071 0.5766423357664233
0.015228426395939087 0.5766423357664233
0.015228426395939087 0.5793795620437956
0.015296108291032149 0.5793795620437956
0.015296108291032149 0.5812043795620438
0.0155668358714044 0.5812043795620438
0.016108291032148902 0.5812043795620438
0.016175972927241964 0.5812043795620438
0.016175972927241964 0.583029197080292
0.016514382402707275 0.583029197080292
0.016514382402707275 0.5857664233576643
0.01692047377326565 0.5857664233576643
0.01692047377326565 0.5866788321167883
0.016988155668358713 0.5866788321167883
0.016988155668358713 0.5875912408759124
0.017123519458544838 0.5875912408759124
0.017123519458544838 0.5885036496350365
0.017258883248730966 0.5885036496350365
0.017258883248730966 0.5894160583941606
0.017258883248730966 0.5912408759124088
0.017461928934010152 0.5912408759124088
0.017732656514382404 0.5912408759124088
0.017732656514382404 0.593065693430657
0.017800338409475466 0.593065693430657
0.018003384094754653 0.593065693430657
0.018612521150592216 0.593065693430657
0.018612521150592216 0.5958029197080292
0.018747884940778343 0.5958029197080292
0.018747884940778343 0.5967153284671532
0.018883248730964468 0.5967153284671532
0.018883248730964468 0.5976277372262774
0.01895093062605753 0.5976277372262774
0.01895093062605753 0.5985401459854015
0.01922165820642978 0.5985401459854015
0.01922165820642978 0.6003649635036497
0.019695431472081217 0.6003649635036497
0.019695431472081217 0.6021897810218978
0.019830795262267345 0.6021897810218978
0.019830795262267345 0.6040145985401459
0.02003384094754653 0.6040145985401459
0.02003384094754653 0.6067518248175182
0.02003384094754653 0.6076642335766423
0.020372250423011846 0.6076642335766423
0.020372250423011846 0.6085766423357665
0.020575296108291032 0.6085766423357665
0.020575296108291032 0.6094890510948905
0.020642978003384094 0.6094890510948905
0.020642978003384094 0.6104014598540146
0.02098138747884941 0.6104014598540146
0.02098138747884941 0.6113138686131386
0.02098138747884941 0.6131386861313869
0.02186125211505922 0.6131386861313869
0.02186125211505922 0.6140510948905109
0.021928934010152286 0.6140510948905109
0.021928934010152286 0.614963503649635
0.02206429780033841 0.614963503649635
0.02206429780033841 0.6158759124087592
0.02253807106598985 0.6158759124087592
0.02253807106598985 0.6167883211678832
0.02260575296108291 0.6167883211678832
0.02260575296108291 0.6177007299270073
0.022808798646362097 0.6177007299270073
0.02314720812182741 0.6177007299270073
0.023214890016920474 0.6177007299270073
0.023553299492385788 0.6177007299270073
0.023553299492385788 0.6195255474452555
0.023553299492385788 0.6204379562043796
0.02463620981387479 0.6204379562043796
0.02463620981387479 0.6213503649635036
0.0249746192893401 0.6213503649635036
0.0249746192893401 0.6222627737226277
0.025245346869712353 0.6222627737226277
0.025245346869712353 0.6231751824817519
0.025313028764805415 0.6231751824817519
0.025313028764805415 0.6240875912408759
0.025313028764805415 0.6268248175182481
0.02544839255499154 0.6268248175182481
0.02565143824027073 0.6268248175182481
0.02565143824027073 0.6286496350364964
0.025786802030456853 0.6286496350364964
0.025786802030456853 0.6295620437956204
0.026260575296108292 0.6295620437956204
0.026260575296108292 0.6304744525547445
0.02673434856175973 0.6304744525547445
0.02673434856175973 0.6313868613138686
0.027343485617597293 0.6313868613138686
0.027343485617597293 0.6322992700729927
0.02774957698815567 0.6322992700729927
0.02802030456852792 0.6322992700729927
0.02802030456852792 0.6332116788321168
0.02829103214890017 0.6332116788321168
0.02829103214890017 0.635036496350365
0.02856175972927242 0.635036496350365
0.02856175972927242 0.6368613138686131
0.029441624365482234 0.6368613138686131
0.029441624365482234 0.6386861313868614
0.029712351945854483 0.6386861313868614
0.029712351945854483 0.6395985401459854
0.03011844331641286 0.6395985401459854
0.030862944162436547 0.6395985401459854
0.030862944162436547 0.6405109489051095
0.031539763113367175 0.6405109489051095
0.031539763113367175 0.6414233576642335
0.0316751269035533 0.6414233576642335
0.0316751269035533 0.6423357664233577
0.03174280879864636 0.6423357664233577
0.03174280879864636 0.6432481751824818
0.03262267343485618 0.6432481751824818
0.03262267343485618 0.6441605839416058
0.0327580372250423 0.6441605839416058
0.0327580372250423 0.6450729927007299
0.032893401015228425 0.6450729927007299
0.032893401015228425 0.6459854014598541
0.03302876480541455 0.6459854014598541
0.03302876480541455 0.6468978102189781
0.03336717428087987 0.6468978102189781
0.03336717428087987 0.6487226277372263
0.033637901861252116 0.6487226277372263
0.033637901861252116 0.6496350364963503
0.03377326565143824 0.6496350364963503
0.03377326565143824 0.6514598540145985
0.03411167512690355 0.6514598540145985
0.034247038917089676 0.6514598540145985
0.03478849407783418 0.6514598540145985
0.03478849407783418 0.6523722627737226
0.034923857868020304 0.6523722627737226
0.03573604060913706 0.6523722627737226
0.03573604060913706 0.6532846715328468
0.03580372250423012 0.6532846715328468
0.03593908629441624 0.6532846715328468
0.036751269035532996 0.6532846715328468
0.036751269035532996 0.6541970802919708
0.037021996615905245 0.6541970802919708
0.037021996615905245 0.6551094890510949
0.03708967851099831 0.6551094890510949
0.03708967851099831 0.6578467153284672
0.03824027072758037 0.6578467153284672
0.03824027072758037 0.6587591240875912
0.03844331641285956 0.6587591240875912
0.03844331641285956 0.6596715328467153
0.03857868020304569 0.6596715328467153
0.03857868020304569 0.6605839416058394
0.04074450084602369 0.6605839416058394
0.04074450084602369 0.6614963503649635
0.040812182741116754 0.6614963503649635
0.040812182741116754 0.6624087591240876
0.042165820642978004 0.6624087591240876
0.042165820642978004 0.6633211678832117
0.042165820642978004 0.666058394160584
0.042165820642978004 0.6678832116788321
0.04236886632825719 0.6678832116788321
0.04236886632825719 0.6687956204379562
0.04277495769881557 0.6687956204379562
0.04277495769881557 0.6824817518248175
0.04284263959390863 0.6824817518248175
0.04284263959390863 0.6833941605839416
0.042910321489001695 0.6833941605839416
0.042910321489001695 0.6843065693430657
0.04365482233502538 0.6843065693430657
0.04365482233502538 0.6852189781021898
0.044602368866328256 0.6852189781021898
0.044602368866328256 0.6861313868613139
0.045008460236886635 0.6861313868613139
0.04514382402707276 0.6861313868613139
0.04568527918781726 0.6861313868613139
0.04575296108291032 0.6861313868613139
0.04575296108291032 0.6870437956204379
0.04629441624365482 0.6870437956204379
0.04629441624365482 0.6879562043795621
0.046700507614213196 0.6879562043795621
0.046700507614213196 0.6888686131386861
0.04859560067681895 0.6888686131386861
0.04859560067681895 0.6897810218978102
0.04879864636209814 0.6897810218978102
0.04879864636209814 0.6906934306569343
0.049475465313028766 0.6906934306569343
0.04961082910321489 0.6906934306569343
0.05062605752961083 0.6906934306569343
0.050761421319796954 0.6906934306569343
0.05096446700507614 0.6906934306569343
0.05116751269035533 0.6906934306569343
0.051505922165820645 0.6906934306569343
0.05164128595600677 0.6906934306569343
0.05191201353637902 0.6906934306569343
0.052182741116751266 0.6906934306569343
0.052182741116751266 0.6916058394160584
0.05238578680203046 0.6916058394160584
0.05238578680203046 0.6934306569343066
0.052588832487309646 0.6934306569343066
0.052588832487309646 0.6943430656934306
0.05272419627749577 0.6943430656934306
0.05272419627749577 0.6952554744525548
0.053197969543147205 0.6952554744525548
0.053197969543147205 0.6961678832116789
0.05346869712351946 0.6961678832116789
0.05346869712351946 0.6970802919708029
0.053604060913705585 0.6970802919708029
0.053604060913705585 0.698905109489051
0.05489001692047377 0.698905109489051
0.0550253807106599 0.698905109489051
0.05509306260575296 0.698905109489051
0.05509306260575296 0.6998175182481752
0.05549915397631134 0.6998175182481752
0.05549915397631134 0.7007299270072993
0.055702199661590526 0.7007299270072993
0.055702199661590526 0.7016423357664233
0.055972927241962775 0.7016423357664233
0.055972927241962775 0.7025547445255474
0.05604060913705584 0.7025547445255474
0.05604060913705584 0.7034671532846716
0.0561082910321489 0.7034671532846716
0.0566497461928934 0.7034671532846716
0.05678510998307953 0.7034671532846716
0.05678510998307953 0.7043795620437956
0.05685279187817259 0.7043795620437956
0.056988155668358714 0.7043795620437956
0.05712351945854484 0.7043795620437956
0.05712351945854484 0.7052919708029197
0.05739424703891709 0.7052919708029197
0.05739424703891709 0.7062043795620438
0.058341793570219964 0.7062043795620438
0.058341793570219964 0.7071167883211679
0.05840947546531303 0.7071167883211679
0.05840947546531303 0.708029197080292
0.058747884940778344 0.708029197080292
0.058747884940778344 0.708941605839416
0.05962774957698815 0.708941605839416
0.059763113367174284 0.708941605839416
0.06023688663282572 0.708941605839416
0.06023688663282572 0.7098540145985401
0.060439932318104905 0.7098540145985401
0.060439932318104905 0.7107664233576643
0.060710659898477154 0.7107664233576643
0.060846023688663285 0.7107664233576643
0.06172588832487309 0.7107664233576643
0.06233502538071066 0.7107664233576643
0.06260575296108291 0.7107664233576643
0.06260575296108291 0.7116788321167883
0.06565143824027073 0.7116788321167883
0.06578680203045685 0.7116788321167883
0.06592216582064298 0.7116788321167883
0.0660575296108291 0.7116788321167883
0.06666666666666667 0.7116788321167883
0.06666666666666667 0.7125912408759124
0.06700507614213198 0.7125912408759124
0.06714043993231811 0.7125912408759124
0.06734348561759729 0.7125912408759124
0.06734348561759729 0.7135036496350365
0.06795262267343485 0.7135036496350365
0.06795262267343485 0.7153284671532847
0.0682233502538071 0.7153284671532847
0.0682233502538071 0.7162408759124088
0.06883248730964467 0.7162408759124088
0.0689678510998308 0.7162408759124088
0.06950930626057529 0.7162408759124088
0.06950930626057529 0.7171532846715328
0.06971235194585448 0.7171532846715328
0.06984771573604061 0.7171532846715328
0.06984771573604061 0.718065693430657
0.06998307952622673 0.718065693430657
0.07045685279187817 0.718065693430657
0.07079526226734349 0.718065693430657
0.07120135363790187 0.718065693430657
0.07140439932318104 0.718065693430657
0.07181049069373943 0.718065693430657
0.07201353637901861 0.718065693430657
0.0738409475465313 0.718065693430657
0.0738409475465313 0.718978102189781
0.07472081218274111 0.718978102189781
0.07472081218274111 0.7208029197080292
0.0751269035532995 0.7208029197080292
0.07539763113367175 0.7208029197080292
0.07553299492385787 0.7208029197080292
0.07580372250423012 0.7208029197080292
0.07580372250423012 0.7217153284671532
0.07593908629441624 0.7217153284671532
0.07614213197969544 0.7217153284671532
0.07661590524534687 0.7217153284671532
0.07661590524534687 0.7226277372262774
0.07756345177664975 0.7226277372262774
0.077834179357022 0.7226277372262774
0.07810490693739425 0.7226277372262774
0.07810490693739425 0.7235401459854015
0.07844331641285957 0.7235401459854015
0.07871404399323181 0.7235401459854015
0.07918781725888324 0.7235401459854015
0.07925549915397631 0.7244525547445255
0.08033840947546532 0.7244525547445255
0.08033840947546532 0.7253649635036497
0.08277495769881557 0.7253649635036497
0.08277495769881557 0.7262773722627737
0.0829103214890017 0.7262773722627737
0.0829103214890017 0.7271897810218978
0.08406091370558376 0.7271897810218978
0.08406091370558376 0.7299270072992701
0.08419627749576988 0.7299270072992701
0.08446700507614213 0.7299270072992701
0.08494077834179357 0.7299270072992701
0.08534686971235195 0.7299270072992701
0.08548223350253807 0.7299270072992701
0.0856175972927242 0.7299270072992701
0.08785109983079527 0.7299270072992701
0.08785109983079527 0.7308394160583942
0.08791878172588832 0.7308394160583942
0.08791878172588832 0.7317518248175182
0.08967851099830795 0.7317518248175182
0.08967851099830795 0.7326642335766423
0.0901522842639594 0.7326642335766423
0.0901522842639594 0.7335766423357665
0.09021996615905245 0.7335766423357665
0.09021996615905245 0.7381386861313869
0.09062605752961082 0.7381386861313869
0.09062605752961082 0.7390510948905109
0.09279187817258883 0.7390510948905109
0.09279187817258883 0.7408759124087592
0.09455160744500846 0.7408759124087592
0.09468697123519458 0.7408759124087592
0.09495769881556683 0.7408759124087592
0.09495769881556683 0.7427007299270073
0.09522842639593909 0.7427007299270073
0.09536379018612522 0.7427007299270073
0.09617597292724196 0.7427007299270073
0.09637901861252116 0.7427007299270073
0.09658206429780034 0.7427007299270073
0.09671742808798646 0.7427007299270073
0.09813874788494077 0.7427007299270073
0.09840947546531303 0.7427007299270073
0.09908629441624366 0.7427007299270073
0.09908629441624366 0.7436131386861314
0.0995600676818951 0.7436131386861314
0.0995600676818951 0.7445255474452555
0.0998984771573604 0.7445255474452555
0.10057529610829104 0.7445255474452555
0.10071065989847716 0.7445255474452555
0.10071065989847716 0.7463503649635036
0.10098138747884941 0.7463503649635036
0.10118443316412859 0.7463503649635036
0.10131979695431471 0.7463503649635036
0.10131979695431471 0.7481751824817519
0.10165820642978003 0.7481751824817519
0.10165820642978003 0.7490875912408759
0.10213197969543147 0.7490875912408759
0.10233502538071065 0.7490875912408759
0.10233502538071065 0.75
0.10409475465313028 0.75
0.10429780033840948 0.75
0.10429780033840948 0.7509124087591241
0.10470389170896785 0.7509124087591241
0.10470389170896785 0.7518248175182481
0.10477157360406092 0.7518248175182481
0.10490693739424704 0.7518248175182481
0.1055160744500846 0.7518248175182481
0.10571912013536379 0.7518248175182481
0.10571912013536379 0.7527372262773723
0.10598984771573604 0.7527372262773723
0.10598984771573604 0.7545620437956204
0.10626057529610829 0.7545620437956204
0.10626057529610829 0.7554744525547445
0.10686971235194585 0.7554744525547445
0.10686971235194585 0.7563868613138686
0.10802030456852792 0.7563868613138686
0.10815566835871404 0.7563868613138686
0.10815566835871404 0.7572992700729927
0.10883248730964468 0.7572992700729927
0.1089678510998308 0.7572992700729927
0.10917089678510998 0.7572992700729927
0.1093062605752961 0.7572992700729927
0.1095093062605753 0.7572992700729927
0.11018612521150592 0.7572992700729927
0.11025380710659899 0.7572992700729927
0.11025380710659899 0.7582116788321168
0.11126903553299493 0.7582116788321168
0.11140439932318105 0.7582116788321168
0.1116751269035533 0.7582116788321168
0.11187817258883248 0.7582116788321168
0.11194585448392555 0.7582116788321168
0.1132994923857868 0.7582116788321168
0.11512690355329949 0.7582116788321168
0.11512690355329949 0.7591240875912408
0.11532994923857869 0.7591240875912408
0.11546531302876481 0.7591240875912408
0.11600676818950931 0.7591240875912408
0.11627749576988156 0.7591240875912408
0.11681895093062605 0.7591240875912408
0.11722504230118444 0.7591240875912408
0.11871404399323181 0.7591240875912408
0.11884940778341793 0.7591240875912408
0.11959390862944162 0.7591240875912408
0.11986463620981387 0.7591240875912408
0.12027072758037224 0.7591240875912408
0.12047377326565144 0.7591240875912408
0.12101522842639593 0.7591240875912408
0.12101522842639593 0.760036496350365
0.12148900169204738 0.760036496350365
0.12148900169204738 0.7609489051094891
0.12175972927241963 0.7609489051094891
0.12175972927241963 0.7627737226277372
0.12196277495769882 0.7627737226277372
0.12196277495769882 0.7636861313868614
0.12236886632825719 0.7636861313868614
0.12250423011844332 0.7636861313868614
0.12257191201353639 0.7636861313868614
0.12270727580372251 0.7636861313868614
0.12385786802030457 0.7636861313868614
0.12385786802030457 0.7645985401459854
0.12480541455160744 0.7645985401459854
0.12494077834179357 0.7645985401459854
0.12521150592216582 0.7645985401459854
0.12521150592216582 0.7655109489051095
0.12527918781725889 0.7655109489051095
0.1256175972927242 0.7655109489051095
0.1256175972927242 0.7673357664233577
0.12582064297800338 0.7673357664233577
0.1267005076142132 0.7673357664233577
0.12690355329949238 0.7673357664233577
0.1272419627749577 0.7673357664233577
0.12764805414551608 0.7673357664233577
0.1277834179357022 0.7673357664233577
0.12785109983079526 0.7682481751824818
0.12900169204737733 0.7682481751824818
0.12913705583756346 0.7682481751824818
0.1294077834179357 0.7682481751824818
0.1294077834179357 0.7691605839416058
0.13035532994923857 0.7691605839416058
0.1304906937394247 0.7691605839416058
0.13076142131979696 0.7691605839416058
0.13076142131979696 0.7700729927007299
0.13123519458544838 0.7700729927007299
0.1314382402707276 0.7700729927007299
0.13218274111675127 0.7700729927007299
0.1323181049069374 0.7700729927007299
0.13252115059221659 0.7700729927007299
0.13252115059221659 0.7709854014598541
0.1339424703891709 0.7709854014598541
0.13428087986463622 0.7709854014598541
0.13441624365482233 0.7709854014598541
0.13468697123519457 0.7709854014598541
0.1348223350253807 0.7709854014598541
0.13495769881556682 0.7709854014598541
0.13516074450084603 0.7709854014598541
0.13516074450084603 0.7728102189781022
0.1355668358714044 0.7728102189781022
0.1355668358714044 0.7737226277372263
0.13583756345177664 0.7737226277372263
0.13597292724196278 0.7737226277372263
0.13725888324873095 0.7737226277372263
0.13725888324873095 0.7773722627737226
0.1373942470389171 0.7773722627737226
0.1373942470389171 0.7782846715328468
0.1382741116751269 0.7782846715328468
0.1382741116751269 0.7791970802919708
0.13840947546531304 0.7791970802919708
0.13840947546531304 0.781021897810219
0.13874788494077833 0.781021897810219
0.13874788494077833 0.781934306569343
0.13962774957698815 0.781934306569343
0.13962774957698815 0.7828467153284672
0.13969543147208122 0.7828467153284672
0.13969543147208122 0.7837591240875912
0.14037225042301185 0.7837591240875912
0.14050761421319796 0.7837591240875912
0.1407783417935702 0.7837591240875912
0.1407783417935702 0.7846715328467153
0.14111675126903553 0.7846715328467153
0.14165820642978003 0.7846715328467153
0.14199661590524534 0.7846715328467153
0.14199661590524534 0.7855839416058394
0.1422673434856176 0.7855839416058394
0.1422673434856176 0.7864963503649635
0.14294416243654823 0.7864963503649635
0.14321489001692048 0.7864963503649635
0.14362098138747886 0.7864963503649635
0.14362098138747886 0.7874087591240876
0.1440947546531303 0.7874087591240876
0.1440947546531303 0.7892335766423357
0.14416243654822336 0.7892335766423357
0.14416243654822336 0.7901459854014599
0.14490693739424704 0.7901459854014599
0.14490693739424704 0.791058394160584
0.14531302876480542 0.791058394160584
0.14544839255499153 0.791058394160584
0.14720812182741116 0.791058394160584
0.14720812182741116 0.791970802919708
0.14727580372250423 0.791970802919708
0.14727580372250423 0.7928832116788321
0.14741116751269034 0.7928832116788321
0.14795262267343487 0.7928832116788321
0.1484263959390863 0.7928832116788321
0.1485617597292724 0.7928832116788321
0.1503891708967851 0.7928832116788321
0.1503891708967851 0.7937956204379562
0.1507952622673435 0.7937956204379562
0.1507952622673435 0.7947080291970803
0.15140439932318106 0.7947080291970803
0.1520135363790186 0.7947080291970803
0.15208121827411167 0.7947080291970803
0.15208121827411167 0.7956204379562044
0.15228426395939088 0.7956204379562044
0.15289340101522841 0.7956204379562044
0.15309644670050762 0.7956204379562044
0.15336717428087987 0.7956204379562044
0.15350253807106598 0.7956204379562044
0.15445008460236886 0.7956204379562044
0.15465313028764804 0.7956204379562044
0.15505922165820643 0.7956204379562044
0.15532994923857868 0.7956204379562044
0.15587140439932318 0.7956204379562044
0.15600676818950932 0.7956204379562044
0.1562098138747885 0.7956204379562044
0.15634517766497463 0.7956204379562044
0.15702199661590524 0.7956204379562044
0.15702199661590524 0.7965328467153284
0.15715736040609138 0.7965328467153284
0.15736040609137056 0.7965328467153284
0.15736040609137056 0.7983576642335767
0.1574957698815567 0.7983576642335767
0.15769881556683588 0.7983576642335767
0.15837563451776648 0.7983576642335767
0.15851099830795262 0.7983576642335767
0.158917089678511 0.7983576642335767
0.158917089678511 0.7992700729927007
0.15952622673434858 0.7992700729927007
0.15952622673434858 0.801094890510949
0.16067681895093064 0.801094890510949
0.16081218274111675 0.801094890510949
0.16169204737732656 0.801094890510949
0.16169204737732656 0.802007299270073
0.16175972927241963 0.802007299270073
0.16189509306260574 0.802007299270073
0.1619627749576988 0.802007299270073
0.1619627749576988 0.8038321167883211
0.16209813874788495 0.8038321167883211
0.16243654822335024 0.8038321167883211
0.16297800338409477 0.8038321167883211
0.16311336717428088 0.8038321167883211
0.16338409475465313 0.8038321167883211
0.16351945854483926 0.8038321167883211
0.16426395939086294 0.8038321167883211
0.1645346869712352 0.8038321167883211
0.1647377326565144 0.8038321167883211
0.1647377326565144 0.8047445255474452
0.1650761421319797 0.8047445255474452
0.16548223350253807 0.8047445255474452
0.16554991539763114 0.8047445255474452
0.16554991539763114 0.8056569343065694
0.1658206429780034 0.8056569343065694
0.1659560067681895 0.8056569343065694
0.16622673434856175 0.8056569343065694
0.1663620981387479 0.8056569343065694
0.16710659898477156 0.8056569343065694
0.1672419627749577 0.8056569343065694
0.16805414551607445 0.8056569343065694
0.16805414551607445 0.8065693430656934
0.16812182741116752 0.8065693430656934
0.16839255499153977 0.8065693430656934
0.16900169204737733 0.8065693430656934
0.16913705583756344 0.8065693430656934
0.16967851099830794 0.8065693430656934
0.1699492385786802 0.8065693430656934
0.17008460236886633 0.8065693430656934
0.17021996615905247 0.8065693430656934
0.17042301184433165 0.8065693430656934
0.17055837563451776 0.8065693430656934
0.17130287648054146 0.8065693430656934
0.17150592216582064 0.8065693430656934
0.17279187817258884 0.8065693430656934
0.17292724196277495 0.8065693430656934
0.1736040609137056 0.8065693430656934
0.1737394247038917 0.8065693430656934
0.1737394247038917 0.8074817518248175
0.17387478849407784 0.8074817518248175
0.17401015228426395 0.8074817518248175
0.17604060913705583 0.8074817518248175
0.17604060913705583 0.8083941605839416
0.17624365482233503 0.8083941605839416
0.17624365482233503 0.8093065693430657
0.17658206429780035 0.8093065693430657
0.17671742808798646 0.8093065693430657
0.17725888324873096 0.8093065693430657
0.17725888324873096 0.8102189781021898
0.17746192893401017 0.8102189781021898
0.17773265651438241 0.8102189781021898
0.1784771573604061 0.8102189781021898
0.17868020304568527 0.8102189781021898
0.1788155668358714 0.8102189781021898
0.1788155668358714 0.8111313868613139
0.17915397631133673 0.8111313868613139
0.17915397631133673 0.8120437956204379
0.1804399323181049 0.8120437956204379
0.1804399323181049 0.8129562043795621
0.18057529610829104 0.8129562043795621
0.18131979695431472 0.8129562043795621
0.18131979695431472 0.8138686131386861
0.18219966159052453 0.8138686131386861
0.18253807106598985 0.8138686131386861
0.18653130287648054 0.8138686131386861
0.18653130287648054 0.8147810218978102
0.18707275803722503 0.8147810218978102
0.18707275803722503 0.8156934306569343
0.18727580372250424 0.8156934306569343
0.18727580372250424 0.8166058394160584
0.18741116751269035 0.8166058394160584
0.188087986463621 0.8166058394160584
0.1882233502538071 0.8166058394160584
0.18883248730964466 0.8166058394160584
0.18903553299492387 0.8166058394160584
0.1891032148900169 0.8166058394160584
0.1891032148900169 0.8175182481751825
0.1900507614213198 0.8175182481751825
0.19038917089678511 0.8175182481751825
0.19065989847715736 0.8175182481751825
0.2041285956006768 0.823905109489051
0.20602368866328258 0.823905109489051
0.20602368866328258 0.8248175182481752
0.20609137055837565 0.8248175182481752
0.20622673434856176 0.8248175182481752
0.2063620981387479 0.8248175182481752
0.206497461928934 0.8248175182481752
0.206497461928934 0.8266423357664233
0.20683587140439932 0.8266423357664233
0.20697123519458546 0.8266423357664233
0.2074450084602369 0.8266423357664233
0.2074450084602369 0.8275547445255474
0.20825719120135364 0.8275547445255474
0.20839255499153977 0.8275547445255474
0.20873096446700506 0.8275547445255474
0.2090016920473773 0.8275547445255474
0.21021996615905245 0.8275547445255474
0.21042301184433165 0.8275547445255474
0.21089678510998308 0.8275547445255474
0.21089678510998308 0.8284671532846716
0.21434856175972927 0.8284671532846716
0.2144839255499154 0.8284671532846716
0.21631133671742808 0.8284671532846716
0.21644670050761422 0.8284671532846716
0.21739424703891708 0.8284671532846716
0.21739424703891708 0.8293795620437956
0.21813874788494078 0.8293795620437956
0.21813874788494078 0.8302919708029197
0.21908629441624367 0.8302919708029197
0.21922165820642978 0.8302919708029197
0.21962774957698816 0.8302919708029197
0.21962774957698816 0.8312043795620438
0.2201015228426396 0.8312043795620438
0.2201015228426396 0.8321167883211679
0.22050761421319798 0.8321167883211679
0.22104906937394248 0.8321167883211679
0.22125211505922165 0.8321167883211679
0.2215228426395939 0.8321167883211679
0.22314720812182742 0.8321167883211679
0.22328257191201353 0.8321167883211679
0.22436548223350253 0.8321167883211679
0.22436548223350253 0.833941605839416
0.22490693739424703 0.833941605839416
0.22504230118443316 0.833941605839416
0.22524534686971234 0.833941605839416
0.22612521150592216 0.833941605839416
0.22727580372250422 0.833941605839416
0.22741116751269036 0.833941605839416
0.22754653130287647 0.833941605839416
0.22781725888324872 0.833941605839416
0.22795262267343486 0.833941605839416
0.22856175972927242 0.833941605839416
0.22856175972927242 0.8348540145985401
0.22869712351945853 0.8348540145985401
0.22869712351945853 0.8366788321167883
0.22890016920473774 0.8366788321167883
0.22890016920473774 0.8375912408759124
0.22903553299492385 0.8375912408759124
0.22917089678511 0.8375912408759124
0.22923857868020306 0.8375912408759124
0.22944162436548224 0.8375912408759124
0.22944162436548224 0.8385036496350365
0.2336379018612521 0.8385036496350365
0.2338409475465313 0.8385036496350365
0.23485617597292724 0.8385036496350365
0.23485617597292724 0.8394160583941606
0.2360067681895093 0.8394160583941606
0.2360067681895093 0.8403284671532847
0.23614213197969544 0.8403284671532847
0.23688663282571912 0.8403284671532847
0.23688663282571912 0.8412408759124088
0.23844331641285957 0.8412408759124088
0.23864636209813875 0.8412408759124088
0.23871404399323182 0.8412408759124088
0.23905245346869713 0.8412408759124088
0.23912013536379018 0.8412408759124088
0.23912013536379018 0.8421532846715328
0.23925549915397631 0.8421532846715328
0.23939086294416242 0.8421532846715328
0.2397969543147208 0.8421532846715328
0.23993231810490695 0.8421532846715328
0.2403384094754653 0.8421532846715328
0.2403384094754653 0.843065693430657
0.2407445008460237 0.843065693430657
0.2408798646362098 0.843065693430657
0.24155668358714044 0.843065693430657
0.24155668358714044 0.843978102189781
0.24169204737732655 0.843978102189781
0.24169204737732655 0.8448905109489051
0.24196277495769883 0.8448905109489051
0.24297800338409475 0.8448905109489051
0.24297800338409475 0.8458029197080292
0.2431133671742809 0.8458029197080292
0.2431133671742809 0.8467153284671532
0.2452115059221658 0.8467153284671532
0.24534686971235195 0.8467153284671532
0.2474450084602369 0.8467153284671532
0.247580372250423 0.8467153284671532
0.2485279187817259 0.8467153284671532
0.2494077834179357 0.8467153284671532
0.2502876480541455 0.8467153284671532
0.2502876480541455 0.8476277372262774
0.25055837563451777 0.8476277372262774
0.25055837563451777 0.8485401459854015
0.2519796954314721 0.8485401459854015
0.2521150592216582 0.8485401459854015
0.25353637901861253 0.8485401459854015
0.25353637901861253 0.8494525547445255
0.2557021996615905 0.8494525547445255
0.25583756345177666 0.8494525547445255
0.2568527918781726 0.8494525547445255
0.2568527918781726 0.8503649635036497
0.2573942470389171 0.8503649635036497
0.2573942470389171 0.8512773722627737
0.2584771573604061 0.8512773722627737
0.25854483925549915 0.8512773722627737
0.2586802030456853 0.8512773722627737
0.2587478849407783 0.8512773722627737
0.2587478849407783 0.8521897810218978
0.25908629441624365 0.8521897810218978
0.26050761421319796 0.8521897810218978
0.2613874788494078 0.8521897810218978
0.2613874788494078 0.8540145985401459
0.26267343485617595 0.8540145985401459
0.2629441624365482 0.8540145985401459
0.2634179357021997 0.8540145985401459
0.2634179357021997 0.8549270072992701
0.2639593908629442 0.8549270072992701
0.2640947546531303 0.8549270072992701
0.26490693739424703 0.8549270072992701
0.26490693739424703 0.8558394160583942
0.26558375634517767 0.8558394160583942
0.2657191201353638 0.8558394160583942
0.265922165820643 0.8558394160583942
0.26774957698815566 0.8558394160583942
0.26774957698815566 0.8567518248175182
0.26890016920473775 0.8567518248175182
0.2693062605752961 0.8567518248175182
0.27160744500846024 0.8567518248175182
0.27160744500846024 0.8585766423357665
0.2718104906937394 0.8585766423357665
0.2720135363790186 0.8585766423357665
0.272419627749577 0.8585766423357665
0.2725549915397631 0.8585766423357665
0.2728934010152284 0.8585766423357665
0.2730964467005076 0.8585766423357665
0.2732318104906937 0.8585766423357665
0.27553299492385785 0.8585766423357665
0.275668358714044 0.8585766423357665
0.27648054145516077 0.8585766423357665
0.27648054145516077 0.8594890510948905
0.27722504230118444 0.8594890510948905
0.27722504230118444 0.8613138686131386
0.2779018612521151 0.8613138686131386
0.2781725888324873 0.8613138686131386
0.27830795262267344 0.8613138686131386
0.27830795262267344 0.8631386861313869
0.2784433164128596 0.8631386861313869
0.27857868020304566 0.8631386861313869
0.27857868020304566 0.864963503649635
0.2795939086294416 0.864963503649635
0.28027072758037225 0.864963503649635
0.2804060913705584 0.864963503649635
0.2804060913705584 0.8658759124087592
0.28115059221658206 0.8658759124087592
0.2812859560067682 0.8658759124087592
0.28189509306260574 0.8658759124087592
0.282165820642978 0.8658759124087592
0.28250423011844333 0.8658759124087592
0.2826395939086294 0.8658759124087592
0.28331641285956005 0.8658759124087592
0.2834517766497462 0.8658759124087592
0.28358714043993233 0.8658759124087592
0.2837901861252115 0.8658759124087592
0.2846023688663283 0.8658759124087592
0.2846023688663283 0.8667883211678832
0.2854822335025381 0.8667883211678832
0.2854822335025381 0.8722627737226277
0.2854822335025381 0.8731751824817519
0.2860236886632826 0.8731751824817519
0.2860236886632826 0.8740875912408759
0.29143824027072757 0.8740875912408759
0.29170896785109984 0.8740875912408759
0.291912013536379 0.8740875912408759
0.2931979695431472 0.8740875912408759
0.2931979695431472 0.875
0.29333333333333333 0.875
0.2937394247038917 0.875
0.29387478849407783 0.875
0.2949576988155668 0.875
0.29590524534686974 0.875
0.2960406091370558 0.875
0.2961082910321489 0.875
0.2961082910321489 0.8759124087591241
0.2963113367174281 0.8759124087591241
0.2963113367174281 0.8768248175182481
0.29644670050761424 0.8768248175182481
0.2965820642978003 0.8768248175182481
0.29732656514382405 0.8768248175182481
0.29746192893401013 0.8768248175182481
0.29752961082910323 0.8768248175182481
0.2976649746192893 0.8768248175182481
0.29786802030456855 0.8768248175182481
0.29786802030456855 0.8777372262773723
0.29868020304568527 0.8777372262773723
0.29868020304568527 0.8795620437956204
0.29874788494077836 0.8795620437956204
0.29874788494077836 0.8804744525547445
0.2991539763113367 0.8804744525547445
0.29928934010152286 0.8804744525547445
0.300507614213198 0.8804744525547445
0.3006429780033841 0.8804744525547445
0.3007106598984772 0.8804744525547445
0.30084602368866326 0.8804744525547445
0.3010490693739425 0.8804744525547445
0.30125211505922167 0.8804744525547445
0.3013197969543147 0.8804744525547445
0.3013197969543147 0.8813868613138686
0.3013874788494078 0.8813868613138686
0.3013874788494078 0.8822992700729927
0.3015228426395939 0.8822992700729927
0.30287648054145516 0.8822992700729927
0.3032825719120135 0.8822992700729927
0.3044331641285956 0.8822992700729927
0.30456852791878175 0.8822992700729927
0.3060575296108291 0.8822992700729927
0.30619289340101524 0.8822992700729927
0.3080203045685279 0.8822992700729927
0.30815566835871405 0.8822992700729927
0.30835871404399323 0.8822992700729927
0.30835871404399323 0.8832116788321168
0.3084263959390863 0.8832116788321168
0.3085617597292724 0.8832116788321168
0.30890016920473773 0.8832116788321168
0.30890016920473773 0.8841240875912408
0.3093062605752961 0.8841240875912408
0.3093062605752961 0.885036496350365
0.30957698815566836 0.885036496350365
0.310253807106599 0.885036496350365
0.310253807106599 0.8859489051094891
0.3107275803722504 0.8859489051094891
0.3110659898477157 0.8859489051094891
0.3111336717428088 0.8859489051094891
0.3112690355329949 0.8859489051094891
0.3112690355329949 0.8914233576642335
0.31194585448392553 0.8914233576642335
0.3122165820642978 0.8914233576642335
0.312419627749577 0.8914233576642335
0.3125549915397631 0.8914233576642335
0.31289340101522845 0.8914233576642335
0.3130964467005076 0.8914233576642335
0.31323181049069376 0.8914233576642335
0.31431472081218276 0.8914233576642335
0.31431472081218276 0.8923357664233577
0.31532994923857866 0.8923357664233577
0.3160067681895093 0.8923357664233577
0.31648054145516075 0.8923357664233577
0.3166159052453469 0.8923357664233577
0.31681895093062606 0.8923357664233577
0.31681895093062606 0.8932481751824818
0.31702199661590524 0.8932481751824818
0.3171573604060914 0.8932481751824818
0.3182402707275804 0.8932481751824818
0.3183756345177665 0.8932481751824818
0.31898477157360405 0.8932481751824818
0.3191201353637902 0.8932481751824818
0.3196615905245347 0.8932481751824818
0.31986463620981387 0.8932481751824818
0.3203384094754653 0.8932481751824818
0.32060913705583755 0.8932481751824818
0.3207445008460237 0.8932481751824818
0.3207445008460237 0.8941605839416058
0.3218950930626058 0.8941605839416058
0.32203045685279186 0.8941605839416058
0.3249407783417936 0.8941605839416058
0.3250761421319797 0.8941605839416058
0.3252791878172589 0.8941605839416058
0.32541455160744504 0.8941605839416058
0.3260913705583756 0.8941605839416058
0.32622673434856175 0.8941605839416058
0.3267005076142132 0.8941605839416058
0.32683587140439935 0.8941605839416058
0.32710659898477157 0.8941605839416058
0.32710659898477157 0.8950729927007299
0.3271742808798646 0.8950729927007299
0.32730964467005075 0.8950729927007299
0.3281218274111675 0.8950729927007299
0.3281218274111675 0.8959854014598541
0.32893401015228424 0.8959854014598541
0.32893401015228424 0.8968978102189781
0.3301522842639594 0.8968978102189781
0.33042301184433165 0.8968978102189781
0.3319796954314721 0.8968978102189781
0.3319796954314721 0.8978102189781022
0.3323181049069374 0.8978102189781022
0.3323181049069374 0.8987226277372263
0.3324534686971235 0.8987226277372263
0.33265651438240273 0.8987226277372263
0.332994923857868 0.8987226277372263
0.332994923857868 0.8996350364963503
0.3341455160744501 0.8996350364963503
0.3342808798646362 0.8996350364963503
0.33604060913705586 0.8996350364963503
0.33617597292724194 0.8996350364963503
0.3363790186125212 0.8996350364963503
0.33651438240270726 0.8996350364963503
0.33658206429780035 0.8996350364963503
0.33671742808798644 0.8996350364963503
0.3377326565143824 0.8996350364963503
0.33800338409475467 0.8996350364963503
0.3381387478849408 0.8996350364963503
0.338409475465313 0.8996350364963503
0.3388832487309645 0.8996350364963503
0.3388832487309645 0.9005474452554745
0.34043993231810493 0.9005474452554745
0.340575296108291 0.9005474452554745
0.3411844331641286 0.9005474452554745
0.34131979695431475 0.9005474452554745
0.3420642978003384 0.9005474452554745
0.3422673434856176 0.9005474452554745
0.3424703891708968 0.9005474452554745
0.3426057529610829 0.9005474452554745
0.34274111675126906 0.9005474452554745
0.34287648054145514 0.9005474452554745
0.3436209813874789 0.9005474452554745
0.34375634517766496 0.9005474452554745
0.34402707275803723 0.9005474452554745
0.34402707275803723 0.9014598540145985
0.3461252115059222 0.9014598540145985
0.34626057529610826 0.9014598540145985
0.34686971235194586 0.9014598540145985
0.34707275803722504 0.9014598540145985
0.3489678510998308 0.9014598540145985
0.34910321489001694 0.9014598540145985
0.3493062605752961 0.9014598540145985
0.3493062605752961 0.9023722627737226
0.34964467005076144 0.9023722627737226
0.3497800338409475 0.9023722627737226
0.35045685279187816 0.9023722627737226
0.3507952622673435 0.9023722627737226
0.351336717428088 0.9023722627737226
0.3514720812182741 0.9023722627737226
0.3522842639593909 0.9023722627737226
0.35262267343485615 0.9023722627737226
0.35296108291032147 0.9023722627737226
0.35350253807106596 0.9023722627737226
0.35485617597292723 0.9023722627737226
0.3549915397631134 0.9023722627737226
0.3570219966159052 0.9023722627737226
0.3572927241962775 0.9023722627737226
0.35736040609137054 0.9023722627737226
0.35736040609137054 0.9051094890510949
0.35986463620981385 0.9051094890510949
0.36 0.9051094890510949
0.3605414551607445 0.9051094890510949
0.3629103214890017 0.9051094890510949
0.363248730964467 0.9051094890510949
0.3634517766497462 0.9051094890510949
0.3647377326565144 0.9051094890510949
0.3647377326565144 0.906934306569343
0.3659560067681895 0.906934306569343
0.36609137055837565 0.906934306569343
0.36609137055837565 0.9078467153284672
0.3673096446700508 0.9078467153284672
0.36744500846023687 0.9078467153284672
0.3683248730964467 0.9078467153284672
0.3684602368866328 0.9078467153284672
0.3700846023688663 0.9078467153284672
0.3700846023688663 0.9087591240875912
0.37076142131979695 0.9087591240875912
0.3708967851099831 0.9087591240875912
0.3721150592216582 0.9087591240875912
0.3725888324873096 0.9087591240875912
0.3726565143824027 0.9087591240875912
0.37279187817258885 0.9087591240875912
0.37421319796954317 0.9087591240875912
0.37434856175972925 0.9087591240875912
0.37434856175972925 0.9096715328467153
0.3748223350253807 0.9096715328467153
0.37522842639593906 0.9096715328467153
0.37604060913705584 0.9096715328467153
0.376243654822335 0.9096715328467153
0.3769881556683587 0.9096715328467153
0.37725888324873097 0.9096715328467153
0.37746192893401015 0.9096715328467153
0.3777326565143824 0.9096715328467153
0.37834179357021996 0.9096715328467153
0.37834179357021996 0.9105839416058394
0.3787478849407783 0.9105839416058394
0.37888324873096446 0.9105839416058394
0.3792893401015228 0.9105839416058394
0.37942470389170896 0.9105839416058394
0.3798984771573604 0.9105839416058394
0.3798984771573604 0.9114963503649635
0.3812521150592217 0.9114963503649635
0.38145516074450087 0.9114963503649635
0.3817258883248731 0.9114963503649635
0.38213197969543145 0.9114963503649635
0.3823350253807107 0.9114963503649635
0.382673434856176 0.9114963503649635
0.382673434856176 0.9124087591240876
0.3832148900169205 0.9124087591240876
0.3836886632825719 0.9124087591240876
0.38382402707275803 0.9124087591240876
0.38416243654822335 0.9124087591240876
0.3842301184433164 0.9133211678832117
0.3855160744500846 0.9133211678832117
0.3855160744500846 0.9142335766423357
0.38585448392554994 0.9142335766423357
0.38585448392554994 0.9151459854014599
0.3889678510998308 0.9151459854014599
0.38917089678510997 0.9151459854014599
0.3899153976311337 0.9151459854014599
0.3900507614213198 0.9151459854014599
0.39052453468697124 0.9151459854014599
0.39160744500846023 0.9151459854014599
0.39174280879864637 0.9151459854014599
0.3934348561759729 0.9151459854014599
0.3934348561759729 0.916058394160584
0.3937732656514382 0.916058394160584
0.39390862944162436 0.916058394160584
0.39397631133671746 0.916058394160584
0.39411167512690354 0.916058394160584
0.3949238578680203 0.916058394160584
0.39505922165820645 0.916058394160584
0.39519458544839253 0.916058394160584
0.39519458544839253 0.9178832116788321
0.39593908629441626 0.9178832116788321
0.39641285956006767 0.9178832116788321
0.39661590524534684 0.9178832116788321
0.396751269035533 0.9178832116788321
0.39756345177664976 0.9178832116788321
0.3976988155668359 0.9178832116788321
0.3987140439932318 0.9178832116788321
0.3990524534686971 0.9178832116788321
0.40033840947546534 0.9178832116788321
0.4004737732656514 0.9178832116788321
0.4004737732656514 0.9187956204379562
0.4009475465313029 0.9187956204379562
0.401082910321489 0.9187956204379562
0.40250423011844333 0.9187956204379562
0.40263959390862947 0.9187956204379562
0.40385786802030454 0.9187956204379562
0.40385786802030454 0.9206204379562044
0.404331641285956 0.9206204379562044
0.40446700507614214 0.9206204379562044
0.40473773265651436 0.9206204379562044
0.40500846023688664 0.9206204379562044
0.40534686971235195 0.9206204379562044
0.4054822335025381 0.9206204379562044
0.40812182741116754 0.9206204379562044
0.4083248730964467 0.9206204379562044
0.4083248730964467 0.9215328467153284
0.40866328257191203 0.9215328467153284
0.40866328257191203 0.9224452554744526
0.4092724196277496 0.9224452554744526
0.4094077834179357 0.9224452554744526
0.4096108291032149 0.9224452554744526
0.40974619289340103 0.9224452554744526
0.41035532994923857 0.9224452554744526
0.41055837563451775 0.9224452554744526
0.41082910321489 0.9224452554744526
0.41116751269035534 0.9224452554744526
0.4112351945854484 0.9224452554744526
0.4112351945854484 0.9297445255474452
0.4121150592216582 0.9297445255474452
0.41225042301184434 0.9297445255474452
0.4135363790186125 0.9297445255474452
0.41367174280879865 0.9297445255474452
0.4138747884940778 0.9297445255474452
0.4144162436548223 0.9297445255474452
0.41475465313028764 0.9297445255474452
0.4150253807106599 0.9297445255474452
0.41529610829103214 0.9297445255474452
0.4154991539763113 0.9297445255474452
0.41563451776649746 0.9297445255474452
0.4163113367174281 0.9297445255474452
0.41671742808798645 0.9297445255474452
0.4168527918781726 0.9297445255474452
0.41698815566835873 0.9297445255474452
0.41732656514382405 0.9297445255474452
0.41732656514382405 0.9306569343065694
0.4179357021996616 0.9306569343065694
0.41820642978003386 0.9306569343065694
0.4184771573604061 0.9306569343065694
0.4186125211505922 0.9306569343065694
0.41928934010152286 0.9306569343065694
0.41983079526226735 0.9306569343065694
0.42118443316412857 0.9306569343065694
0.4213197969543147 0.9306569343065694
0.4218612521150592 0.9306569343065694
0.42199661590524534 0.9306569343065694
0.42348561759729275 0.9306569343065694
0.423824027072758 0.9306569343065694
0.4265989847715736 0.9306569343065694
0.4265989847715736 0.9315693430656934
0.42707275803722505 0.9315693430656934
0.4272081218274112 0.9315693430656934
0.42741116751269037 0.9315693430656934
0.42741116751269037 0.9324817518248175
0.4295093062605753 0.9324817518248175
0.4296446700507614 0.9324817518248175
0.42984771573604064 0.9324817518248175
0.4299830795262267 0.9324817518248175
0.43086294416243653 0.9324817518248175
0.43086294416243653 0.9333941605839416
0.4309983079526227 0.9333941605839416
0.4309983079526227 0.9343065693430657
0.43140439932318103 0.9343065693430657
0.4316074450084602 0.9343065693430657
0.432419627749577 0.9343065693430657
0.43289340101522844 0.9343065693430657
0.43377326565143826 0.9343065693430657
0.43397631133671744 0.9343065693430657
0.4340439932318105 0.9343065693430657
0.4341793570219966 0.9343065693430657
0.4347208121827411 0.9343065693430657
0.4347208121827411 0.9361313868613139
0.4349915397631134 0.9361313868613139
0.43512690355329947 0.9361313868613139
0.4358037225042301 0.9361313868613139
0.4358037225042301 0.9370437956204379
0.4372250423011844 0.9370437956204379
0.43736040609137056 0.9370437956204379
0.43756345177664974 0.9370437956204379
0.4376988155668359 0.9370437956204379
0.4383756345177665 0.9370437956204379
0.4383756345177665 0.9379562043795621
0.43864636209813873 0.9379562043795621
0.43878172588832487 0.9379562043795621
0.43939086294416246 0.9379562043795621
0.4396615905245347 0.9379562043795621
0.43986463620981386 0.9379562043795621
0.4402030456852792 0.9379562043795621
0.44060913705583754 0.9379562043795621
0.44101522842639596 0.9379562043795621
0.44175972927241963 0.9379562043795621
0.44203045685279185 0.9379562043795621
0.4422335025380711 0.9379562043795621
0.44236886632825717 0.9379562043795621
0.4425042301184433 0.9379562043795621
0.4425042301184433 0.9388686131386861
0.44263959390862945 0.9388686131386861
0.4427749576988156 0.9388686131386861
0.44297800338409477 0.9388686131386861
0.44318104906937394 0.9388686131386861
0.4433164128595601 0.9388686131386861
0.44345177664974617 0.9388686131386861
0.44534686971235193 0.9388686131386861
0.44575296108291035 0.9388686131386861
0.4469035532994924 0.9388686131386861
0.44730964467005074 0.9388686131386861
0.4481218274111675 0.9388686131386861
0.448595600676819 0.9388686131386861
0.44873096446700506 0.9388686131386861
0.44927241962774955 0.9388686131386861
0.4494077834179357 0.9388686131386861
0.44961082910321487 0.9388686131386861
0.449746192893401 0.9388686131386861
0.4500169204737733 0.9388686131386861
0.45015228426395937 0.9388686131386861
0.4510321489001692 0.9388686131386861
0.4511675126903553 0.9388686131386861
0.45258883248730963 0.9388686131386861
0.45272419627749577 0.9388686131386861
0.4528595600676819 0.9388686131386861
0.4528595600676819 0.9443430656934306
0.4536040609137056 0.9443430656934306
0.4537394247038917 0.9443430656934306
0.45401015228426395 0.9443430656934306
0.4541455160744501 0.9443430656934306
0.4557698815566836 0.9443430656934306
0.45597292724196276 0.9443430656934306
0.4561082910321489 0.9443430656934306
0.4564467005076142 0.9443430656934306
0.4564467005076142 0.9498175182481752
0.45712351945854485 0.9498175182481752
0.457258883248731 0.9498175182481752
0.45746192893401016 0.9498175182481752
0.4577326565143824 0.9498175182481752
0.45908629441624366 0.9498175182481752
0.4592216582064298 0.9498175182481752
0.45935702199661593 0.9498175182481752
0.45935702199661593 0.9507299270072993
0.4601015228426396 0.9507299270072993
0.46037225042301183 0.9507299270072993
0.46050761421319797 0.9507299270072993
0.4606429780033841 0.9507299270072993
0.4615228426395939 0.9507299270072993
0.46165820642978006 0.9507299270072993
0.4619966159052453 0.9507299270072993
0.4619966159052453 0.9516423357664233
0.4626057529610829 0.9516423357664233
0.4628087986463621 0.9516423357664233
0.46328257191201355 0.9516423357664233
0.46341793570219963 0.9516423357664233
0.46375634517766495 0.9516423357664233
0.4647715736040609 0.9516423357664233
0.4656514382402707 0.9516423357664233
0.46578680203045686 0.9516423357664233
0.47126903553299493 0.9516423357664233
0.4714720812182741 0.9516423357664233
0.47187817258883247 0.9516423357664233
0.4720135363790186 0.9516423357664233
0.4720812182741117 0.9516423357664233
0.4720812182741117 0.9525547445255474
0.4722165820642978 0.9525547445255474
0.47241962774957696 0.9525547445255474
0.4728257191201354 0.9525547445255474
0.47296108291032146 0.9525547445255474
0.47302876480541456 0.9534671532846716
0.47485617597292723 0.9534671532846716
0.47485617597292723 0.9543795620437956
0.47499153976311337 0.9543795620437956
0.47573604060913705 0.9543795620437956
0.47573604060913705 0.9552919708029197
0.4764128595600677 0.9552919708029197
0.4764128595600677 0.9562043795620438
0.4774957698815567 0.9562043795620438
0.4774957698815567 0.9571167883211679
0.4792554991539763 0.9571167883211679
0.47939086294416244 0.9571167883211679
0.47939086294416244 0.958029197080292
0.4795262267343486 0.958029197080292
0.47966159052453466 0.958029197080292
0.47972927241962776 0.958029197080292
0.47993231810490694 0.958029197080292
0.4805414551607445 0.958029197080292
0.4811505922165821 0.958029197080292
0.4842639593908629 0.958029197080292
0.48439932318104906 0.958029197080292
0.48480541455160747 0.958029197080292
0.48494077834179355 0.958029197080292
0.48500846023688665 0.958029197080292
0.4852791878172589 0.958029197080292
0.48548223350253805 0.958029197080292
0.48609137055837565 0.958029197080292
0.4862944162436548 0.958029197080292
0.4862944162436548 0.958941605839416
0.48751269035532996 0.958941605839416
0.4876480541455161 0.958941605839416
0.4879864636209814 0.958941605839416
0.4881218274111675 0.958941605839416
0.48825719120135364 0.958941605839416
0.4883925549915398 0.958941605839416
0.4895431472081218 0.958941605839416
0.4898815566835871 0.958941605839416
0.4901522842639594 0.958941605839416
0.49028764805414554 0.958941605839416
0.4904230118443316 0.958941605839416
0.4906937394247039 0.958941605839416
0.49116751269035536 0.958941605839416
0.4917766497461929 0.958941605839416
0.49184433164128594 0.958941605839416
0.4921150592216582 0.958941605839416
0.49292724196277493 0.958941605839416
0.49313028764805417 0.958941605839416
0.4931979695431472 0.958941605839416
0.4934010152284264 0.958941605839416
0.494010152284264 0.958941605839416
0.49414551607445006 0.958941605839416
0.49495769881556684 0.958941605839416
0.4954314720812183 0.958941605839416
0.4968527918781726 0.958941605839416
0.4971235194585448 0.958941605839416
0.49725888324873097 0.958941605839416
0.4973942470389171 0.958941605839416
0.4976649746192893 0.958941605839416
0.5011167512690355 0.958941605839416
0.5014551607445008 0.958941605839416
0.5019966159052454 0.958941605839416
0.5021996615905245 0.958941605839416
0.5027411167512691 0.958941605839416
0.5027411167512691 0.9598540145985401
0.5031472081218274 0.9598540145985401
0.5031472081218274 0.9607664233576643
0.5038917089678511 0.9607664233576643
0.5040270727580373 0.9607664233576643
0.5055837563451777 0.9607664233576643
0.5055837563451777 0.9616788321167883
0.507140439932318 0.9616788321167883
0.5074111675126903 0.9616788321167883
0.5095769881556683 0.9616788321167883
0.5099830795262267 0.9616788321167883
0.5103891708967851 0.9616788321167883
0.5105245346869712 0.9616788321167883
0.5107275803722504 0.9616788321167883
0.5107275803722504 0.9625912408759124
0.5108629441624365 0.9625912408759124
0.5118781725888325 0.9625912408759124
0.5120812182741117 0.9625912408759124
0.5125549915397631 0.9625912408759124
0.5126903553299492 0.9625912408759124
0.5129610829103215 0.9625912408759124
0.5130964467005076 0.9625912408759124
0.5131641285956007 0.9625912408759124
0.513434856175973 0.9625912408759124
0.5144500846023689 0.9625912408759124
0.5144500846023689 0.9635036496350365
0.5150592216582064 0.9635036496350365
0.5151945854483926 0.9635036496350365
0.5158037225042301 0.9635036496350365
0.5161421319796954 0.9635036496350365
0.5163451776649746 0.9635036496350365
0.516818950930626 0.9635036496350365
0.5169543147208122 0.9635036496350365
0.5170896785109983 0.9635036496350365
0.5185109983079527 0.9635036496350365
0.5187140439932318 0.9635036496350365
0.5188494077834179 0.9635036496350365
0.5195939086294417 0.9635036496350365
0.5197292724196277 0.9635036496350365
0.5204060913705584 0.9635036496350365
0.5205414551607445 0.9635036496350365
0.5206768189509307 0.9635036496350365
0.5208121827411167 0.9635036496350365
0.5209475465313029 0.9635036496350365
0.521082910321489 0.9635036496350365
0.5214890016920474 0.9635036496350365
0.5216243654822335 0.9635036496350365
0.5223011844331641 0.9635036496350365
0.5224365482233503 0.9635036496350365
0.5228426395939086 0.9635036496350365
0.5229780033840947 0.9635036496350365
0.523248730964467 0.9635036496350365
0.5237225042301185 0.9635036496350365
0.5237225042301185 0.9644160583941606
0.5237901861252116 0.9644160583941606
0.5257529610829104 0.9644160583941606
0.5267681895093063 0.9644160583941606
0.5269035532994923 0.9644160583941606
0.5276480541455161 0.9644160583941606
0.5278510998307953 0.9644160583941606
0.528595600676819 0.9644160583941606
0.5288663282571912 0.9644160583941606
0.5296108291032149 0.9644160583941606
0.5298138747884941 0.9644160583941606
0.5302199661590524 0.9644160583941606
0.5303553299492386 0.9644160583941606
0.5304906937394247 0.9644160583941606
0.5306260575296108 0.9644160583941606
0.530761421319797 0.9644160583941606
0.5308967851099831 0.9644160583941606
0.5312351945854484 0.9644160583941606
0.5314382402707276 0.9644160583941606
0.5317766497461929 0.9644160583941606
0.531979695431472 0.9644160583941606
0.5339424703891709 0.9644160583941606
0.5340778341793571 0.9644160583941606
0.5346869712351946 0.9644160583941606
0.5348223350253807 0.9644160583941606
0.5350253807106599 0.9644160583941606
0.5352961082910321 0.9644160583941606
0.536243654822335 0.9644160583941606
0.5366497461928934 0.9644160583941606
0.5367851099830795 0.9644160583941606
0.5378680203045685 0.9644160583941606
0.5380033840947547 0.9644160583941606
0.538274111675127 0.9644160583941606
0.538409475465313 0.9644160583941606
0.5384771573604061 0.9644160583941606
0.5386125211505922 0.9644160583941606
0.5397631133671743 0.9644160583941606
0.5398984771573604 0.9644160583941606
0.5399661590524535 0.9644160583941606
0.5399661590524535 0.9662408759124088
0.5403722504230118 0.9662408759124088
0.540575296108291 0.9662408759124088
0.5409137055837564 0.9662408759124088
0.5410490693739425 0.9662408759124088
0.5412521150592217 0.9662408759124088
0.5423350253807107 0.9662408759124088
0.5424027072758038 0.9662408759124088
0.5426734348561759 0.9662408759124088
0.543824027072758 0.9662408759124088
0.5440270727580372 0.9662408759124088
0.5447715736040609 0.9662408759124088
0.5449746192893401 0.9662408759124088
0.5452453468697124 0.9662408759124088
0.5453807106598985 0.9662408759124088
0.5457191201353638 0.9662408759124088
0.5461252115059222 0.9662408759124088
0.5462605752961083 0.9662408759124088
0.5466666666666666 0.9662408759124088
0.5467343485617597 0.9662408759124088
0.5468697123519458 0.9662408759124088
0.5469373942470389 0.9662408759124088
0.5474111675126904 0.9662408759124088
0.5475465313028764 0.9662408759124088
0.5484940778341794 0.9662408759124088
0.5486294416243654 0.9662408759124088
0.5487648054145516 0.9662408759124088
0.5489678510998308 0.9662408759124088
0.5497800338409475 0.9662408759124088
0.5499153976311336 0.9662408759124088
0.5523519458544839 0.9662408759124088
0.5527580372250424 0.9662408759124088
0.5527580372250424 0.9671532846715328
0.5536379018612522 0.9671532846715328
0.5537732656514383 0.9671532846715328
0.5544500846023689 0.9671532846715328
0.554585448392555 0.9671532846715328
0.5552622673434856 0.9671532846715328
0.5553976311336717 0.9671532846715328
0.5557360406091371 0.9671532846715328
0.5560744500846023 0.9671532846715328
0.5561421319796954 0.9671532846715328
0.5563451776649746 0.9671532846715328
0.55668358714044 0.9671532846715328
0.5572927241962775 0.9671532846715328
0.5575634517766498 0.9671532846715328
0.557766497461929 0.9671532846715328
0.557766497461929 0.968065693430657
0.5601353637901861 0.968065693430657
0.5602707275803722 0.968065693430657
0.5604737732656514 0.968065693430657
0.5607445008460237 0.968065693430657
0.5615566835871404 0.968065693430657
0.5626395939086294 0.968065693430657
0.5629103214890017 0.968065693430657
0.5630456852791879 0.968065693430657
0.5634517766497462 0.968065693430657
0.5635871404399323 0.968065693430657
0.5640609137055838 0.968065693430657
0.5648054145516075 0.968065693430657
0.5652791878172588 0.968065693430657
0.5661590524534686 0.968065693430657
0.5664297800338409 0.968065693430657
0.566497461928934 0.968065693430657
0.5667005076142132 0.968065693430657
0.5669712351945855 0.968065693430657
0.5673096446700507 0.968065693430657
0.5674450084602369 0.968065693430657
0.5676480541455161 0.968065693430657
0.5676480541455161 0.968978102189781
0.5687986463620981 0.968978102189781
0.5689340101522843 0.968978102189781
0.5693401015228426 0.968978102189781
0.5694754653130287 0.968978102189781
0.5705583756345177 0.968978102189781
0.5715059221658206 0.968978102189781
0.5719796954314721 0.968978102189781
0.5719796954314721 0.9698905109489051
0.5723181049069374 0.9698905109489051
0.5725888324873096 0.9698905109489051
0.5727241962774958 0.9698905109489051
0.572994923857868 0.9698905109489051
0.5731979695431472 0.9698905109489051
0.5736040609137056 0.9698905109489051
0.5736040609137056 0.9708029197080292
0.5738071065989848 0.9708029197080292
0.5746869712351946 0.9708029197080292
0.5752961082910322 0.9708029197080292
0.5754314720812183 0.9708029197080292
0.5760406091370558 0.9708029197080292
0.5763790186125212 0.9708029197080292
0.5765820642978003 0.9708029197080292
0.5767174280879864 0.9708029197080292
0.5770558375634518 0.9708029197080292
0.577258883248731 0.9708029197080292
0.5775296108291033 0.9708029197080292
0.5779357021996616 0.9708029197080292
0.5792893401015229 0.9708029197080292
0.5794923857868021 0.9708029197080292
0.5796277495769881 0.9708029197080292
0.5797631133671742 0.9708029197080292
0.5799661590524535 0.9708029197080292
0.5799661590524535 0.9717153284671532
0.5811844331641286 0.9717153284671532
0.5813197969543147 0.9717153284671532
0.582741116751269 0.9717153284671532
0.5828764805414551 0.9717153284671532
0.5840947546531303 0.9717153284671532
0.5843654822335025 0.9717153284671532
0.5850423011844331 0.9717153284671532
0.5851776649746193 0.9717153284671532
0.5852453468697123 0.9717153284671532
0.5855160744500846 0.9717153284671532
0.5864636209813875 0.9717153284671532
0.5870050761421319 0.9717153284671532
0.5893062605752961 0.9717153284671532
0.5894416243654822 0.9717153284671532
0.5897123519458545 0.9717153284671532
0.5899830795262268 0.9717153284671532
0.5901184433164128 0.9717153284671532
0.590321489001692 0.9717153284671532
0.5908629441624366 0.9717153284671532
0.5909306260575297 0.9717153284671532
0.5911336717428088 0.9717153284671532
0.5935702199661591 0.9717153284671532
0.5937732656514383 0.9717153284671532
0.5939763113367175 0.9717153284671532
0.5941793570219966 0.9717153284671532
0.5943147208121827 0.9717153284671532
0.5946531302876481 0.9717153284671532
0.5947208121827411 0.9717153284671532
0.5949238578680203 0.9717153284671532
0.5949238578680203 0.9726277372262774
0.5956006768189509 0.9726277372262774
0.5958714043993232 0.9726277372262774
0.5962098138747884 0.9726277372262774
0.5962098138747884 0.9735401459854015
0.5964805414551607 0.9735401459854015
0.5979018612521151 0.9735401459854015
0.5979695431472081 0.9735401459854015
0.5981049069373943 0.9735401459854015
0.5988494077834179 0.9735401459854015
0.5991201353637902 0.9735401459854015
0.599932318104907 0.9735401459854015
0.6004060913705583 0.9735401459854015
0.6005414551607445 0.9735401459854015
0.6007445008460237 0.9735401459854015
0.6008798646362098 0.9735401459854015
0.6017597292724196 0.9735401459854015
0.6020304568527919 0.9735401459854015
0.602098138747885 0.9735401459854015
0.6073773265651439 0.9735401459854015
0.607580372250423 0.9735401459854015
0.607648054145516 0.9735401459854015
0.6077834179357022 0.9735401459854015
0.608663282571912 0.9735401459854015
0.6087986463620981 0.9735401459854015
0.6087986463620981 0.9744525547445255
0.6089340101522842 0.9744525547445255
0.6092047377326565 0.9744525547445255
0.6095431472081219 0.9744525547445255
0.6096785109983079 0.9744525547445255
0.609746192893401 0.9744525547445255
0.6098815566835871 0.9744525547445255
0.6100846023688663 0.9744525547445255
0.61082910321489 0.9744525547445255
0.6113705583756345 0.9744525547445255
0.6115736040609137 0.9744525547445255
0.6117089678510998 0.9744525547445255
0.6119796954314721 0.9744525547445255
0.6121150592216582 0.9744525547445255
0.612994923857868 0.9744525547445255
0.6132656514382403 0.9744525547445255
0.6134686971235195 0.9744525547445255
0.6136040609137056 0.9744525547445255
0.6145516074450085 0.9744525547445255
0.6153637901861252 0.9744525547445255
0.6154991539763114 0.9744525547445255
0.6157698815566836 0.9744525547445255
0.6159052453468697 0.9744525547445255
0.6169204737732656 0.9744525547445255
0.6169204737732656 0.9753649635036497
0.6173942470389171 0.9753649635036497
0.6175972927241963 0.9753649635036497
0.6176649746192894 0.9753649635036497
0.6178003384094755 0.9753649635036497
0.6178680203045686 0.9753649635036497
0.6203722504230118 0.9753649635036497
0.620507614213198 0.9753649635036497
0.6208460236886633 0.9753649635036497
0.6218612521150593 0.9753649635036497
0.6221996615905245 0.9753649635036497
0.6224027072758037 0.9753649635036497
0.6225380710659898 0.9753649635036497
0.6230795262267343 0.9753649635036497
0.6232148900169204 0.9753649635036497
0.6238917089678511 0.9753649635036497
0.6240270727580373 0.9753649635036497
0.6240947546531302 0.9753649635036497
0.6242301184433164 0.9753649635036497
0.6243654822335025 0.9753649635036497
0.6245008460236887 0.9753649635036497
0.6247038917089679 0.9753649635036497
0.6249069373942471 0.9753649635036497
0.6250423011844332 0.9753649635036497
0.6251776649746192 0.9753649635036497
0.6258544839255499 0.9753649635036497
0.6258544839255499 0.9762773722627737
0.626057529610829 0.9762773722627737
0.6261928934010152 0.9762773722627737
0.6268697123519459 0.9762773722627737
0.6270727580372251 0.9762773722627737
0.6274111675126903 0.9762773722627737
0.6276818950930626 0.9762773722627737
0.6279526226734349 0.9762773722627737
0.628087986463621 0.9762773722627737
0.6282910321489001 0.9762773722627737
0.6286971235194585 0.9762773722627737
0.6294416243654822 0.9762773722627737
0.6295769881556683 0.9762773722627737
0.6309306260575296 0.9762773722627737
0.6312013536379019 0.9762773722627737
0.6317428087986464 0.9762773722627737
0.6317428087986464 0.9771897810218978
0.6326903553299492 0.9771897810218978
0.6326903553299492 0.9781021897810219
0.6328934010152284 0.9781021897810219
0.6330287648054146 0.9781021897810219
0.6330964467005076 0.9781021897810219
0.6341793570219966 0.9781021897810219
0.6342470389170897 0.9781021897810219
0.6345177664974619 0.9781021897810219
0.6349238578680203 0.9781021897810219
0.6353299492385787 0.9781021897810219
0.6354653130287649 0.9781021897810219
0.6358037225042301 0.9781021897810219
0.6359390862944162 0.9781021897810219
0.6360744500846024 0.9781021897810219
0.6362098138747885 0.9781021897810219
0.6362098138747885 0.9790145985401459
0.6366835871404399 0.9790145985401459
0.636818950930626 0.9790145985401459
0.6376988155668358 0.9790145985401459
0.6382402707275804 0.9790145985401459
0.6383756345177665 0.9790145985401459
0.6387140439932318 0.9790145985401459
0.6397969543147208 0.9790145985401459
0.6398646362098138 0.9790145985401459
0.64 0.9790145985401459
0.6407445008460236 0.9790145985401459
0.6410152284263959 0.9790145985401459
0.641082910321489 0.9790145985401459
0.6412182741116751 0.9790145985401459
0.6427072758037226 0.9790145985401459
0.6429103214890017 0.9790145985401459
0.6430456852791878 0.9790145985401459
0.6431133671742809 0.9790145985401459
0.643248730964467 0.9790145985401459
0.6439255499153976 0.9790145985401459
0.6440609137055837 0.9790145985401459
0.6446700507614214 0.9790145985401459
0.6449407783417935 0.9790145985401459
0.6450084602368866 0.9790145985401459
0.6451438240270727 0.9790145985401459
0.6454822335025381 0.9790145985401459
0.6457529610829104 0.9790145985401459
0.6461590524534687 0.9790145985401459
0.6462944162436548 0.9790145985401459
0.646497461928934 0.9790145985401459
0.6467681895093063 0.9790145985401459
0.6471742808798646 0.9790145985401459
0.6473773265651438 0.9790145985401459
0.6478510998307953 0.9790145985401459
0.6479864636209813 0.9790145985401459
0.6481218274111675 0.9790145985401459
0.6481218274111675 0.9799270072992701
0.6482571912013536 0.9799270072992701
0.6505583756345178 0.9799270072992701
0.6512351945854484 0.9799270072992701
0.6515059221658206 0.9799270072992701
0.651844331641286 0.9799270072992701
0.651979695431472 0.9799270072992701
0.6524534686971235 0.9799270072992701
0.6535363790186125 0.9799270072992701
0.6537394247038917 0.9799270072992701
0.6537394247038917 0.9808394160583942
0.6539424703891709 0.9817518248175182
0.6542131979695431 0.9817518248175182
0.6544839255499154 0.9817518248175182
0.655228426395939 0.9817518248175182
0.6555668358714044 0.9817518248175182
0.6556345177664975 0.9817518248175182
0.656175972927242 0.9817518248175182
0.6575296108291032 0.9817518248175182
0.6576649746192893 0.9817518248175182
0.6577326565143824 0.9817518248175182
0.6578680203045685 0.9817518248175182
0.6580033840947547 0.9817518248175182
0.658409475465313 0.9817518248175182
0.6585448392554991 0.9817518248175182
0.6598307952622673 0.9817518248175182
0.6661928934010152 0.9817518248175182
0.6664636209813875 0.9817518248175182
0.6665989847715736 0.9817518248175182
0.6667343485617597 0.9817518248175182
0.667005076142132 0.9817518248175182
0.6672081218274112 0.9817518248175182
0.6692385786802031 0.9817518248175182
0.6693739424703892 0.9817518248175182
0.6699830795262267 0.9817518248175182
0.6700507614213198 0.9817518248175182
0.6724873096446701 0.9817518248175182
0.6726226734348562 0.9817518248175182
0.6732994923857868 0.9817518248175182
0.673502538071066 0.9817518248175182
0.6740439932318105 0.9817518248175182
0.6742470389170897 0.9826642335766423
0.6750592216582064 0.9826642335766423
0.6751945854483925 0.9826642335766423
0.675600676818951 0.9826642335766423
0.6776988155668359 0.9826642335766423
0.6782402707275804 0.9826642335766423
0.6785786802030457 0.9826642335766423
0.6786463620981388 0.9826642335766423
0.6787817258883249 0.9826642335766423
0.678984771573604 0.9826642335766423
0.6791878172588832 0.9826642335766423
0.6798646362098139 0.9826642335766423
0.680067681895093 0.9826642335766423
0.6804060913705584 0.9826642335766423
0.6808798646362099 0.9826642335766423
0.691844331641286 0.9826642335766423
0.6921150592216582 0.9826642335766423
0.6922504230118444 0.9826642335766423
0.692994923857868 0.9826642335766423
0.6931302876480542 0.9826642335766423
0.6933333333333334 0.9826642335766423
0.6934686971235194 0.9826642335766423
0.6938747884940778 0.9826642335766423
0.694077834179357 0.9826642335766423
0.6942131979695432 0.9826642335766423
0.6943485617597293 0.9826642335766423
0.6963113367174281 0.9835766423357665
0.6964467005076143 0.9835766423357665
0.6966497461928934 0.9835766423357665
0.6966497461928934 0.9844890510948905
0.6970558375634518 0.9844890510948905
0.6970558375634518 0.9854014598540146
0.6971912013536379 0.9854014598540146
0.6973942470389171 0.9854014598540146
0.6984094754653131 0.9854014598540146
0.698477157360406 0.9854014598540146
0.6989509306260575 0.9854014598540146
0.6992216582064298 0.9854014598540146
0.699424703891709 0.9854014598540146
0.6996277495769881 0.9854014598540146
0.6997631133671742 0.9854014598540146
0.7015228426395939 0.9854014598540146
0.70165820642978 0.9854014598540146
0.7021319796954315 0.9854014598540146
0.7031472081218274 0.9854014598540146
0.7033502538071066 0.9854014598540146
0.708087986463621 0.9854014598540146
0.7086971235194586 0.9854014598540146
0.7089678510998308 0.9854014598540146
0.7091032148900169 0.9854014598540146
0.709238578680203 0.9854014598540146
0.7093739424703892 0.9854014598540146
0.7096446700507614 0.9854014598540146
0.7097123519458545 0.9854014598540146
0.7098477157360407 0.9854014598540146
0.710253807106599 0.9854014598540146
0.7105922165820643 0.9854014598540146
0.7106598984771574 0.9854014598540146
0.7107952622673435 0.9854014598540146
0.7109983079526226 0.9854014598540146
0.7111336717428088 0.9854014598540146
0.711336717428088 0.9854014598540146
0.7116751269035533 0.9854014598540146
0.7123519458544839 0.9854014598540146
0.7137055837563452 0.9854014598540146
0.7139086294416244 0.9854014598540146
0.7139763113367175 0.9854014598540146
0.7141116751269035 0.9854014598540146
0.7151945854483925 0.9854014598540146
0.7154653130287648 0.9854014598540146
0.7156006768189509 0.9854014598540146
0.7161421319796955 0.9854014598540146
0.7163451776649746 0.9854014598540146
0.7165482233502538 0.9854014598540146
0.7172927241962775 0.9854014598540146
0.7174280879864636 0.9854014598540146
0.7180372250423012 0.9854014598540146
0.7181725888324874 0.9854014598540146
0.718917089678511 0.9854014598540146
0.7191878172588833 0.9854014598540146
0.7192554991539764 0.9854014598540146
0.7197969543147208 0.9854014598540146
0.7198646362098139 0.9854014598540146
0.72 0.9854014598540146
0.7204060913705583 0.9854014598540146
0.7205414551607445 0.9854014598540146
0.7208798646362098 0.9854014598540146
0.7212182741116752 0.9854014598540146
0.7217597292724196 0.9854014598540146
0.7218950930626058 0.9854014598540146
0.7225042301184433 0.9854014598540146
0.7226395939086294 0.9854014598540146
0.724399323181049 0.9854014598540146
0.7250084602368866 0.9854014598540146
0.7252115059221658 0.9854014598540146
0.725346869712352 0.9854014598540146
0.7258206429780034 0.9854014598540146
0.7278510998307952 0.9854014598540146
0.7289340101522843 0.9854014598540146
0.7294754653130288 0.9854014598540146
0.7296785109983079 0.9854014598540146
0.7298815566835871 0.9854014598540146
0.7302876480541455 0.9854014598540146
0.7302876480541455 0.9863138686131386
0.7304230118443317 0.9863138686131386
0.7312351945854484 0.9863138686131386
0.7313705583756345 0.9863138686131386
0.7315059221658207 0.9863138686131386
0.7315736040609137 0.9863138686131386
0.7315736040609137 0.9872262773722628
0.7319796954314721 0.9872262773722628
0.7321150592216582 0.9872262773722628
0.7325888324873097 0.9872262773722628
0.7327241962774957 0.9872262773722628
0.7332656514382403 0.9872262773722628
0.7334010152284264 0.9872262773722628
0.7338071065989847 0.9872262773722628
0.7338071065989847 0.9881386861313869
0.7344162436548224 0.9881386861313869
0.7346192893401016 0.9881386861313869
0.7352961082910322 0.9881386861313869
0.7354314720812183 0.9881386861313869
0.7356345177664975 0.9881386861313869
0.7358375634517766 0.9881386861313869
0.736175972927242 0.9881386861313869
0.7363113367174281 0.9881386861313869
0.7365143824027073 0.9881386861313869
0.7365143824027073 0.9890510948905109
0.7365820642978004 0.9890510948905109
0.7367174280879865 0.9890510948905109
0.7373942470389171 0.9890510948905109
0.7379357021996615 0.9890510948905109
0.7382741116751269 0.9890510948905109
0.7385448392554992 0.9890510948905109
0.7392216582064298 0.9890510948905109
0.7393570219966159 0.9890510948905109
0.7410490693739424 0.9890510948905109
0.7410490693739424 0.989963503649635
0.7426057529610829 0.989963503649635
0.7427411167512691 0.989963503649635
0.7430795262267343 0.989963503649635
0.7432825719120135 0.989963503649635
0.7447038917089679 0.989963503649635
0.7449746192893401 0.989963503649635
0.7453130287648054 0.989963503649635
0.7455837563451777 0.989963503649635
0.7463959390862944 0.989963503649635
0.7465313028764805 0.989963503649635
0.7468020304568528 0.989963503649635
0.7468697123519459 0.989963503649635
0.7474111675126903 0.989963503649635
0.7484263959390863 0.989963503649635
0.7485617597292724 0.989963503649635
0.7493739424703891 0.989963503649635
0.7495093062605753 0.989963503649635
0.7496446700507614 0.989963503649635
0.7497800338409476 0.989963503649635
0.750253807106599 0.989963503649635
0.7504568527918781 0.989963503649635
0.7506598984771573 0.989963503649635
0.7507952622673435 0.989963503649635
0.7509306260575296 0.989963503649635
0.7510659898477158 0.989963503649635
0.7515397631133671 0.989963503649635
0.7516751269035533 0.989963503649635
0.7518104906937394 0.989963503649635
0.7520135363790186 0.989963503649635
0.7533671742808798 0.989963503649635
0.7537055837563452 0.989963503649635
0.7538409475465313 0.989963503649635
0.7576311336717428 0.989963503649635
0.7577664974619289 0.989963503649635
0.757901861252115 0.989963503649635
0.7580372250423012 0.989963503649635
0.7581725888324873 0.989963503649635
0.7587817258883248 0.989963503649635
0.7587817258883248 0.9908759124087592
0.7588494077834179 0.9908759124087592
0.7589847715736041 0.9908759124087592
0.7590524534686971 0.9908759124087592
0.7592554991539763 0.9908759124087592
0.7597292724196277 0.9908759124087592
0.7599323181049069 0.9908759124087592
0.76 0.9908759124087592
0.7603384094754653 0.9908759124087592
0.7604060913705584 0.9908759124087592
0.7608798646362098 0.9908759124087592
0.7609475465313029 0.9908759124087592
0.762165820642978 0.9908759124087592
0.7628426395939086 0.9908759124087592
0.7628426395939086 0.9917883211678832
0.7629780033840947 0.9917883211678832
0.7635871404399324 0.9917883211678832
0.7637225042301184 0.9917883211678832
0.7646023688663283 0.9917883211678832
0.7647377326565143 0.9917883211678832
0.7652115059221658 0.9917883211678832
0.765346869712352 0.9917883211678832
0.7656852791878173 0.9917883211678832
0.766497461928934 0.9917883211678832
0.7666328257191202 0.9917883211678832
0.7671742808798646 0.9917883211678832
0.7676480541455161 0.9917883211678832
0.7680541455160744 0.9917883211678832
0.7689340101522842 0.9917883211678832
0.7698138747884941 0.9917883211678832
0.7704230118443316 0.9917883211678832
0.7716412859560068 0.9917883211678832
0.771979695431472 0.9917883211678832
0.7720473773265651 0.9917883211678832
0.772927241962775 0.9917883211678832
0.77414551607445 0.9917883211678832
0.7752961082910321 0.9917883211678832
0.7757698815566836 0.9917883211678832
0.7758375634517767 0.9917883211678832
0.7761082910321488 0.9917883211678832
0.7765143824027073 0.9917883211678832
0.7767851099830795 0.9917883211678832
0.7769881556683587 0.9917883211678832
0.777191201353638 0.9917883211678832
0.7778003384094755 0.9917883211678832
0.7781387478849408 0.9917883211678832
0.778274111675127 0.9917883211678832
0.778409475465313 0.9917883211678832
0.7788832487309645 0.9917883211678832
0.7790862944162437 0.9917883211678832
0.7796954314720812 0.9917883211678832
0.7800338409475466 0.9917883211678832
0.7801015228426396 0.9917883211678832
0.7804399323181049 0.9917883211678832
0.7808460236886633 0.9917883211678832
0.7809813874788494 0.9917883211678832
0.7811167512690356 0.9917883211678832
0.7812521150592217 0.9917883211678832
0.7813874788494077 0.9917883211678832
0.781590524534687 0.9917883211678832
0.7817258883248731 0.9917883211678832
0.7821319796954315 0.9917883211678832
0.7824027072758037 0.9917883211678832
0.7828087986463621 0.9917883211678832
0.7830795262267344 0.9917883211678832
0.7839593908629442 0.9917883211678832
0.7841624365482234 0.9917883211678832
0.7847715736040609 0.9917883211678832
0.784906937394247 0.9917883211678832
0.7853130287648055 0.9917883211678832
0.7855837563451776 0.9917883211678832
0.7865989847715736 0.9917883211678832
0.7868020304568528 0.9917883211678832
0.7875465313028764 0.9917883211678832
0.7882910321489002 0.9917883211678832
0.7884263959390863 0.9917883211678832
0.7887648054145516 0.9917883211678832
0.7887648054145516 0.9927007299270073
0.790253807106599 0.9927007299270073
0.790253807106599 0.9936131386861314
0.7903891708967851 0.9936131386861314
0.7906598984771573 0.9936131386861314
0.7907952622673435 0.9936131386861314
0.7912690355329949 0.9936131386861314
0.7914720812182741 0.9936131386861314
0.7920135363790186 0.9936131386861314
0.7921489001692047 0.9936131386861314
0.7922165820642978 0.9936131386861314
0.7928257191201353 0.9936131386861314
0.7930287648054145 0.9936131386861314
0.7931641285956007 0.9936131386861314
0.7938409475465313 0.9936131386861314
0.7939763113367174 0.9936131386861314
0.794517766497462 0.9936131386861314
0.7947208121827412 0.9936131386861314
0.7953299492385787 0.9936131386861314
0.7958037225042301 0.9936131386861314
0.7958714043993231 0.9936131386861314
0.7960744500846023 0.9936131386861314
0.7963451776649746 0.9936131386861314
0.7964805414551608 0.9936131386861314
0.7986463620981388 0.9936131386861314
0.798917089678511 0.9936131386861314
0.7991201353637902 0.9936131386861314
0.8033840947546531 0.9936131386861314
0.8037225042301185 0.9936131386861314
0.8040609137055837 0.9936131386861314
0.8041285956006768 0.9936131386861314
0.8045346869712352 0.9936131386861314
0.8048730964467005 0.9936131386861314
0.8050084602368867 0.9936131386861314
0.8067681895093063 0.9936131386861314
0.8069712351945855 0.9936131386861314
0.8077834179357022 0.9936131386861314
0.8079187817258884 0.9936131386861314
0.8081218274111676 0.9936131386861314
0.8092724196277495 0.9936131386861314
0.8100169204737733 0.9936131386861314
0.8102876480541455 0.9936131386861314
0.8104230118443316 0.9936131386861314
0.8106260575296108 0.9936131386861314
0.8113705583756345 0.9936131386861314
0.8115736040609137 0.9936131386861314
0.8117089678510998 0.9936131386861314
0.811912013536379 0.9936131386861314
0.8121827411167513 0.9936131386861314
0.8142131979695432 0.9936131386861314
0.8153637901861253 0.9936131386861314
0.8155668358714044 0.9936131386861314
0.8157021996615905 0.9936131386861314
0.8157698815566836 0.9936131386861314
0.8159052453468697 0.9936131386861314
0.8168527918781726 0.9936131386861314
0.8170558375634518 0.9936131386861314
0.817258883248731 0.9936131386861314
0.8179357021996616 0.9936131386861314
0.8199661590524535 0.9936131386861314
0.8206429780033841 0.9936131386861314
0.8208460236886633 0.9936131386861314
0.821590524534687 0.9936131386861314
0.8217258883248731 0.9936131386861314
0.8222673434856176 0.9936131386861314
0.822673434856176 0.9936131386861314
0.8232148900169205 0.9936131386861314
0.8237563451776649 0.9936131386861314
0.8245008460236887 0.9936131386861314
0.8249746192893401 0.9936131386861314
0.825989847715736 0.9936131386861314
0.825989847715736 0.9945255474452555
0.8263959390862944 0.9945255474452555
0.8266666666666667 0.9945255474452555
0.8269373942470389 0.9945255474452555
0.827072758037225 0.9945255474452555
0.8273434856175973 0.9945255474452555
0.8275465313028765 0.9945255474452555
0.8310659898477157 0.9945255474452555
0.8312013536379018 0.9945255474452555
0.8320812182741116 0.9945255474452555
0.8322165820642978 0.9945255474452555
0.832419627749577 0.9945255474452555
0.8325549915397631 0.9945255474452555
0.8329610829103214 0.9945255474452555
0.8330287648054145 0.9945255474452555
0.8331641285956006 0.9945255474452555
0.8343147208121827 0.9945255474452555
0.8349915397631134 0.9945255474452555
0.8355329949238579 0.9945255474452555
0.8356006768189509 0.9945255474452555
0.8358037225042301 0.9945255474452555
0.8358714043993232 0.9945255474452555
0.8361421319796954 0.9945255474452555
0.8368189509306261 0.9945255474452555
0.8371573604060913 0.9945255474452555
0.8376988155668359 0.9945255474452555
0.837834179357022 0.9945255474452555
0.8379018612521151 0.9945255474452555
0.8380372250423012 0.9945255474452555
0.8385786802030457 0.9945255474452555
0.8387817258883249 0.9945255474452555
0.8397969543147208 0.9945255474452555
0.8400676818950931 0.9945255474452555
0.8405414551607445 0.9945255474452555
0.8406768189509306 0.9945255474452555
0.8414890016920473 0.9945255474452555
0.8416243654822335 0.9945255474452555
0.8418274111675127 0.9945255474452555
0.8430456852791878 0.9945255474452555
0.8434517766497462 0.9945255474452555
0.8437901861252115 0.9945255474452555
0.8438578680203046 0.9945255474452555
0.8440609137055838 0.9945255474452555
0.844263959390863 0.9945255474452555
0.844399323181049 0.9945255474452555
0.8450084602368866 0.9945255474452555
0.8531302876480541 0.9945255474452555
0.8533333333333334 0.9945255474452555
0.8545516074450085 0.9945255474452555
0.8559729272419627 0.9945255474452555
0.856175972927242 0.9945255474452555
0.856243654822335 0.9945255474452555
0.8563790186125212 0.9945255474452555
0.8568527918781725 0.9945255474452555
0.8569881556683587 0.9945255474452555
0.8585448392554992 0.9945255474452555
0.8587478849407784 0.9945255474452555
0.8595600676818951 0.9945255474452555
0.8596954314720813 0.9945255474452555
0.8607106598984772 0.9945255474452555
0.8624703891708968 0.9945255474452555
0.8626057529610829 0.9945255474452555
0.8634179357021997 0.9945255474452555
0.8636886632825719 0.9945255474452555
0.8639593908629442 0.9945255474452555
0.8641624365482233 0.9945255474452555
0.8643654822335025 0.9945255474452555
0.8645008460236887 0.9945255474452555
0.864839255499154 0.9945255474452555
0.8653130287648054 0.9945255474452555
0.8658544839255499 0.9945255474452555
0.8660575296108292 0.9945255474452555
0.8661252115059221 0.9945255474452555
0.8663959390862944 0.9945255474452555
0.8666666666666667 0.9945255474452555
0.8668697123519459 0.9945255474452555
0.867005076142132 0.9945255474452555
0.8672758037225042 0.9945255474452555
0.8678172588832487 0.9945255474452555
0.8686294416243655 0.9945255474452555
0.8688324873096447 0.9945255474452555
0.8690355329949239 0.9945255474452555
0.869103214890017 0.9945255474452555
0.8693062605752961 0.9945255474452555
0.8695093062605753 0.9945255474452555
0.8697123519458545 0.9945255474452555
0.8697800338409476 0.9945255474452555
0.8699830795262268 0.9945255474452555
0.8701184433164129 0.9945255474452555
0.870186125211506 0.9945255474452555
0.8703891708967851 0.9945255474452555
0.8705922165820643 0.9945255474452555
0.8707275803722504 0.9945255474452555
0.8708629441624366 0.9945255474452555
0.871269035532995 0.9945255474452555
0.872351945854484 0.9945255474452555
0.87248730964467 0.9945255474452555
0.8730287648054146 0.9945255474452555
0.8732318104906938 0.9945255474452555
0.8734348561759729 0.9945255474452555
0.8737055837563452 0.9945255474452555
0.8738409475465313 0.9945255474452555
0.8739086294416244 0.9945255474452555
0.8740439932318105 0.9945255474452555
0.8741116751269036 0.9945255474452555
0.8747884940778342 0.9945255474452555
0.8749238578680203 0.9945255474452555
0.8751269035532995 0.9945255474452555
0.8756006768189509 0.9945255474452555
0.875736040609137 0.9945255474452555
0.8759390862944162 0.9945255474452555
0.8760744500846024 0.9945255474452555
0.8763451776649747 0.9945255474452555
0.876751269035533 0.9945255474452555
0.8768866328257191 0.9945255474452555
0.8770896785109983 0.9945255474452555
0.8771573604060914 0.9945255474452555
0.8781049069373943 0.9945255474452555
0.8783756345177665 0.9945255474452555
0.8786463620981387 0.9945255474452555
0.8791201353637902 0.9945255474452555
0.8801353637901861 0.9945255474452555
0.8804060913705584 0.9945255474452555
0.8806768189509306 0.9945255474452555
0.8808121827411167 0.9945255474452555
0.8818950930626057 0.9945255474452555
0.8820304568527919 0.9945255474452555
0.8827749576988155 0.9945255474452555
0.8829103214890017 0.9945255474452555
0.8833164128595601 0.9945255474452555
0.8840609137055837 0.9945255474452555
0.884331641285956 0.9945255474452555
0.8845346869712352 0.9945255474452555
0.8848054145516074 0.9945255474452555
0.8849407783417935 0.9945255474452555
0.885346869712352 0.9945255474452555
0.8854822335025381 0.9945255474452555
0.886429780033841 0.9945255474452555
0.8869712351945854 0.9945255474452555
0.8878510998307952 0.9945255474452555
0.8881218274111675 0.9945255474452555
0.8882571912013536 0.9945255474452555
0.888595600676819 0.9945255474452555
0.8887309644670051 0.9945255474452555
0.8891370558375634 0.9945255474452555
0.8892724196277496 0.9945255474452555
0.8896108291032149 0.9945255474452555
0.889678510998308 0.9945255474452555
0.889813874788494 0.9945255474452555
0.8903553299492386 0.9945255474452555
0.8906260575296109 0.9945255474452555
0.890896785109983 0.9945255474452555
0.8966497461928934 0.9954379562043796
0.8972588832487309 0.9954379562043796
0.8972588832487309 0.9963503649635036
0.8976649746192893 0.9963503649635036
0.8978003384094755 0.9963503649635036
0.9013874788494077 0.9963503649635036
0.9014551607445008 0.9963503649635036
0.901590524534687 0.9963503649635036
0.9020642978003384 0.9963503649635036
0.9021996615905246 0.9963503649635036
0.9026057529610829 0.9963503649635036
0.9031472081218274 0.9963503649635036
0.9032148900169205 0.9963503649635036
0.9033502538071067 0.9963503649635036
0.9036209813874788 0.9963503649635036
0.903756345177665 0.9963503649635036
0.9045008460236886 0.9963503649635036
0.9045685279187817 0.9963503649635036
0.9047715736040609 0.9963503649635036
0.904906937394247 0.9963503649635036
0.9051099830795263 0.9963503649635036
0.907005076142132 0.9963503649635036
0.9082233502538071 0.9963503649635036
0.9083587140439933 0.9963503649635036
0.9088324873096447 0.9963503649635036
0.9101861252115059 0.9963503649635036
0.910253807106599 0.9963503649635036
0.9103891708967851 0.9963503649635036
0.9115397631133672 0.9963503649635036
0.9119458544839255 0.9963503649635036
0.9120812182741117 0.9963503649635036
0.9151269035532995 0.9963503649635036
0.9158714043993231 0.9963503649635036
0.9160067681895093 0.9963503649635036
0.9161421319796954 0.9963503649635036
0.9163451776649746 0.9963503649635036
0.9166159052453469 0.9963503649635036
0.9172250423011844 0.9963503649635036
0.9174280879864636 0.9963503649635036
0.9176311336717428 0.9963503649635036
0.9176311336717428 0.9972627737226277
0.917901861252115 0.9972627737226277
0.9181049069373942 0.9972627737226277
0.9182402707275804 0.9972627737226277
0.9185109983079526 0.9972627737226277
0.9187140439932319 0.9972627737226277
0.918849407783418 0.9972627737226277
0.918849407783418 0.9990875912408759
0.9193231810490694 0.9990875912408759
0.9197292724196278 0.9990875912408759
0.9208121827411168 0.9990875912408759
0.9209475465313028 0.9990875912408759
0.9213536379018612 0.9990875912408759
0.9214890016920474 0.9990875912408759
0.9224365482233503 0.9990875912408759
0.9229103214890017 0.9990875912408759
0.9250084602368867 0.9990875912408759
0.9251438240270727 0.9990875912408759
0.9252791878172589 0.9990875912408759
0.9255499153976311 0.9990875912408759
0.9263620981387479 0.9990875912408759
0.9263620981387479 1.0
0.9268358714043993 1.0
0.9270389170896786 1.0
0.9277834179357022 1.0
0.9280541455160745 1.0
0.9281218274111676 1.0
0.9282571912013536 1.0
0.9283925549915397 1.0
0.9285279187817259 1.0
0.9338747884940778 1.0
0.934077834179357 1.0
0.9342131979695432 1.0
0.9343485617597292 1.0
0.9344162436548223 1.0
0.9349576988155668 1.0
0.9352284263959391 1.0
0.9353637901861253 1.0
0.9369881556683587 1.0
0.9376649746192893 1.0
0.938477157360406 1.0
0.9387478849407783 1.0
0.9389509306260575 1.0
0.9392216582064298 1.0
0.9396277495769881 1.0
0.9398307952622673 1.0
0.9445685279187818 1.0
0.9447038917089678 1.0
0.9451099830795262 1.0
0.9452453468697124 1.0
0.9456514382402708 1.0
0.9457868020304568 1.0
0.9459221658206429 1.0
0.9467343485617598 1.0
0.9468697123519458 1.0
0.9469373942470389 1.0
0.947072758037225 1.0
0.9474788494077834 1.0
0.9564128595600677 1.0
0.956751269035533 1.0
0.9568866328257192 1.0
0.9570896785109984 1.0
0.9572927241962775 1.0
0.9576311336717428 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.958917089678511 1.0
0.9590524534686972 1.0
0.9591201353637901 1.0
0.9592554991539763 1.0
0.9617597292724196 1.0
0.962233502538071 1.0
0.9625719120135364 1.0
0.9628426395939086 1.0
0.9634517766497462 1.0
0.9635871404399323 1.0
0.9644670050761421 1.0
0.9646023688663282 1.0
0.9646700507614213 1.0
0.9648054145516074 1.0
0.965346869712352 1.0
0.965482233502538 1.0
0.9655499153976311 1.0
0.9656852791878172 1.0
0.9658883248730964 1.0
0.9661590524534687 1.0
0.9667005076142132 1.0
0.9671065989847716 1.0
0.9671742808798647 1.0
0.9674450084602368 1.0
0.9679864636209814 1.0
0.9681218274111675 1.0
0.9698815566835871 1.0
0.9700169204737733 1.0
0.9711675126903553 1.0
0.9714382402707276 1.0
0.9716412859560067 1.0
0.9717766497461929 1.0
0.971912013536379 1.0
0.9720473773265651 1.0
0.9723181049069374 1.0
0.9793570219966159 1.0
0.9799661590524534 1.0
0.9801015228426396 1.0
0.9806429780033841 1.0
0.9810490693739424 1.0
0.9824027072758037 1.0
0.9825380710659899 1.0
0.9838240270727581 1.0
0.9839593908629441 1.0
0.9853807106598985 1.0
0.9855160744500846 1.0
0.9856514382402707 1.0
0.9857868020304569 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.9885617597292724 1.0
0.9889001692047378 1.0
0.9894416243654822 1.0
0.9895769881556684 1.0
0.9899830795262268 1.0
0.9901184433164129 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.9922842639593908 1.0
0.9925549915397631 1.0
0.9928934010152284 1.0
0.9930287648054146 1.0
0.993570219966159 1.0
0.9937732656514382 1.0
0.994585448392555 1.0
0.9947208121827411 1.0
0.9949238578680203 1.0
0.9951945854483926 1.0
0.9954653130287648 1.0
0.9955329949238578 1.0
0.995668358714044 1.0
0.9963451776649747 1.0
0.9965482233502538 1.0
0.9966159052453468 1.0
0.996751269035533 1.0
0.9976311336717428 1.0
0.9979018612521151 1.0
0.9979695431472081 1.0
0.9981049069373943 1.0
0.9987140439932318 1.0
0.9988494077834179 1.0
0.9992554991539763 1.0
0.9993231810490694 1.0
0.9995262267343485 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs_mamadroid/cg_random_1nn_clean_b_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_random_1nn_clean_cg_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_random_1nn_clean_f_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_random_1nn_clean_p_roc.txt <==
0.0 0.0
0.015431472081218273 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_random_1nn_clean_snp_roc.txt <==
0.0 0.0
0.0155668358714044 0.8521897810218978
1.0 1.0


==> rocs_mamadroid/cg_random_3nn_clean_b_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.012859560067681896 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_random_3nn_clean_cg_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.013130287648054146 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_random_3nn_clean_f_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.013130287648054146 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_random_3nn_clean_p_roc.txt <==
0.0 0.0
0.004196277495769882 0.7208029197080292
0.012859560067681896 0.8074817518248175
0.0405414551607445 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_random_3nn_clean_snp_roc.txt <==
0.0 0.0
0.004196277495769882 0.7217153284671532
0.013197969543147208 0.8074817518248175
0.04101522842639594 0.8804744525547445
1.0 1.0


==> rocs_mamadroid/cg_random_dt_clean_b_roc.txt <==
0.0 0.0
0.02003384094754653 0.8156934306569343
0.020101522842639594 0.8156934306569343
0.020642978003384094 0.8156934306569343
0.02098138747884941 0.8156934306569343
0.03445008460236887 0.8220802919708029
0.03587140439932318 0.8220802919708029
1.0 1.0


==> rocs_mamadroid/cg_random_dt_clean_cg_roc.txt <==
0.0 0.0
0.018544839255499154 0.8065693430656934
0.018612521150592216 0.8065693430656934
0.019153976311336716 0.8065693430656934
0.01949238578680203 0.8065693430656934
0.03296108291032149 0.8129562043795621
0.03438240270727581 0.8129562043795621
1.0 1.0


==> rocs_mamadroid/cg_random_dt_clean_f_roc.txt <==
0.0 0.0
0.018544839255499154 0.8065693430656934
0.018612521150592216 0.8065693430656934
0.019153976311336716 0.8065693430656934
0.01949238578680203 0.8065693430656934
0.03296108291032149 0.8129562043795621
0.03438240270727581 0.8129562043795621
1.0 1.0


==> rocs_mamadroid/cg_random_dt_clean_p_roc.txt <==
0.0 0.0
0.018747884940778343 0.802007299270073
0.018815566835871406 0.802007299270073
0.03235194585448393 0.8083941605839416
0.032893401015228425 0.8083941605839416
0.033231810490693736 0.8083941605839416
0.034653130287648055 0.8083941605839416
1.0 1.0


==> rocs_mamadroid/cg_random_dt_clean_snp_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.021897810218978103
0.0 0.02281021897810219
0.0 0.02645985401459854
0.0 0.05291970802919708
0.0 0.055656934306569344
0.0 0.06295620437956205
0.0 0.07025547445255474
0.0 0.0739051094890511
0.0 0.07664233576642336
0.0 0.08029197080291971
0.0 0.08302919708029197
0.0 0.08667883211678833
0.0 0.08759124087591241
0.0 0.09032846715328467
0.0 0.09124087591240876
0.0 0.09397810218978102
0.0 0.09671532846715329
0.0 0.09854014598540146
0.0 0.09945255474452555
0.0 0.11952554744525548
0.0 0.12317518248175183
0.0 0.125
0.0 0.1259124087591241
0.0 0.12956204379562045
0.0 0.13047445255474452
0.0 0.1322992700729927
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.14051094890510948
0.0 0.14233576642335766
0.0 0.14507299270072993
0.0 0.15145985401459855
0.0 0.15328467153284672
0.0 0.1551094890510949
0.0 0.17335766423357665
0.0 0.17974452554744524
0.0 0.18156934306569342
0.0 0.1843065693430657
0.0 0.18795620437956204
0.0 0.1897810218978102
0.0 0.19708029197080293
0.0 0.1989051094890511
0.0 0.19981751824817517
0.0 0.20437956204379562
0.0 0.2125912408759124
0.0 0.21532846715328466
0.0 0.21715328467153286
0.0 0.21897810218978103
0.0 0.22262773722627738
0.0 0.23266423357664234
0.0 0.2363138686131387
0.0 0.23722627737226276
0.0 0.24361313868613138
0.0 0.24543795620437955
0.0 0.2572992700729927
0.0 0.2591240875912409
0.0 0.291970802919708
0.0 0.29288321167883213
0.0 0.2947080291970803
0.0 0.2965328467153285
0.0 0.29927007299270075
0.0 0.3001824817518248
0.0 0.3074817518248175
0.0 0.3093065693430657
0.0 0.31295620437956206
0.0 0.3147810218978102
0.0 0.32025547445255476
0.0 0.32299270072992703
0.0 0.3248175182481752
0.0 0.3266423357664234
0.0 0.3293795620437956
0.0 0.3312043795620438
0.0 0.333029197080292
6.768189509306261e-05 0.333029197080292
6.768189509306261e-05 0.3357664233576642
6.768189509306261e-05 0.3385036496350365
6.768189509306261e-05 0.3448905109489051
6.768189509306261e-05 0.3476277372262774
6.768189509306261e-05 0.3512773722627737
6.768189509306261e-05 0.354014598540146
6.768189509306261e-05 0.35583941605839414
6.768189509306261e-05 0.35766423357664234
6.768189509306261e-05 0.3604014598540146
6.768189509306261e-05 0.36222627737226276
6.768189509306261e-05 0.3677007299270073
6.768189509306261e-05 0.3722627737226277
6.768189509306261e-05 0.375
6.768189509306261e-05 0.3768248175182482
6.768189509306261e-05 0.3813868613138686
6.768189509306261e-05 0.3841240875912409
6.768189509306261e-05 0.38503649635036497
6.768189509306261e-05 0.38777372262773724
6.768189509306261e-05 0.3886861313868613
6.768189509306261e-05 0.4023722627737226
6.768189509306261e-05 0.4041970802919708
0.00013536379018612522 0.4041970802919708
0.00013536379018612522 0.4051094890510949
0.00013536379018612522 0.40693430656934304
0.00013536379018612522 0.41605839416058393
0.00013536379018612522 0.4187956204379562
0.00027072758037225043 0.4187956204379562
0.00027072758037225043 0.4215328467153285
0.00027072758037225043 0.4233576642335766
0.00027072758037225043 0.4260948905109489
0.00027072758037225043 0.4279197080291971
0.00027072758037225043 0.42883211678832117
0.00027072758037225043 0.43795620437956206
0.00033840947546531303 0.43795620437956206
0.00033840947546531303 0.4406934306569343
0.0004060913705583756 0.4406934306569343
0.0004060913705583756 0.44525547445255476
0.0004737732656514382 0.44525547445255476
0.0004737732656514382 0.4470802919708029
0.0005414551607445009 0.4470802919708029
0.0005414551607445009 0.44799270072992703
0.0006091370558375635 0.44799270072992703
0.0006091370558375635 0.4498175182481752
0.0006091370558375635 0.4516423357664234
0.0006091370558375635 0.45255474452554745
0.0006768189509306261 0.45255474452554745
0.0006768189509306261 0.4552919708029197
0.0008798646362098138 0.4552919708029197
0.0008798646362098138 0.4562043795620438
0.0008798646362098138 0.45894160583941607
0.0008798646362098138 0.45985401459854014
0.0010152284263959391 0.45985401459854014
0.0010152284263959391 0.4635036496350365
0.0010829103214890017 0.4635036496350365
0.0010829103214890017 0.46441605839416056
0.0010829103214890017 0.4708029197080292
0.0010829103214890017 0.4726277372262774
0.0010829103214890017 0.4863138686131387
0.0011505922165820643 0.4863138686131387
0.0011505922165820643 0.48813868613138683
0.001218274111675127 0.48813868613138683
0.001218274111675127 0.48996350364963503
0.0012859560067681895 0.48996350364963503
0.0012859560067681895 0.4908759124087591
0.0013536379018612521 0.4908759124087591
0.0013536379018612521 0.49178832116788324
0.0014213197969543147 0.49178832116788324
0.0014213197969543147 0.4936131386861314
0.001692047377326565 0.4936131386861314
0.001692047377326565 0.49452554744525545
0.001692047377326565 0.49635036496350365
0.001692047377326565 0.4972627737226277
0.0018274111675126903 0.4972627737226277
0.0018274111675126903 0.5
0.0018274111675126903 0.5027372262773723
0.0018950930626057529 0.5027372262773723
0.0018950930626057529 0.5036496350364964
0.002098138747884941 0.5036496350364964
0.002098138747884941 0.5045620437956204
0.0021658206429780035 0.5045620437956204
0.0021658206429780035 0.5063868613138686
0.0023688663282571912 0.5063868613138686
0.0023688663282571912 0.510036496350365
0.0023688663282571912 0.5127737226277372
0.0023688663282571912 0.5136861313868614
0.0025042301184433164 0.5136861313868614
0.0025042301184433164 0.5155109489051095
0.0026395939086294416 0.5155109489051095
0.0028426395939086294 0.5155109489051095
0.0028426395939086294 0.5164233576642335
0.0029780033840947546 0.5164233576642335
0.0029780033840947546 0.5173357664233577
0.003045685279187817 0.5173357664233577
0.003045685279187817 0.5200729927007299
0.003248730964467005 0.5200729927007299
0.003248730964467005 0.5209854014598541
0.0036548223350253805 0.5209854014598541
0.0036548223350253805 0.5218978102189781
0.0038578680203045683 0.5218978102189781
0.0038578680203045683 0.5228102189781022
0.0039932318104906935 0.5228102189781022
0.0039932318104906935 0.5237226277372263
0.004331641285956007 0.5237226277372263
0.004331641285956007 0.5255474452554745
0.0047377326565143825 0.5255474452554745
0.0047377326565143825 0.5291970802919708
0.004805414551607445 0.5291970802919708
0.00494077834179357 0.5291970802919708
0.005008460236886633 0.5291970802919708
0.005008460236886633 0.5301094890510949
0.005076142131979695 0.5301094890510949
0.005076142131979695 0.531021897810219
0.005279187817258883 0.531021897810219
0.005279187817258883 0.531934306569343
0.005346869712351946 0.531934306569343
0.005346869712351946 0.5346715328467153
0.0054822335025380715 0.5346715328467153
0.0054822335025380715 0.5364963503649635
0.005752961082910322 0.5364963503649635
0.005752961082910322 0.5374087591240876
0.005820642978003384 0.5374087591240876
0.005820642978003384 0.5392335766423357
0.005820642978003384 0.541970802919708
0.005820642978003384 0.5428832116788321
0.005820642978003384 0.5447080291970803
0.005888324873096447 0.5447080291970803
0.005888324873096447 0.5465328467153284
0.005956006768189509 0.5465328467153284
0.005956006768189509 0.5483576642335767
0.006023688663282572 0.5483576642335767
0.006023688663282572 0.5492700729927007
0.006091370558375634 0.5492700729927007
0.006091370558375634 0.5501824817518248
0.006362098138747885 0.5501824817518248
0.006362098138747885 0.552007299270073
0.00649746192893401 0.552007299270073
0.00649746192893401 0.5538321167883211
0.006632825719120135 0.5538321167883211
0.006632825719120135 0.5547445255474452
0.0069712351945854486 0.5547445255474452
0.0069712351945854486 0.5565693430656934
0.007106598984771574 0.5565693430656934
0.007106598984771574 0.5574817518248175
0.007445008460236886 0.5574817518248175
0.007445008460236886 0.5583941605839416
0.007512690355329949 0.5583941605839416
0.007512690355329949 0.5593065693430657
0.007715736040609137 0.5593065693430657
0.007851099830795263 0.5593065693430657
0.007851099830795263 0.5602189781021898
0.007918781725888325 0.5602189781021898
0.007918781725888325 0.5611313868613139
0.008054145516074451 0.5611313868613139
0.008054145516074451 0.5656934306569343
0.008189509306260575 0.5656934306569343
0.008460236886632826 0.5656934306569343
0.008663282571912014 0.5656934306569343
0.008663282571912014 0.5666058394160584
0.008866328257191202 0.5666058394160584
0.008866328257191202 0.5675182481751825
0.008934010152284264 0.5675182481751825
0.008934010152284264 0.5684306569343066
0.009069373942470389 0.5684306569343066
0.009069373942470389 0.5748175182481752
0.009137055837563452 0.5748175182481752
0.009137055837563452 0.5766423357664233
0.009340101522842639 0.5766423357664233
0.009340101522842639 0.5775547445255474
0.01015228426395939 0.5775547445255474
0.01015228426395939 0.5784671532846716
0.010626057529610829 0.5784671532846716
0.010626057529610829 0.5793795620437956
0.010693739424703893 0.5793795620437956
0.010693739424703893 0.5802919708029197
0.010761421319796955 0.5802919708029197
0.010761421319796955 0.6067518248175182
0.010761421319796955 0.6076642335766423
0.010829103214890017 0.6076642335766423
0.010829103214890017 0.6085766423357665
0.010896785109983079 0.6085766423357665
0.010896785109983079 0.6094890510948905
0.011302876480541455 0.6094890510948905
0.011302876480541455 0.6104014598540146
0.011505922165820644 0.6104014598540146
0.011505922165820644 0.6113138686131386
0.011844331641285956 0.6113138686131386
0.011844331641285956 0.614963503649635
0.01197969543147208 0.614963503649635
0.012115059221658207 0.614963503649635
0.012250423011844331 0.614963503649635
0.012250423011844331 0.6167883211678832
0.012656514382402707 0.6167883211678832
0.012656514382402707 0.6177007299270073
0.012859560067681896 0.6177007299270073
0.012859560067681896 0.6186131386861314
0.012927241962774958 0.6186131386861314
0.012927241962774958 0.6195255474452555
0.013062605752961082 0.6195255474452555
0.013062605752961082 0.6213503649635036
0.013197969543147208 0.6213503649635036
0.013197969543147208 0.6222627737226277
0.013401015228426396 0.6222627737226277
0.013401015228426396 0.6231751824817519
0.014077834179357021 0.6231751824817519
0.014077834179357021 0.6240875912408759
0.014348561759729272 0.6240875912408759
0.014483925549915398 0.6240875912408759
0.01455160744500846 0.6240875912408759
0.014686971235194586 0.6240875912408759
0.014686971235194586 0.6286496350364964
0.014686971235194586 0.6295620437956204
0.01482233502538071 0.6295620437956204
0.01482233502538071 0.6313868613138686
0.015228426395939087 0.6313868613138686
0.015228426395939087 0.6322992700729927
0.015228426395939087 0.6341240875912408
0.015363790186125211 0.6341240875912408
0.015363790186125211 0.635036496350365
0.015769881556683588 0.635036496350365
0.015769881556683588 0.6368613138686131
0.016446700507614213 0.6368613138686131
0.016446700507614213 0.6386861313868614
0.016514382402707275 0.6386861313868614
0.016514382402707275 0.6395985401459854
0.016649746192893403 0.6395985401459854
0.01685279187817259 0.6395985401459854
0.017123519458544838 0.6395985401459854
0.017326565143824028 0.6395985401459854
0.01739424703891709 0.6395985401459854
0.01739424703891709 0.6405109489051095
0.017597292724196276 0.6405109489051095
0.017597292724196276 0.6414233576642335
0.017732656514382404 0.6414233576642335
0.01793570219966159 0.6414233576642335
0.01793570219966159 0.6423357664233577
0.018138747884940777 0.6423357664233577
0.018138747884940777 0.6432481751824818
0.018341793570219967 0.6432481751824818
0.018341793570219967 0.6459854014598541
0.01847715736040609 0.6459854014598541
0.01847715736040609 0.6468978102189781
0.018612521150592216 0.6468978102189781
0.018612521150592216 0.6478102189781022
0.019153976311336716 0.6478102189781022
0.019153976311336716 0.6505474452554745
0.01922165820642978 0.6505474452554745
0.01922165820642978 0.6514598540145985
0.019289340101522844 0.6514598540145985
0.019289340101522844 0.6532846715328468
0.020169204737732656 0.6532846715328468
0.020169204737732656 0.6541970802919708
0.020372250423011846 0.6541970802919708
0.020372250423011846 0.6551094890510949
0.020642978003384094 0.6551094890510949
0.02077834179357022 0.6551094890510949
0.02077834179357022 0.656021897810219
0.02104906937394247 0.656021897810219
0.02104906937394247 0.656934306569343
0.02131979695431472 0.656934306569343
0.02131979695431472 0.6578467153284672
0.02186125211505922 0.6578467153284672
0.02186125211505922 0.6596715328467153
0.021928934010152286 0.6596715328467153
0.021928934010152286 0.6605839416058394
0.021996615905245348 0.6605839416058394
0.021996615905245348 0.6614963503649635
0.023011844331641287 0.6614963503649635
0.023011844331641287 0.6624087591240876
0.023485617597292723 0.6624087591240876
0.023485617597292723 0.6633211678832117
0.02362098138747885 0.6633211678832117
0.02362098138747885 0.6642335766423357
0.023756345177664975 0.6642335766423357
0.023756345177664975 0.6651459854014599
0.0238917089678511 0.6651459854014599
0.0238917089678511 0.666058394160584
0.02395939086294416 0.666058394160584
0.02395939086294416 0.666970802919708
0.024297800338409475 0.666970802919708
0.024297800338409475 0.6678832116788321
0.0244331641285956 0.6678832116788321
0.0244331641285956 0.6687956204379562
0.024568527918781728 0.6687956204379562
0.024839255499153976 0.6687956204379562
0.024839255499153976 0.6697080291970803
0.025042301184433163 0.6697080291970803
0.025042301184433163 0.6706204379562044
0.026598984771573603 0.6706204379562044
0.02673434856175973 0.6706204379562044
0.027343485617597293 0.6706204379562044
0.027478849407783418 0.6706204379562044
0.02802030456852792 0.6706204379562044
0.028155668358714043 0.6706204379562044
0.02856175972927242 0.6706204379562044
0.02856175972927242 0.6715328467153284
0.02883248730964467 0.6715328467153284
0.02883248730964467 0.6724452554744526
0.028967851099830796 0.6724452554744526
0.029238578680203044 0.6724452554744526
0.02930626057529611 0.6724452554744526
0.02930626057529611 0.6733576642335767
0.02930626057529611 0.6751824817518248
0.029441624365482234 0.6751824817518248
0.029441624365482234 0.676094890510949
0.029780033840947545 0.676094890510949
0.030050761421319797 0.676094890510949
0.03018612521150592 0.676094890510949
0.03018612521150592 0.677007299270073
0.030862944162436547 0.677007299270073
0.030862944162436547 0.6779197080291971
0.030998307952622674 0.6779197080291971
0.030998307952622674 0.6788321167883211
0.031878172588832486 0.6788321167883211
0.031878172588832486 0.6806569343065694
0.03282571912013536 0.6806569343065694
0.03296108291032149 0.6806569343065694
0.03336717428087987 0.6806569343065694
0.03336717428087987 0.6815693430656934
0.03343485617597293 0.6815693430656934
0.033570219966159054 0.6815693430656934
0.033637901861252116 0.6815693430656934
0.03377326565143824 0.6815693430656934
0.03431472081218274 0.6815693430656934
0.03431472081218274 0.6833941605839416
0.03445008460236887 0.6833941605839416
0.03445008460236887 0.6843065693430657
0.03451776649746193 0.6843065693430657
0.034653130287648055 0.6843065693430657
0.034923857868020304 0.6843065693430657
0.034923857868020304 0.6861313868613139
0.03519458544839255 0.6861313868613139
0.03532994923857868 0.6861313868613139
0.03546531302876481 0.6861313868613139
0.03546531302876481 0.6870437956204379
0.03580372250423012 0.6870437956204379
0.03580372250423012 0.6879562043795621
0.03620981387478849 0.6879562043795621
0.03620981387478849 0.6888686131386861
0.03708967851099831 0.6888686131386861
0.03708967851099831 0.6897810218978102
0.03763113367174281 0.6897810218978102
0.03763113367174281 0.6925182481751825
0.037834179357022 0.6925182481751825
0.037834179357022 0.6934306569343066
0.037834179357022 0.6952554744525548
0.039052453468697124 0.6952554744525548
0.03932318104906937 0.6952554744525548
0.03952622673434856 0.6952554744525548
0.03952622673434856 0.6970802919708029
0.039864636209813877 0.6970802919708029
0.039864636209813877 0.697992700729927
0.04 0.697992700729927
0.04 0.698905109489051
0.04033840947546531 0.698905109489051
0.040406091370558374 0.6998175182481752
0.04067681895093063 0.6998175182481752
0.04067681895093063 0.7007299270072993
0.040812182741116754 0.7007299270072993
0.040812182741116754 0.7025547445255474
0.04121827411167513 0.7025547445255474
0.04121827411167513 0.7043795620437956
0.04128595600676819 0.7043795620437956
0.04142131979695431 0.7043795620437956
0.04142131979695431 0.7052919708029197
0.042165820642978004 0.7052919708029197
0.04230118443316413 0.7052919708029197
0.04284263959390863 0.7052919708029197
0.04284263959390863 0.7062043795620438
0.043587140439932316 0.7062043795620438
0.043587140439932316 0.7071167883211679
0.043925549915397634 0.7071167883211679
0.043925549915397634 0.708029197080292
0.04446700507614213 0.708029197080292
0.04446700507614213 0.708941605839416
0.04467005076142132 0.708941605839416
0.04467005076142132 0.7098540145985401
0.04575296108291032 0.7098540145985401
0.04575296108291032 0.7107664233576643
0.046023688663282575 0.7107664233576643
0.046023688663282575 0.7116788321167883
0.04622673434856176 0.7116788321167883
0.04622673434856176 0.7125912408759124
0.04629441624365482 0.7125912408759124
0.04629441624365482 0.7144160583941606
0.046362098138747886 0.7144160583941606
0.046362098138747886 0.7162408759124088
0.04656514382402707 0.7162408759124088
0.04656514382402707 0.7171532846715328
0.046971235194585445 0.7171532846715328
0.046971235194585445 0.718065693430657
0.04730964467005076 0.718065693430657
0.04730964467005076 0.718978102189781
0.04751269035532995 0.718978102189781
0.04751269035532995 0.7198905109489051
0.04785109983079526 0.7198905109489051
0.04785109983079526 0.7208029197080292
0.04825719120135364 0.7208029197080292
0.04825719120135364 0.7217153284671532
0.0483248730964467 0.7217153284671532
0.0483248730964467 0.7226277372262774
0.04852791878172589 0.7226277372262774
0.04852791878172589 0.7244525547445255
0.04866328257191201 0.7244525547445255
0.049069373942470386 0.7244525547445255
0.049137055837563455 0.7244525547445255
0.049137055837563455 0.7253649635036497
0.04927241962774958 0.7253649635036497
0.04927241962774958 0.7262773722627737
0.049407783417935704 0.7262773722627737
0.05028764805414552 0.7262773722627737
0.05028764805414552 0.7271897810218978
0.05062605752961083 0.7271897810218978
0.050761421319796954 0.7271897810218978
0.05130287648054146 0.7271897810218978
0.05130287648054146 0.7281021897810219
0.05143824027072758 0.7281021897810219
0.05157360406091371 0.7281021897810219
0.051844331641285955 0.7281021897810219
0.05197969543147208 0.7281021897810219
0.05197969543147208 0.7290145985401459
0.05245346869712352 0.7290145985401459
0.05245346869712352 0.7299270072992701
0.05265651438240271 0.7299270072992701
0.05265651438240271 0.7308394160583942
0.05306260575296108 0.7308394160583942
0.05306260575296108 0.7363138686131386
0.053604060913705585 0.7363138686131386
0.053604060913705585 0.7372262773722628
0.05380710659898477 0.7372262773722628
0.05380710659898477 0.7390510948905109
0.05401015228426396 0.7390510948905109
0.05401015228426396 0.7408759124087592
0.05468697123519459 0.7408759124087592
0.05468697123519459 0.7417883211678832
0.05475465313028765 0.7417883211678832
0.05475465313028765 0.7427007299270073
0.05482233502538071 0.7427007299270073
0.05482233502538071 0.7445255474452555
0.055296108291032146 0.7445255474452555
0.055296108291032146 0.7454379562043796
0.05543147208121827 0.7454379562043796
0.05543147208121827 0.7463503649635036
0.0555668358714044 0.7463503649635036
0.05576988155668359 0.7463503649635036
0.05576988155668359 0.7481751824817519
0.05583756345177665 0.7481751824817519
0.05583756345177665 0.7490875912408759
0.055972927241962775 0.7490875912408759
0.0561082910321489 0.7490875912408759
0.056988155668358714 0.7490875912408759
0.05712351945854484 0.7490875912408759
0.05752961082910321 0.7490875912408759
0.05752961082910321 0.75
0.058003384094754654 0.75
0.05840947546531303 0.75
0.05861252115059222 0.75
0.05861252115059222 0.7509124087591241
0.059424703891708966 0.7509124087591241
0.05956006768189509 0.7509124087591241
0.059763113367174284 0.7509124087591241
0.060101522842639594 0.7509124087591241
0.06023688663282572 0.7509124087591241
0.06159052453468697 0.7509124087591241
0.06159052453468697 0.7518248175182481
0.06260575296108291 0.7518248175182481
0.06294416243654823 0.7518248175182481
0.06375634517766497 0.7518248175182481
0.06375634517766497 0.7536496350364964
0.06402707275803722 0.7536496350364964
0.06436548223350254 0.7536496350364964
0.06463620981387479 0.7536496350364964
0.06463620981387479 0.7554744525547445
0.06531302876480541 0.7554744525547445
0.06531302876480541 0.7572992700729927
0.06544839255499153 0.7572992700729927
0.06544839255499153 0.7591240875912408
0.06781725888324873 0.7591240875912408
0.06795262267343485 0.7591240875912408
0.06829103214890017 0.7591240875912408
0.06849407783417935 0.7591240875912408
0.0703891708967851 0.7591240875912408
0.0703891708967851 0.760036496350365
0.07194585448392556 0.760036496350365
0.0722165820642978 0.760036496350365
0.07316412859560067 0.760036496350365
0.07316412859560067 0.7609489051094891
0.07404399323181049 0.7609489051094891
0.07417935702199661 0.7609489051094891
0.07451776649746193 0.7609489051094891
0.07451776649746193 0.7618613138686131
0.07478849407783418 0.7618613138686131
0.0749238578680203 0.7618613138686131
0.07505922165820643 0.7618613138686131
0.07505922165820643 0.7673357664233577
0.07587140439932318 0.7673357664233577
0.07587140439932318 0.7682481751824818
0.07648054145516074 0.7682481751824818
0.07648054145516074 0.7691605839416058
0.07675126903553299 0.7691605839416058
0.07736040609137056 0.7691605839416058
0.07736040609137056 0.7700729927007299
0.07756345177664975 0.7700729927007299
0.07756345177664975 0.7709854014598541
0.077834179357022 0.7709854014598541
0.077834179357022 0.7718978102189781
0.07803722504230118 0.7718978102189781
0.07810490693739425 0.7718978102189781
0.07830795262267344 0.7718978102189781
0.07932318104906938 0.7718978102189781
0.0794585448392555 0.7718978102189781
0.07993231810490693 0.7718978102189781
0.08020304568527918 0.7718978102189781
0.0805414551607445 0.7718978102189781
0.0805414551607445 0.7728102189781022
0.082165820642978 0.7728102189781022
0.082165820642978 0.7746350364963503
0.08277495769881557 0.7746350364963503
0.0829103214890017 0.7746350364963503
0.08304568527918782 0.7746350364963503
0.08304568527918782 0.7755474452554745
0.08351945854483926 0.7755474452554745
0.08365482233502539 0.7755474452554745
0.08412859560067681 0.7755474452554745
0.08412859560067681 0.7773722627737226
0.08419627749576988 0.7773722627737226
0.08419627749576988 0.7782846715328468
0.08426395939086294 0.7782846715328468
0.08426395939086294 0.7791970802919708
0.08446700507614213 0.7791970802919708
0.08467005076142133 0.7791970802919708
0.08473773265651438 0.7791970802919708
0.0848730964467005 0.7791970802919708
0.08575296108291032 0.7791970802919708
0.08588832487309644 0.7791970802919708
0.08588832487309644 0.7801094890510949
0.08602368866328257 0.7801094890510949
0.08602368866328257 0.781934306569343
0.08609137055837564 0.781934306569343
0.08622673434856176 0.781934306569343
0.08690355329949238 0.781934306569343
0.08744500846023688 0.781934306569343
0.08818950930626057 0.781934306569343
0.0883248730964467 0.781934306569343
0.08846023688663282 0.781934306569343
0.08879864636209814 0.781934306569343
0.08947546531302876 0.781934306569343
0.08961082910321488 0.781934306569343
0.0904906937394247 0.781934306569343
0.09062605752961082 0.781934306569343
0.09164128595600676 0.781934306569343
0.09164128595600676 0.7828467153284672
0.09238578680203045 0.7828467153284672
0.09252115059221658 0.7828467153284672
0.09313028764805414 0.7828467153284672
0.09326565143824027 0.7828467153284672
0.09401015228426396 0.7828467153284672
0.09401015228426396 0.7837591240875912
0.09563451776649746 0.7837591240875912
0.09563451776649746 0.7855839416058394
0.09576988155668359 0.7855839416058394
0.09583756345177664 0.7855839416058394
0.09597292724196277 0.7855839416058394
0.09780033840947547 0.7855839416058394
0.09793570219966159 0.7855839416058394
0.09800338409475465 0.7855839416058394
0.09800338409475465 0.7864963503649635
0.09827411167512691 0.7864963503649635
0.09840947546531303 0.7864963503649635
0.09901861252115059 0.7864963503649635
0.09901861252115059 0.7874087591240876
0.09962774957698815 0.7874087591240876
0.09962774957698815 0.7883211678832117
0.10037225042301184 0.7883211678832117
0.10050761421319797 0.7883211678832117
0.10064297800338409 0.7883211678832117
0.10077834179357022 0.7883211678832117
0.10091370558375634 0.7883211678832117
0.10091370558375634 0.7892335766423357
0.10294416243654822 0.7892335766423357
0.10294416243654822 0.7901459854014599
0.1044331641285956 0.7901459854014599
0.10504230118443317 0.7901459854014599
0.10517766497461929 0.7901459854014599
0.10517766497461929 0.791058394160584
0.10544839255499154 0.791058394160584
0.10558375634517767 0.791058394160584
0.1065989847715736 0.791058394160584
0.10673434856175973 0.791058394160584
0.10686971235194585 0.791058394160584
0.10700507614213198 0.791058394160584
0.10700507614213198 0.791970802919708
0.10720812182741117 0.791970802919708
0.1073434856175973 0.791970802919708
0.10835871404399323 0.791970802919708
0.10849407783417936 0.791970802919708
0.1089678510998308 0.791970802919708
0.1089678510998308 0.7928832116788321
0.10944162436548223 0.7928832116788321
0.10957698815566835 0.7928832116788321
0.11059221658206429 0.7928832116788321
0.11059221658206429 0.7937956204379562
0.11343485617597293 0.7937956204379562
0.11357021996615906 0.7937956204379562
0.11776649746192894 0.7937956204379562
0.11776649746192894 0.7947080291970803
0.11796954314720812 0.7947080291970803
0.11810490693739424 0.7947080291970803
0.11824027072758037 0.7947080291970803
0.1183756345177665 0.7947080291970803
0.1183756345177665 0.8001824817518248
0.11871404399323181 0.8001824817518248
0.11871404399323181 0.8047445255474452
0.11871404399323181 0.8056569343065694
0.11878172588832488 0.8056569343065694
0.11878172588832488 0.8065693430656934
0.11972927241962775 0.8065693430656934
0.12040609137055838 0.8065693430656934
0.12074450084602369 0.8065693430656934
0.12074450084602369 0.8074817518248175
0.122165820642978 0.8074817518248175
0.12284263959390863 0.8074817518248175
0.12331641285956006 0.8074817518248175
0.12331641285956006 0.8083941605839416
0.12345177664974619 0.8083941605839416
0.12365482233502538 0.8083941605839416
0.12385786802030457 0.8083941605839416
0.12385786802030457 0.8093065693430657
0.12392554991539763 0.8093065693430657
0.12392554991539763 0.8102189781021898
0.12406091370558375 0.8102189781021898
0.12406091370558375 0.8111313868613139
0.12419627749576988 0.8111313868613139
0.12473773265651439 0.8111313868613139
0.12480541455160744 0.8111313868613139
0.12494077834179357 0.8111313868613139
0.12595600676818952 0.8111313868613139
0.12595600676818952 0.8120437956204379
0.12642978003384095 0.8120437956204379
0.12656514382402706 0.8120437956204379
0.12683587140439934 0.8120437956204379
0.12683587140439934 0.8129562043795621
0.12703891708967852 0.8129562043795621
0.12703891708967852 0.8138686131386861
0.127580372250423 0.8138686131386861
0.127580372250423 0.8147810218978102
0.12818950930626058 0.8147810218978102
0.12818950930626058 0.8166058394160584
0.12873096446700508 0.8166058394160584
0.12900169204737733 0.8166058394160584
0.12913705583756346 0.8166058394160584
0.1296108291032149 0.8166058394160584
0.1296108291032149 0.8175182481751825
0.13021996615905246 0.8175182481751825
0.13021996615905246 0.8184306569343066
0.13184433164128595 0.8184306569343066
0.13204737732656516 0.8184306569343066
0.13245346869712352 0.8184306569343066
0.13279187817258883 0.8184306569343066
0.1357698815566836 0.8184306569343066
0.13597292724196278 0.8184306569343066
0.13678510998307952 0.8184306569343066
0.13678510998307952 0.8193430656934306
0.13705583756345177 0.8193430656934306
0.13705583756345177 0.8202554744525548
0.13712351945854484 0.8202554744525548
0.13752961082910323 0.8202554744525548
0.1377326565143824 0.8202554744525548
0.1377326565143824 0.8211678832116789
0.13834179357021997 0.8211678832116789
0.13847715736040608 0.8211678832116789
0.13861252115059222 0.8211678832116789
0.13874788494077833 0.8211678832116789
0.13942470389170897 0.8211678832116789
0.13976311336717429 0.8211678832116789
0.14071065989847717 0.8211678832116789
0.14071065989847717 0.822992700729927
0.14233502538071066 0.822992700729927
0.14247038917089677 0.822992700729927
0.14267343485617598 0.822992700729927
0.1428087986463621 0.822992700729927
0.1428087986463621 0.8248175182481752
0.14287648054145516 0.8248175182481752
0.1430118443316413 0.8248175182481752
0.14382402707275804 0.8248175182481752
0.14395939086294415 0.8248175182481752
0.14416243654822336 0.8248175182481752
0.14429780033840947 0.8248175182481752
0.14510998307952622 0.8248175182481752
0.14524534686971236 0.8248175182481752
0.14558375634517767 0.8248175182481752
0.14571912013536378 0.8248175182481752
0.14761421319796955 0.8248175182481752
0.14774957698815566 0.8248175182481752
0.1484263959390863 0.8248175182481752
0.1484263959390863 0.8257299270072993
0.15248730964467005 0.8257299270072993
0.15248730964467005 0.8275547445255474
0.15255499153976312 0.8275547445255474
0.15255499153976312 0.8284671532846716
0.15269035532994923 0.8284671532846716
0.15269035532994923 0.8293795620437956
0.1537055837563452 0.8293795620437956
0.1537055837563452 0.8302919708029197
0.15404399323181048 0.8302919708029197
0.15417935702199662 0.8302919708029197
0.15424703891708968 0.8302919708029197
0.15424703891708968 0.8312043795620438
0.1547208121827411 0.8312043795620438
0.15485617597292725 0.8312043795620438
0.15499153976311336 0.8312043795620438
0.15499153976311336 0.8321167883211679
0.15546531302876482 0.8321167883211679
0.155668358714044 0.8321167883211679
0.15648054145516074 0.8321167883211679
0.15661590524534688 0.8321167883211679
0.157834179357022 0.8321167883211679
0.157834179357022 0.833029197080292
0.15851099830795262 0.833029197080292
0.16087986463620982 0.833029197080292
0.16392554991539762 0.833029197080292
0.16392554991539762 0.833941605839416
0.16514382402707276 0.833941605839416
0.16514382402707276 0.8348540145985401
0.1652791878172589 0.8348540145985401
0.16602368866328257 0.8348540145985401
0.16642978003384096 0.8348540145985401
0.16642978003384096 0.8357664233576643
0.16758037225042302 0.8357664233576643
0.16758037225042302 0.8375912408759124
0.16764805414551606 0.8375912408759124
0.16764805414551606 0.8385036496350365
0.16798646362098138 0.8385036496350365
0.1681895093062606 0.8385036496350365
0.1683248730964467 0.8385036496350365
0.16879864636209813 0.8385036496350365
0.16879864636209813 0.8394160583941606
0.1690693739424704 0.8394160583941606
0.1692047377326565 0.8394160583941606
0.16927241962774958 0.8394160583941606
0.1696108291032149 0.8394160583941606
0.17130287648054146 0.8394160583941606
0.17143824027072757 0.8394160583941606
0.17279187817258884 0.8394160583941606
0.17279187817258884 0.8448905109489051
0.17299492385786802 0.8448905109489051
0.17299492385786802 0.8458029197080292
0.17414551607445009 0.8458029197080292
0.17428087986463622 0.8458029197080292
0.17522842639593908 0.8458029197080292
0.1754314720812183 0.8458029197080292
0.17576988155668358 0.8458029197080292
0.17576988155668358 0.8467153284671532
0.1766497461928934 0.8467153284671532
0.1766497461928934 0.8485401459854015
0.1797631133671743 0.8485401459854015
0.1797631133671743 0.8503649635036497
0.17996615905245347 0.8503649635036497
0.18104906937394247 0.8503649635036497
0.1811844331641286 0.8503649635036497
0.18138747884940778 0.8503649635036497
0.18138747884940778 0.8512773722627737
0.1824027072758037 0.8512773722627737
0.1824027072758037 0.8521897810218978
0.18253807106598985 0.8521897810218978
0.18267343485617596 0.8521897810218978
0.18321489001692048 0.8521897810218978
0.18416243654822334 0.8521897810218978
0.18598984771573604 0.8521897810218978
0.18612521150592218 0.8521897810218978
0.1862605752961083 0.8521897810218978
0.18639593908629443 0.8521897810218978
0.18639593908629443 0.8531021897810219
0.187005076142132 0.8531021897810219
0.1871404399323181 0.8531021897810219
0.1875465313028765 0.8531021897810219
0.1876818950930626 0.8531021897810219
0.1891032148900169 0.8531021897810219
0.18923857868020305 0.8531021897810219
0.1896446700507614 0.8531021897810219
0.1896446700507614 0.8549270072992701
0.18998307952622673 0.8549270072992701
0.18998307952622673 0.8558394160583942
0.19045685279187818 0.8558394160583942
0.19045685279187818 0.8567518248175182
0.19052453468697123 0.8567518248175182
0.19052453468697123 0.8576642335766423
0.1905922165820643 0.8576642335766423
0.19072758037225043 0.8576642335766423
0.19099830795262268 0.8576642335766423
0.19099830795262268 0.8585766423357665
0.1914720812182741 0.8585766423357665
0.1914720812182741 0.8594890510948905
0.19228426395939086 0.8594890510948905
0.19282571912013535 0.8594890510948905
0.19289340101522842 0.8594890510948905
0.19302876480541456 0.8594890510948905
0.193502538071066 0.8594890510948905
0.193502538071066 0.8613138686131386
0.19390862944162437 0.8613138686131386
0.19404399323181049 0.8613138686131386
0.19472081218274112 0.8613138686131386
0.19472081218274112 0.8622262773722628
0.19648054145516075 0.8622262773722628
0.196751269035533 0.8622262773722628
0.20081218274111676 0.8622262773722628
0.20081218274111676 0.8631386861313869
0.20094754653130287 0.8631386861313869
0.20094754653130287 0.8640510948905109
0.202165820642978 0.8640510948905109
0.202165820642978 0.864963503649635
0.20419627749576988 0.864963503649635
0.20419627749576988 0.8658759124087592
0.20433164128595602 0.8658759124087592
0.20446700507614213 0.8658759124087592
0.20514382402707276 0.8658759124087592
0.20527918781725887 0.8658759124087592
0.20873096446700506 0.8658759124087592
0.20873096446700506 0.8667883211678832
0.20961082910321488 0.8667883211678832
0.20974619289340102 0.8667883211678832
0.21021996615905245 0.8667883211678832
0.21035532994923858 0.8667883211678832
0.21055837563451776 0.8667883211678832
0.21055837563451776 0.8677007299270073
0.2106937394247039 0.8677007299270073
0.21082910321489 0.8677007299270073
0.21082910321489 0.8695255474452555
0.21164128595600676 0.8695255474452555
0.2117766497461929 0.8695255474452555
0.21211505922165821 0.8695255474452555
0.21225042301184432 0.8695255474452555
0.2128595600676819 0.8695255474452555
0.2128595600676819 0.8704379562043796
0.21292724196277496 0.8704379562043796
0.21306260575296107 0.8704379562043796
0.21401015228426395 0.8704379562043796
0.2142808798646362 0.8704379562043796
0.2146869712351946 0.8704379562043796
0.2148223350253807 0.8704379562043796
0.21529610829103216 0.8704379562043796
0.21529610829103216 0.8713503649635036
0.2165143824027073 0.8713503649635036
0.2165143824027073 0.8740875912408759
0.2166497461928934 0.8740875912408759
0.2166497461928934 0.875
0.2170558375634518 0.875
0.21725888324873097 0.875
0.21725888324873097 0.8759124087591241
0.21786802030456853 0.8759124087591241
0.21820642978003385 0.8759124087591241
0.21834179357021996 0.8759124087591241
0.21969543147208123 0.8759124087591241
0.21983079526226734 0.8759124087591241
0.2201015228426396 0.8759124087591241
0.22057529610829102 0.8759124087591241
0.22165820642978004 0.8759124087591241
0.22199661590524536 0.8759124087591241
0.22213197969543147 0.8759124087591241
0.22240270727580372 0.8759124087591241
0.22240270727580372 0.8768248175182481
0.22253807106598986 0.8768248175182481
0.22267343485617597 0.8768248175182481
0.22294416243654822 0.8768248175182481
0.22307952622673435 0.8768248175182481
0.22314720812182742 0.8768248175182481
0.22341793570219967 0.8768248175182481
0.22362098138747885 0.8768248175182481
0.22375634517766496 0.8768248175182481
0.22436548223350253 0.8768248175182481
0.22456852791878174 0.8768248175182481
0.2257191201353638 0.8768248175182481
0.22592216582064298 0.8768248175182481
0.2268020304568528 0.8768248175182481
0.2271404399323181 0.8768248175182481
0.2273434856175973 0.8768248175182481
0.22747884940778343 0.8768248175182481
0.2295093062605753 0.8768248175182481
0.2295093062605753 0.8777372262773723
0.23045685279187816 0.8777372262773723
0.2305922165820643 0.8777372262773723
0.23194585448392555 0.8777372262773723
0.23194585448392555 0.8786496350364964
0.2329610829103215 0.8786496350364964
0.2330964467005076 0.8786496350364964
0.23370558375634518 0.8786496350364964
0.2338409475465313 0.8786496350364964
0.23451776649746192 0.8786496350364964
0.23478849407783417 0.8786496350364964
0.23485617597292724 0.8786496350364964
0.23499153976311338 0.8786496350364964
0.23607445008460237 0.8786496350364964
0.23620981387478848 0.8786496350364964
0.2365482233502538 0.8786496350364964
0.23668358714043994 0.8786496350364964
0.2372927241962775 0.8786496350364964
0.2372927241962775 0.8795620437956204
0.2379695431472081 0.8795620437956204
0.23810490693739425 0.8795620437956204
0.24155668358714044 0.8795620437956204
0.24155668358714044 0.8813868613138686
0.2416243654822335 0.8813868613138686
0.242165820642978 0.8813868613138686
0.243248730964467 0.8813868613138686
0.243248730964467 0.8822992700729927
0.24338409475465314 0.8822992700729927
0.24351945854483925 0.8822992700729927
0.24426395939086296 0.8822992700729927
0.24439932318104907 0.8822992700729927
0.24494077834179356 0.8822992700729927
0.2452115059221658 0.8822992700729927
0.24568527918781727 0.8822992700729927
0.24602368866328256 0.8822992700729927
0.2461590524534687 0.8822992700729927
0.2481218274111675 0.8822992700729927
0.24825719120135364 0.8822992700729927
0.24981387478849407 0.8822992700729927
0.24981387478849407 0.8832116788321168
0.2503553299492386 0.8832116788321168
0.2503553299492386 0.8905109489051095
0.25049069373942473 0.8905109489051095
0.2506260575296108 0.8905109489051095
0.2506937394247039 0.8905109489051095
0.25082910321489 0.8905109489051095
0.2517766497461929 0.8905109489051095
0.2519796954314721 0.8905109489051095
0.25407783417935703 0.8905109489051095
0.25407783417935703 0.8914233576642335
0.25421319796954317 0.8914233576642335
0.25421319796954317 0.8923357664233577
0.25461928934010153 0.8923357664233577
0.25495769881556685 0.8923357664233577
0.255093062605753 0.8923357664233577
0.256175972927242 0.8923357664233577
0.25631133671742806 0.8923357664233577
0.25637901861252116 0.8923357664233577
0.2566497461928934 0.8923357664233577
0.2575296108291032 0.8923357664233577
0.25766497461928933 0.8923357664233577
0.2578680203045685 0.8923357664233577
0.2578680203045685 0.8932481751824818
0.25800338409475465 0.8932481751824818
0.2584771573604061 0.8932481751824818
0.2587478849407783 0.8932481751824818
0.26165820642978005 0.8932481751824818
0.26213197969543145 0.8932481751824818
0.2628764805414552 0.8932481751824818
0.2628764805414552 0.8941605839416058
0.2634856175972927 0.8941605839416058
0.26362098138747886 0.8941605839416058
0.2656514382402707 0.8941605839416058
0.2656514382402707 0.8959854014598541
0.265922165820643 0.8959854014598541
0.265922165820643 0.8968978102189781
0.26612521150592217 0.8968978102189781
0.26632825719120135 0.8968978102189781
0.26639593908629444 0.8968978102189781
0.26639593908629444 0.8978102189781022
0.268155668358714 0.8978102189781022
0.26829103214890015 0.8978102189781022
0.2695093062605753 0.8978102189781022
0.26978003384094756 0.8978102189781022
0.27032148900169206 0.8978102189781022
0.27032148900169206 0.8987226277372263
0.27140439932318106 0.8987226277372263
0.2716751269035533 0.8987226277372263
0.2734348561759729 0.8987226277372263
0.2734348561759729 0.9005474452554745
0.27560067681895095 0.9005474452554745
0.27560067681895095 0.9014598540145985
0.27573604060913703 0.9014598540145985
0.27722504230118444 0.9014598540145985
0.2773604060913706 0.9014598540145985
0.27864636209813876 0.9014598540145985
0.27864636209813876 0.9023722627737226
0.2804060913705584 0.9023722627737226
0.2806768189509306 0.9023722627737226
0.28243654822335024 0.9023722627737226
0.28243654822335024 0.9032846715328468
0.28318104906937397 0.9032846715328468
0.28331641285956005 0.9032846715328468
0.28358714043993233 0.9032846715328468
0.28372250423011847 0.9032846715328468
0.2846023688663283 0.9032846715328468
0.2846023688663283 0.9041970802919708
0.28480541455160746 0.9041970802919708
0.28494077834179354 0.9041970802919708
0.285414551607445 0.9041970802919708
0.2856175972927242 0.9041970802919708
0.2857529610829103 0.9041970802919708
0.28588832487309646 0.9041970802919708
0.2860236886632826 0.9041970802919708
0.2860236886632826 0.906021897810219
0.2881895093062606 0.906021897810219
0.2881895093062606 0.906934306569343
0.28839255499153976 0.906934306569343
0.28839255499153976 0.9096715328467153
0.29008460236886635 0.9096715328467153
0.29021996615905243 0.9096715328467153
0.29313028764805416 0.9096715328467153
0.2932656514382403 0.9096715328467153
0.2938071065989848 0.9096715328467153
0.29421319796954315 0.9096715328467153
0.29529610829103214 0.9096715328467153
0.2957698815566836 0.9096715328467153
0.2957698815566836 0.9105839416058394
0.29698815566835873 0.9105839416058394
0.2971235194585448 0.9105839416058394
0.2973942470389171 0.9105839416058394
0.2973942470389171 0.9114963503649635
0.29746192893401013 0.9114963503649635
0.29759729272419627 0.9114963503649635
0.2990186125211506 0.9114963503649635
0.2991539763113367 0.9114963503649635
0.30125211505922167 0.9114963503649635
0.3015228426395939 0.9114963503649635
0.302741116751269 0.9114963503649635
0.302741116751269 0.9124087591240876
0.3032148900169205 0.9124087591240876
0.3032148900169205 0.9142335766423357
0.3033502538071066 0.9142335766423357
0.3033502538071066 0.9151459854014599
0.3035532994923858 0.9151459854014599
0.30368866328257194 0.9151459854014599
0.3046362098138748 0.9151459854014599
0.304906937394247 0.9151459854014599
0.3049746192893401 0.9151459854014599
0.3049746192893401 0.916970802919708
0.30544839255499157 0.916970802919708
0.3057191201353638 0.916970802919708
0.3065989847715736 0.916970802919708
0.30673434856175974 0.916970802919708
0.30700507614213196 0.916970802919708
0.3071404399323181 0.916970802919708
0.3071404399323181 0.9178832116788321
0.30815566835871405 0.9178832116788321
0.30903553299492387 0.9178832116788321
0.3116751269035533 0.9178832116788321
0.31181049069373945 0.9178832116788321
0.31208121827411167 0.9178832116788321
0.31316412859560067 0.9178832116788321
0.3132994923857868 0.9178832116788321
0.3136379018612521 0.9178832116788321
0.3138409475465313 0.9178832116788321
0.3141116751269036 0.9178832116788321
0.3141116751269036 0.9187956204379562
0.31485617597292725 0.9187956204379562
0.3151269035532995 0.9187956204379562
0.3152622673434856 0.9187956204379562
0.3152622673434856 0.9197080291970803
0.31532994923857866 0.9197080291970803
0.3154653130287648 0.9197080291970803
0.31620981387478847 0.9197080291970803
0.3163451776649746 0.9197080291970803
0.3168866328257191 0.9197080291970803
0.31702199661590524 0.9197080291970803
0.3170896785109983 0.9197080291970803
0.31736040609137056 0.9197080291970803
0.3177664974619289 0.9197080291970803
0.31790186125211506 0.9197080291970803
0.3179695431472081 0.9197080291970803
0.3179695431472081 0.9206204379562044
0.31871404399323183 0.9206204379562044
0.31898477157360405 0.9206204379562044
0.31918781725888323 0.9206204379562044
0.3193908629441624 0.9206204379562044
0.31959390862944165 0.9206204379562044
0.31972927241962773 0.9206204379562044
0.32345177664974617 0.9206204379562044
0.3235871404399323 0.9206204379562044
0.32399323181049067 0.9206204379562044
0.3241962774957699 0.9206204379562044
0.324331641285956 0.9206204379562044
0.32460236886632826 0.9206204379562044
0.32460236886632826 0.9215328467153284
0.32629441624365485 0.9215328467153284
0.32629441624365485 0.9224452554744526
0.3266328257191201 0.9224452554744526
0.32710659898477157 0.9224452554744526
0.32893401015228424 0.9224452554744526
0.32893401015228424 0.9233576642335767
0.32900169204737734 0.9233576642335767
0.33035532994923855 0.9233576642335767
0.3311675126903553 0.9233576642335767
0.33130287648054146 0.9233576642335767
0.3325211505922166 0.9233576642335767
0.33265651438240273 0.9233576642335767
0.3330626057529611 0.9233576642335767
0.33319796954314723 0.9233576642335767
0.3341455160744501 0.9233576642335767
0.3341455160744501 0.9242700729927007
0.3346869712351946 0.9242700729927007
0.3348223350253807 0.9242700729927007
0.33489001692047377 0.9242700729927007
0.33516074450084604 0.9242700729927007
0.337258883248731 0.9242700729927007
0.33820642978003385 0.9242700729927007
0.338409475465313 0.9242700729927007
0.338409475465313 0.9251824817518248
0.3390186125211506 0.9251824817518248
0.3391539763113367 0.9251824817518248
0.339424703891709 0.9251824817518248
0.3395600676818951 0.9251824817518248
0.3407783417935702 0.9251824817518248
0.3407783417935702 0.926094890510949
0.3428087986463621 0.926094890510949
0.34321489001692046 0.926094890510949
0.3453130287648054 0.926094890510949
0.34544839255499155 0.926094890510949
0.34707275803722504 0.926094890510949
0.3472758037225042 0.926094890510949
0.3483587140439932 0.926094890510949
0.34849407783417935 0.926094890510949
0.35011844331641284 0.926094890510949
0.35011844331641284 0.927007299270073
0.35099830795262266 0.927007299270073
0.35099830795262266 0.9279197080291971
0.35153976311336715 0.9279197080291971
0.3516751269035533 0.9279197080291971
0.3539086294416244 0.9279197080291971
0.3539086294416244 0.9288321167883211
0.3540439932318105 0.9288321167883211
0.3545177664974619 0.9288321167883211
0.35465313028764806 0.9288321167883211
0.35546531302876483 0.9288321167883211
0.3556006768189509 0.9288321167883211
0.3558714043993232 0.9288321167883211
0.35607445008460237 0.9288321167883211
0.3566835871404399 0.9288321167883211
0.3580372250423012 0.9288321167883211
0.3581725888324873 0.9288321167883211
0.3581725888324873 0.9297445255474452
0.3583756345177665 0.9297445255474452
0.3585786802030457 0.9297445255474452
0.3600676818950931 0.9297445255474452
0.3606091370558376 0.9297445255474452
0.3612182741116751 0.9297445255474452
0.36135363790186126 0.9297445255474452
0.3614213197969543 0.9297445255474452
0.3625042301184433 0.9297445255474452
0.363248730964467 0.9297445255474452
0.3633840947546531 0.9297445255474452
0.3648730964467005 0.9297445255474452
0.36500846023688666 0.9297445255474452
0.36609137055837565 0.9297445255474452
0.36609137055837565 0.9306569343065694
0.36663282571912015 0.9306569343065694
0.36663282571912015 0.9315693430656934
0.368663282571912 0.9315693430656934
0.3688663282571912 0.9315693430656934
0.3690016920473773 0.9315693430656934
0.3692047377326565 0.9315693430656934
0.3712351945854484 0.9315693430656934
0.3712351945854484 0.9324817518248175
0.37191201353637904 0.9324817518248175
0.37191201353637904 0.9333941605839416
0.3719796954314721 0.9333941605839416
0.37218274111675126 0.9333941605839416
0.37245346869712354 0.9333941605839416
0.37279187817258885 0.9333941605839416
0.37495769881556684 0.9333941605839416
0.375093062605753 0.9333941605839416
0.3788155668358714 0.9333941605839416
0.37888324873096446 0.9343065693430657
0.3798307952622673 0.9343065693430657
0.37996615905245346 0.9343065693430657
0.38016920473773264 0.9343065693430657
0.3803045685279188 0.9343065693430657
0.3804399323181049 0.9343065693430657
0.38050761421319795 0.9352189781021898
0.38159052453468695 0.9352189781021898
0.3817258883248731 0.9352189781021898
0.38219966159052454 0.9352189781021898
0.38253807106598986 0.9352189781021898
0.3826057529610829 0.9352189781021898
0.3828087986463621 0.9352189781021898
0.38328257191201354 0.9352189781021898
0.3834179357021997 0.9352189781021898
0.3838917089678511 0.9352189781021898
0.38416243654822335 0.9352189781021898
0.3862605752961083 0.9352189781021898
0.3864636209813875 0.9352189781021898
0.38829103214890015 0.9352189781021898
0.38829103214890015 0.9361313868613139
0.3918104906937394 0.9361313868613139
0.39194585448392555 0.9361313868613139
0.39302876480541454 0.9361313868613139
0.39302876480541454 0.9370437956204379
0.39451776649746195 0.9370437956204379
0.39465313028764804 0.9370437956204379
0.39593908629441626 0.9370437956204379
0.39593908629441626 0.9379562043795621
0.39661590524534684 0.9379562043795621
0.39661590524534684 0.9388686131386861
0.39884940778341793 0.9388686131386861
0.39884940778341793 0.9397810218978102
0.3994585448392555 0.9397810218978102
0.3994585448392555 0.9406934306569343
0.3996615905245347 0.9406934306569343
0.3996615905245347 0.9416058394160584
0.4 0.9416058394160584
0.40027072758037224 0.9416058394160584
0.40142131979695433 0.9416058394160584
0.40142131979695433 0.9425182481751825
0.4049407783417936 0.9425182481751825
0.4049407783417936 0.9434306569343066
0.4056175972927242 0.9434306569343066
0.40615905245346867 0.9434306569343066
0.4065651438240271 0.9434306569343066
0.4065651438240271 0.9443430656934306
0.40676818950930627 0.9443430656934306
0.40785109983079526 0.9443430656934306
0.40913705583756343 0.9443430656934306
0.40913705583756343 0.9461678832116789
0.41001692047377325 0.9461678832116789
0.4101522842639594 0.9461678832116789
0.4115736040609137 0.9461678832116789
0.4115736040609137 0.9470802919708029
0.4123857868020305 0.9470802919708029
0.41252115059221656 0.9470802919708029
0.4128595600676819 0.9470802919708029
0.4128595600676819 0.947992700729927
0.4131979695431472 0.947992700729927
0.41340101522842637 0.947992700729927
0.4144162436548223 0.947992700729927
0.4144162436548223 0.948905109489051
0.4166497461928934 0.948905109489051
0.41732656514382405 0.948905109489051
0.4175296108291032 0.948905109489051
0.4175296108291032 0.9498175182481752
0.41820642978003386 0.9498175182481752
0.41834179357021994 0.9498175182481752
0.4185448392554992 0.9498175182481752
0.41868020304568526 0.9498175182481752
0.419424703891709 0.9498175182481752
0.4195600676818951 0.9498175182481752
0.4202368866328257 0.9498175182481752
0.42037225042301185 0.9498175182481752
0.42057529610829103 0.9498175182481752
0.42057529610829103 0.9507299270072993
0.4208460236886633 0.9507299270072993
0.4209813874788494 0.9507299270072993
0.42125211505922167 0.9507299270072993
0.4215228426395939 0.9507299270072993
0.42165820642978 0.9507299270072993
0.42165820642978 0.9516423357664233
0.42199661590524534 0.9516423357664233
0.4221996615905245 0.9516423357664233
0.4230118443316413 0.9516423357664233
0.42348561759729275 0.9516423357664233
0.423824027072758 0.9516423357664233
0.4243654822335025 0.9516423357664233
0.42450084602368865 0.9516423357664233
0.4246362098138748 0.9516423357664233
0.42483925549915397 0.9516423357664233
0.42510998307952624 0.9516423357664233
0.4258544839255499 0.9516423357664233
0.42612521150592214 0.9516423357664233
0.42781725888324873 0.9516423357664233
0.42781725888324873 0.9525547445255474
0.42917089678511 0.9525547445255474
0.42917089678511 0.9534671532846716
0.43208121827411167 0.9534671532846716
0.43208121827411167 0.9543795620437956
0.43208121827411167 0.9562043795620438
0.43390862944162434 0.9562043795620438
0.43431472081218275 0.9562043795620438
0.43627749576988156 0.9562043795620438
0.43648054145516074 0.9562043795620438
0.4372250423011844 0.9562043795620438
0.4372250423011844 0.9571167883211679
0.4374957698815567 0.9571167883211679
0.4379695431472081 0.9571167883211679
0.43864636209813873 0.9571167883211679
0.43864636209813873 0.958029197080292
0.43986463620981386 0.958029197080292
0.43986463620981386 0.958941605839416
0.44094754653130286 0.958941605839416
0.441082910321489 0.958941605839416
0.4414213197969543 0.958941605839416
0.4414213197969543 0.9598540145985401
0.4422335025380711 0.9598540145985401
0.44243654822335027 0.9598540145985401
0.4433164128595601 0.9598540145985401
0.44345177664974617 0.9598540145985401
0.4458206429780034 0.9598540145985401
0.44595600676818953 0.9598540145985401
0.446497461928934 0.9598540145985401
0.4466328257191201 0.9598540145985401
0.4467005076142132 0.9598540145985401
0.44683587140439934 0.9598540145985401
0.4483248730964467 0.9598540145985401
0.4485279187817259 0.9598540145985401
0.4492047377326565 0.9598540145985401
0.44954314720812183 0.9598540145985401
0.45015228426395937 0.9598540145985401
0.4502876480541455 0.9598540145985401
0.4504906937394247 0.9598540145985401
0.4506260575296108 0.9598540145985401
0.45096446700507614 0.9598540145985401
0.4510998307952623 0.9598540145985401
0.45150592216582064 0.9598540145985401
0.4517089678510998 0.9598540145985401
0.45313028764805413 0.9598540145985401
0.45326565143824027 0.9598540145985401
0.4534010152284264 0.9598540145985401
0.4538747884940778 0.9598540145985401
0.45549915397631136 0.9598540145985401
0.45549915397631136 0.9607664233576643
0.4564467005076142 0.9607664233576643
0.45658206429780035 0.9607664233576643
0.45712351945854485 0.9607664233576643
0.457258883248731 0.9607664233576643
0.45793570219966157 0.9607664233576643
0.4582741116751269 0.9607664233576643
0.4586802030456853 0.9607664233576643
0.4589509306260575 0.9607664233576643
0.4590186125211506 0.9607664233576643
0.45928934010152284 0.9607664233576643
0.45983079526226733 0.9607664233576643
0.45996615905245347 0.9607664233576643
0.46016920473773265 0.9607664233576643
0.4604399323181049 0.9607664233576643
0.460575296108291 0.9607664233576643
0.4644331641285956 0.9607664233576643
0.4645685279187817 0.9607664233576643
0.465922165820643 0.9607664233576643
0.465922165820643 0.9616788321167883
0.46632825719120136 0.9616788321167883
0.4664636209813875 0.9616788321167883
0.4682233502538071 0.9616788321167883
0.46890016920473776 0.9616788321167883
0.4697123519458545 0.9616788321167883
0.4698477157360406 0.9616788321167883
0.47099830795262265 0.9616788321167883
0.4711336717428088 0.9616788321167883
0.47160744500846025 0.9616788321167883
0.4717428087986464 0.9616788321167883
0.47241962774957696 0.9616788321167883
0.4725549915397631 0.9616788321167883
0.4728257191201354 0.9616788321167883
0.4728934010152284 0.9616788321167883
0.47302876480541456 0.9616788321167883
0.47377326565143824 0.9616788321167883
0.4741793570219966 0.9616788321167883
0.4750592216582064 0.9616788321167883
0.47519458544839255 0.9616788321167883
0.47573604060913705 0.9616788321167883
0.4758714043993232 0.9616788321167883
0.4758714043993232 0.9625912408759124
0.4762098138747885 0.9625912408759124
0.47634517766497464 0.9625912408759124
0.4764805414551607 0.9625912408759124
0.47851099830795263 0.9625912408759124
0.47912013536379017 0.9625912408759124
0.47932318104906935 0.9625912408759124
0.4809475465313029 0.9625912408759124
0.4809475465313029 0.9635036496350365
0.481082910321489 0.9635036496350365
0.4814890016920474 0.9635036496350365
0.4819627749576988 0.9635036496350365
0.48223350253807107 0.9635036496350365
0.4827072758037225 0.9635036496350365
0.4828426395939086 0.9635036496350365
0.4842639593908629 0.9635036496350365
0.4845346869712352 0.9635036496350365
0.48460236886632824 0.9635036496350365
0.485414551607445 0.9635036496350365
0.4870389170896785 0.9635036496350365
0.48717428087986464 0.9635036496350365
0.4873096446700508 0.9635036496350365
0.48751269035532996 0.9635036496350365
0.48825719120135364 0.9635036496350365
0.4883925549915398 0.9635036496350365
0.488663282571912 0.9635036496350365
0.4888663282571912 0.9635036496350365
0.4898815566835871 0.9635036496350365
0.49001692047377327 0.9635036496350365
0.49021996615905244 0.9635036496350365
0.4903553299492386 0.9635036496350365
0.4904906937394247 0.9635036496350365
0.4906937394247039 0.9635036496350365
0.4908967851099831 0.9635036496350365
0.49137055837563454 0.9635036496350365
0.4915736040609137 0.9635036496350365
0.4920473773265651 0.9635036496350365
0.49218274111675125 0.9635036496350365
0.49245346869712353 0.9635036496350365
0.4934010152284264 0.9635036496350365
0.4935363790186125 0.9635036496350365
0.49414551607445006 0.9635036496350365
0.49441624365482234 0.9635036496350365
0.4968527918781726 0.9635036496350365
0.4969881556683587 0.9635036496350365
0.497326565143824 0.9635036496350365
0.49746192893401014 0.9635036496350365
0.49752961082910324 0.9635036496350365
0.49752961082910324 0.9644160583941606
0.4982064297800338 0.9644160583941606
0.4984771573604061 0.9644160583941606
0.49895093062605755 0.9644160583941606
0.49915397631133673 0.9644160583941606
0.4992893401015228 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5026057529610829 0.9653284671532847
0.5028087986463621 0.9653284671532847
0.5028087986463621 0.9662408759124088
0.5029441624365483 0.9662408759124088
0.5030795262267344 0.9662408759124088
0.5032148900169204 0.9662408759124088
0.5036209813874788 0.9662408759124088
0.503756345177665 0.9662408759124088
0.5038917089678511 0.9662408759124088
0.5039593908629442 0.9662408759124088
0.5040947546531303 0.9662408759124088
0.5047038917089679 0.9662408759124088
0.5049069373942471 0.9662408759124088
0.5054483925549915 0.9662408759124088
0.5055837563451777 0.9662408759124088
0.5055837563451777 0.9671532846715328
0.5076142131979695 0.9671532846715328
0.5080203045685279 0.9671532846715328
0.5089678510998308 0.9671532846715328
0.5094416243654822 0.9671532846715328
0.5095769881556683 0.9671532846715328
0.5097800338409475 0.9671532846715328
0.5099830795262267 0.9671532846715328
0.5120812182741117 0.9671532846715328
0.512351945854484 0.9671532846715328
0.5141793570219966 0.9671532846715328
0.5143147208121828 0.9671532846715328
0.5148561759729272 0.9671532846715328
0.5158714043993232 0.9671532846715328
0.5180372250423012 0.9671532846715328
0.5181725888324873 0.9671532846715328
0.5187817258883248 0.9671532846715328
0.518917089678511 0.9671532846715328
0.5191878172588833 0.9671532846715328
0.5195939086294417 0.9671532846715328
0.5197969543147208 0.9671532846715328
0.5199323181049069 0.9671532846715328
0.5204060913705584 0.9671532846715328
0.5207445008460236 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5218950930626057 0.9671532846715328
0.5227749576988155 0.9671532846715328
0.5229103214890017 0.9671532846715328
0.5229780033840947 0.9671532846715328
0.5231133671742809 0.9671532846715328
0.5235194585448393 0.9671532846715328
0.5236548223350254 0.9671532846715328
0.524331641285956 0.9671532846715328
0.5244670050761421 0.9671532846715328
0.5248054145516075 0.9671532846715328
0.5248054145516075 0.968065693430657
0.5251438240270727 0.968065693430657
0.5251438240270727 0.968978102189781
0.5252791878172589 0.968978102189781
0.5258206429780033 0.968978102189781
0.5259560067681895 0.968978102189781
0.5262944162436548 0.968978102189781
0.526429780033841 0.968978102189781
0.5268358714043994 0.968978102189781
0.5269712351945854 0.968978102189781
0.5270389170896785 0.968978102189781
0.5271742808798646 0.968978102189781
0.5272419627749577 0.968978102189781
0.5273773265651438 0.968978102189781
0.5277834179357022 0.968978102189781
0.5277834179357022 0.9698905109489051
0.5296108291032149 0.9698905109489051
0.5299492385786801 0.9698905109489051
0.5302199661590524 0.9698905109489051
0.5304230118443316 0.9698905109489051
0.5305583756345178 0.9698905109489051
0.530761421319797 0.9698905109489051
0.5315059221658206 0.9698905109489051
0.531844331641286 0.9698905109489051
0.5319120135363791 0.9698905109489051
0.5321827411167512 0.9698905109489051
0.5359052453468697 0.9698905109489051
0.5360406091370559 0.9698905109489051
0.5365143824027073 0.9698905109489051
0.5367174280879865 0.9698905109489051
0.5379357021996616 0.9698905109489051
0.5381387478849408 0.9698905109489051
0.5388832487309645 0.9698905109489051
0.5390862944162437 0.9698905109489051
0.5396954314720812 0.9698905109489051
0.5398307952622673 0.9698905109489051
0.5403045685279187 0.9698905109489051
0.5407106598984771 0.9698905109489051
0.5409137055837564 0.9698905109489051
0.5410490693739425 0.9698905109489051
0.5412521150592217 0.9698905109489051
0.5417935702199662 0.9698905109489051
0.542741116751269 0.9698905109489051
0.5429441624365482 0.9698905109489051
0.543824027072758 0.9698905109489051
0.5439593908629442 0.9698905109489051
0.5464636209813875 0.9698905109489051
0.5467343485617597 0.9698905109489051
0.5481556683587141 0.9698905109489051
0.5486971235194585 0.9698905109489051
0.5488324873096446 0.9698905109489051
0.5501861252115059 0.9698905109489051
0.5503214890016921 0.9698905109489051
0.5517428087986463 0.9698905109489051
0.5518781725888325 0.9698905109489051
0.553502538071066 0.9698905109489051
0.5541116751269035 0.9698905109489051
0.5549915397631133 0.9698905109489051
0.5551269035532995 0.9698905109489051
0.5555329949238579 0.9698905109489051
0.555668358714044 0.9698905109489051
0.5572250423011844 0.9698905109489051
0.5573604060913706 0.9698905109489051
0.5584433164128596 0.9698905109489051
0.5587817258883249 0.9698905109489051
0.5591878172588832 0.9698905109489051
0.5593231810490694 0.9698905109489051
0.5605414551607445 0.9698905109489051
0.5607445008460237 0.9698905109489051
0.5624365482233502 0.9698905109489051
0.5625719120135364 0.9698905109489051
0.5628426395939087 0.9698905109489051
0.5629780033840948 0.9698905109489051
0.5633840947546531 0.9698905109489051
0.5646700507614213 0.9698905109489051
0.5648730964467005 0.9698905109489051
0.5650761421319797 0.9698905109489051
0.5655499153976311 0.9698905109489051
0.5656852791878173 0.9698905109489051
0.5658883248730965 0.9698905109489051
0.5660236886632826 0.9698905109489051
0.5668358714043993 0.9698905109489051
0.5669712351945855 0.9698905109489051
0.5682571912013537 0.9698905109489051
0.5683925549915397 0.9698905109489051
0.5687986463620981 0.9698905109489051
0.5690693739424704 0.9698905109489051
0.5698138747884941 0.9698905109489051
0.5702876480541456 0.9698905109489051
0.57082910321489 0.9698905109489051
0.5709644670050762 0.9698905109489051
0.5713705583756346 0.9698905109489051
0.5715736040609137 0.9698905109489051
0.5717089678510998 0.9698905109489051
0.571844331641286 0.9698905109489051
0.5734686971235194 0.9698905109489051
0.5736040609137056 0.9698905109489051
0.5737394247038917 0.9698905109489051
0.5738747884940778 0.9698905109489051
0.5739424703891709 0.9698905109489051
0.574077834179357 0.9698905109489051
0.5742131979695432 0.9698905109489051
0.5743485617597293 0.9698905109489051
0.5748223350253807 0.9698905109489051
0.5748223350253807 0.9708029197080292
0.576175972927242 0.9708029197080292
0.5763113367174281 0.9708029197080292
0.5775296108291033 0.9708029197080292
0.5776649746192893 0.9708029197080292
0.5784094754653131 0.9708029197080292
0.5793570219966159 0.9708029197080292
0.5796277495769881 0.9708029197080292
0.5796277495769881 0.9717153284671532
0.5797631133671742 0.9717153284671532
0.581725888324873 0.9717153284671532
0.5819289340101523 0.9717153284671532
0.5819966159052453 0.9717153284671532
0.5819966159052453 0.9726277372262774
0.5830795262267343 0.9726277372262774
0.5830795262267343 0.9735401459854015
0.5841624365482233 0.9735401459854015
0.584906937394247 0.9735401459854015
0.5849746192893401 0.9735401459854015
0.5851776649746193 0.9735401459854015
0.5857191201353638 0.9735401459854015
0.5859221658206429 0.9735401459854015
0.5865989847715736 0.9735401459854015
0.5867343485617598 0.9735401459854015
0.5872758037225042 0.9735401459854015
0.5874111675126904 0.9735401459854015
0.5885617597292724 0.9735401459854015
0.5888324873096447 0.9735401459854015
0.5891032148900169 0.9735401459854015
0.589238578680203 0.9735401459854015
0.591336717428088 0.9735401459854015
0.591336717428088 0.9744525547445255
0.5916074450084602 0.9744525547445255
0.5918781725888325 0.9744525547445255
0.5927580372250423 0.9744525547445255
0.5929610829103215 0.9744525547445255
0.5931641285956006 0.9744525547445255
0.5932994923857868 0.9744525547445255
0.5932994923857868 0.9753649635036497
0.5934348561759729 0.9753649635036497
0.5936379018612521 0.9753649635036497
0.5937055837563452 0.9753649635036497
0.5941116751269035 0.9753649635036497
0.5949915397631134 0.9753649635036497
0.5951269035532994 0.9753649635036497
0.5966835871404399 0.9753649635036497
0.6014213197969543 0.9753649635036497
0.6018274111675127 0.9753649635036497
0.6023688663282571 0.9753649635036497
0.6025719120135363 0.9753649635036497
0.6028426395939086 0.9753649635036497
0.603181049069374 0.9753649635036497
0.6035194585448392 0.9753649635036497
0.6050761421319797 0.9753649635036497
0.6052115059221658 0.9753649635036497
0.605482233502538 0.9753649635036497
0.6071742808798646 0.9753649635036497
0.60751269035533 0.9753649635036497
0.6092047377326565 0.9753649635036497
0.6094754653130288 0.9753649635036497
0.6096785109983079 0.9753649635036497
0.6109644670050761 0.9753649635036497
0.6109644670050761 0.9762773722627737
0.6110321489001692 0.9762773722627737
0.6112351945854484 0.9762773722627737
0.6119796954314721 0.9762773722627737
0.6119796954314721 0.9771897810218978
0.6142131979695431 0.9771897810218978
0.6148223350253808 0.9771897810218978
0.615160744500846 0.9771897810218978
0.6154314720812183 0.9771897810218978
0.6156345177664975 0.9771897810218978
0.6165143824027073 0.9771897810218978
0.6171912013536379 0.9771897810218978
0.6174619289340102 0.9771897810218978
0.6177326565143824 0.9771897810218978
0.6178680203045686 0.9771897810218978
0.6182064297800338 0.9771897810218978
0.6182064297800338 0.9781021897810219
0.619424703891709 0.9781021897810219
0.6195600676818951 0.9781021897810219
0.6203045685279188 0.9781021897810219
0.6204399323181049 0.9781021897810219
0.620507614213198 0.9781021897810219
0.6206429780033841 0.9781021897810219
0.6207783417935702 0.9781021897810219
0.6213874788494078 0.9781021897810219
0.6217258883248731 0.9781021897810219
0.6219289340101523 0.9781021897810219
0.6226057529610829 0.9781021897810219
0.6227411167512691 0.9781021897810219
0.6234856175972927 0.9781021897810219
0.6236886632825719 0.9781021897810219
0.6239593908629442 0.9781021897810219
0.6240947546531302 0.9781021897810219
0.6245685279187817 0.9781021897810219
0.6247715736040609 0.9781021897810219
0.624839255499154 0.9781021897810219
0.6250423011844332 0.9781021897810219
0.6255160744500846 0.9781021897810219
0.6255160744500846 0.9790145985401459
0.6256514382402707 0.9790145985401459
0.6258544839255499 0.9790145985401459
0.625922165820643 0.9790145985401459
0.6273434856175973 0.9790145985401459
0.6276142131979695 0.9790145985401459
0.6277495769881557 0.9790145985401459
0.6289001692047377 0.9790145985401459
0.6289001692047377 0.9799270072992701
0.6319458544839256 0.9799270072992701
0.6335025380710659 0.9799270072992701
0.6360744500846024 0.9799270072992701
0.6362098138747885 0.9799270072992701
0.6364128595600677 0.9799270072992701
0.6365482233502539 0.9799270072992701
0.6376311336717428 0.9799270072992701
0.6384433164128596 0.9799270072992701
0.6387817258883248 0.9799270072992701
0.6389847715736041 0.9799270072992701
0.6392554991539763 0.9799270072992701
0.6395939086294417 0.9799270072992701
0.6404060913705584 0.9799270072992701
0.6405414551607445 0.9799270072992701
0.6408798646362098 0.9799270072992701
0.6410152284263959 0.9799270072992701
0.6427072758037226 0.9799270072992701
0.6429103214890017 0.9799270072992701
0.643248730964467 0.9799270072992701
0.6441285956006768 0.9799270072992701
0.6441285956006768 0.9808394160583942
0.6442639593908629 0.9808394160583942
0.6443993231810491 0.9808394160583942
0.645414551607445 0.9808394160583942
0.6466328257191202 0.9808394160583942
0.64751269035533 0.9808394160583942
0.6482571912013536 0.9808394160583942
0.6483925549915398 0.9808394160583942
0.6493401015228426 0.9808394160583942
0.6498815566835872 0.9808394160583942
0.6501522842639594 0.9808394160583942
0.6502876480541455 0.9808394160583942
0.6513705583756345 0.9808394160583942
0.6516412859560068 0.9808394160583942
0.6519120135363791 0.9808394160583942
0.6520473773265651 0.9808394160583942
0.6522504230118443 0.9808394160583942
0.6523857868020304 0.9808394160583942
0.6525888324873097 0.9808394160583942
0.652927241962775 0.9808394160583942
0.654077834179357 0.9808394160583942
0.6543485617597292 0.9808394160583942
0.6544162436548223 0.9808394160583942
0.6545516074450085 0.9808394160583942
0.6548223350253807 0.9808394160583942
0.6549576988155669 0.9808394160583942
0.6549576988155669 0.9817518248175182
0.6559729272419628 0.9817518248175182
0.6561082910321488 0.9817518248175182
0.6563790186125211 0.9817518248175182
0.6565820642978003 0.9817518248175182
0.6578003384094755 0.9817518248175182
0.6579357021996616 0.9817518248175182
0.6580710659898478 0.9817518248175182
0.658409475465313 0.9817518248175182
0.6592216582064298 0.9817518248175182
0.659492385786802 0.9817518248175182
0.6608460236886633 0.9817518248175182
0.66165820642978 0.9817518248175182
0.6617935702199662 0.9817518248175182
0.6621996615905246 0.9817518248175182
0.6624027072758037 0.9817518248175182
0.6628087986463621 0.9817518248175182
0.6630795262267344 0.9817518248175182
0.6632148900169205 0.9817518248175182
0.6633502538071065 0.9817518248175182
0.6640270727580372 0.9817518248175182
0.6650423011844332 0.9817518248175182
0.6651776649746193 0.9817518248175182
0.6652453468697124 0.9817518248175182
0.6653807106598985 0.9817518248175182
0.6667343485617597 0.9817518248175182
0.6669373942470389 0.9817518248175182
0.667072758037225 0.9817518248175182
0.6685617597292725 0.9817518248175182
0.6688324873096446 0.9817518248175182
0.6705245346869713 0.9817518248175182
0.6706598984771573 0.9817518248175182
0.6711336717428088 0.9817518248175182
0.671336717428088 0.9817518248175182
0.6720812182741117 0.9817518248175182
0.6724873096446701 0.9817518248175182
0.6859560067681895 0.9881386861313869
0.6868358714043993 0.9881386861313869
0.6878510998307953 0.9881386861313869
0.6883925549915397 0.9881386861313869
0.6885279187817259 0.9881386861313869
0.689746192893401 0.9881386861313869
0.6899492385786802 0.9881386861313869
0.6900169204737733 0.9881386861313869
0.6900169204737733 0.9890510948905109
0.6905583756345177 0.9890510948905109
0.690761421319797 0.9890510948905109
0.6919796954314721 0.9890510948905109
0.6921150592216582 0.9890510948905109
0.6928595600676819 0.9890510948905109
0.6931302876480542 0.9890510948905109
0.6931302876480542 0.989963503649635
0.6934010152284263 0.989963503649635
0.6935363790186125 0.989963503649635
0.6952284263959391 0.989963503649635
0.6953637901861253 0.989963503649635
0.696175972927242 0.989963503649635
0.6967851099830795 0.989963503649635
0.6984094754653131 0.989963503649635
0.6986802030456852 0.989963503649635
0.6992893401015229 0.989963503649635
0.699560067681895 0.989963503649635
0.7001692047377327 0.989963503649635
0.7003045685279188 0.989963503649635
0.700507614213198 0.989963503649635
0.7007106598984771 0.989963503649635
0.7008460236886633 0.989963503649635
0.7013874788494078 0.989963503649635
0.70165820642978 0.989963503649635
0.7017258883248731 0.989963503649635
0.7018612521150592 0.989963503649635
0.7021996615905245 0.989963503649635
0.7025380710659899 0.989963503649635
0.7032825719120135 0.989963503649635
0.7040947546531303 0.989963503649635
0.7042301184433164 0.989963503649635
0.7045685279187818 0.989963503649635
0.7046362098138748 0.989963503649635
0.704771573604061 0.989963503649635
0.7052453468697123 0.989963503649635
0.7057191201353638 0.989963503649635
0.7064636209813875 0.989963503649635
0.7066666666666667 0.989963503649635
0.7071404399323181 0.989963503649635
0.7072758037225042 0.989963503649635
0.7076818950930626 0.989963503649635
0.710253807106599 0.989963503649635
0.7110659898477157 0.989963503649635
0.7112013536379018 0.989963503649635
0.711336717428088 0.989963503649635
0.7115397631133672 0.989963503649635
0.712419627749577 0.989963503649635
0.7126903553299493 0.989963503649635
0.7142470389170896 0.989963503649635
0.7143824027072758 0.989963503649635
0.7144500846023689 0.989963503649635
0.7146531302876481 0.989963503649635
0.7147884940778342 0.989963503649635
0.7149238578680203 0.989963503649635
0.7150592216582065 0.989963503649635
0.7151945854483925 0.989963503649635
0.7152622673434856 0.989963503649635
0.7155329949238579 0.989963503649635
0.715668358714044 0.989963503649635
0.7158037225042301 0.989963503649635
0.7160067681895093 0.989963503649635
0.7161421319796955 0.989963503649635
0.7170896785109984 0.989963503649635
0.7172250423011844 0.989963503649635
0.7176988155668359 0.989963503649635
0.7179018612521151 0.989963503649635
0.7183079526226734 0.989963503649635
0.7187817258883249 0.989963503649635
0.7191201353637902 0.989963503649635
0.7191201353637902 0.9908759124087592
0.7193908629441624 0.9908759124087592
0.7195262267343485 0.9908759124087592
0.7195262267343485 0.9917883211678832
0.7195939086294416 0.9917883211678832
0.7197292724196277 0.9917883211678832
0.7206768189509306 0.9917883211678832
0.7208121827411168 0.9917883211678832
0.7209475465313029 0.9917883211678832
0.7212182741116752 0.9917883211678832
0.7214213197969543 0.9917883211678832
0.7215566835871404 0.9917883211678832
0.7216243654822335 0.9917883211678832
0.7218950930626058 0.9917883211678832
0.7227072758037225 0.9917883211678832
0.7228426395939086 0.9917883211678832
0.7229780033840948 0.9917883211678832
0.723181049069374 0.9917883211678832
0.72331641285956 0.9917883211678832
0.7234517766497462 0.9917883211678832
0.7235871404399323 0.9917883211678832
0.7241285956006768 0.9917883211678832
0.7302876480541455 0.9917883211678832
0.7309644670050761 0.9917883211678832
0.7313705583756345 0.9917883211678832
0.7316412859560067 0.9917883211678832
0.7317766497461929 0.9917883211678832
0.7319796954314721 0.9917883211678832
0.7321150592216582 0.9917883211678832
0.7327241962774957 0.9917883211678832
0.7329272419627749 0.9917883211678832
0.7331302876480541 0.9917883211678832
0.7332656514382403 0.9917883211678832
0.7337394247038918 0.9917883211678832
0.7338747884940778 0.9917883211678832
0.7342808798646362 0.9917883211678832
0.7344162436548224 0.9917883211678832
0.7346192893401016 0.9917883211678832
0.7347546531302876 0.9917883211678832
0.7348900169204737 0.9917883211678832
0.7349576988155668 0.9917883211678832
0.7350930626057529 0.9917883211678832
0.7356345177664975 0.9917883211678832
0.7358375634517766 0.9917883211678832
0.7361082910321489 0.9917883211678832
0.7361082910321489 0.9927007299270073
0.7367174280879865 0.9927007299270073
0.737258883248731 0.9927007299270073
0.7373942470389171 0.9927007299270073
0.7380710659898477 0.9927007299270073
0.73834179357022 0.9927007299270073
0.73834179357022 0.9936131386861314
0.7387478849407784 0.9936131386861314
0.7389509306260575 0.9936131386861314
0.7391539763113367 0.9936131386861314
0.7397631133671743 0.9936131386861314
0.7398984771573605 0.9936131386861314
0.7401015228426396 0.9936131386861314
0.7403722504230118 0.9936131386861314
0.7403722504230118 0.9945255474452555
0.7411844331641286 0.9945255474452555
0.7413197969543147 0.9945255474452555
0.7413874788494078 0.9945255474452555
0.741590524534687 0.9945255474452555
0.7416582064297801 0.9945255474452555
0.7419966159052453 0.9945255474452555
0.7423350253807106 0.9945255474452555
0.7424703891708968 0.9945255474452555
0.7427411167512691 0.9945255474452555
0.7431472081218274 0.9945255474452555
0.7432148900169204 0.9945255474452555
0.7433502538071066 0.9945255474452555
0.7434179357021997 0.9945255474452555
0.7435532994923858 0.9945255474452555
0.7438917089678511 0.9945255474452555
0.7440270727580373 0.9945255474452555
0.7449069373942471 0.9945255474452555
0.7451776649746192 0.9945255474452555
0.7457868020304569 0.9945255474452555
0.745922165820643 0.9945255474452555
0.7461928934010152 0.9945255474452555
0.7463282571912013 0.9945255474452555
0.7465989847715736 0.9945255474452555
0.7468697123519459 0.9945255474452555
0.7469373942470389 0.9945255474452555
0.748155668358714 0.9945255474452555
0.7486294416243655 0.9945255474452555
0.7490355329949239 0.9945255474452555
0.749238578680203 0.9945255474452555
0.7493739424703891 0.9945255474452555
0.7494416243654822 0.9945255474452555
0.7495769881556683 0.9945255474452555
0.7500507614213198 0.9945255474452555
0.7521489001692048 0.9945255474452555
0.7522842639593909 0.9945255474452555
0.7529610829103215 0.9945255474452555
0.7530964467005076 0.9945255474452555
0.7532318104906938 0.9945255474452555
0.753502538071066 0.9945255474452555
0.7538409475465313 0.9945255474452555
0.7539763113367174 0.9945255474452555
0.7541793570219966 0.9945255474452555
0.7543824027072759 0.9945255474452555
0.7547208121827411 0.9945255474452555
0.7548561759729272 0.9945255474452555
0.7550592216582064 0.9945255474452555
0.7554653130287649 0.9945255474452555
0.7558714043993232 0.9945255474452555
0.7560067681895093 0.9945255474452555
0.7560744500846024 0.9945255474452555
0.7562098138747885 0.9945255474452555
0.756751269035533 0.9945255474452555
0.7570219966159052 0.9945255474452555
0.7579695431472081 0.9945255474452555
0.7620981387478849 0.9945255474452555
0.7625042301184434 0.9945255474452555
0.7625719120135364 0.9945255474452555
0.7627072758037226 0.9945255474452555
0.7637225042301184 0.9945255474452555
0.7637225042301184 0.9954379562043796
0.7641962774957699 0.9954379562043796
0.764331641285956 0.9954379562043796
0.764331641285956 0.9963503649635036
0.7645346869712352 0.9963503649635036
0.7648730964467005 0.9963503649635036
0.7650761421319797 0.9963503649635036
0.7679187817258883 0.9963503649635036
0.768663282571912 0.9963503649635036
0.7689340101522842 0.9963503649635036
0.7692724196277496 0.9963503649635036
0.7694077834179357 0.9963503649635036
0.7695431472081218 0.9963503649635036
0.769746192893401 0.9963503649635036
0.7698138747884941 0.9963503649635036
0.7700169204737732 0.9963503649635036
0.7770558375634518 0.9963503649635036
0.7777326565143824 0.9963503649635036
0.7778680203045685 0.9963503649635036
0.7780710659898478 0.9963503649635036
0.778274111675127 0.9963503649635036
0.7786125211505922 0.9963503649635036
0.7787478849407783 0.9963503649635036
0.7788832487309645 0.9963503649635036
0.7790186125211506 0.9963503649635036
0.7791539763113368 0.9963503649635036
0.7792893401015228 0.9963503649635036
0.7800338409475466 0.9963503649635036
0.7802368866328258 0.9963503649635036
0.7807106598984772 0.9963503649635036
0.7813874788494077 0.9963503649635036
0.7814551607445008 0.9963503649635036
0.7854483925549915 0.9963503649635036
0.7855837563451776 0.9963503649635036
0.7865313028764805 0.9963503649635036
0.7866666666666666 0.9963503649635036
0.7874788494077835 0.9963503649635036
0.7876142131979695 0.9963503649635036
0.7879526226734349 0.9963503649635036
0.7881556683587141 0.9963503649635036
0.7882233502538071 0.9963503649635036
0.7903891708967851 0.9963503649635036
0.7905922165820642 0.9963503649635036
0.7907275803722504 0.9963503649635036
0.7919458544839255 0.9963503649635036
0.7920812182741117 0.9963503649635036
0.7922842639593909 0.9963503649635036
0.7925549915397632 0.9963503649635036
0.7930964467005076 0.9963503649635036
0.7932318104906937 0.9963503649635036
0.793502538071066 0.9963503649635036
0.7937732656514382 0.9963503649635036
0.7940439932318105 0.9963503649635036
0.7941793570219966 0.9963503649635036
0.7944500846023689 0.9963503649635036
0.7947884940778341 0.9963503649635036
0.7950592216582064 0.9963503649635036
0.7951945854483926 0.9963503649635036
0.7964128595600677 0.9963503649635036
0.7965482233502538 0.9963503649635036
0.79668358714044 0.9963503649635036
0.796818950930626 0.9963503649635036
0.7971573604060914 0.9963503649635036
0.7972927241962775 0.9963503649635036
0.7981049069373942 0.9963503649635036
0.7982402707275804 0.9963503649635036
0.7991201353637902 0.9963503649635036
0.7997292724196278 0.9963503649635036
0.8 0.9963503649635036
0.8006091370558376 0.9963503649635036
0.8006091370558376 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8008798646362099 0.9972627737226277
0.8010152284263959 0.9972627737226277
0.8015566835871405 0.9972627737226277
0.802233502538071 0.9972627737226277
0.8052791878172589 0.9972627737226277
0.8054822335025381 0.9972627737226277
0.8058206429780034 0.9972627737226277
0.8066328257191201 0.9972627737226277
0.8067681895093063 0.9972627737226277
0.8072419627749577 0.9972627737226277
0.8073773265651438 0.9972627737226277
0.807580372250423 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8077834179357022 0.9972627737226277
0.8077834179357022 0.9981751824817519
0.8078510998307953 0.9981751824817519
0.8079864636209814 0.9981751824817519
0.8081218274111676 0.9981751824817519
0.8083248730964467 0.9981751824817519
0.808663282571912 0.9981751824817519
0.8087986463620981 0.9981751824817519
0.8125211505922166 0.9981751824817519
0.8127918781725888 0.9981751824817519
0.812927241962775 0.9981751824817519
0.8130626057529611 0.9981751824817519
0.8138747884940778 0.9981751824817519
0.8141455160744501 0.9981751824817519
0.8148223350253807 0.9981751824817519
0.8150253807106599 0.9981751824817519
0.8158375634517766 0.9981751824817519
0.8160406091370558 0.9981751824817519
0.8163790186125212 0.9981751824817519
0.8166497461928934 0.9981751824817519
0.8176649746192893 0.9981751824817519
0.8178003384094754 0.9981751824817519
0.8184094754653131 0.9981751824817519
0.8186125211505922 0.9981751824817519
0.819560067681895 0.9981751824817519
0.8197631133671743 0.9981751824817519
0.8198984771573604 0.9981751824817519
0.8201692047377327 0.9981751824817519
0.8203722504230119 0.9981751824817519
0.8225380710659899 0.9981751824817519
0.8240270727580372 0.9981751824817519
0.8244331641285956 0.9981751824817519
0.8252453468697124 0.9981751824817519
0.8255837563451777 0.9981751824817519
0.8261928934010152 0.9981751824817519
0.8263282571912014 0.9981751824817519
0.8269373942470389 0.9981751824817519
0.8271404399323181 0.9981751824817519
0.8276142131979696 0.9981751824817519
0.8279526226734348 0.9981751824817519
0.828087986463621 0.9981751824817519
0.8282233502538071 0.9981751824817519
0.8283587140439932 0.9981751824817519
0.8285617597292724 0.9981751824817519
0.82917089678511 0.9981751824817519
0.8293739424703892 0.9981751824817519
0.8295769881556684 0.9981751824817519
0.8296446700507614 0.9981751824817519
0.8297800338409476 0.9981751824817519
0.8301861252115059 0.9981751824817519
0.830321489001692 0.9981751824817519
0.8311336717428088 0.9981751824817519
0.831404399323181 0.9981751824817519
0.8317428087986464 0.9981751824817519
0.8320135363790186 0.9981751824817519
0.8320812182741116 0.9981751824817519
0.8322165820642978 0.9981751824817519
0.832419627749577 0.9981751824817519
0.8326226734348562 0.9981751824817519
0.8336379018612521 0.9981751824817519
0.8338409475465313 0.9981751824817519
0.8339763113367175 0.9981751824817519
0.8341793570219966 0.9981751824817519
0.8360067681895093 0.9981751824817519
0.8362774957698815 0.9981751824817519
0.8363451776649746 0.9981751824817519
0.8365482233502538 0.9981751824817519
0.8369543147208122 0.9981751824817519
0.8370896785109984 0.9981751824817519
0.8372927241962775 0.9981751824817519
0.8374957698815567 0.9981751824817519
0.8387817258883249 0.9981751824817519
0.838917089678511 0.9981751824817519
0.8394585448392555 0.9981751824817519
0.8400676818950931 0.9981751824817519
0.8401353637901862 0.9981751824817519
0.8402707275803722 0.9981751824817519
0.8413536379018612 0.9981751824817519
0.842165820642978 0.9981751824817519
0.8423688663282571 0.9981751824817519
0.8425719120135364 0.9981751824817519
0.8428426395939086 0.9981751824817519
0.8429103214890017 0.9981751824817519
0.8430456852791878 0.9981751824817519
0.8434517766497462 0.9981751824817519
0.8439932318104907 0.9981751824817519
0.8440609137055838 0.9981751824817519
0.8448054145516074 0.9981751824817519
0.8452791878172589 0.9981751824817519
0.845414551607445 0.9981751824817519
0.8456175972927242 0.9981751824817519
0.8467681895093062 0.9981751824817519
0.8470389170896785 0.9981751824817519
0.8477157360406091 0.9981751824817519
0.8489340101522843 0.9981751824817519
0.8494754653130288 0.9981751824817519
0.8495431472081219 0.9981751824817519
0.8496785109983079 0.9981751824817519
0.8500169204737733 0.9981751824817519
0.8500846023688663 0.9981751824817519
0.8504906937394247 0.9981751824817519
0.8506260575296108 0.9981751824817519
0.8510998307952623 0.9981751824817519
0.8512351945854484 0.9981751824817519
0.8513705583756345 0.9981751824817519
0.8518443316412859 0.9981751824817519
0.8521150592216582 0.9981751824817519
0.8526565143824028 0.9981751824817519
0.8528595600676819 0.9981751824817519
0.852994923857868 0.9981751824817519
0.8531302876480541 0.9981751824817519
0.8534686971235195 0.9981751824817519
0.8536040609137056 0.9981751824817519
0.8537394247038917 0.9981751824817519
0.8560406091370558 0.9981751824817519
0.856243654822335 0.9981751824817519
0.8668020304568528 0.9981751824817519
0.8676818950930626 0.9981751824817519
0.8678172588832487 0.9990875912408759
0.868020304568528 0.9990875912408759
0.8697800338409476 0.9990875912408759
0.8699830795262268 0.9990875912408759
0.8702538071065989 0.9990875912408759
0.8705922165820643 0.9990875912408759
0.8710659898477158 0.9990875912408759
0.871404399323181 0.9990875912408759
0.8730964467005076 0.9990875912408759
0.8731641285956007 0.9990875912408759
0.8732994923857869 0.9990875912408759
0.873570219966159 0.9990875912408759
0.8739763113367174 0.9990875912408759
0.8743824027072759 0.9990875912408759
0.8814890016920474 0.9990875912408759
0.8820304568527919 0.9990875912408759
0.882165820642978 0.9990875912408759
0.8823688663282572 0.9990875912408759
0.8825042301184434 0.9990875912408759
0.8827749576988155 0.9990875912408759
0.8830456852791878 0.9990875912408759
0.883248730964467 0.9990875912408759
0.8844670050761422 0.9990875912408759
0.8846023688663283 0.9990875912408759
0.8848730964467005 0.9990875912408759
0.8854822335025381 0.9990875912408759
0.8862944162436548 0.9990875912408759
0.886429780033841 0.9990875912408759
0.8870389170896785 0.9990875912408759
0.8871742808798646 0.9990875912408759
0.8879864636209814 0.9990875912408759
0.8881895093062606 0.9990875912408759
0.8883248730964467 0.9990875912408759
0.8902199661590524 0.9990875912408759
0.8902876480541455 0.9990875912408759
0.8904230118443316 0.9990875912408759
0.8904906937394247 0.9990875912408759
0.8906260575296109 0.9990875912408759
0.8906937394247039 0.9990875912408759
0.8909644670050761 0.9990875912408759
0.8913028764805414 0.9990875912408759
0.8917089678510999 0.9990875912408759
0.891844331641286 0.9990875912408759
0.8926565143824027 0.9990875912408759
0.8931979695431472 0.9990875912408759
0.8934686971235195 0.9990875912408759
0.8946869712351946 0.9990875912408759
0.8948223350253807 0.9990875912408759
0.8966497461928934 0.9990875912408759
0.8967851099830795 0.9990875912408759
0.8968527918781726 0.9990875912408759
0.8969881556683588 0.9990875912408759
0.8985448392554991 0.9990875912408759
0.8990186125211506 0.9990875912408759
0.8991539763113368 0.9990875912408759
0.8992216582064297 0.9990875912408759
0.8993570219966159 0.9990875912408759
0.899492385786802 0.9990875912408759
0.8996277495769881 0.9990875912408759
0.9000338409475466 0.9990875912408759
0.9006429780033841 0.9990875912408759
0.9008460236886633 0.9990875912408759
0.9012521150592216 0.9990875912408759
0.9013874788494077 0.9990875912408759
0.9017258883248731 0.9990875912408759
0.9019289340101523 0.9990875912408759
0.9046362098138748 0.9990875912408759
0.9047038917089678 0.9990875912408759
0.9050423011844332 0.9990875912408759
0.9053807106598984 0.9990875912408759
0.9055160744500846 0.9990875912408759
0.9063959390862945 0.9990875912408759
0.9066666666666666 0.9990875912408759
0.9069373942470389 0.9990875912408759
0.9071404399323181 0.9990875912408759
0.9075465313028764 0.9990875912408759
0.9076818950930626 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9081556683587141 0.9990875912408759
0.9086971235194585 0.9990875912408759
0.9089001692047377 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9093062605752961 0.9990875912408759
0.9097800338409475 0.9990875912408759
0.9101861252115059 0.9990875912408759
0.9103891708967851 0.9990875912408759
0.9105245346869713 0.9990875912408759
0.9106598984771573 0.9990875912408759
0.9114043993231811 0.9990875912408759
0.9115397631133672 0.9990875912408759
0.9118781725888325 0.9990875912408759
0.9120812182741117 0.9990875912408759
0.9122165820642978 0.9990875912408759
0.9122842639593909 0.9990875912408759
0.9128257191201353 0.9990875912408759
0.9148561759729272 0.9990875912408759
0.9149915397631133 0.9990875912408759
0.915600676818951 0.9990875912408759
0.9159390862944162 0.9990875912408759
0.9160067681895093 0.9990875912408759
0.9162098138747885 0.9990875912408759
0.9164128595600677 0.9990875912408759
0.9165482233502538 0.9990875912408759
0.9169543147208122 0.9990875912408759
0.9170896785109983 0.9990875912408759
0.9171573604060914 0.9990875912408759
0.9172927241962775 0.9990875912408759
0.9266328257191201 0.9990875912408759
0.9267681895093063 0.9990875912408759
0.9275126903553299 0.9990875912408759
0.9284602368866328 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9289340101522843 0.9990875912408759
0.9291370558375635 0.9990875912408759
0.9294754653130287 0.9990875912408759
0.929678510998308 0.9990875912408759
0.9298138747884941 0.9990875912408759
0.9306937394247039 0.9990875912408759
0.93082910321489 0.9990875912408759
0.9310321489001692 0.9990875912408759
0.9315059221658206 0.9990875912408759
0.9316412859560068 0.9990875912408759
0.9325211505922166 0.9990875912408759
0.9327241962774958 0.9990875912408759
0.9331302876480542 0.9990875912408759
0.9333333333333333 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.9341455160744501 0.9990875912408759
0.9344839255499154 0.9990875912408759
0.9364467005076142 0.9990875912408759
0.9367174280879864 0.9990875912408759
0.9375296108291032 0.9990875912408759
0.9376649746192893 0.9990875912408759
0.9382064297800339 0.9990875912408759
0.9384094754653131 0.9990875912408759
0.9391539763113367 0.9990875912408759
0.939560067681895 0.9990875912408759
0.9396954314720812 0.9990875912408759
0.9401692047377327 0.9990875912408759
0.9404399323181049 0.9990875912408759
0.9407106598984771 0.9990875912408759
0.9409137055837563 0.9990875912408759
0.9410490693739425 0.9990875912408759
0.9411167512690355 0.9990875912408759
0.941522842639594 0.9990875912408759
0.9417258883248731 0.9990875912408759
0.9418612521150592 0.9990875912408759
0.9419289340101523 0.9990875912408759
0.9420642978003384 0.9990875912408759
0.9426734348561759 0.9990875912408759
0.9428764805414551 0.9990875912408759
0.9430118443316413 0.9990875912408759
0.9433502538071066 0.9990875912408759
0.9434179357021997 0.9990875912408759
0.9457191201353637 1.0
0.9461928934010152 1.0
0.947005076142132 1.0
0.9515397631133672 1.0
0.9517428087986464 1.0
0.9518781725888324 1.0
0.9524873096446701 1.0
0.9532318104906937 1.0
0.9535702199661591 1.0
0.9536379018612521 1.0
0.9539086294416244 1.0
0.9539763113367175 1.0
0.9541116751269035 1.0
0.9544500846023689 1.0
0.954585448392555 1.0
0.9546531302876481 1.0
0.9547884940778342 1.0
0.9551269035532995 1.0
0.9552622673434856 1.0
0.9554653130287648 1.0
0.9556006768189509 1.0
0.955668358714044 1.0
0.9558037225042301 1.0
0.9568866328257192 1.0
0.9572250423011844 1.0
0.9573604060913705 1.0
0.9579018612521151 1.0
0.9583756345177665 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.9593231810490693 1.0
0.9594585448392555 1.0
0.9596615905245347 1.0
0.9597969543147208 1.0
0.96 1.0
0.9603384094754653 1.0
0.9606091370558376 1.0
0.9606768189509306 1.0
0.9608121827411168 1.0
0.961082910321489 1.0
0.9612859560067681 1.0
0.9616920473773266 1.0
0.9624365482233502 1.0
0.9625719120135364 1.0
0.9635871404399323 1.0
0.9637225042301184 1.0
0.965482233502538 1.0
0.9656175972927242 1.0
0.9667681895093062 1.0
0.9669035532994924 1.0
0.967580372250423 1.0
0.9678510998307953 1.0
0.9682571912013537 1.0
0.9685279187817258 1.0
0.9687309644670051 1.0
0.9688663282571912 1.0
0.9692724196277496 1.0
0.9696785109983079 1.0
0.969746192893401 1.0
0.9698815566835871 1.0
0.9723857868020305 1.0
0.9725211505922166 1.0
0.9747546531302876 1.0
0.9748900169204737 1.0
0.9752284263959391 1.0
0.9753637901861252 1.0
0.9759052453468697 1.0
0.976243654822335 1.0
0.9763790186125212 1.0
0.9766497461928934 1.0
0.977258883248731 1.0
0.9774619289340102 1.0
0.9775296108291032 1.0
0.9778003384094754 1.0
0.9788155668358715 1.0
0.9858544839255499 1.0
0.9868020304568528 1.0
0.9872758037225042 1.0
0.9874788494077834 1.0
0.9876142131979695 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.988155668358714 1.0
0.9882910321489001 1.0
0.9887648054145516 1.0
0.989238578680203 1.0
0.9893062605752961 1.0
0.9894416243654822 1.0
0.9910659898477158 1.0
0.9912013536379018 1.0
0.9915397631133672 1.0
0.9916751269035533 1.0
0.9919458544839256 1.0
0.9921489001692048 1.0
0.9926903553299492 1.0
0.9928934010152284 1.0
0.9929610829103215 1.0
0.9930964467005076 1.0
0.993502538071066 1.0
0.9937732656514382 1.0
0.9939763113367174 1.0
0.9941116751269036 1.0
0.9942470389170897 1.0
0.9944500846023688 1.0
0.994585448392555 1.0
0.9947884940778342 1.0
0.9952622673434857 1.0
0.9966835871404399 1.0
0.9971573604060914 1.0
0.9974280879864637 1.0
0.997834179357022 1.0
0.9983079526226735 1.0
0.9984433164128595 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.9990524534686971 1.0
0.9991878172588833 1.0
0.9993908629441625 1.0
0.9995262267343485 1.0
1.0 1.0


==> rocs_mamadroid/cg_random_rf_clean_b_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.04288321167883212
0.0 0.05018248175182482
0.0 0.05474452554744526
0.0 0.058394160583941604
0.0 0.060218978102189784
0.0 0.06843065693430657
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07572992700729927
0.0 0.07755474452554745
0.0 0.08394160583941605
0.0 0.10401459854014598
0.0 0.10948905109489052
0.0 0.11131386861313869
0.0 0.11405109489051095
0.0 0.11587591240875912
0.0 0.11952554744525548
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12682481751824817
0.0 0.12864963503649635
0.0 0.13594890510948904
0.0 0.13777372262773724
0.0 0.1395985401459854
0.0 0.14233576642335766
0.0 0.14507299270072993
0.0 0.15328467153284672
0.0 0.15784671532846714
0.0 0.1760948905109489
0.0 0.17791970802919707
0.0 0.17883211678832117
0.0 0.18156934306569342
0.0 0.18339416058394162
0.0 0.18613138686131386
0.0 0.19160583941605838
0.0 0.19251824817518248
0.0 0.20437956204379562
0.0 0.2071167883211679
0.0 0.20894160583941607
0.0 0.21076642335766424
0.0 0.21350364963503649
0.0 0.21624087591240876
0.0 0.21806569343065693
0.0 0.21897810218978103
0.0 0.2208029197080292
0.0 0.2271897810218978
0.0 0.229014598540146
0.0 0.22992700729927007
0.0 0.2354014598540146
0.0 0.23722627737226276
0.0 0.23905109489051096
0.0 0.2427007299270073
0.0 0.2490875912408759
0.0 0.2591240875912409
0.0 0.26277372262773724
0.0 0.26824817518248173
0.0 0.2782846715328467
0.0 0.28102189781021897
6.768189509306261e-05 0.28102189781021897
6.768189509306261e-05 0.28193430656934304
6.768189509306261e-05 0.28375912408759124
6.768189509306261e-05 0.29014598540145986
6.768189509306261e-05 0.2937956204379562
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2965328467153285
6.768189509306261e-05 0.29927007299270075
6.768189509306261e-05 0.30200729927007297
6.768189509306261e-05 0.30383211678832117
6.768189509306261e-05 0.3074817518248175
6.768189509306261e-05 0.3102189781021898
6.768189509306261e-05 0.31386861313868614
0.00013536379018612522 0.31386861313868614
0.00013536379018612522 0.3156934306569343
0.00013536379018612522 0.3175182481751825
0.00013536379018612522 0.3312043795620438
0.00013536379018612522 0.3604014598540146
0.00013536379018612522 0.3613138686131387
0.00013536379018612522 0.36313868613138683
0.00013536379018612522 0.36678832116788324
0.00013536379018612522 0.3731751824817518
0.00013536379018612522 0.3740875912408759
0.00013536379018612522 0.3768248175182482
0.00013536379018612522 0.3777372262773723
0.00013536379018612522 0.3795620437956204
0.00013536379018612522 0.38047445255474455
0.00013536379018612522 0.38503649635036497
0.00027072758037225043 0.38503649635036497
0.00027072758037225043 0.3886861313868613
0.00033840947546531303 0.3886861313868613
0.00033840947546531303 0.3905109489051095
0.0004060913705583756 0.3905109489051095
0.0004060913705583756 0.39233576642335766
0.0004060913705583756 0.39416058394160586
0.0004737732656514382 0.39416058394160586
0.0004737732656514382 0.3968978102189781
0.0005414551607445009 0.3968978102189781
0.0005414551607445009 0.4005474452554745
0.0005414551607445009 0.4096715328467153
0.0005414551607445009 0.41058394160583944
0.0006091370558375635 0.41058394160583944
0.0006091370558375635 0.41514598540145986
0.0006091370558375635 0.416970802919708
0.0006768189509306261 0.416970802919708
0.0006768189509306261 0.41788321167883213
0.0008121827411167512 0.41788321167883213
0.0008121827411167512 0.4206204379562044
0.0008121827411167512 0.4215328467153285
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.4333941605839416
0.0008121827411167512 0.43704379562043794
0.0008121827411167512 0.43886861313868614
0.0009475465313028764 0.43886861313868614
0.0009475465313028764 0.4397810218978102
0.0010829103214890017 0.4397810218978102
0.0010829103214890017 0.4406934306569343
0.0011505922165820643 0.4406934306569343
0.0011505922165820643 0.4416058394160584
0.0011505922165820643 0.45072992700729925
0.0011505922165820643 0.4516423357664234
0.001218274111675127 0.4516423357664234
0.001218274111675127 0.4543795620437956
0.001218274111675127 0.4607664233576642
0.001218274111675127 0.46167883211678834
0.0012859560067681895 0.46167883211678834
0.0012859560067681895 0.4625912408759124
0.0013536379018612521 0.4625912408759124
0.0013536379018612521 0.46441605839416056
0.0013536379018612521 0.4908759124087591
0.0013536379018612521 0.4927007299270073
0.0013536379018612521 0.4936131386861314
0.0014213197969543147 0.4936131386861314
0.0014213197969543147 0.49452554744525545
0.0014213197969543147 0.49635036496350365
0.0014213197969543147 0.5009124087591241
0.0014213197969543147 0.5027372262773723
0.0014213197969543147 0.5072992700729927
0.0014213197969543147 0.5127737226277372
0.00155668358714044 0.5127737226277372
0.00155668358714044 0.5145985401459854
0.00155668358714044 0.5173357664233577
0.001692047377326565 0.5173357664233577
0.001692047377326565 0.5200729927007299
0.001692047377326565 0.5228102189781022
0.001692047377326565 0.5282846715328468
0.0017597292724196277 0.5282846715328468
0.0017597292724196277 0.5301094890510949
0.0017597292724196277 0.531021897810219
0.0018274111675126903 0.531021897810219
0.0018274111675126903 0.531934306569343
0.0018274111675126903 0.5337591240875912
0.0019627749576988157 0.5337591240875912
0.0023011844331641287 0.5337591240875912
0.0023011844331641287 0.5364963503649635
0.0023011844331641287 0.5374087591240876
0.0023688663282571912 0.5374087591240876
0.0023688663282571912 0.5383211678832117
0.0023688663282571912 0.5401459854014599
0.0023688663282571912 0.5428832116788321
0.0025042301184433164 0.5428832116788321
0.0025042301184433164 0.5447080291970803
0.0027072758037225042 0.5447080291970803
0.0027072758037225042 0.5456204379562044
0.0028426395939086294 0.5456204379562044
0.0028426395939086294 0.5483576642335767
0.002910321489001692 0.5483576642335767
0.002910321489001692 0.5492700729927007
0.0029780033840947546 0.5492700729927007
0.0029780033840947546 0.5529197080291971
0.0031810490693739424 0.5529197080291971
0.0031810490693739424 0.5538321167883211
0.003248730964467005 0.5538321167883211
0.003248730964467005 0.5547445255474452
0.003722504230118443 0.5547445255474452
0.003722504230118443 0.5556569343065694
0.003925549915397631 0.5556569343065694
0.003925549915397631 0.5565693430656934
0.003925549915397631 0.5583941605839416
0.004128595600676819 0.5583941605839416
0.004128595600676819 0.5602189781021898
0.004331641285956007 0.5602189781021898
0.004331641285956007 0.5611313868613139
0.004534686971235194 0.5611313868613139
0.004534686971235194 0.5620437956204379
0.004873096446700508 0.5620437956204379
0.004873096446700508 0.5629562043795621
0.004873096446700508 0.5766423357664233
0.00494077834179357 0.5766423357664233
0.00494077834179357 0.5775547445255474
0.005008460236886633 0.5775547445255474
0.005008460236886633 0.5793795620437956
0.00521150592216582 0.5793795620437956
0.00521150592216582 0.5802919708029197
0.005346869712351946 0.5802919708029197
0.005346869712351946 0.5812043795620438
0.005549915397631134 0.5812043795620438
0.005549915397631134 0.5821167883211679
0.005752961082910322 0.5821167883211679
0.005888324873096447 0.5821167883211679
0.005888324873096447 0.583029197080292
0.005956006768189509 0.583029197080292
0.005956006768189509 0.583941605839416
0.006091370558375634 0.583941605839416
0.006091370558375634 0.5848540145985401
0.006429780033840948 0.5848540145985401
0.006429780033840948 0.5857664233576643
0.006565143824027073 0.5857664233576643
0.006565143824027073 0.5866788321167883
0.007377326565143824 0.5866788321167883
0.007377326565143824 0.5875912408759124
0.007512690355329949 0.5875912408759124
0.007715736040609137 0.5875912408759124
0.007715736040609137 0.5885036496350365
0.0077834179357022 0.5885036496350365
0.0077834179357022 0.5903284671532847
0.008121827411167513 0.5903284671532847
0.008121827411167513 0.5967153284671532
0.008189509306260575 0.5967153284671532
0.008189509306260575 0.5985401459854015
0.008527918781725888 0.5985401459854015
0.008663282571912014 0.5985401459854015
0.008934010152284264 0.5985401459854015
0.008934010152284264 0.6003649635036497
0.009137055837563452 0.6003649635036497
0.009137055837563452 0.6021897810218978
0.009204737732656515 0.6021897810218978
0.009204737732656515 0.6031021897810219
0.009272419627749577 0.6031021897810219
0.009272419627749577 0.6040145985401459
0.009543147208121827 0.6040145985401459
0.009543147208121827 0.6104014598540146
0.009678510998307953 0.6104014598540146
0.009678510998307953 0.6140510948905109
0.009813874788494078 0.6140510948905109
0.009813874788494078 0.6158759124087592
0.010016920473773266 0.6158759124087592
0.01015228426395939 0.6158759124087592
0.010693739424703893 0.6158759124087592
0.010693739424703893 0.6167883211678832
0.010896785109983079 0.6167883211678832
0.011099830795262267 0.6167883211678832
0.011099830795262267 0.6186131386861314
0.011235194585448393 0.6186131386861314
0.011235194585448393 0.6195255474452555
0.01143824027072758 0.6195255474452555
0.011573604060913706 0.6195255474452555
0.011573604060913706 0.6204379562043796
0.012047377326565144 0.6204379562043796
0.012047377326565144 0.6213503649635036
0.012182741116751269 0.6213503649635036
0.012182741116751269 0.6240875912408759
0.012318104906937395 0.6240875912408759
0.012318104906937395 0.625
0.012385786802030457 0.625
0.012385786802030457 0.6259124087591241
0.01245346869712352 0.6259124087591241
0.01245346869712352 0.6277372262773723
0.012859560067681896 0.6277372262773723
0.012859560067681896 0.6286496350364964
0.01299492385786802 0.6286496350364964
0.013197969543147208 0.6286496350364964
0.013197969543147208 0.6295620437956204
0.013401015228426396 0.6295620437956204
0.013401015228426396 0.6313868613138686
0.013604060913705585 0.6313868613138686
0.013604060913705585 0.6322992700729927
0.013739424703891709 0.6322992700729927
0.013739424703891709 0.6332116788321168
0.013807106598984771 0.6332116788321168
0.013942470389170897 0.6332116788321168
0.01428087986463621 0.6332116788321168
0.01428087986463621 0.6341240875912408
0.014416243654822336 0.6341240875912408
0.01455160744500846 0.6341240875912408
0.01455160744500846 0.635036496350365
0.014686971235194586 0.635036496350365
0.014686971235194586 0.6359489051094891
0.014754653130287648 0.6359489051094891
0.014754653130287648 0.6377737226277372
0.014890016920473773 0.6377737226277372
0.014890016920473773 0.6386861313868614
0.015025380710659899 0.6386861313868614
0.015025380710659899 0.6395985401459854
0.015431472081218273 0.6395985401459854
0.015431472081218273 0.6405109489051095
0.0155668358714044 0.6405109489051095
0.0155668358714044 0.6414233576642335
0.015769881556683588 0.6414233576642335
0.015769881556683588 0.6423357664233577
0.015972927241962774 0.6423357664233577
0.015972927241962774 0.6432481751824818
0.016175972927241964 0.6432481751824818
0.016175972927241964 0.6441605839416058
0.016243654822335026 0.6441605839416058
0.016243654822335026 0.6459854014598541
0.016785109983079527 0.6459854014598541
0.016785109983079527 0.6468978102189781
0.017258883248730966 0.6468978102189781
0.017461928934010152 0.6468978102189781
0.01766497461928934 0.6468978102189781
0.01766497461928934 0.6478102189781022
0.017732656514382404 0.6478102189781022
0.017732656514382404 0.6487226277372263
0.018003384094754653 0.6487226277372263
0.018003384094754653 0.6496350364963503
0.01942470389170897 0.6496350364963503
0.01942470389170897 0.6514598540145985
0.01949238578680203 0.6514598540145985
0.01949238578680203 0.6532846715328468
0.019695431472081217 0.6532846715328468
0.019695431472081217 0.6541970802919708
0.019830795262267345 0.6541970802919708
0.019830795262267345 0.6551094890510949
0.020101522842639594 0.6551094890510949
0.020101522842639594 0.656934306569343
0.020236886632825718 0.656934306569343
0.020236886632825718 0.6578467153284672
0.02030456852791878 0.6578467153284672
0.020439932318104908 0.6578467153284672
0.021116751269035533 0.6578467153284672
0.021116751269035533 0.6587591240875912
0.021455160744500847 0.6587591240875912
0.021455160744500847 0.6605839416058394
0.02159052453468697 0.6605839416058394
0.02240270727580372 0.6605839416058394
0.02240270727580372 0.6614963503649635
0.02307952622673435 0.6614963503649635
0.023214890016920474 0.6614963503649635
0.023282571912013536 0.6614963503649635
0.023282571912013536 0.6624087591240876
0.02395939086294416 0.6624087591240876
0.02395939086294416 0.666058394160584
0.024027072758037227 0.666058394160584
0.024027072758037227 0.666970802919708
0.024365482233502538 0.666970802919708
0.024365482233502538 0.6687956204379562
0.024365482233502538 0.6697080291970803
0.024703891708967852 0.6697080291970803
0.025313028764805415 0.6697080291970803
0.025854483925549916 0.6697080291970803
0.025854483925549916 0.6724452554744526
0.026598984771573603 0.6724452554744526
0.026802030456852793 0.6724452554744526
0.02720812182741117 0.6724452554744526
0.027478849407783418 0.6724452554744526
0.027478849407783418 0.6733576642335767
0.027884940778341794 0.6733576642335767
0.027884940778341794 0.6742700729927007
0.02862944162436548 0.6742700729927007
0.02883248730964467 0.6742700729927007
0.029238578680203044 0.6742700729927007
0.029238578680203044 0.6751824817518248
0.02930626057529611 0.6751824817518248
0.02930626057529611 0.676094890510949
0.029373942470389172 0.676094890510949
0.029373942470389172 0.677007299270073
0.030592216582064298 0.677007299270073
0.030592216582064298 0.6788321167883211
0.030998307952622674 0.6788321167883211
0.030998307952622674 0.6806569343065694
0.031065989847715737 0.6806569343065694
0.031065989847715737 0.6815693430656934
0.03126903553299493 0.6815693430656934
0.03126903553299493 0.6824817518248175
0.0316751269035533 0.6824817518248175
0.0316751269035533 0.6843065693430657
0.031878172588832486 0.6843065693430657
0.031878172588832486 0.6861313868613139
0.032148900169204735 0.6861313868613139
0.032148900169204735 0.6870437956204379
0.03235194585448393 0.6870437956204379
0.03235194585448393 0.6879562043795621
0.03269035532994924 0.6879562043795621
0.03269035532994924 0.6897810218978102
0.0327580372250423 0.6897810218978102
0.0327580372250423 0.6906934306569343
0.03296108291032149 0.6906934306569343
0.03350253807106599 0.6906934306569343
0.0338409475465313 0.6906934306569343
0.0338409475465313 0.6916058394160584
0.03519458544839255 0.6916058394160584
0.03519458544839255 0.6934306569343066
0.035262267343485615 0.6934306569343066
0.035262267343485615 0.6943430656934306
0.03573604060913706 0.6943430656934306
0.03587140439932318 0.6943430656934306
0.036751269035532996 0.6943430656934306
0.03688663282571912 0.6943430656934306
0.03824027072758037 0.6943430656934306
0.03824027072758037 0.6952554744525548
0.03871404399323181 0.6952554744525548
0.03898477157360406 0.6952554744525548
0.039390862944162434 0.6952554744525548
0.039390862944162434 0.6961678832116789
0.041150592216582065 0.6961678832116789
0.041150592216582065 0.6970802919708029
0.04135363790186125 0.6970802919708029
0.04135363790186125 0.697992700729927
0.041489001692047375 0.697992700729927
0.041489001692047375 0.698905109489051
0.0427072758037225 0.698905109489051
0.0427072758037225 0.7016423357664233
0.0427072758037225 0.7025547445255474
0.04412859560067682 0.7025547445255474
0.04412859560067682 0.7034671532846716
0.045279187817258884 0.7034671532846716
0.04541455160744501 0.7034671532846716
0.04568527918781726 0.7034671532846716
0.04568527918781726 0.7043795620437956
0.04582064297800338 0.7043795620437956
0.04582064297800338 0.7052919708029197
0.045888324873096444 0.7052919708029197
0.045888324873096444 0.7062043795620438
0.04656514382402707 0.7062043795620438
0.04656514382402707 0.7071167883211679
0.046632825719120134 0.7071167883211679
0.046632825719120134 0.708029197080292
0.04676818950930626 0.708029197080292
0.04676818950930626 0.708941605839416
0.046971235194585445 0.708941605839416
0.046971235194585445 0.7098540145985401
0.04717428087986464 0.7098540145985401
0.04730964467005076 0.7098540145985401
0.04744500846023689 0.7098540145985401
0.04758037225042301 0.7098540145985401
0.047648054145516074 0.7098540145985401
0.047648054145516074 0.7107664233576643
0.04879864636209814 0.7107664233576643
0.04879864636209814 0.7116788321167883
0.049001692047377324 0.7116788321167883
0.049001692047377324 0.7125912408759124
0.049137055837563455 0.7125912408759124
0.049137055837563455 0.7135036496350365
0.050084602368866325 0.7135036496350365
0.050084602368866325 0.7153284671532847
0.050084602368866325 0.7162408759124088
0.05069373942470389 0.7162408759124088
0.05069373942470389 0.7171532846715328
0.050829103214890016 0.7171532846715328
0.050829103214890016 0.718065693430657
0.0510321489001692 0.718065693430657
0.0510321489001692 0.7198905109489051
0.05137055837563452 0.7198905109489051
0.05170896785109983 0.7198905109489051
0.052115059221658204 0.7198905109489051
0.052115059221658204 0.7208029197080292
0.05225042301184433 0.7208029197080292
0.05225042301184433 0.7217153284671532
0.05245346869712352 0.7217153284671532
0.05245346869712352 0.7226277372262774
0.05245346869712352 0.7244525547445255
0.052521150592216584 0.7244525547445255
0.052521150592216584 0.7253649635036497
0.05272419627749577 0.7253649635036497
0.05306260575296108 0.7253649635036497
0.05313028764805414 0.7253649635036497
0.05313028764805414 0.7271897810218978
0.053604060913705585 0.7271897810218978
0.053604060913705585 0.7281021897810219
0.053942470389170896 0.7281021897810219
0.053942470389170896 0.7290145985401459
0.05407783417935702 0.7290145985401459
0.05407783417935702 0.7308394160583942
0.054619289340101525 0.7308394160583942
0.054619289340101525 0.7317518248175182
0.05583756345177665 0.7317518248175182
0.05583756345177665 0.7326642335766423
0.05583756345177665 0.7372262773722628
0.05617597292724196 0.7372262773722628
0.056311336717428086 0.7372262773722628
0.05692047377326565 0.7372262773722628
0.05692047377326565 0.7381386861313869
0.05752961082910321 0.7381386861313869
0.05780033840947547 0.7381386861313869
0.05861252115059222 0.7381386861313869
0.05861252115059222 0.739963503649635
0.059357021996615904 0.739963503649635
0.059357021996615904 0.7408759124087592
0.05949238578680203 0.7408759124087592
0.05969543147208122 0.7408759124087592
0.06057529610829103 0.7408759124087592
0.060710659898477154 0.7408759124087592
0.061455160744500845 0.7408759124087592
0.06172588832487309 0.7408759124087592
0.06294416243654823 0.7408759124087592
0.06307952622673435 0.7408759124087592
0.06348561759729272 0.7408759124087592
0.06409475465313029 0.7408759124087592
0.06409475465313029 0.7417883211678832
0.0657191201353638 0.7417883211678832
0.0657191201353638 0.7427007299270073
0.06578680203045685 0.7427007299270073
0.06578680203045685 0.7436131386861314
0.06659898477157361 0.7436131386861314
0.06673434856175973 0.7436131386861314
0.06693739424703891 0.7436131386861314
0.06720812182741116 0.7436131386861314
0.06741116751269036 0.7436131386861314
0.06849407783417935 0.7436131386861314
0.06849407783417935 0.7445255474452555
0.06923857868020304 0.7445255474452555
0.06923857868020304 0.7454379562043796
0.06964467005076141 0.7454379562043796
0.06964467005076141 0.7463503649635036
0.06971235194585448 0.7463503649635036
0.06971235194585448 0.7481751824817519
0.06984771573604061 0.7481751824817519
0.06984771573604061 0.7490875912408759
0.06991539763113368 0.7490875912408759
0.06991539763113368 0.75
0.07045685279187817 0.75
0.07065989847715735 0.75
0.07086294416243655 0.75
0.07099830795262267 0.75
0.07120135363790187 0.75
0.07120135363790187 0.7509124087591241
0.07120135363790187 0.7527372262773723
0.07208121827411168 0.7527372262773723
0.0722165820642978 0.7527372262773723
0.07269035532994923 0.7527372262773723
0.07269035532994923 0.7545620437956204
0.07282571912013536 0.7545620437956204
0.07309644670050762 0.7545620437956204
0.07309644670050762 0.7563868613138686
0.07357021996615905 0.7563868613138686
0.07370558375634517 0.7563868613138686
0.07404399323181049 0.7563868613138686
0.07417935702199661 0.7563868613138686
0.0754653130287648 0.7563868613138686
0.07573604060913705 0.7563868613138686
0.07715736040609138 0.7563868613138686
0.0772927241962775 0.7563868613138686
0.07749576988155668 0.7563868613138686
0.07749576988155668 0.7572992700729927
0.07769881556683587 0.7572992700729927
0.07769881556683587 0.7582116788321168
0.077834179357022 0.7582116788321168
0.07796954314720812 0.7582116788321168
0.07803722504230118 0.7582116788321168
0.07803722504230118 0.7591240875912408
0.07844331641285957 0.7591240875912408
0.07857868020304569 0.7591240875912408
0.07864636209813874 0.7591240875912408
0.07878172588832487 0.7591240875912408
0.07898477157360406 0.7591240875912408
0.07912013536379019 0.7591240875912408
0.07986463620981388 0.7591240875912408
0.08 0.7591240875912408
0.08027072758037225 0.7591240875912408
0.08027072758037225 0.760036496350365
0.08081218274111675 0.760036496350365
0.08101522842639594 0.760036496350365
0.08135363790186126 0.760036496350365
0.08135363790186126 0.7609489051094891
0.08223350253807106 0.7609489051094891
0.0823688663282572 0.7609489051094891
0.08304568527918782 0.7609489051094891
0.08358714043993232 0.7609489051094891
0.08379018612521151 0.7609489051094891
0.08379018612521151 0.7618613138686131
0.08399323181049069 0.7618613138686131
0.08399323181049069 0.7627737226277372
0.0845346869712352 0.7627737226277372
0.0845346869712352 0.7645985401459854
0.08494077834179357 0.7645985401459854
0.08494077834179357 0.7655109489051095
0.0850761421319797 0.7655109489051095
0.0850761421319797 0.7673357664233577
0.08629441624365482 0.7673357664233577
0.08649746192893401 0.7673357664233577
0.08697123519458545 0.7673357664233577
0.08697123519458545 0.7682481751824818
0.0877834179357022 0.7682481751824818
0.0877834179357022 0.7691605839416058
0.08859560067681894 0.7691605839416058
0.08859560067681894 0.7700729927007299
0.08906937394247039 0.7700729927007299
0.08906937394247039 0.7709854014598541
0.0899492385786802 0.7709854014598541
0.0899492385786802 0.7718978102189781
0.0901522842639594 0.7718978102189781
0.0901522842639594 0.7728102189781022
0.09096446700507614 0.7728102189781022
0.09096446700507614 0.7737226277372263
0.09116751269035533 0.7737226277372263
0.09184433164128596 0.7737226277372263
0.09184433164128596 0.7746350364963503
0.09204737732656515 0.7746350364963503
0.09204737732656515 0.7755474452554745
0.0923181049069374 0.7755474452554745
0.09252115059221658 0.7755474452554745
0.09313028764805414 0.7755474452554745
0.09333333333333334 0.7755474452554745
0.09536379018612522 0.7755474452554745
0.09536379018612522 0.7764598540145985
0.09543147208121827 0.7764598540145985
0.09543147208121827 0.7773722627737226
0.09583756345177664 0.7773722627737226
0.09597292724196277 0.7773722627737226
0.09604060913705584 0.7773722627737226
0.09604060913705584 0.7782846715328468
0.09624365482233503 0.7782846715328468
0.09637901861252116 0.7782846715328468
0.09692047377326565 0.7782846715328468
0.09705583756345178 0.7782846715328468
0.0977326565143824 0.7782846715328468
0.0977326565143824 0.7791970802919708
0.09868020304568528 0.7791970802919708
0.09868020304568528 0.7801094890510949
0.09901861252115059 0.7801094890510949
0.09942470389170897 0.7801094890510949
0.0998984771573604 0.7801094890510949
0.10003384094754653 0.7801094890510949
0.10091370558375634 0.7801094890510949
0.10091370558375634 0.781934306569343
0.10125211505922166 0.781934306569343
0.10159052453468698 0.781934306569343
0.10192893401015228 0.781934306569343
0.1020642978003384 0.781934306569343
0.10267343485617597 0.781934306569343
0.1028087986463621 0.781934306569343
0.10565143824027073 0.781934306569343
0.10578680203045686 0.781934306569343
0.10686971235194585 0.781934306569343
0.10686971235194585 0.7828467153284672
0.10727580372250423 0.7828467153284672
0.10741116751269035 0.7828467153284672
0.1076818950930626 0.7828467153284672
0.1076818950930626 0.7837591240875912
0.10815566835871404 0.7837591240875912
0.10815566835871404 0.7846715328467153
0.10910321489001693 0.7846715328467153
0.10910321489001693 0.7855839416058394
0.11011844331641286 0.7855839416058394
0.11011844331641286 0.7864963503649635
0.11059221658206429 0.7864963503649635
0.11072758037225042 0.7864963503649635
0.11241962774957699 0.7864963503649635
0.11241962774957699 0.7874087591240876
0.11255499153976312 0.7874087591240876
0.11269035532994924 0.7874087591240876
0.11343485617597293 0.7874087591240876
0.11343485617597293 0.7883211678832117
0.11370558375634518 0.7883211678832117
0.11370558375634518 0.7901459854014599
0.11424703891708968 0.7901459854014599
0.1143824027072758 0.7901459854014599
0.11505922165820642 0.7901459854014599
0.11505922165820642 0.791970802919708
0.11580372250423011 0.791970802919708
0.11580372250423011 0.7974452554744526
0.11607445008460236 0.7974452554744526
0.1162098138747885 0.7974452554744526
0.11790186125211506 0.7974452554744526
0.11803722504230119 0.7974452554744526
0.11918781725888325 0.7974452554744526
0.11918781725888325 0.7983576642335767
0.11966159052453469 0.7983576642335767
0.11986463620981387 0.7983576642335767
0.12020304568527919 0.7983576642335767
0.12060913705583756 0.7983576642335767
0.121082910321489 0.7983576642335767
0.121082910321489 0.7992700729927007
0.12169204737732657 0.7992700729927007
0.12196277495769882 0.7992700729927007
0.12372250423011845 0.7992700729927007
0.12385786802030457 0.7992700729927007
0.12419627749576988 0.7992700729927007
0.12419627749576988 0.8001824817518248
0.12460236886632825 0.8001824817518248
0.12473773265651439 0.8001824817518248
0.1250761421319797 0.8001824817518248
0.12521150592216582 0.8001824817518248
0.12575296108291031 0.8001824817518248
0.12609137055837563 0.8001824817518248
0.1261590524534687 0.8001824817518248
0.12683587140439934 0.8001824817518248
0.12785109983079526 0.8001824817518248
0.12785109983079526 0.801094890510949
0.12825719120135365 0.801094890510949
0.12825719120135365 0.802007299270073
0.12927241962774957 0.802007299270073
0.12927241962774957 0.8029197080291971
0.1294077834179357 0.8029197080291971
0.1296108291032149 0.8029197080291971
0.129746192893401 0.8029197080291971
0.12988155668358714 0.8029197080291971
0.12988155668358714 0.8038321167883211
0.1301522842639594 0.8038321167883211
0.13028764805414553 0.8038321167883211
0.13177664974619288 0.8038321167883211
0.13191201353637902 0.8038321167883211
0.1328595600676819 0.8038321167883211
0.132994923857868 0.8038321167883211
0.13421319796954315 0.8038321167883211
0.13421319796954315 0.8056569343065694
0.13495769881556682 0.8056569343065694
0.13516074450084603 0.8056569343065694
0.13617597292724196 0.8056569343065694
0.13658206429780034 0.8056569343065694
0.1369881556683587 0.8056569343065694
0.1369881556683587 0.8065693430656934
0.13759729272419627 0.8065693430656934
0.13807106598984772 0.8065693430656934
0.13908629441624365 0.8065693430656934
0.13908629441624365 0.8083941605839416
0.13915397631133672 0.8083941605839416
0.13928934010152283 0.8083941605839416
0.13942470389170897 0.8083941605839416
0.13942470389170897 0.8093065693430657
0.1407783417935702 0.8093065693430657
0.14091370558375635 0.8093065693430657
0.1413197969543147 0.8093065693430657
0.14145516074450085 0.8093065693430657
0.14186125211505923 0.8093065693430657
0.14199661590524534 0.8093065693430657
0.1426057529610829 0.8093065693430657
0.1426057529610829 0.8102189781021898
0.14287648054145516 0.8102189781021898
0.1442301184433164 0.8102189781021898
0.14429780033840947 0.8102189781021898
0.14470389170896786 0.8102189781021898
0.14470389170896786 0.8120437956204379
0.1449746192893401 0.8120437956204379
0.1449746192893401 0.8129562043795621
0.14707275803722505 0.8129562043795621
0.14720812182741116 0.8129562043795621
0.14741116751269034 0.8129562043795621
0.14741116751269034 0.8138686131386861
0.1474788494077834 0.8138686131386861
0.14761421319796955 0.8138686131386861
0.14774957698815566 0.8138686131386861
0.1478849407783418 0.8138686131386861
0.14923857868020304 0.8138686131386861
0.14923857868020304 0.8147810218978102
0.1495093062605753 0.8147810218978102
0.1495093062605753 0.8166058394160584
0.15106598984771574 0.8166058394160584
0.1514720812182741 0.8166058394160584
0.15174280879864635 0.8166058394160584
0.15174280879864635 0.8175182481751825
0.1522165820642978 0.8175182481751825
0.1522165820642978 0.8184306569343066
0.15282571912013537 0.8184306569343066
0.15350253807106598 0.8184306569343066
0.15350253807106598 0.8193430656934306
0.15377326565143823 0.8193430656934306
0.15404399323181048 0.8193430656934306
0.15451776649746193 0.8193430656934306
0.15465313028764804 0.8193430656934306
0.15641285956006767 0.8193430656934306
0.15641285956006767 0.8202554744525548
0.15688663282571913 0.8202554744525548
0.15688663282571913 0.8275547445255474
0.15702199661590524 0.8275547445255474
0.15702199661590524 0.8284671532846716
0.15736040609137056 0.8284671532846716
0.15756345177664974 0.8284671532846716
0.15776649746192895 0.8284671532846716
0.15790186125211506 0.8284671532846716
0.15790186125211506 0.8302919708029197
0.1592554991539763 0.8302919708029197
0.15939086294416244 0.8302919708029197
0.16020304568527918 0.8302919708029197
0.16020304568527918 0.8312043795620438
0.16101522842639593 0.8312043795620438
0.16101522842639593 0.833029197080292
0.161082910321489 0.833029197080292
0.16121827411167514 0.833029197080292
0.1629103214890017 0.833029197080292
0.1629103214890017 0.833941605839416
0.16372250423011844 0.833941605839416
0.16372250423011844 0.8348540145985401
0.16575296108291032 0.8348540145985401
0.16575296108291032 0.8357664233576643
0.16602368866328257 0.8357664233576643
0.16629441624365482 0.8357664233576643
0.16642978003384096 0.8357664233576643
0.16676818950930625 0.8357664233576643
0.16717428087986463 0.8357664233576643
0.16730964467005077 0.8357664233576643
0.16744500846023688 0.8357664233576643
0.16764805414551606 0.8357664233576643
0.16805414551607445 0.8357664233576643
0.16805414551607445 0.8366788321167883
0.1692047377326565 0.8366788321167883
0.16934010152284265 0.8366788321167883
0.1694077834179357 0.8366788321167883
0.16954314720812183 0.8366788321167883
0.1725211505922166 0.8366788321167883
0.1726565143824027 0.8366788321167883
0.1726565143824027 0.8375912408759124
0.17292724196277495 0.8375912408759124
0.1730626057529611 0.8375912408759124
0.1731979695431472 0.8375912408759124
0.17333333333333334 0.8375912408759124
0.17367174280879866 0.8375912408759124
0.17367174280879866 0.8394160583941606
0.1739424703891709 0.8394160583941606
0.1739424703891709 0.8412408759124088
0.17475465313028765 0.8412408759124088
0.17475465313028765 0.8421532846715328
0.1754314720812183 0.8421532846715328
0.17597292724196278 0.8421532846715328
0.17617597292724196 0.8421532846715328
0.17631133671742807 0.8421532846715328
0.17712351945854485 0.8421532846715328
0.17712351945854485 0.843065693430657
0.17725888324873096 0.843065693430657
0.17840947546531302 0.843065693430657
0.17854483925549916 0.843065693430657
0.17915397631133673 0.843065693430657
0.17942470389170898 0.843065693430657
0.1809813874788494 0.843065693430657
0.18111675126903554 0.843065693430657
0.18165820642978003 0.843065693430657
0.18165820642978003 0.843978102189781
0.18314720812182742 0.843978102189781
0.18328257191201353 0.843978102189781
0.18328257191201353 0.8448905109489051
0.18341793570219966 0.8448905109489051
0.18341793570219966 0.8467153284671532
0.18341793570219966 0.8476277372262774
0.1842301184433164 0.8476277372262774
0.1842301184433164 0.8485401459854015
0.18504230118443316 0.8485401459854015
0.1851776649746193 0.8485401459854015
0.18538071065989847 0.8485401459854015
0.1857191201353638 0.8485401459854015
0.18673434856175972 0.8485401459854015
0.18686971235194585 0.8485401459854015
0.18686971235194585 0.8494525547445255
0.18734348561759728 0.8494525547445255
0.18734348561759728 0.8503649635036497
0.1876818950930626 0.8503649635036497
0.18795262267343485 0.8503649635036497
0.18815566835871406 0.8503649635036497
0.1887648054145516 0.8503649635036497
0.18890016920473773 0.8503649635036497
0.18890016920473773 0.8512773722627737
0.19086294416243654 0.8512773722627737
0.19106598984771572 0.8512773722627737
0.1911336717428088 0.8512773722627737
0.19140439932318104 0.8512773722627737
0.19228426395939086 0.8512773722627737
0.19228426395939086 0.8567518248175182
0.1927580372250423 0.8567518248175182
0.19289340101522842 0.8567518248175182
0.19289340101522842 0.8576642335766423
0.19357021996615906 0.8576642335766423
0.19451776649746194 0.8576642335766423
0.19451776649746194 0.8585766423357665
0.19485617597292723 0.8585766423357665
0.19499153976311337 0.8585766423357665
0.1962098138747885 0.8585766423357665
0.1962098138747885 0.8594890510948905
0.19824027072758038 0.8594890510948905
0.19824027072758038 0.8604014598540146
0.1983756345177665 0.8604014598540146
0.19898477157360406 0.8604014598540146
0.19898477157360406 0.8613138686131386
0.19898477157360406 0.8667883211678832
0.19898477157360406 0.8677007299270073
0.19986463620981387 0.8677007299270073
0.19986463620981387 0.8686131386861314
0.20013536379018612 0.8686131386861314
0.20027072758037226 0.8686131386861314
0.20040609137055837 0.8686131386861314
0.2005414551607445 0.8686131386861314
0.20250423011844332 0.8686131386861314
0.2027072758037225 0.8686131386861314
0.203248730964467 0.8686131386861314
0.203248730964467 0.8695255474452555
0.2041285956006768 0.8695255474452555
0.2041285956006768 0.8704379562043796
0.20487309644670051 0.8704379562043796
0.20487309644670051 0.8713503649635036
0.20548223350253808 0.8713503649635036
0.20548223350253808 0.8722627737226277
0.20609137055837565 0.8722627737226277
0.20609137055837565 0.8731751824817519
0.20642978003384094 0.8731751824817519
0.20676818950930625 0.8731751824817519
0.20771573604060914 0.8731751824817519
0.2079864636209814 0.8731751824817519
0.20812182741116753 0.8731751824817519
0.20812182741116753 0.8740875912408759
0.2101522842639594 0.8740875912408759
0.2101522842639594 0.8759124087591241
0.2104906937394247 0.8759124087591241
0.2104906937394247 0.8768248175182481
0.21082910321489 0.8768248175182481
0.21096446700507615 0.8768248175182481
0.2137394247038917 0.8768248175182481
0.21394247038917089 0.8768248175182481
0.21495769881556684 0.8768248175182481
0.21516074450084602 0.8768248175182481
0.21529610829103216 0.8768248175182481
0.21529610829103216 0.8777372262773723
0.21576988155668358 0.8777372262773723
0.21597292724196276 0.8777372262773723
0.21685279187817258 0.8777372262773723
0.21685279187817258 0.8786496350364964
0.21746192893401015 0.8786496350364964
0.21766497461928935 0.8786496350364964
0.2180710659898477 0.8786496350364964
0.2180710659898477 0.8804744525547445
0.21922165820642978 0.8804744525547445
0.21935702199661591 0.8804744525547445
0.21949238578680202 0.8804744525547445
0.21949238578680202 0.8813868613138686
0.22003384094754652 0.8813868613138686
0.22016920473773266 0.8813868613138686
0.22037225042301184 0.8813868613138686
0.22037225042301184 0.8822992700729927
0.22104906937394248 0.8822992700729927
0.22118443316412859 0.8822992700729927
0.2224703891708968 0.8822992700729927
0.2224703891708968 0.8832116788321168
0.22274111675126904 0.8832116788321168
0.22274111675126904 0.8841240875912408
0.2238917089678511 0.8841240875912408
0.2238917089678511 0.885036496350365
0.22409475465313028 0.885036496350365
0.22409475465313028 0.8859489051094891
0.2253130287648054 0.8859489051094891
0.22558375634517766 0.8859489051094891
0.22673434856175972 0.8859489051094891
0.22686971235194586 0.8859489051094891
0.22720812182741118 0.8859489051094891
0.22720812182741118 0.8868613138686131
0.2278849407783418 0.8868613138686131
0.22815566835871404 0.8868613138686131
0.2282233502538071 0.8868613138686131
0.22856175972927242 0.8868613138686131
0.22856175972927242 0.8877737226277372
0.23032148900169205 0.8877737226277372
0.23079526226734348 0.8877737226277372
0.2311336717428088 0.8877737226277372
0.23126903553299494 0.8877737226277372
0.23269035532994925 0.8877737226277372
0.23282571912013536 0.8877737226277372
0.2330964467005076 0.8877737226277372
0.23323181049069375 0.8877737226277372
0.23343485617597293 0.8877737226277372
0.23343485617597293 0.8886861313868614
0.234585448392555 0.8886861313868614
0.234585448392555 0.8932481751824818
0.23560067681895094 0.8932481751824818
0.23560067681895094 0.8941605839416058
0.23573604060913705 0.8941605839416058
0.23573604060913705 0.8950729927007299
0.2379695431472081 0.8950729927007299
0.2379695431472081 0.8959854014598541
0.23871404399323182 0.8959854014598541
0.2403384094754653 0.8959854014598541
0.24047377326565145 0.8959854014598541
0.24047377326565145 0.8968978102189781
0.2405414551607445 0.8968978102189781
0.2405414551607445 0.8978102189781022
0.24189509306260576 0.8978102189781022
0.24203045685279187 0.8978102189781022
0.24209813874788494 0.8978102189781022
0.24209813874788494 0.8987226277372263
0.2423688663282572 0.8987226277372263
0.2423688663282572 0.9005474452554745
0.2445346869712352 0.9005474452554745
0.24467005076142131 0.9005474452554745
0.24500846023688663 0.9005474452554745
0.24588832487309645 0.9005474452554745
0.24602368866328256 0.9005474452554745
0.24642978003384094 0.9005474452554745
0.24642978003384094 0.9014598540145985
0.24649746192893401 0.9014598540145985
0.24663282571912012 0.9014598540145985
0.24859560067681896 0.9014598540145985
0.24879864636209814 0.9014598540145985
0.24879864636209814 0.9023722627737226
0.25049069373942473 0.9023722627737226
0.25049069373942473 0.9032846715328468
0.2515736040609137 0.9032846715328468
0.25184433164128595 0.9032846715328468
0.2525211505922166 0.9032846715328468
0.25292724196277494 0.9032846715328468
0.25326565143824026 0.9032846715328468
0.25326565143824026 0.9041970802919708
0.25346869712351944 0.9041970802919708
0.2536040609137056 0.9041970802919708
0.25434856175972925 0.9041970802919708
0.2545516074450085 0.9041970802919708
0.255160744500846 0.9041970802919708
0.25529610829103216 0.9041970802919708
0.256243654822335 0.9041970802919708
0.25637901861252116 0.9041970802919708
0.2567851099830795 0.9041970802919708
0.25692047377326566 0.9041970802919708
0.25712351945854484 0.9041970802919708
0.2573942470389171 0.9041970802919708
0.2588155668358714 0.9041970802919708
0.2588155668358714 0.9051094890510949
0.2598307952622673 0.9051094890510949
0.2598307952622673 0.906021897810219
0.26355329949238576 0.906021897810219
0.26355329949238576 0.906934306569343
0.26416243654822336 0.906934306569343
0.2642978003384095 0.906934306569343
0.2656514382402707 0.906934306569343
0.2656514382402707 0.9078467153284672
0.2658544839255499 0.9078467153284672
0.2658544839255499 0.9087591240875912
0.267005076142132 0.9087591240875912
0.267005076142132 0.9096715328467153
0.26720812182741116 0.9096715328467153
0.2673434856175973 0.9096715328467153
0.268155668358714 0.9096715328467153
0.26829103214890015 0.9096715328467153
0.2687648054145516 0.9096715328467153
0.26917089678510997 0.9096715328467153
0.2696446700507614 0.9096715328467153
0.26978003384094756 0.9096715328467153
0.2700507614213198 0.9096715328467153
0.2703891708967851 0.9096715328467153
0.27086294416243656 0.9096715328467153
0.27086294416243656 0.9105839416058394
0.2720135363790186 0.9105839416058394
0.2720135363790186 0.9114963503649635
0.2726226734348562 0.9114963503649635
0.27282571912013537 0.9114963503649635
0.2731641285956007 0.9114963503649635
0.2732994923857868 0.9114963503649635
0.273502538071066 0.9114963503649635
0.273502538071066 0.9124087591240876
0.2751269035532995 0.9124087591240876
0.2751269035532995 0.9133211678832117
0.2753299492385787 0.9133211678832117
0.2753299492385787 0.9151459854014599
0.2753299492385787 0.916058394160584
0.27607445008460235 0.916058394160584
0.27607445008460235 0.916970802919708
0.27634517766497463 0.916970802919708
0.276751269035533 0.916970802919708
0.2768866328257191 0.916970802919708
0.27769881556683584 0.916970802919708
0.27769881556683584 0.9178832116788321
0.2791201353637902 0.9178832116788321
0.2792554991539763 0.9178832116788321
0.2802030456852792 0.9178832116788321
0.2803384094754653 0.9178832116788321
0.2809475465313029 0.9178832116788321
0.2809475465313029 0.9187956204379562
0.2810152284263959 0.9187956204379562
0.2810152284263959 0.9197080291970803
0.2812182741116751 0.9197080291970803
0.28135363790186124 0.9197080291970803
0.28392554991539765 0.9197080291970803
0.28392554991539765 0.9215328467153284
0.2839932318104907 0.9215328467153284
0.2839932318104907 0.9224452554744526
0.2840609137055838 0.9224452554744526
0.28419627749576987 0.9224452554744526
0.2879187817258883 0.9224452554744526
0.28974619289340103 0.9224452554744526
0.292927241962775 0.9224452554744526
0.29306260575296106 0.9224452554744526
0.2932656514382403 0.9224452554744526
0.2932656514382403 0.9233576642335767
0.2934010152284264 0.9233576642335767
0.29421319796954315 0.9233576642335767
0.2943485617597293 0.9233576642335767
0.2948223350253807 0.9233576642335767
0.2948223350253807 0.9242700729927007
0.2948900169204738 0.9242700729927007
0.2950253807106599 0.9242700729927007
0.2963113367174281 0.9242700729927007
0.2963113367174281 0.927007299270073
0.29644670050761424 0.927007299270073
0.29678510998307955 0.927007299270073
0.29692047377326564 0.927007299270073
0.2976649746192893 0.927007299270073
0.29786802030456855 0.927007299270073
0.2986125211505922 0.927007299270073
0.2986125211505922 0.9279197080291971
0.2990186125211506 0.9279197080291971
0.2991539763113367 0.9279197080291971
0.2993570219966159 0.9279197080291971
0.29949238578680204 0.9279197080291971
0.29976311336717426 0.9279197080291971
0.2998984771573604 0.9279197080291971
0.30037225042301186 0.9279197080291971
0.3007783417935702 0.9279197080291971
0.30199661590524535 0.9279197080291971
0.3021319796954315 0.9279197080291971
0.30233502538071066 0.9279197080291971
0.3026057529610829 0.9279197080291971
0.302741116751269 0.9279197080291971
0.30287648054145516 0.9279197080291971
0.30287648054145516 0.9288321167883211
0.30456852791878175 0.9288321167883211
0.30524534686971233 0.9288321167883211
0.30544839255499157 0.9288321167883211
0.30558375634517765 0.9288321167883211
0.3060575296108291 0.9288321167883211
0.30619289340101524 0.9288321167883211
0.3065989847715736 0.9288321167883211
0.3071404399323181 0.9288321167883211
0.30720812182741114 0.9288321167883211
0.3073434856175973 0.9288321167883211
0.30890016920473773 0.9288321167883211
0.3091032148900169 0.9288321167883211
0.3096446700507614 0.9288321167883211
0.3096446700507614 0.9297445255474452
0.3099830795262267 0.9297445255474452
0.31086294416243654 0.9297445255474452
0.3109983079526227 0.9297445255474452
0.3109983079526227 0.9306569343065694
0.3112690355329949 0.9306569343065694
0.3112690355329949 0.9315693430656934
0.3115397631133672 0.9315693430656934
0.3116751269035533 0.9315693430656934
0.31269035532994927 0.9315693430656934
0.3129610829103215 0.9315693430656934
0.31445008460236884 0.9315693430656934
0.31478849407783416 0.9315693430656934
0.31485617597292725 0.9315693430656934
0.3149915397631134 0.9315693430656934
0.31627749576988157 0.9315693430656934
0.31627749576988157 0.9324817518248175
0.3164128595600677 0.9324817518248175
0.31871404399323183 0.9324817518248175
0.31898477157360405 0.9324817518248175
0.32094754653130286 0.9324817518248175
0.321082910321489 0.9324817518248175
0.32121827411167514 0.9324817518248175
0.3213536379018613 0.9324817518248175
0.3225042301184433 0.9324817518248175
0.3225042301184433 0.9333941605839416
0.32372250423011845 0.9333941605839416
0.3239255499153976 0.9333941605839416
0.3247377326565144 0.9333941605839416
0.3250761421319797 0.9333941605839416
0.32629441624365485 0.9333941605839416
0.32629441624365485 0.9343065693430657
0.3275126903553299 0.9343065693430657
0.32764805414551607 0.9343065693430657
0.3285279187817259 0.9343065693430657
0.32879864636209816 0.9343065693430657
0.3299492385786802 0.9343065693430657
0.3302876480541455 0.9343065693430657
0.33204737732656514 0.9343065693430657
0.33204737732656514 0.9352189781021898
0.33759729272419625 0.9352189781021898
0.3378003384094755 0.9352189781021898
0.33793570219966157 0.9352189781021898
0.33820642978003385 0.9352189781021898
0.338409475465313 0.9352189781021898
0.33854483925549916 0.9352189781021898
0.33874788494077834 0.9352189781021898
0.3388832487309645 0.9352189781021898
0.33962774957698816 0.9352189781021898
0.3397631133671743 0.9352189781021898
0.3399661590524535 0.9352189781021898
0.3401015228426396 0.9352189781021898
0.34016920473773266 0.9352189781021898
0.3403045685279188 0.9352189781021898
0.3408460236886633 0.9352189781021898
0.34098138747884943 0.9352189781021898
0.34240270727580374 0.9352189781021898
0.34240270727580374 0.9361313868613139
0.3436209813874789 0.9361313868613139
0.34382402707275805 0.9361313868613139
0.3440947546531303 0.9361313868613139
0.34456852791878173 0.9361313868613139
0.3472081218274112 0.9361313868613139
0.3473434856175973 0.9361313868613139
0.34917089678511 0.9361313868613139
0.3493062605752961 0.9361313868613139
0.3517428087986464 0.9361313868613139
0.35187817258883247 0.9361313868613139
0.3522842639593909 0.9361313868613139
0.35241962774957697 0.9361313868613139
0.3537055837563452 0.9361313868613139
0.3540439932318105 0.9361313868613139
0.3543824027072758 0.9361313868613139
0.3545177664974619 0.9361313868613139
0.3547208121827411 0.9361313868613139
0.35485617597292723 0.9361313868613139
0.35492385786802033 0.9361313868613139
0.3551269035532995 0.9361313868613139
0.35573604060913705 0.9361313868613139
0.35593908629441623 0.9361313868613139
0.35681895093062604 0.9361313868613139
0.3570896785109983 0.9361313868613139
0.35722504230118446 0.9361313868613139
0.3583756345177665 0.9361313868613139
0.35884940778341795 0.9361313868613139
0.35986463620981385 0.9361313868613139
0.3600676818950931 0.9361313868613139
0.3616243654822335 0.9361313868613139
0.3616243654822335 0.9370437956204379
0.3618274111675127 0.9370437956204379
0.3641962774957699 0.9370437956204379
0.3647377326565144 0.9370437956204379
0.3647377326565144 0.9379562043795621
0.3648730964467005 0.9379562043795621
0.36514382402707274 0.9379562043795621
0.3656175972927242 0.9379562043795621
0.36588832487309647 0.9379562043795621
0.36602368866328255 0.9379562043795621
0.3667681895093063 0.9379562043795621
0.3667681895093063 0.9388686131386861
0.36717428087986465 0.9388686131386861
0.3673773265651438 0.9388686131386861
0.36825719120135364 0.9388686131386861
0.36852791878172586 0.9388686131386861
0.3690693739424704 0.9388686131386861
0.3694754653130288 0.9388686131386861
0.37021996615905245 0.9388686131386861
0.37021996615905245 0.9397810218978102
0.3702876480541455 0.9397810218978102
0.37042301184433163 0.9397810218978102
0.37109983079526226 0.9397810218978102
0.37137055837563454 0.9397810218978102
0.3764467005076142 0.9397810218978102
0.37692047377326565 0.9397810218978102
0.37861252115059224 0.9397810218978102
0.3787478849407783 0.9397810218978102
0.37942470389170896 0.9397810218978102
0.3795600676818951 0.9397810218978102
0.3798984771573604 0.9397810218978102
0.3798984771573604 0.9406934306569343
0.3804399323181049 0.9406934306569343
0.38057529610829105 0.9406934306569343
0.38084602368866327 0.9406934306569343
0.38084602368866327 0.9416058394160584
0.3811844331641286 0.9416058394160584
0.3813197969543147 0.9416058394160584
0.38301184433164126 0.9416058394160584
0.3831472081218274 0.9416058394160584
0.3840947546531303 0.9416058394160584
0.3842301184433164 0.9416058394160584
0.38470389170896785 0.9416058394160584
0.384839255499154 0.9416058394160584
0.385989847715736 0.9416058394160584
0.38632825719120134 0.9416058394160584
0.387072758037225 0.9416058394160584
0.387072758037225 0.9425182481751825
0.38747884940778343 0.9425182481751825
0.38747884940778343 0.9434306569343066
0.38761421319796957 0.9434306569343066
0.38781725888324875 0.9434306569343066
0.38862944162436547 0.9434306569343066
0.3887648054145516 0.9434306569343066
0.3895769881556684 0.9434306569343066
0.38971235194585446 0.9434306569343066
0.39120135363790187 0.9434306569343066
0.391336717428088 0.9434306569343066
0.3922165820642978 0.9434306569343066
0.392419627749577 0.9434306569343066
0.3925549915397631 0.9434306569343066
0.3931641285956007 0.9434306569343066
0.3934348561759729 0.9434306569343066
0.39357021996615904 0.9434306569343066
0.3938409475465313 0.9434306569343066
0.39411167512690354 0.9434306569343066
0.39445008460236886 0.9434306569343066
0.39499153976311335 0.9434306569343066
0.3951269035532995 0.9434306569343066
0.39519458544839253 0.9434306569343066
0.39539763113367177 0.9434306569343066
0.39553299492385785 0.9434306569343066
0.395668358714044 0.9434306569343066
0.39593908629441626 0.9434306569343066
0.39607445008460235 0.9434306569343066
0.39607445008460235 0.9443430656934306
0.3963451776649746 0.9443430656934306
0.3965482233502538 0.9443430656934306
0.3968189509306261 0.9443430656934306
0.39695431472081216 0.9443430656934306
0.3987140439932318 0.9443430656934306
0.39884940778341793 0.9443430656934306
0.4004737732656514 0.9443430656934306
0.4007445008460237 0.9443430656934306
0.4018274111675127 0.9443430656934306
0.40196277495769883 0.9443430656934306
0.4027072758037225 0.9443430656934306
0.40284263959390865 0.9443430656934306
0.4029103214890017 0.9443430656934306
0.40318104906937396 0.9443430656934306
0.403248730964467 0.9443430656934306
0.40338409475465314 0.9443430656934306
0.4035871404399323 0.9443430656934306
0.40372250423011846 0.9443430656934306
0.4037901861252115 0.9443430656934306
0.40439932318104904 0.9443430656934306
0.40534686971235195 0.9443430656934306
0.4054822335025381 0.9443430656934306
0.40554991539763113 0.9443430656934306
0.40642978003384095 0.9443430656934306
0.4071065989847716 0.9443430656934306
0.4072419627749577 0.9443430656934306
0.4077157360406091 0.9443430656934306
0.40785109983079526 0.9443430656934306
0.4084602368866328 0.9443430656934306
0.4088663282571912 0.9443430656934306
0.4101522842639594 0.9443430656934306
0.4102876480541455 0.9443430656934306
0.41042301184433166 0.9443430656934306
0.41055837563451775 0.9443430656934306
0.41109983079526224 0.9443430656934306
0.41109983079526224 0.9452554744525548
0.41170896785109984 0.9452554744525548
0.411912013536379 0.9452554744525548
0.4142808798646362 0.9452554744525548
0.4144162436548223 0.9452554744525548
0.4148900169204738 0.9452554744525548
0.4148900169204738 0.9461678832116789
0.4163113367174281 0.9461678832116789
0.41644670050761423 0.9461678832116789
0.41746192893401013 0.9461678832116789
0.41759729272419627 0.9461678832116789
0.41820642978003386 0.9461678832116789
0.4184771573604061 0.9461678832116789
0.42003384094754653 0.9461678832116789
0.42003384094754653 0.9470802919708029
0.42037225042301185 0.9470802919708029
0.420507614213198 0.9470802919708029
0.42064297800338407 0.9470802919708029
0.4215228426395939 0.9470802919708029
0.42314720812182743 0.9470802919708029
0.4232825719120135 0.9470802919708029
0.42368866328257193 0.9470802919708029
0.42402707275803725 0.9470802919708029
0.42598984771573606 0.9470802919708029
0.42612521150592214 0.9470802919708029
0.42612521150592214 0.947992700729927
0.4263959390862944 0.947992700729927
0.4266666666666667 0.947992700729927
0.4272081218274112 0.947992700729927
0.42741116751269037 0.947992700729927
0.42741116751269037 0.948905109489051
0.43093062605752963 0.948905109489051
0.4311336717428088 0.948905109489051
0.43126903553299495 0.948905109489051
0.4316074450084602 0.948905109489051
0.43174280879864635 0.948905109489051
0.43194585448392553 0.948905109489051
0.43208121827411167 0.948905109489051
0.43208121827411167 0.9498175182481752
0.43370558375634516 0.9498175182481752
0.4338409475465313 0.9498175182481752
0.43519458544839257 0.9498175182481752
0.4353299492385787 0.9498175182481752
0.43702199661590524 0.9498175182481752
0.4371573604060914 0.9498175182481752
0.4383079526226734 0.9498175182481752
0.43844331641285955 0.9498175182481752
0.43844331641285955 0.9507299270072993
0.44 0.9507299270072993
0.44040609137055836 0.9507299270072993
0.4413536379018613 0.9507299270072993
0.44148900169204736 0.9507299270072993
0.4416920473773266 0.9507299270072993
0.4418274111675127 0.9507299270072993
0.443248730964467 0.9507299270072993
0.4435871404399323 0.9507299270072993
0.44534686971235193 0.9507299270072993
0.44595600676818953 0.9507299270072993
0.44622673434856175 0.9507299270072993
0.44622673434856175 0.9516423357664233
0.4480541455160745 0.9516423357664233
0.44839255499153974 0.9516423357664233
0.44879864636209815 0.9516423357664233
0.4489340101522843 0.9516423357664233
0.4492047377326565 0.9516423357664233
0.44934010152284265 0.9516423357664233
0.4502876480541455 0.9516423357664233
0.4510998307952623 0.9516423357664233
0.4517089678510998 0.9516423357664233
0.451912013536379 0.9516423357664233
0.45204737732656514 0.9516423357664233
0.45204737732656514 0.9525547445255474
0.45211505922165823 0.9525547445255474
0.4522504230118443 0.9525547445255474
0.45238578680203045 0.9525547445255474
0.4524534686971235 0.9534671532846716
0.45258883248730963 0.9534671532846716
0.45272419627749577 0.9534671532846716
0.4527918781725888 0.9534671532846716
0.452994923857868 0.9534671532846716
0.4541455160744501 0.9534671532846716
0.4542808798646362 0.9534671532846716
0.45441624365482236 0.9534671532846716
0.45441624365482236 0.9543795620437956
0.45455160744500844 0.9543795620437956
0.4546869712351946 0.9543795620437956
0.4548223350253807 0.9543795620437956
0.45495769881556686 0.9543795620437956
0.45495769881556686 0.9552919708029197
0.4561082910321489 0.9552919708029197
0.45624365482233503 0.9552919708029197
0.4569881556683587 0.9552919708029197
0.45712351945854485 0.9552919708029197
0.45739424703891707 0.9552919708029197
0.45793570219966157 0.9552919708029197
0.4582741116751269 0.9552919708029197
0.45854483925549916 0.9552919708029197
0.45874788494077834 0.9552919708029197
0.4590186125211506 0.9552919708029197
0.45908629441624366 0.9552919708029197
0.4592216582064298 0.9552919708029197
0.460575296108291 0.9552919708029197
0.46077834179357025 0.9552919708029197
0.46524534686971236 0.9552919708029197
0.4653807106598985 0.9552919708029197
0.4661928934010152 0.9552919708029197
0.46632825719120136 0.9552919708029197
0.4668020304568528 0.9552919708029197
0.4668020304568528 0.9562043795620438
0.4693062605752961 0.9562043795620438
0.4698477157360406 0.9562043795620438
0.46991539763113366 0.9562043795620438
0.47011844331641284 0.9562043795620438
0.47018612521150593 0.9562043795620438
0.4703214890016921 0.9562043795620438
0.47126903553299493 0.9562043795620438
0.47140439932318107 0.9562043795620438
0.4718104906937394 0.9562043795620438
0.47194585448392556 0.9562043795620438
0.4720812182741117 0.9562043795620438
0.4722842639593909 0.9562043795620438
0.47241962774957696 0.9562043795620438
0.4726226734348562 0.9562043795620438
0.4727580372250423 0.9562043795620438
0.47296108291032146 0.9562043795620438
0.4738409475465313 0.9562043795620438
0.47445008460236887 0.9562043795620438
0.474585448392555 0.9562043795620438
0.47499153976311337 0.9562043795620438
0.4751269035532995 0.9562043795620438
0.47519458544839255 0.9562043795620438
0.47519458544839255 0.9571167883211679
0.4762098138747885 0.9571167883211679
0.47634517766497464 0.9571167883211679
0.4774957698815567 0.9571167883211679
0.4776311336717428 0.9571167883211679
0.4787140439932318 0.9571167883211679
0.47884940778341795 0.9571167883211679
0.4790524534686971 0.9571167883211679
0.4792554991539763 0.9571167883211679
0.4795939086294416 0.9571167883211679
0.4795939086294416 0.958029197080292
0.4798646362098139 0.958029197080292
0.48 0.958029197080292
0.4800676818950931 0.958029197080292
0.4803384094754653 0.958029197080292
0.4820304568527919 0.958029197080292
0.482165820642978 0.958029197080292
0.4826395939086294 0.958029197080292
0.4839932318104907 0.958029197080292
0.4839932318104907 0.958941605839416
0.48412859560067684 0.958941605839416
0.4842639593908629 0.958941605839416
0.48500846023688665 0.958941605839416
0.48500846023688665 0.9598540145985401
0.4862267343485618 0.9598540145985401
0.4862267343485618 0.9607664233576643
0.48771573604060914 0.9607664233576643
0.4878510998307953 0.9607664233576643
0.4881895093062606 0.9607664233576643
0.4883248730964467 0.9607664233576643
0.48947546531302877 0.9607664233576643
0.4896108291032149 0.9607664233576643
0.4898138747884941 0.9607664233576643
0.4899492385786802 0.9607664233576643
0.4914382402707276 0.9607664233576643
0.4915736040609137 0.9607664233576643
0.49238578680203043 0.9607664233576643
0.49238578680203043 0.9616788321167883
0.49245346869712353 0.9616788321167883
0.4926565143824027 0.9616788321167883
0.49414551607445006 0.9616788321167883
0.4942808798646362 0.9616788321167883
0.4955668358714044 0.9616788321167883
0.4955668358714044 0.9635036496350365
0.4970558375634518 0.9635036496350365
0.4971912013536379 0.9635036496350365
0.4981387478849408 0.9635036496350365
0.4982741116751269 0.9635036496350365
0.5008460236886633 0.9635036496350365
0.5009813874788495 0.9635036496350365
0.5017935702199662 0.9635036496350365
0.5017935702199662 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5028764805414552 0.9644160583941606
0.5031472081218274 0.9644160583941606
0.5032825719120135 0.9644160583941606
0.5051099830795263 0.9644160583941606
0.5053807106598984 0.9644160583941606
0.5055837563451777 0.9644160583941606
0.5065313028764805 0.9644160583941606
0.5069373942470389 0.9644160583941606
0.5069373942470389 0.9653284671532847
0.5076142131979695 0.9653284671532847
0.5077495769881557 0.9653284671532847
0.5084940778341793 0.9653284671532847
0.5086971235194585 0.9653284671532847
0.5095769881556683 0.9653284671532847
0.5097123519458545 0.9653284671532847
0.510186125211506 0.9653284671532847
0.5103891708967851 0.9653284671532847
0.5121489001692048 0.9653284671532847
0.5121489001692048 0.9662408759124088
0.514517766497462 0.9662408759124088
0.514653130287648 0.9662408759124088
0.5155329949238578 0.9662408759124088
0.515668358714044 0.9662408759124088
0.515736040609137 0.9662408759124088
0.5176988155668358 0.9662408759124088
0.5197969543147208 0.9662408759124088
0.5199323181049069 0.9662408759124088
0.5208121827411167 0.9662408759124088
0.521082910321489 0.9662408759124088
0.5212182741116751 0.9662408759124088
0.5212182741116751 0.9671532846715328
0.5214890016920474 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5222335025380711 0.9671532846715328
0.5223688663282572 0.9671532846715328
0.5233164128595601 0.9671532846715328
0.5237901861252116 0.9671532846715328
0.524331641285956 0.9671532846715328
0.5249407783417935 0.9671532846715328
0.5251438240270727 0.9671532846715328
0.5252791878172589 0.9671532846715328
0.5258206429780033 0.9671532846715328
0.5260236886632825 0.9671532846715328
0.5267681895093063 0.9671532846715328
0.5267681895093063 0.968065693430657
0.5281218274111675 0.968065693430657
0.5282571912013536 0.968065693430657
0.5291370558375634 0.968065693430657
0.5292724196277496 0.968065693430657
0.5303553299492386 0.968065693430657
0.5303553299492386 0.968978102189781
0.5304906937394247 0.968978102189781
0.5306937394247039 0.968978102189781
0.5308967851099831 0.968978102189781
0.5313028764805414 0.968978102189781
0.5323181049069374 0.968978102189781
0.5323181049069374 0.9698905109489051
0.5327918781725889 0.9698905109489051
0.532927241962775 0.9698905109489051
0.5332656514382402 0.9698905109489051
0.5336040609137056 0.9698905109489051
0.5338071065989848 0.9698905109489051
0.53414551607445 0.9698905109489051
0.5344162436548223 0.9698905109489051
0.5354991539763113 0.9698905109489051
0.5356345177664975 0.9698905109489051
0.5358375634517767 0.9698905109489051
0.536311336717428 0.9698905109489051
0.5366497461928934 0.9698905109489051
0.5367851099830795 0.9698905109489051
0.537326565143824 0.9698905109489051
0.5375972927241963 0.9698905109489051
0.5376649746192893 0.9698905109489051
0.5376649746192893 0.9708029197080292
0.5385448392554991 0.9708029197080292
0.5385448392554991 0.9717153284671532
0.5391539763113368 0.9717153284671532
0.539357021996616 0.9717153284671532
0.5406429780033841 0.9717153284671532
0.5406429780033841 0.9726277372262774
0.5409813874788494 0.9726277372262774
0.5411167512690356 0.9726277372262774
0.5412521150592217 0.9726277372262774
0.5413874788494077 0.9726277372262774
0.5415905245346869 0.9726277372262774
0.5417258883248731 0.9726277372262774
0.5417935702199662 0.9726277372262774
0.5419289340101523 0.9726277372262774
0.5421319796954315 0.9726277372262774
0.5424027072758038 0.9726277372262774
0.5433502538071066 0.9726277372262774
0.5434856175972927 0.9726277372262774
0.5444331641285955 0.9726277372262774
0.5445685279187817 0.9726277372262774
0.544839255499154 0.9726277372262774
0.544839255499154 0.9735401459854015
0.5454483925549916 0.9735401459854015
0.5457191201353638 0.9735401459854015
0.545989847715736 0.9735401459854015
0.5461252115059222 0.9735401459854015
0.5474111675126904 0.9735401459854015
0.5480203045685279 0.9735401459854015
0.5484940778341794 0.9735401459854015
0.5486294416243654 0.9735401459854015
0.5488324873096446 0.9735401459854015
0.5503891708967851 0.9735401459854015
0.5505245346869713 0.9735401459854015
0.5507275803722504 0.9735401459854015
0.5508629441624365 0.9735401459854015
0.5518781725888325 0.9735401459854015
0.5520135363790186 0.9735401459854015
0.5539086294416243 0.9735401459854015
0.5541793570219966 0.9735401459854015
0.5543147208121827 0.9735401459854015
0.5550592216582064 0.9735401459854015
0.5552622673434856 0.9735401459854015
0.5568866328257192 0.9735401459854015
0.5570219966159052 0.9735401459854015
0.5581049069373942 0.9735401459854015
0.5582402707275804 0.9735401459854015
0.5583756345177665 0.9735401459854015
0.5586463620981388 0.9735401459854015
0.5587140439932318 0.9735401459854015
0.558849407783418 0.9735401459854015
0.5593231810490694 0.9735401459854015
0.5594585448392555 0.9735401459854015
0.5609475465313029 0.9735401459854015
0.561082910321489 0.9735401459854015
0.5618950930626058 0.9735401459854015
0.5618950930626058 0.9744525547445255
0.5623688663282572 0.9744525547445255
0.5625042301184433 0.9744525547445255
0.5634517766497462 0.9744525547445255
0.5635871404399323 0.9744525547445255
0.5638578680203046 0.9744525547445255
0.5639932318104907 0.9744525547445255
0.5646023688663283 0.9744525547445255
0.5649407783417936 0.9744525547445255
0.5654822335025381 0.9744525547445255
0.5675126903553299 0.9744525547445255
0.5691370558375635 0.9744525547445255
0.5692724196277495 0.9744525547445255
0.5694754653130287 0.9744525547445255
0.5696108291032149 0.9744525547445255
0.5696785109983079 0.9744525547445255
0.5698138747884941 0.9744525547445255
0.5704230118443316 0.9744525547445255
0.5705583756345177 0.9744525547445255
0.5717766497461929 0.9744525547445255
0.5724534686971235 0.9744525547445255
0.5737394247038917 0.9744525547445255
0.5739424703891709 0.9744525547445255
0.574010152284264 0.9744525547445255
0.5741455160744501 0.9744525547445255
0.5745516074450084 0.9744525547445255
0.5747546531302876 0.9744525547445255
0.5760406091370558 0.9744525547445255
0.5760406091370558 0.9753649635036497
0.5763113367174281 0.9753649635036497
0.5769881556683587 0.9753649635036497
0.5770558375634518 0.9753649635036497
0.5773265651438241 0.9753649635036497
0.5777326565143824 0.9753649635036497
0.5780033840947546 0.9753649635036497
0.5780033840947546 0.9762773722627737
0.5781387478849408 0.9762773722627737
0.5782741116751269 0.9762773722627737
0.5784771573604061 0.9762773722627737
0.5785448392554992 0.9762773722627737
0.5790186125211506 0.9762773722627737
0.5822673434856176 0.9762773722627737
0.583756345177665 0.9762773722627737
0.5840947546531303 0.9762773722627737
0.5848392554991539 0.9762773722627737
0.5873434856175973 0.9762773722627737
0.5874788494077834 0.9762773722627737
0.5876818950930626 0.9762773722627737
0.5878172588832488 0.9762773722627737
0.5886971235194586 0.9762773722627737
0.5889678510998307 0.9762773722627737
0.58917089678511 0.9762773722627737
0.5895093062605753 0.9762773722627737
0.5897123519458545 0.9762773722627737
0.5899153976311337 0.9762773722627737
0.5901861252115059 0.9762773722627737
0.590321489001692 0.9762773722627737
0.5905245346869712 0.9762773722627737
0.5907275803722504 0.9762773722627737
0.6041962774957699 0.9826642335766423
0.6057529610829103 0.9826642335766423
0.6066328257191201 0.9826642335766423
0.6068358714043993 0.9826642335766423
0.6070389170896785 0.9826642335766423
0.6073096446700508 0.9826642335766423
0.6074450084602369 0.9826642335766423
0.60751269035533 0.9826642335766423
0.607648054145516 0.9826642335766423
0.608663282571912 0.9826642335766423
0.6087986463620981 0.9826642335766423
0.6092724196277496 0.9826642335766423
0.6092724196277496 0.9835766423357665
0.6095431472081219 0.9835766423357665
0.6095431472081219 0.9844890510948905
0.6106937394247038 0.9844890510948905
0.61082910321489 0.9844890510948905
0.612994923857868 0.9844890510948905
0.612994923857868 0.9854014598540146
0.6131302876480541 0.9854014598540146
0.6131302876480541 0.9863138686131386
0.6136040609137056 0.9863138686131386
0.6137394247038918 0.9863138686131386
0.6150930626057529 0.9863138686131386
0.6152961082910321 0.9863138686131386
0.6153637901861252 0.9863138686131386
0.6155668358714044 0.9863138686131386
0.6163113367174281 0.9863138686131386
0.6164467005076142 0.9863138686131386
0.617326565143824 0.9863138686131386
0.6174619289340102 0.9863138686131386
0.6175972927241963 0.9863138686131386
0.6177326565143824 0.9863138686131386
0.6182741116751269 0.9863138686131386
0.618409475465313 0.9863138686131386
0.6184771573604061 0.9863138686131386
0.6184771573604061 0.9872262773722628
0.6198984771573605 0.9872262773722628
0.6200338409475465 0.9872262773722628
0.6210490693739424 0.9872262773722628
0.6211844331641286 0.9872262773722628
0.62165820642978 0.9872262773722628
0.6217935702199662 0.9872262773722628
0.6251776649746192 0.9872262773722628
0.6253807106598985 0.9872262773722628
0.6254483925549915 0.9872262773722628
0.6255837563451777 0.9872262773722628
0.6261252115059222 0.9872262773722628
0.6262605752961083 0.9872262773722628
0.6263959390862944 0.9872262773722628
0.6274111675126903 0.9872262773722628
0.6282910321489001 0.9872262773722628
0.6284263959390863 0.9872262773722628
0.6285617597292724 0.9872262773722628
0.6286971235194585 0.9872262773722628
0.6294416243654822 0.9872262773722628
0.6294416243654822 0.9881386861313869
0.6295769881556683 0.9881386861313869
0.6305245346869712 0.9881386861313869
0.631269035532995 0.9881386861313869
0.6315397631133671 0.9881386861313869
0.6320812182741117 0.9881386861313869
0.6324196277495769 0.9881386861313869
0.6330964467005076 0.9881386861313869
0.6332318104906938 0.9881386861313869
0.6336379018612521 0.9881386861313869
0.6338409475465313 0.9881386861313869
0.6345177664974619 0.9881386861313869
0.6348561759729272 0.9881386861313869
0.6372927241962775 0.9881386861313869
0.6374280879864637 0.9881386861313869
0.6376988155668358 0.9881386861313869
0.6380372250423012 0.9881386861313869
0.6401353637901861 0.9881386861313869
0.6446700507614214 0.9881386861313869
0.6452115059221658 0.9881386861313869
0.645346869712352 0.9881386861313869
0.6456852791878173 0.9881386861313869
0.6458206429780033 0.9881386861313869
0.6469035532994923 0.9881386861313869
0.6470389170896785 0.9881386861313869
0.6471742808798646 0.9881386861313869
0.6473773265651438 0.9881386861313869
0.64751269035533 0.9881386861313869
0.6476480541455161 0.9881386861313869
0.6479187817258883 0.9881386861313869
0.6480541455160744 0.9881386861313869
0.6491370558375634 0.9881386861313869
0.6493401015228426 0.9881386861313869
0.6500169204737732 0.9881386861313869
0.6502876480541455 0.9881386861313869
0.651979695431472 0.9881386861313869
0.6521827411167512 0.9881386861313869
0.6523181049069374 0.9881386861313869
0.6544839255499154 0.9881386861313869
0.6546869712351946 0.9881386861313869
0.6554314720812183 0.9881386861313869
0.6555668358714044 0.9881386861313869
0.6565143824027073 0.9881386861313869
0.6567174280879865 0.9881386861313869
0.6568527918781726 0.9881386861313869
0.657326565143824 0.9881386861313869
0.6575296108291032 0.9881386861313869
0.6578680203045685 0.9881386861313869
0.6580033840947547 0.9881386861313869
0.6580710659898478 0.9881386861313869
0.6582064297800339 0.9881386861313869
0.6586802030456853 0.9881386861313869
0.6588832487309645 0.9881386861313869
0.6590186125211506 0.9881386861313869
0.6591539763113368 0.9881386861313869
0.6592893401015228 0.9881386861313869
0.6595600676818951 0.9881386861313869
0.6598307952622673 0.9881386861313869
0.660575296108291 0.9881386861313869
0.6611167512690356 0.9881386861313869
0.6611844331641286 0.9881386861313869
0.6613197969543148 0.9881386861313869
0.6626057529610829 0.9881386861313869
0.6628764805414552 0.9881386861313869
0.663824027072758 0.9881386861313869
0.664906937394247 0.9881386861313869
0.6649746192893401 0.9881386861313869
0.6651099830795262 0.9881386861313869
0.6668020304568528 0.9881386861313869
0.667072758037225 0.9881386861313869
0.6672758037225043 0.9881386861313869
0.6674111675126904 0.9881386861313869
0.6677495769881556 0.9881386861313869
0.6678849407783418 0.9881386861313869
0.6684940778341794 0.9881386861313869
0.6686294416243654 0.9881386861313869
0.6688324873096446 0.9881386861313869
0.6690355329949239 0.9881386861313869
0.6694416243654823 0.9881386861313869
0.6695769881556684 0.9881386861313869
0.6699830795262267 0.9881386861313869
0.6703891708967851 0.9881386861313869
0.6705245346869713 0.9881386861313869
0.6707952622673435 0.9881386861313869
0.6715397631133672 0.9881386861313869
0.6716751269035534 0.9881386861313869
0.6720135363790186 0.9881386861313869
0.6722165820642978 0.9881386861313869
0.6729610829103215 0.9881386861313869
0.6729610829103215 0.9890510948905109
0.6730287648054145 0.9890510948905109
0.6744500846023689 0.9890510948905109
0.6751269035532995 0.9890510948905109
0.6751269035532995 0.989963503649635
0.6760067681895093 0.989963503649635
0.6769543147208121 0.989963503649635
0.6776311336717428 0.989963503649635
0.677766497461929 0.989963503649635
0.6781725888324873 0.989963503649635
0.6785109983079526 0.989963503649635
0.6793908629441624 0.989963503649635
0.6793908629441624 0.9908759124087592
0.6797292724196278 0.9908759124087592
0.6798646362098139 0.9908759124087592
0.6805414551607445 0.9908759124087592
0.6807445008460237 0.9908759124087592
0.6815566835871404 0.9908759124087592
0.6816920473773266 0.9908759124087592
0.6820981387478849 0.9908759124087592
0.682233502538071 0.9908759124087592
0.6826395939086295 0.9908759124087592
0.6827749576988156 0.9908759124087592
0.6841285956006768 0.9908759124087592
0.6846023688663283 0.9908759124087592
0.6852791878172588 0.9908759124087592
0.685414551607445 0.9908759124087592
0.6856852791878173 0.9908759124087592
0.6861590524534686 0.9908759124087592
0.6863620981387479 0.9908759124087592
0.6871742808798647 0.9908759124087592
0.6873096446700507 0.9908759124087592
0.687580372250423 0.9908759124087592
0.6877157360406091 0.9908759124087592
0.6881218274111676 0.9908759124087592
0.6884602368866328 0.9908759124087592
0.6887986463620981 0.9908759124087592
0.6892047377326566 0.9908759124087592
0.6893401015228426 0.9908759124087592
0.6900846023688664 0.9908759124087592
0.6902199661590525 0.9908759124087592
0.6904230118443316 0.9908759124087592
0.6905583756345177 0.9908759124087592
0.6906937394247039 0.9908759124087592
0.69082910321489 0.9908759124087592
0.6908967851099831 0.9908759124087592
0.6914382402707275 0.9908759124087592
0.6923181049069373 0.9908759124087592
0.6925211505922165 0.9908759124087592
0.692994923857868 0.9908759124087592
0.692994923857868 0.9917883211678832
0.6936717428087986 0.9917883211678832
0.694077834179357 0.9917883211678832
0.6948223350253807 0.9917883211678832
0.6949576988155668 0.9917883211678832
0.6955668358714044 0.9917883211678832
0.6957698815566836 0.9917883211678832
0.6961082910321489 0.9917883211678832
0.6963113367174281 0.9917883211678832
0.6964467005076143 0.9917883211678832
0.6965820642978003 0.9917883211678832
0.6966497461928934 0.9917883211678832
0.6967851099830795 0.9917883211678832
0.697258883248731 0.9917883211678832
0.6973942470389171 0.9917883211678832
0.6975296108291033 0.9917883211678832
0.6982064297800339 0.9917883211678832
0.6992216582064298 0.9917883211678832
0.6993570219966159 0.9917883211678832
0.6998307952622673 0.9917883211678832
0.7001015228426396 0.9917883211678832
0.7002368866328257 0.9917883211678832
0.700507614213198 0.9917883211678832
0.7009813874788494 0.9917883211678832
0.701590524534687 0.9917883211678832
0.7021319796954315 0.9917883211678832
0.7023350253807107 0.9917883211678832
0.7029441624365482 0.9917883211678832
0.7030795262267343 0.9917883211678832
0.7033502538071066 0.9917883211678832
0.7035532994923858 0.9917883211678832
0.7038917089678511 0.9917883211678832
0.7040270727580372 0.9917883211678832
0.7045685279187818 0.9917883211678832
0.7054483925549916 0.9917883211678832
0.7055837563451777 0.9917883211678832
0.7057868020304569 0.9917883211678832
0.7062605752961083 0.9917883211678832
0.7063959390862944 0.9917883211678832
0.7065313028764806 0.9917883211678832
0.7069373942470389 0.9917883211678832
0.7075465313028765 0.9917883211678832
0.7076818950930626 0.9917883211678832
0.7084940778341794 0.9917883211678832
0.7086294416243655 0.9917883211678832
0.7089678510998308 0.9917883211678832
0.7091032148900169 0.9917883211678832
0.7099830795262267 0.9917883211678832
0.7101184433164128 0.9917883211678832
0.7101861252115059 0.9917883211678832
0.710321489001692 0.9917883211678832
0.7117428087986464 0.9917883211678832
0.7120135363790187 0.9917883211678832
0.7126903553299493 0.9917883211678832
0.7128934010152285 0.9917883211678832
0.7138409475465313 0.9917883211678832
0.7138409475465313 0.9936131386861314
0.7147884940778342 0.9936131386861314
0.7149238578680203 0.9936131386861314
0.7153299492385787 0.9936131386861314
0.7155329949238579 0.9936131386861314
0.7158037225042301 0.9936131386861314
0.7158037225042301 0.9945255474452555
0.716751269035533 0.9945255474452555
0.7168866328257191 0.9945255474452555
0.7171573604060913 0.9945255474452555
0.7192554991539764 0.9945255474452555
0.7197292724196277 0.9945255474452555
0.7198646362098139 0.9945255474452555
0.7212182741116752 0.9945255474452555
0.7214213197969543 0.9945255474452555
0.7220304568527919 0.9945255474452555
0.7225719120135364 0.9945255474452555
0.723181049069374 0.9945255474452555
0.72331641285956 0.9945255474452555
0.7235194585448392 0.9945255474452555
0.724331641285956 0.9945255474452555
0.7244670050761421 0.9945255474452555
0.7251438240270728 0.9945255474452555
0.725482233502538 0.9945255474452555
0.7256175972927242 0.9945255474452555
0.726429780033841 0.9945255474452555
0.7268358714043993 0.9945255474452555
0.7271742808798647 0.9945255474452555
0.7281218274111675 0.9945255474452555
0.7282571912013537 0.9945255474452555
0.7303553299492386 0.9945255474452555
0.7306260575296109 0.9945255474452555
0.7306937394247038 0.9945255474452555
0.7327918781725888 0.9945255474452555
0.7336717428087987 0.9945255474452555
0.7352284263959391 0.9945255474452555
0.7354314720812183 0.9945255474452555
0.7363790186125212 0.9945255474452555
0.7366497461928934 0.9945255474452555
0.7370558375634517 0.9945255474452555
0.7375296108291032 0.9945255474452555
0.7379357021996615 0.9945255474452555
0.7385448392554992 0.9945255474452555
0.7388832487309644 0.9945255474452555
0.7390862944162436 0.9945255474452555
0.7401692047377326 0.9945255474452555
0.7403722504230118 0.9945255474452555
0.7404399323181049 0.9945255474452555
0.740575296108291 0.9945255474452555
0.7407783417935703 0.9945255474452555
0.7409813874788495 0.9945255474452555
0.7422673434856176 0.9945255474452555
0.7424027072758037 0.9945255474452555
0.742673434856176 0.9945255474452555
0.7431472081218274 0.9945255474452555
0.7433502538071066 0.9945255474452555
0.7436209813874789 0.9945255474452555
0.7438240270727581 0.9945255474452555
0.7439593908629442 0.9945255474452555
0.7449746192893401 0.9945255474452555
0.7451099830795263 0.9945255474452555
0.7452453468697123 0.9945255474452555
0.7454483925549915 0.9945255474452555
0.7459898477157361 0.9945255474452555
0.7461252115059221 0.9945255474452555
0.7468697123519459 0.9945255474452555
0.747005076142132 0.9945255474452555
0.7476818950930626 0.9945255474452555
0.7478849407783418 0.9945255474452555
0.7479526226734349 0.9945255474452555
0.7482233502538072 0.9945255474452555
0.74917089678511 0.9945255474452555
0.7493062605752961 0.9945255474452555
0.7497123519458545 0.9945255474452555
0.7498477157360406 0.9945255474452555
0.750253807106599 0.9945255474452555
0.7504568527918781 0.9945255474452555
0.7515397631133671 0.9945255474452555
0.7517428087986464 0.9945255474452555
0.7521489001692048 0.9945255474452555
0.7522842639593909 0.9945255474452555
0.7524196277495769 0.9945255474452555
0.7526226734348562 0.9945255474452555
0.7527580372250423 0.9945255474452555
0.7528934010152284 0.9945255474452555
0.7538409475465313 0.9945255474452555
0.7541793570219966 0.9945255474452555
0.7545177664974619 0.9945255474452555
0.7547884940778342 0.9945255474452555
0.755668358714044 0.9945255474452555
0.755668358714044 0.9954379562043796
0.7561421319796955 0.9954379562043796
0.7561421319796955 0.9963503649635036
0.7566159052453468 0.9963503649635036
0.7573604060913706 0.9963503649635036
0.7582402707275804 0.9963503649635036
0.7583756345177665 0.9963503649635036
0.7587140439932318 0.9963503649635036
0.758917089678511 0.9963503649635036
0.7591201353637902 0.9963503649635036
0.7593908629441625 0.9963503649635036
0.761082910321489 0.9963503649635036
0.7617597292724196 0.9963503649635036
0.7618274111675127 0.9963503649635036
0.762165820642978 0.9963503649635036
0.7623688663282572 0.9963503649635036
0.7631810490693739 0.9963503649635036
0.7633164128595601 0.9963503649635036
0.7636548223350254 0.9963503649635036
0.7637901861252115 0.9963503649635036
0.764331641285956 0.9963503649635036
0.7648054145516074 0.9963503649635036
0.7650761421319797 0.9963503649635036
0.7652115059221658 0.9963503649635036
0.7660236886632825 0.9963503649635036
0.7661590524534687 0.9963503649635036
0.7673096446700508 0.9963503649635036
0.76751269035533 0.9963503649635036
0.7684602368866328 0.9963503649635036
0.768595600676819 0.9963503649635036
0.7687309644670051 0.9963503649635036
0.7690693739424704 0.9963503649635036
0.7694077834179357 0.9963503649635036
0.7695431472081218 0.9963503649635036
0.7699492385786803 0.9963503649635036
0.7702876480541455 0.9963503649635036
0.7712351945854484 0.9963503649635036
0.7714382402707276 0.9963503649635036
0.7715736040609137 0.9963503649635036
0.7736717428087987 0.9963503649635036
0.7738071065989848 0.9963503649635036
0.7742808798646362 0.9963503649635036
0.7749576988155669 0.9963503649635036
0.775093062605753 0.9963503649635036
0.7754314720812183 0.9963503649635036
0.7760406091370559 0.9963503649635036
0.7783417935702199 0.9963503649635036
0.7789509306260576 0.9963503649635036
0.7792893401015228 0.9963503649635036
0.7794247038917089 0.9963503649635036
0.7795600676818951 0.9963503649635036
0.7798307952622674 0.9963503649635036
0.7821996615905246 0.9963503649635036
0.7869373942470389 0.9963503649635036
0.7871404399323181 0.9963503649635036
0.7873434856175973 0.9963503649635036
0.7876142131979695 0.9963503649635036
0.7876142131979695 0.9972627737226277
0.7882233502538071 0.9972627737226277
0.7897123519458544 0.9972627737226277
0.7898477157360406 0.9972627737226277
0.7901184433164129 0.9972627737226277
0.7903891708967851 0.9972627737226277
0.7905922165820642 0.9972627737226277
0.7909983079526227 0.9972627737226277
0.7915397631133672 0.9972627737226277
0.7918104906937394 0.9972627737226277
0.7925549915397632 0.9972627737226277
0.7930964467005076 0.9972627737226277
0.7970896785109983 0.9972627737226277
0.7972250423011844 0.9972627737226277
0.7973604060913706 0.9972627737226277
0.7974280879864636 0.9972627737226277
0.7976988155668359 0.9972627737226277
0.797901861252115 0.9972627737226277
0.7982402707275804 0.9972627737226277
0.798849407783418 0.9972627737226277
0.7995262267343486 0.9972627737226277
0.8 0.9972627737226277
0.8002030456852792 0.9972627737226277
0.8003384094754653 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8008798646362099 0.9972627737226277
0.801082910321489 0.9972627737226277
0.8012859560067682 0.9972627737226277
0.8023011844331641 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8026395939086295 0.9972627737226277
0.8027749576988156 0.9972627737226277
0.8039255499153977 0.9972627737226277
0.8041285956006768 0.9972627737226277
0.8042639593908629 0.9972627737226277
0.8045346869712352 0.9972627737226277
0.8048730964467005 0.9972627737226277
0.8050084602368867 0.9972627737226277
0.8051438240270727 0.9972627737226277
0.8056852791878173 0.9972627737226277
0.8057529610829103 0.9972627737226277
0.8068358714043993 0.9972627737226277
0.8069712351945855 0.9972627737226277
0.8072419627749577 0.9972627737226277
0.8075126903553299 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8079187817258884 0.9972627737226277
0.8080541455160745 0.9972627737226277
0.8085956006768189 0.9972627737226277
0.8087309644670051 0.9972627737226277
0.8090693739424704 0.9972627737226277
0.8093401015228426 0.9972627737226277
0.8094077834179357 0.9972627737226277
0.8096108291032149 0.9972627737226277
0.8098138747884941 0.9972627737226277
0.8103553299492385 0.9972627737226277
0.8113705583756345 0.9972627737226277
0.8115059221658206 0.9972627737226277
0.8116412859560068 0.9972627737226277
0.811912013536379 0.9972627737226277
0.8125211505922166 0.9972627737226277
0.8126565143824027 0.9972627737226277
0.812927241962775 0.9972627737226277
0.8133333333333334 0.9972627737226277
0.8135363790186125 0.9972627737226277
0.8136717428087986 0.9972627737226277
0.8148900169204738 0.9972627737226277
0.8150253807106599 0.9972627737226277
0.8154991539763113 0.9972627737226277
0.8156345177664974 0.9972627737226277
0.8157698815566836 0.9972627737226277
0.8238917089678511 0.9972627737226277
0.8240270727580372 0.9972627737226277
0.8249746192893401 0.9972627737226277
0.8250423011844331 0.9972627737226277
0.8253807106598985 0.9972627737226277
0.825989847715736 0.9972627737226277
0.8262605752961083 0.9972627737226277
0.8274111675126904 0.9972627737226277
0.8276818950930626 0.9972627737226277
0.8278849407783418 0.9972627737226277
0.8280203045685279 0.9972627737226277
0.8284263959390863 0.9972627737226277
0.8285617597292724 0.9972627737226277
0.8297800338409476 0.9972627737226277
0.8300507614213198 0.9972627737226277
0.8307275803722505 0.9972627737226277
0.8309306260575297 0.9972627737226277
0.8312013536379018 0.9972627737226277
0.8314720812182741 0.9972627737226277
0.8322842639593908 0.9972627737226277
0.8331641285956006 0.9972627737226277
0.8337055837563452 0.9972627737226277
0.8342470389170897 0.9972627737226277
0.8343824027072758 0.9972627737226277
0.8345177664974619 0.9972627737226277
0.8346531302876481 0.9972627737226277
0.8348561759729273 0.9972627737226277
0.8360744500846023 0.9972627737226277
0.8363451776649746 0.9972627737226277
0.836751269035533 0.9972627737226277
0.837834179357022 0.9972627737226277
0.8379695431472082 0.9972627737226277
0.8381049069373943 0.9972627737226277
0.8411505922165821 0.9972627737226277
0.8414213197969543 0.9972627737226277
0.8415566835871404 0.9972627737226277
0.8418274111675127 0.9972627737226277
0.8424365482233502 0.9972627737226277
0.8425719120135364 0.9972627737226277
0.8429780033840948 0.9972627737226277
0.8431133671742809 0.9972627737226277
0.8438578680203046 0.9972627737226277
0.8440609137055838 0.9972627737226277
0.8444670050761421 0.9972627737226277
0.8447377326565144 0.9972627737226277
0.8452115059221659 0.9972627737226277
0.846429780033841 0.9972627737226277
0.8468358714043993 0.9972627737226277
0.8473773265651439 0.9972627737226277
0.8474450084602368 0.9972627737226277
0.847580372250423 0.9972627737226277
0.8495431472081219 0.9972627737226277
0.8500169204737733 0.9972627737226277
0.8507614213197969 0.9972627737226277
0.8509644670050761 0.9972627737226277
0.8510321489001692 0.9972627737226277
0.8512351945854484 0.9972627737226277
0.8513705583756345 0.9972627737226277
0.8515059221658207 0.9972627737226277
0.8518443316412859 0.9972627737226277
0.8521150592216582 0.9972627737226277
0.8530626057529611 0.9972627737226277
0.8533333333333334 0.9972627737226277
0.8536717428087987 0.9972627737226277
0.8538071065989847 0.9972627737226277
0.8539424703891709 0.9972627737226277
0.8542131979695431 0.9972627737226277
0.8546869712351945 0.9972627737226277
0.8548223350253807 0.9972627737226277
0.8559729272419627 0.9972627737226277
0.856243654822335 0.9972627737226277
0.8566497461928934 0.9972627737226277
0.8569204737732656 0.9972627737226277
0.8571235194585448 0.9972627737226277
0.857258883248731 0.9972627737226277
0.8578003384094754 0.9972627737226277
0.8579357021996616 0.9972627737226277
0.8580033840947546 0.9972627737226277
0.8585448392554992 0.9972627737226277
0.8587478849407784 0.9972627737226277
0.8588832487309644 0.9972627737226277
0.859492385786802 0.9972627737226277
0.8613874788494078 0.9972627737226277
0.8619966159052453 0.9972627737226277
0.8621319796954314 0.9972627737226277
0.8682910321489001 0.9972627737226277
0.8687648054145516 0.9972627737226277
0.8690355329949239 0.9972627737226277
0.869238578680203 0.9972627737226277
0.8695769881556683 0.9972627737226277
0.8699153976311337 0.9972627737226277
0.8700507614213198 0.9972627737226277
0.870321489001692 0.9972627737226277
0.8707275803722504 0.9972627737226277
0.8709983079526227 0.9972627737226277
0.871269035532995 0.9972627737226277
0.87248730964467 0.9972627737226277
0.8730287648054146 0.9972627737226277
0.8732318104906938 0.9972627737226277
0.873502538071066 0.9972627737226277
0.8739086294416244 0.9972627737226277
0.8740439932318105 0.9972627737226277
0.8741793570219966 0.9972627737226277
0.8745177664974619 0.9972627737226277
0.874653130287648 0.9972627737226277
0.8747208121827411 0.9972627737226277
0.8748561759729272 0.9972627737226277
0.875736040609137 0.9972627737226277
0.8761421319796955 0.9972627737226277
0.876818950930626 0.9972627737226277
0.8769543147208122 0.9972627737226277
0.8771573604060914 0.9972627737226277
0.8776311336717428 0.9972627737226277
0.8779018612521151 0.9972627737226277
0.8785109983079527 0.9972627737226277
0.8792554991539763 0.9972627737226277
0.8808798646362098 0.9972627737226277
0.8811505922165821 0.9972627737226277
0.8816243654822336 0.9972627737226277
0.8817597292724196 0.9972627737226277
0.8822335025380711 0.9972627737226277
0.8825719120135364 0.9972627737226277
0.8827072758037225 0.9972627737226277
0.8829103214890017 0.9972627737226277
0.8829780033840947 0.9972627737226277
0.8833164128595601 0.9972627737226277
0.8835871404399324 0.9972627737226277
0.8851438240270728 0.9972627737226277
0.8852791878172589 0.9972627737226277
0.8855499153976312 0.9972627737226277
0.8858206429780033 0.9972627737226277
0.8873773265651438 0.9972627737226277
0.8877834179357021 0.9972627737226277
0.8879864636209814 0.9972627737226277
0.8883248730964467 0.9972627737226277
0.888595600676819 0.9972627737226277
0.8891370558375634 0.9972627737226277
0.8893401015228426 0.9972627737226277
0.8897461928934011 0.9972627737226277
0.8900169204737732 0.9972627737226277
0.8900846023688663 0.9972627737226277
0.8926565143824027 0.9972627737226277
0.892994923857868 0.9972627737226277
0.9032825719120136 0.9972627737226277
0.9036886632825719 0.9972627737226277
0.903824027072758 0.9972627737226277
0.9040270727580372 0.9972627737226277
0.9040947546531303 0.9981751824817519
0.9043654822335025 0.9981751824817519
0.9060575296108291 0.9981751824817519
0.9074111675126904 0.9981751824817519
0.9074111675126904 0.9990875912408759
0.9074788494077834 0.9990875912408759
0.9076142131979695 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9082233502538071 0.9990875912408759
0.9083587140439933 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9085617597292724 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9090355329949239 0.9990875912408759
0.9099153976311337 0.9990875912408759
0.9101184433164129 0.9990875912408759
0.9108629441624365 0.9990875912408759
0.9109983079526227 0.9990875912408759
0.9112013536379019 0.9990875912408759
0.911336717428088 0.9990875912408759
0.9118781725888325 0.9990875912408759
0.9120135363790186 0.9990875912408759
0.9120812182741117 0.9990875912408759
0.9141116751269035 0.9990875912408759
0.915600676818951 0.9990875912408759
0.9158714043993231 0.9990875912408759
0.9172250423011844 0.9990875912408759
0.9173604060913706 0.9990875912408759
0.917834179357022 0.9990875912408759
0.9179695431472081 0.9990875912408759
0.918849407783418 0.9990875912408759
0.9190524534686971 0.9990875912408759
0.9203384094754653 0.9990875912408759
0.9206091370558376 0.9990875912408759
0.9223011844331641 0.9990875912408759
0.9225719120135364 0.9990875912408759
0.9236548223350254 0.9990875912408759
0.9237901861252115 0.9990875912408759
0.9239932318104906 0.9990875912408759
0.9241285956006768 0.9990875912408759
0.9250761421319798 0.9990875912408759
0.9252115059221658 0.9990875912408759
0.9255499153976311 0.9990875912408759
0.9258206429780034 0.9990875912408759
0.9260236886632826 0.9990875912408759
0.9261590524534687 0.9990875912408759
0.9263620981387479 0.9990875912408759
0.9267005076142132 0.9990875912408759
0.9269035532994924 0.9990875912408759
0.9270389170896786 0.9990875912408759
0.9273773265651438 0.9990875912408759
0.9276480541455161 0.9990875912408759
0.9277834179357022 0.9990875912408759
0.9278510998307953 0.9990875912408759
0.9283248730964467 0.9990875912408759
0.9284602368866328 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.928663282571912 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9296108291032149 0.9990875912408759
0.9302199661590524 0.9990875912408759
0.9303553299492385 0.9990875912408759
0.9305583756345178 0.9990875912408759
0.9310321489001692 0.9990875912408759
0.9312351945854483 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9316412859560068 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9319796954314721 0.9990875912408759
0.9321150592216582 0.9990875912408759
0.9322504230118444 0.9990875912408759
0.9326565143824027 0.9990875912408759
0.9327918781725888 0.9990875912408759
0.932927241962775 0.9990875912408759
0.9330626057529611 0.9990875912408759
0.9331979695431472 0.9990875912408759
0.9333333333333333 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.940575296108291 0.9990875912408759
0.9408460236886633 0.9990875912408759
0.9425380710659899 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428764805414551 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9433502538071066 0.9990875912408759
0.9442301184433164 0.9990875912408759
0.9443654822335026 0.9990875912408759
0.944906937394247 0.9990875912408759
0.9451099830795262 0.9990875912408759
0.9454483925549916 0.9990875912408759
0.9457868020304568 0.9990875912408759
0.9460575296108291 0.9990875912408759
0.9461928934010152 0.9990875912408759
0.9463282571912014 0.9990875912408759
0.9464636209813875 0.9990875912408759
0.9468020304568527 0.9990875912408759
0.947005076142132 0.9990875912408759
0.9474788494077834 0.9990875912408759
0.9476142131979696 0.9990875912408759
0.9478172588832487 0.9990875912408759
0.9479526226734348 0.9990875912408759
0.948087986463621 0.9990875912408759
0.9482233502538071 0.9990875912408759
0.9483587140439932 0.9990875912408759
0.9484940778341794 0.9990875912408759
0.9485617597292724 0.9990875912408759
0.9489678510998308 0.9990875912408759
0.949238578680203 0.9990875912408759
0.9493739424703892 0.9990875912408759
0.9495093062605753 0.9990875912408759
0.9496446700507615 0.9990875912408759
0.9499153976311336 0.9990875912408759
0.9504568527918782 0.9990875912408759
0.9506598984771574 0.9990875912408759
0.9507952622673435 0.9990875912408759
0.9509983079526226 0.9990875912408759
0.9511336717428088 0.9990875912408759
0.9512690355329949 0.9990875912408759
0.9541116751269035 1.0
0.9542470389170897 1.0
0.9549915397631134 1.0
0.9550592216582064 1.0
0.9559390862944163 1.0
0.9566159052453469 1.0
0.9570219966159053 1.0
0.9574280879864636 1.0
0.9579018612521151 1.0
0.9580372250423012 1.0
0.9582402707275803 1.0
0.9583079526226734 1.0
0.9601353637901862 1.0
0.9602030456852791 1.0
0.9605414551607445 1.0
0.9606768189509306 1.0
0.9607445008460237 1.0
0.9608798646362098 1.0
0.961082910321489 1.0
0.9612859560067681 1.0
0.9614213197969543 1.0
0.9618274111675127 1.0
0.9618950930626058 1.0
0.962233502538071 1.0
0.9626395939086294 1.0
0.9629103214890017 1.0
0.9629780033840948 1.0
0.9631133671742809 1.0
0.963181049069374 1.0
0.9634517766497462 1.0
0.9637901861252115 1.0
0.9639255499153976 1.0
0.964263959390863 1.0
0.964399323181049 1.0
0.9648730964467005 1.0
0.9650761421319797 1.0
0.9659560067681895 1.0
0.9660913705583757 1.0
0.9672419627749577 1.0
0.9673773265651439 1.0
0.9679187817258883 1.0
0.9680541455160745 1.0
0.9681218274111675 1.0
0.9685279187817258 1.0
0.9694754653130288 1.0
0.969746192893401 1.0
0.9700846023688663 1.0
0.9702199661590525 1.0
0.9713028764805415 1.0
0.9721827411167513 1.0
0.9723857868020305 1.0
0.9744162436548224 1.0
0.9747546531302876 1.0
0.975093062605753 1.0
0.9753637901861252 1.0
0.9759729272419628 1.0
0.9763790186125212 1.0
0.9765820642978004 1.0
0.9767174280879865 1.0
0.9769881556683587 1.0
0.9771235194585448 1.0
0.9832825719120135 1.0
0.9833502538071066 1.0
0.9834856175972927 1.0
0.983891708967851 1.0
0.9840270727580372 1.0
0.9844331641285956 1.0
0.984839255499154 1.0
0.9855837563451777 1.0
0.9859898477157361 1.0
0.9863959390862944 1.0
0.9865989847715736 1.0
0.9868697123519459 1.0
0.9871404399323181 1.0
0.9874111675126903 1.0
0.9876142131979695 1.0
0.9876818950930626 1.0
0.9878172588832488 1.0
0.9878849407783418 1.0
0.988087986463621 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.991269035532995 1.0
0.991404399323181 1.0
0.9917428087986464 1.0
0.9918781725888325 1.0
0.9920812182741117 1.0
0.9922165820642977 1.0
0.9929610829103215 1.0
0.9930964467005076 1.0
0.9938409475465313 1.0
0.9942470389170897 1.0
0.9943824027072758 1.0
0.994653130287648 1.0
0.9952622673434857 1.0
0.9954653130287648 1.0
0.9964805414551607 1.0
0.996751269035533 1.0
0.9974280879864637 1.0
0.9975634517766497 1.0
0.997834179357022 1.0
0.9979018612521151 1.0
0.9981725888324873 1.0
0.9982402707275804 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.9993908629441625 1.0
0.9997292724196277 1.0
1.0 1.0


==> rocs_mamadroid/cg_random_rf_clean_cg_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.04744525547445255
0.0 0.04927007299270073
0.0 0.05018248175182482
0.0 0.05200729927007299
0.0 0.053832116788321165
0.0 0.06295620437956205
0.0 0.0666058394160584
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07755474452554745
0.0 0.07937956204379562
0.0 0.0885036496350365
0.0 0.10857664233576643
0.0 0.11222627737226278
0.0 0.11405109489051095
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12773722627737227
0.0 0.13047445255474452
0.0 0.13138686131386862
0.0 0.13412408759124086
0.0 0.13594890510948904
0.0 0.145985401459854
0.0 0.1478102189781022
0.0 0.15054744525547445
0.0 0.15237226277372262
0.0 0.15328467153284672
0.0 0.16149635036496351
0.0 0.1624087591240876
0.0 0.16423357664233576
0.0 0.1678832116788321
0.0 0.16970802919708028
0.0 0.17153284671532848
0.0 0.177007299270073
0.0 0.17974452554744524
0.0 0.18248175182481752
0.0 0.18704379562043796
0.0 0.1906934306569343
0.0 0.19251824817518248
0.0 0.1989051094890511
0.0 0.20072992700729927
0.0 0.20164233576642335
0.0 0.20346715328467152
0.0 0.20437956204379562
0.0 0.21624087591240876
0.0 0.21715328467153286
0.0 0.2271897810218978
0.0 0.2281021897810219
0.0 0.23175182481751824
0.0 0.23357664233576642
0.0 0.23722627737226276
0.0 0.23996350364963503
0.0 0.2427007299270073
0.0 0.24817518248175183
6.768189509306261e-05 0.24817518248175183
6.768189509306261e-05 0.25821167883211676
6.768189509306261e-05 0.27645985401459855
6.768189509306261e-05 0.2782846715328467
6.768189509306261e-05 0.2874087591240876
6.768189509306261e-05 0.29288321167883213
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2956204379562044
0.00013536379018612522 0.2956204379562044
0.00013536379018612522 0.29744525547445255
0.00013536379018612522 0.3010948905109489
0.00013536379018612522 0.30200729927007297
0.00013536379018612522 0.3312043795620438
0.0002030456852791878 0.3312043795620438
0.0002030456852791878 0.33211678832116787
0.0002030456852791878 0.33394160583941607
0.0002030456852791878 0.3357664233576642
0.0002030456852791878 0.33941605839416056
0.0002030456852791878 0.34124087591240876
0.0002030456852791878 0.34854014598540145
0.0002030456852791878 0.3494525547445255
0.0002030456852791878 0.3512773722627737
0.0002030456852791878 0.3521897810218978
0.0002030456852791878 0.3585766423357664
0.0002030456852791878 0.36313868613138683
0.0002030456852791878 0.3722627737226277
0.0002030456852791878 0.3777372262773723
0.00027072758037225043 0.3777372262773723
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38047445255474455
0.00027072758037225043 0.3813868613138686
0.00027072758037225043 0.3841240875912409
0.00027072758037225043 0.38594890510948904
0.00027072758037225043 0.38686131386861317
0.00033840947546531303 0.38686131386861317
0.00033840947546531303 0.4005474452554745
0.00033840947546531303 0.4041970802919708
0.00033840947546531303 0.40875912408759124
0.00033840947546531303 0.4096715328467153
0.00033840947546531303 0.4114963503649635
0.00033840947546531303 0.4142335766423358
0.00033840947546531303 0.41514598540145986
0.0004060913705583756 0.41514598540145986
0.0004060913705583756 0.41605839416058393
0.0004737732656514382 0.41605839416058393
0.0004737732656514382 0.4187956204379562
0.0004737732656514382 0.42244525547445255
0.0006091370558375635 0.42244525547445255
0.0006091370558375635 0.4233576642335766
0.0006768189509306261 0.4233576642335766
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.42427007299270075
0.0008798646362098138 0.42427007299270075
0.0008798646362098138 0.4260948905109489
0.0010152284263959391 0.4260948905109489
0.0010152284263959391 0.43156934306569344
0.0010152284263959391 0.4343065693430657
0.0010152284263959391 0.4352189781021898
0.001218274111675127 0.4352189781021898
0.001218274111675127 0.43613138686131386
0.0012859560067681895 0.43613138686131386
0.0012859560067681895 0.4397810218978102
0.0012859560067681895 0.4416058394160584
0.0013536379018612521 0.4416058394160584
0.0013536379018612521 0.44343065693430656
0.0014213197969543147 0.44343065693430656
0.0014213197969543147 0.44525547445255476
0.0018274111675126903 0.44525547445255476
0.0018274111675126903 0.4470802919708029
0.0018274111675126903 0.4498175182481752
0.0018274111675126903 0.45072992700729925
0.0018950930626057529 0.45072992700729925
0.0018950930626057529 0.4516423357664234
0.0019627749576988157 0.4516423357664234
0.0019627749576988157 0.45255474452554745
0.0019627749576988157 0.4543795620437956
0.0019627749576988157 0.4562043795620438
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4625912408759124
0.0020304568527918783 0.4625912408759124
0.0020304568527918783 0.4635036496350365
0.0021658206429780035 0.4635036496350365
0.0021658206429780035 0.4653284671532847
0.0021658206429780035 0.46624087591240876
0.002233502538071066 0.46624087591240876
0.002233502538071066 0.46897810218978103
0.0023011844331641287 0.46897810218978103
0.0023011844331641287 0.4954379562043796
0.0023011844331641287 0.49635036496350365
0.0023688663282571912 0.49635036496350365
0.0023688663282571912 0.4981751824817518
0.002436548223350254 0.4981751824817518
0.002436548223350254 0.5
0.0025042301184433164 0.5
0.0025042301184433164 0.5036496350364964
0.002571912013536379 0.5036496350364964
0.002571912013536379 0.5045620437956204
0.0026395939086294416 0.5045620437956204
0.0026395939086294416 0.5054744525547445
0.0027072758037225042 0.5054744525547445
0.0027072758037225042 0.5063868613138686
0.0028426395939086294 0.5063868613138686
0.0028426395939086294 0.5072992700729927
0.0028426395939086294 0.5209854014598541
0.0028426395939086294 0.5218978102189781
0.0029780033840947546 0.5218978102189781
0.0029780033840947546 0.5228102189781022
0.003248730964467005 0.5228102189781022
0.003248730964467005 0.5273722627737226
0.003248730964467005 0.5328467153284672
0.003248730964467005 0.5337591240875912
0.0033164128595600676 0.5337591240875912
0.0033164128595600676 0.5401459854014599
0.0033164128595600676 0.541058394160584
0.00338409475465313 0.541058394160584
0.00338409475465313 0.5428832116788321
0.0034517766497461928 0.5428832116788321
0.0034517766497461928 0.5437956204379562
0.003587140439932318 0.5437956204379562
0.003587140439932318 0.5447080291970803
0.003722504230118443 0.5447080291970803
0.003722504230118443 0.5456204379562044
0.003925549915397631 0.5456204379562044
0.003925549915397631 0.5465328467153284
0.004331641285956007 0.5465328467153284
0.004331641285956007 0.5474452554744526
0.004467005076142132 0.5474452554744526
0.004467005076142132 0.5492700729927007
0.0046700507614213195 0.5492700729927007
0.0046700507614213195 0.551094890510949
0.004805414551607445 0.551094890510949
0.004805414551607445 0.5547445255474452
0.004805414551607445 0.5556569343065694
0.004873096446700508 0.5556569343065694
0.004873096446700508 0.5602189781021898
0.00494077834179357 0.5602189781021898
0.00494077834179357 0.5611313868613139
0.005143824027072758 0.5611313868613139
0.005279187817258883 0.5611313868613139
0.005279187817258883 0.5620437956204379
0.005549915397631134 0.5620437956204379
0.005549915397631134 0.5629562043795621
0.005617597292724197 0.5629562043795621
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5666058394160584
0.005685279187817259 0.5675182481751825
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.005956006768189509 0.5684306569343066
0.005956006768189509 0.5693430656934306
0.006023688663282572 0.5693430656934306
0.006023688663282572 0.5757299270072993
0.00622673434856176 0.5757299270072993
0.00622673434856176 0.5766423357664233
0.006294416243654823 0.5766423357664233
0.006294416243654823 0.5793795620437956
0.006700507614213198 0.5793795620437956
0.006700507614213198 0.5802919708029197
0.006835871404399323 0.5802919708029197
0.006835871404399323 0.5812043795620438
0.006835871404399323 0.583029197080292
0.0069035532994923855 0.583029197080292
0.0069035532994923855 0.5848540145985401
0.0069712351945854486 0.5848540145985401
0.0069712351945854486 0.5857664233576643
0.007038917089678511 0.5857664233576643
0.007038917089678511 0.5866788321167883
0.007309644670050761 0.5866788321167883
0.007309644670050761 0.5875912408759124
0.007377326565143824 0.5875912408759124
0.007377326565143824 0.5894160583941606
0.0075803722504230115 0.5894160583941606
0.0075803722504230115 0.5903284671532847
0.0077834179357022 0.5903284671532847
0.0077834179357022 0.5921532846715328
0.008054145516074451 0.5921532846715328
0.008054145516074451 0.593065693430657
0.008527918781725888 0.593065693430657
0.008527918781725888 0.5948905109489051
0.008663282571912014 0.5948905109489051
0.008798646362098138 0.5948905109489051
0.008798646362098138 0.5958029197080292
0.008866328257191202 0.5958029197080292
0.008866328257191202 0.5967153284671532
0.009069373942470389 0.5967153284671532
0.009069373942470389 0.5976277372262774
0.009340101522842639 0.5976277372262774
0.009475465313028765 0.5976277372262774
0.009543147208121827 0.5976277372262774
0.009678510998307953 0.5976277372262774
0.009678510998307953 0.5985401459854015
0.009746192893401015 0.5985401459854015
0.009746192893401015 0.6003649635036497
0.009949238578680204 0.6003649635036497
0.009949238578680204 0.6012773722627737
0.010016920473773266 0.6012773722627737
0.010016920473773266 0.6021897810218978
0.010287648054145516 0.6021897810218978
0.010287648054145516 0.6031021897810219
0.010558375634517767 0.6031021897810219
0.010558375634517767 0.6040145985401459
0.010829103214890017 0.6040145985401459
0.010829103214890017 0.6067518248175182
0.010896785109983079 0.6067518248175182
0.010896785109983079 0.6076642335766423
0.011099830795262267 0.6076642335766423
0.011099830795262267 0.6113138686131386
0.011235194585448393 0.6113138686131386
0.011235194585448393 0.6122262773722628
0.011370558375634518 0.6122262773722628
0.011370558375634518 0.6131386861313869
0.011573604060913706 0.6131386861313869
0.011573604060913706 0.6140510948905109
0.01197969543147208 0.6140510948905109
0.01197969543147208 0.614963503649635
0.012182741116751269 0.614963503649635
0.012385786802030457 0.614963503649635
0.01245346869712352 0.614963503649635
0.012656514382402707 0.614963503649635
0.012927241962774958 0.614963503649635
0.012927241962774958 0.6158759124087592
0.013333333333333334 0.6158759124087592
0.013333333333333334 0.6167883211678832
0.013401015228426396 0.6167883211678832
0.013401015228426396 0.6186131386861314
0.01353637901861252 0.6186131386861314
0.01353637901861252 0.6195255474452555
0.013739424703891709 0.6195255474452555
0.013739424703891709 0.6204379562043796
0.014213197969543147 0.6204379562043796
0.014416243654822336 0.6204379562043796
0.01455160744500846 0.6204379562043796
0.01455160744500846 0.6213503649635036
0.014686971235194586 0.6213503649635036
0.01482233502538071 0.6213503649635036
0.014957698815566836 0.6213503649635036
0.014957698815566836 0.6222627737226277
0.015160744500846023 0.6222627737226277
0.015160744500846023 0.6240875912408759
0.0155668358714044 0.6240875912408759
0.0155668358714044 0.625
0.01583756345177665 0.625
0.01583756345177665 0.6268248175182481
0.01583756345177665 0.6286496350364964
0.016717428087986465 0.6286496350364964
0.016717428087986465 0.6295620437956204
0.017055837563451776 0.6295620437956204
0.017597292724196276 0.6295620437956204
0.017597292724196276 0.6313868613138686
0.01766497461928934 0.6313868613138686
0.01766497461928934 0.6359489051094891
0.017800338409475466 0.6359489051094891
0.017800338409475466 0.6377737226277372
0.01793570219966159 0.6377737226277372
0.01793570219966159 0.6386861313868614
0.018003384094754653 0.6386861313868614
0.018003384094754653 0.6395985401459854
0.01922165820642978 0.6395985401459854
0.01922165820642978 0.6405109489051095
0.01942470389170897 0.6405109489051095
0.01942470389170897 0.6414233576642335
0.019695431472081217 0.6414233576642335
0.019695431472081217 0.6423357664233577
0.01976311336717428 0.6423357664233577
0.01976311336717428 0.6432481751824818
0.01996615905245347 0.6432481751824818
0.020439932318104908 0.6432481751824818
0.020439932318104908 0.6441605839416058
0.02050761421319797 0.6441605839416058
0.02050761421319797 0.6450729927007299
0.020575296108291032 0.6450729927007299
0.020575296108291032 0.6459854014598541
0.02077834179357022 0.6459854014598541
0.02104906937394247 0.6459854014598541
0.02104906937394247 0.6468978102189781
0.021184433164128595 0.6468978102189781
0.021184433164128595 0.6478102189781022
0.022267343485617597 0.6478102189781022
0.022267343485617597 0.6487226277372263
0.023011844331641287 0.6487226277372263
0.023011844331641287 0.6496350364963503
0.02307952622673435 0.6496350364963503
0.02307952622673435 0.6514598540145985
0.02314720812182741 0.6514598540145985
0.02314720812182741 0.6523722627737226
0.023485617597292723 0.6523722627737226
0.023485617597292723 0.6551094890510949
0.023553299492385788 0.6551094890510949
0.023553299492385788 0.656021897810219
0.02362098138747885 0.656021897810219
0.023756345177664975 0.656021897810219
0.024297800338409475 0.656021897810219
0.024297800338409475 0.6587591240875912
0.024771573604060914 0.6587591240875912
0.024771573604060914 0.6596715328467153
0.025854483925549916 0.6596715328467153
0.025854483925549916 0.6605839416058394
0.026057529610829102 0.6605839416058394
0.026057529610829102 0.6614963503649635
0.026057529610829102 0.6633211678832117
0.026057529610829102 0.6642335766423357
0.026125211505922164 0.6642335766423357
0.026125211505922164 0.666970802919708
0.02673434856175973 0.666970802919708
0.02673434856175973 0.6678832116788321
0.026869712351945855 0.6678832116788321
0.026869712351945855 0.6724452554744526
0.026869712351945855 0.6733576642335767
0.02720812182741117 0.6733576642335767
0.027343485617597293 0.6733576642335767
0.027614213197969542 0.6733576642335767
0.027614213197969542 0.6742700729927007
0.027681895093062604 0.6742700729927007
0.027681895093062604 0.6751824817518248
0.02774957698815567 0.6751824817518248
0.02774957698815567 0.676094890510949
0.03018612521150592 0.676094890510949
0.03018612521150592 0.677007299270073
0.03133671742808799 0.677007299270073
0.03133671742808799 0.6779197080291971
0.03140439932318105 0.6779197080291971
0.03174280879864636 0.6779197080291971
0.03194585448392555 0.6779197080291971
0.03194585448392555 0.6788321167883211
0.032148900169204735 0.6788321167883211
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.032554991539763115 0.6806569343065694
0.033231810490693736 0.6806569343065694
0.033231810490693736 0.6815693430656934
0.03343485617597293 0.6815693430656934
0.03343485617597293 0.6824817518248175
0.033570219966159054 0.6824817518248175
0.033570219966159054 0.6843065693430657
0.03377326565143824 0.6843065693430657
0.03377326565143824 0.6852189781021898
0.033908629441624365 0.6852189781021898
0.03404399323181049 0.6852189781021898
0.03458544839255499 0.6852189781021898
0.03458544839255499 0.6861313868613139
0.035262267343485615 0.6861313868613139
0.035262267343485615 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.036345177664974616 0.6897810218978102
0.036345177664974616 0.6906934306569343
0.03641285956006768 0.6906934306569343
0.036751269035532996 0.6906934306569343
0.03695431472081218 0.6906934306569343
0.03695431472081218 0.6916058394160584
0.03756345177664975 0.6916058394160584
0.037698815566835873 0.6916058394160584
0.03830795262267343 0.6916058394160584
0.03830795262267343 0.6925182481751825
0.03884940778341794 0.6925182481751825
0.03898477157360406 0.6925182481751825
0.03959390862944162 0.6925182481751825
0.03959390862944162 0.6934306569343066
0.04033840947546531 0.6934306569343066
0.04033840947546531 0.6943430656934306
0.0405414551607445 0.6943430656934306
0.0405414551607445 0.6952554744525548
0.040812182741116754 0.6952554744525548
0.040812182741116754 0.6961678832116789
0.04142131979695431 0.6961678832116789
0.04142131979695431 0.6970802919708029
0.041489001692047375 0.6970802919708029
0.041489001692047375 0.697992700729927
0.04182741116751269 0.697992700729927
0.04209813874788494 0.697992700729927
0.04243654822335025 0.697992700729927
0.04243654822335025 0.6998175182481752
0.042504230118443315 0.6998175182481752
0.042504230118443315 0.7016423357664233
0.04257191201353638 0.7016423357664233
0.04257191201353638 0.7025547445255474
0.04297800338409476 0.7025547445255474
0.04297800338409476 0.7034671532846716
0.043248730964467005 0.7034671532846716
0.043248730964467005 0.7043795620437956
0.04338409475465313 0.7043795620437956
0.043519458544839254 0.7043795620437956
0.04372250423011844 0.7043795620437956
0.04372250423011844 0.7052919708029197
0.0437901861252115 0.7052919708029197
0.0437901861252115 0.7062043795620438
0.04406091370558376 0.7062043795620438
0.04406091370558376 0.708029197080292
0.04453468697123519 0.708029197080292
0.04453468697123519 0.708941605839416
0.04467005076142132 0.708941605839416
0.04467005076142132 0.7098540145985401
0.04494077834179357 0.7098540145985401
0.04494077834179357 0.7116788321167883
0.04541455160744501 0.7116788321167883
0.04554991539763113 0.7116788321167883
0.045617597292724195 0.7116788321167883
0.045617597292724195 0.7125912408759124
0.04575296108291032 0.7125912408759124
0.04575296108291032 0.7135036496350365
0.045888324873096444 0.7135036496350365
0.04622673434856176 0.7135036496350365
0.04622673434856176 0.7144160583941606
0.04649746192893401 0.7144160583941606
0.04649746192893401 0.7153284671532847
0.04751269035532995 0.7153284671532847
0.04751269035532995 0.7162408759124088
0.04785109983079526 0.7162408759124088
0.04785109983079526 0.7171532846715328
0.04859560067681895 0.7171532846715328
0.04859560067681895 0.718978102189781
0.04859560067681895 0.7208029197080292
0.04920473773265652 0.7208029197080292
0.04934010152284264 0.7208029197080292
0.04981387478849408 0.7208029197080292
0.05001692047377326 0.7208029197080292
0.05015228426395939 0.7208029197080292
0.05116751269035533 0.7208029197080292
0.05116751269035533 0.7217153284671532
0.05197969543147208 0.7217153284671532
0.05197969543147208 0.7226277372262774
0.052115059221658204 0.7226277372262774
0.05346869712351946 0.7226277372262774
0.05346869712351946 0.7235401459854015
0.053604060913705585 0.7235401459854015
0.05380710659898477 0.7235401459854015
0.05434856175972927 0.7235401459854015
0.05434856175972927 0.7244525547445255
0.054957698815566836 0.7244525547445255
0.054957698815566836 0.7253649635036497
0.05583756345177665 0.7253649635036497
0.05583756345177665 0.7271897810218978
0.056243654822335024 0.7271897810218978
0.05637901861252115 0.7271897810218978
0.05644670050761421 0.7271897810218978
0.05658206429780034 0.7271897810218978
0.056717428087986466 0.7271897810218978
0.056717428087986466 0.7281021897810219
0.05766497461928934 0.7281021897810219
0.05766497461928934 0.7290145985401459
0.0582741116751269 0.7290145985401459
0.05840947546531303 0.7290145985401459
0.05956006768189509 0.7290145985401459
0.05956006768189509 0.7299270072992701
0.06037225042301184 0.7299270072992701
0.06037225042301184 0.7308394160583942
0.06077834179357022 0.7308394160583942
0.06077834179357022 0.7317518248175182
0.06192893401015229 0.7317518248175182
0.06192893401015229 0.7326642335766423
0.06213197969543147 0.7326642335766423
0.06240270727580372 0.7326642335766423
0.06253807106598985 0.7326642335766423
0.06267343485617598 0.7326642335766423
0.06267343485617598 0.7335766423357665
0.06301184433164128 0.7335766423357665
0.0631472081218274 0.7335766423357665
0.06348561759729272 0.7335766423357665
0.06362098138747885 0.7335766423357665
0.0638917089678511 0.7335766423357665
0.0638917089678511 0.7354014598540146
0.06423011844331641 0.7354014598540146
0.06436548223350254 0.7354014598540146
0.06450084602368866 0.7354014598540146
0.06450084602368866 0.7363138686131386
0.0649746192893401 0.7363138686131386
0.06510998307952623 0.7363138686131386
0.06544839255499153 0.7363138686131386
0.06544839255499153 0.7372262773722628
0.06565143824027073 0.7372262773722628
0.06565143824027073 0.7381386861313869
0.06598984771573604 0.7381386861313869
0.06626057529610829 0.7381386861313869
0.06754653130287648 0.7381386861313869
0.06815566835871405 0.7381386861313869
0.06815566835871405 0.7390510948905109
0.06835871404399323 0.7390510948905109
0.06835871404399323 0.739963503649635
0.06849407783417935 0.739963503649635
0.06849407783417935 0.7408759124087592
0.06869712351945854 0.7408759124087592
0.06869712351945854 0.7417883211678832
0.06903553299492386 0.7417883211678832
0.06903553299492386 0.7427007299270073
0.06991539763113368 0.7427007299270073
0.06991539763113368 0.7436131386861314
0.0705922165820643 0.7436131386861314
0.07072758037225042 0.7436131386861314
0.07106598984771574 0.7436131386861314
0.07120135363790187 0.7436131386861314
0.07120135363790187 0.7445255474452555
0.07126903553299492 0.7445255474452555
0.07140439932318104 0.7445255474452555
0.07160744500846024 0.7445255474452555
0.07160744500846024 0.7454379562043796
0.0722165820642978 0.7454379562043796
0.0722165820642978 0.7463503649635036
0.07241962774957698 0.7463503649635036
0.07241962774957698 0.7481751824817519
0.07248730964467005 0.7481751824817519
0.07248730964467005 0.7490875912408759
0.07282571912013536 0.7490875912408759
0.07309644670050762 0.7490875912408759
0.07397631133671743 0.7490875912408759
0.07411167512690356 0.7490875912408759
0.0749238578680203 0.7490875912408759
0.0751269035532995 0.7490875912408759
0.0754653130287648 0.7490875912408759
0.0754653130287648 0.75
0.07553299492385787 0.75
0.07607445008460237 0.75
0.07607445008460237 0.7509124087591241
0.07695431472081218 0.7509124087591241
0.07695431472081218 0.7518248175182481
0.07824027072758037 0.7518248175182481
0.07824027072758037 0.7527372262773723
0.07851099830795262 0.7527372262773723
0.07864636209813874 0.7527372262773723
0.07993231810490693 0.7527372262773723
0.08006768189509306 0.7527372262773723
0.08006768189509306 0.7536496350364964
0.08047377326565144 0.7536496350364964
0.08074450084602369 0.7536496350364964
0.08142131979695431 0.7536496350364964
0.08142131979695431 0.7554744525547445
0.08379018612521151 0.7554744525547445
0.08392554991539763 0.7554744525547445
0.08406091370558376 0.7554744525547445
0.08406091370558376 0.7563868613138686
0.08412859560067681 0.7563868613138686
0.08412859560067681 0.7572992700729927
0.0845346869712352 0.7572992700729927
0.0845346869712352 0.7627737226277372
0.08500846023688663 0.7627737226277372
0.08500846023688663 0.7645985401459854
0.085414551607445 0.7645985401459854
0.08554991539763114 0.7645985401459854
0.08588832487309644 0.7645985401459854
0.08602368866328257 0.7645985401459854
0.08697123519458545 0.7645985401459854
0.08697123519458545 0.7664233576642335
0.08710659898477158 0.7664233576642335
0.08730964467005076 0.7664233576642335
0.08798646362098139 0.7664233576642335
0.08798646362098139 0.7673357664233577
0.08879864636209814 0.7673357664233577
0.08893401015228426 0.7673357664233577
0.08967851099830795 0.7673357664233577
0.08981387478849408 0.7673357664233577
0.0899492385786802 0.7673357664233577
0.0899492385786802 0.7682481751824818
0.09062605752961082 0.7682481751824818
0.09076142131979695 0.7682481751824818
0.09130287648054146 0.7682481751824818
0.09130287648054146 0.7691605839416058
0.0921150592216582 0.7691605839416058
0.09225042301184433 0.7691605839416058
0.09279187817258883 0.7691605839416058
0.09279187817258883 0.7700729927007299
0.09319796954314721 0.7700729927007299
0.09333333333333334 0.7700729927007299
0.09373942470389171 0.7700729927007299
0.09387478849407783 0.7700729927007299
0.09414551607445008 0.7700729927007299
0.09434856175972928 0.7700729927007299
0.09495769881556683 0.7700729927007299
0.09495769881556683 0.7718978102189781
0.09509306260575297 0.7718978102189781
0.09509306260575297 0.7737226277372263
0.09543147208121827 0.7737226277372263
0.09543147208121827 0.7746350364963503
0.09624365482233503 0.7746350364963503
0.09637901861252116 0.7746350364963503
0.0971912013536379 0.7746350364963503
0.09759729272419627 0.7746350364963503
0.09827411167512691 0.7746350364963503
0.09827411167512691 0.7764598540145985
0.09854483925549916 0.7764598540145985
0.09874788494077834 0.7764598540145985
0.10098138747884941 0.7764598540145985
0.10165820642978003 0.7764598540145985
0.10186125211505923 0.7764598540145985
0.1020642978003384 0.7764598540145985
0.1020642978003384 0.7773722627737226
0.10213197969543147 0.7773722627737226
0.10213197969543147 0.7782846715328468
0.10260575296108292 0.7782846715328468
0.10260575296108292 0.7791970802919708
0.10294416243654822 0.7791970802919708
0.10314720812182741 0.7791970802919708
0.10416243654822335 0.7791970802919708
0.10429780033840948 0.7791970802919708
0.10490693739424704 0.7791970802919708
0.10490693739424704 0.7801094890510949
0.10510998307952622 0.7801094890510949
0.10510998307952622 0.781021897810219
0.1071404399323181 0.781021897810219
0.1071404399323181 0.781934306569343
0.10720812182741117 0.781934306569343
0.10720812182741117 0.7828467153284672
0.10774957698815567 0.7828467153284672
0.10774957698815567 0.7846715328467153
0.10788494077834179 0.7846715328467153
0.10856175972927241 0.7846715328467153
0.10856175972927241 0.7855839416058394
0.10923857868020305 0.7855839416058394
0.10937394247038917 0.7855839416058394
0.11052453468697124 0.7855839416058394
0.11099830795262268 0.7855839416058394
0.1116751269035533 0.7855839416058394
0.1116751269035533 0.7864963503649635
0.11208121827411167 0.7864963503649635
0.11289340101522842 0.7864963503649635
0.11289340101522842 0.7874087591240876
0.11289340101522842 0.7947080291970803
0.11323181049069374 0.7947080291970803
0.11323181049069374 0.7956204379562044
0.11336717428087986 0.7956204379562044
0.11336717428087986 0.7965328467153284
0.11377326565143824 0.7965328467153284
0.11390862944162436 0.7965328467153284
0.11505922165820642 0.7965328467153284
0.11505922165820642 0.802007299270073
0.11553299492385787 0.802007299270073
0.11553299492385787 0.8029197080291971
0.11634517766497462 0.8029197080291971
0.11634517766497462 0.8038321167883211
0.11648054145516075 0.8038321167883211
0.116751269035533 0.8038321167883211
0.11864636209813875 0.8038321167883211
0.11884940778341793 0.8038321167883211
0.11905245346869713 0.8038321167883211
0.11905245346869713 0.8047445255474452
0.1194585448392555 0.8047445255474452
0.11959390862944162 0.8047445255474452
0.12094754653130288 0.8047445255474452
0.12094754653130288 0.8056569343065694
0.121082910321489 0.8056569343065694
0.12121827411167513 0.8056569343065694
0.12196277495769882 0.8056569343065694
0.12209813874788494 0.8056569343065694
0.12318104906937394 0.8056569343065694
0.12331641285956006 0.8056569343065694
0.12406091370558375 0.8056569343065694
0.12406091370558375 0.8065693430656934
0.1245346869712352 0.8065693430656934
0.1245346869712352 0.8074817518248175
0.12467005076142132 0.8074817518248175
0.12467005076142132 0.8083941605839416
0.12609137055837563 0.8083941605839416
0.1267005076142132 0.8083941605839416
0.1272419627749577 0.8083941605839416
0.1272419627749577 0.8093065693430657
0.127580372250423 0.8093065693430657
0.1277834179357022 0.8093065693430657
0.12791878172588833 0.8093065693430657
0.12791878172588833 0.8111313868613139
0.1292047377326565 0.8111313868613139
0.1294077834179357 0.8111313868613139
0.12981387478849407 0.8111313868613139
0.1299492385786802 0.8111313868613139
0.13123519458544838 0.8111313868613139
0.13123519458544838 0.8120437956204379
0.13130287648054145 0.8120437956204379
0.13130287648054145 0.8129562043795621
0.13177664974619288 0.8129562043795621
0.13177664974619288 0.8138686131386861
0.13184433164128595 0.8138686131386861
0.13218274111675127 0.8138686131386861
0.13319796954314722 0.8138686131386861
0.1334010152284264 0.8138686131386861
0.13421319796954315 0.8138686131386861
0.13434856175972928 0.8138686131386861
0.13516074450084603 0.8138686131386861
0.13516074450084603 0.8193430656934306
0.13671742808798645 0.8193430656934306
0.13705583756345177 0.8193430656934306
0.13780033840947548 0.8193430656934306
0.13780033840947548 0.8202554744525548
0.13820642978003383 0.8202554744525548
0.13820642978003383 0.8211678832116789
0.13895093062605754 0.8211678832116789
0.13908629441624365 0.8211678832116789
0.1392216582064298 0.8211678832116789
0.1392216582064298 0.8220802919708029
0.1393570219966159 0.8220802919708029
0.1393570219966159 0.822992700729927
0.14003384094754653 0.822992700729927
0.14003384094754653 0.823905109489051
0.1420642978003384 0.823905109489051
0.1420642978003384 0.8248175182481752
0.1436886632825719 0.8248175182481752
0.1436886632825719 0.8257299270072993
0.1440947546531303 0.8257299270072993
0.1442301184433164 0.8257299270072993
0.1446362098138748 0.8257299270072993
0.1446362098138748 0.8266423357664233
0.14470389170896786 0.8266423357664233
0.14470389170896786 0.8275547445255474
0.1449746192893401 0.8275547445255474
0.1449746192893401 0.8321167883211679
0.14565143824027071 0.8321167883211679
0.14700507614213199 0.8321167883211679
0.14720812182741116 0.8321167883211679
0.1503891708967851 0.8321167883211679
0.1505922165820643 0.8321167883211679
0.15126903553299492 0.8321167883211679
0.15140439932318106 0.8321167883211679
0.15174280879864635 0.8321167883211679
0.1518781725888325 0.8321167883211679
0.15214890016920474 0.8321167883211679
0.15228426395939088 0.8321167883211679
0.15228426395939088 0.833029197080292
0.1532994923857868 0.833029197080292
0.15343485617597294 0.833029197080292
0.15363790186125212 0.833029197080292
0.15363790186125212 0.833941605839416
0.15390862944162437 0.833941605839416
0.15390862944162437 0.8348540145985401
0.154585448392555 0.8348540145985401
0.15478849407783418 0.8348540145985401
0.155668358714044 0.8348540145985401
0.155668358714044 0.8357664233576643
0.15641285956006767 0.8357664233576643
0.15661590524534688 0.8357664233576643
0.158917089678511 0.8357664233576643
0.1591201353637902 0.8357664233576643
0.1601353637901861 0.8357664233576643
0.1601353637901861 0.8366788321167883
0.16033840947546532 0.8366788321167883
0.1605414551607445 0.8366788321167883
0.16060913705583757 0.8366788321167883
0.16074450084602368 0.8366788321167883
0.161082910321489 0.8366788321167883
0.161082910321489 0.8375912408759124
0.1616243654822335 0.8375912408759124
0.1616243654822335 0.8385036496350365
0.16175972927241963 0.8385036496350365
0.16175972927241963 0.8394160583941606
0.16338409475465313 0.8394160583941606
0.16338409475465313 0.8403284671532847
0.16494077834179358 0.8403284671532847
0.16494077834179358 0.8421532846715328
0.16602368866328257 0.8421532846715328
0.16602368866328257 0.843065693430657
0.16629441624365482 0.843065693430657
0.16629441624365482 0.843978102189781
0.16710659898477156 0.843978102189781
0.16710659898477156 0.8448905109489051
0.1688663282571912 0.8448905109489051
0.16900169204737733 0.8448905109489051
0.16913705583756344 0.8448905109489051
0.16927241962774958 0.8448905109489051
0.169746192893401 0.8448905109489051
0.169746192893401 0.8458029197080292
0.17076142131979696 0.8458029197080292
0.17076142131979696 0.8467153284671532
0.17137055837563453 0.8467153284671532
0.17137055837563453 0.8476277372262774
0.17197969543147207 0.8476277372262774
0.17197969543147207 0.8485401459854015
0.1721150592216582 0.8485401459854015
0.17258883248730963 0.8485401459854015
0.17272419627749577 0.8485401459854015
0.17346869712351945 0.8485401459854015
0.1736040609137056 0.8485401459854015
0.17604060913705583 0.8485401459854015
0.17617597292724196 0.8485401459854015
0.17786802030456852 0.8485401459854015
0.17786802030456852 0.8494525547445255
0.17868020304568527 0.8494525547445255
0.1788155668358714 0.8494525547445255
0.17888324873096448 0.8494525547445255
0.17915397631133673 0.8494525547445255
0.18057529610829104 0.8494525547445255
0.1808460236886633 0.8494525547445255
0.1808460236886633 0.8503649635036497
0.1809813874788494 0.8503649635036497
0.1809813874788494 0.8521897810218978
0.1811844331641286 0.8521897810218978
0.18138747884940778 0.8521897810218978
0.1815228426395939 0.8521897810218978
0.18179357021996617 0.8521897810218978
0.1822673434856176 0.8521897810218978
0.18274111675126903 0.8521897810218978
0.18287648054145517 0.8521897810218978
0.18321489001692048 0.8521897810218978
0.18321489001692048 0.8531021897810219
0.1836886632825719 0.8531021897810219
0.1836886632825719 0.8549270072992701
0.18382402707275805 0.8549270072992701
0.18395939086294416 0.8549270072992701
0.18490693739424705 0.8549270072992701
0.18490693739424705 0.8558394160583942
0.18619289340101522 0.8558394160583942
0.18646362098138747 0.8558394160583942
0.18720812182741117 0.8558394160583942
0.1875465313028765 0.8558394160583942
0.1876818950930626 0.8558394160583942
0.18781725888324874 0.8558394160583942
0.18788494077834178 0.8558394160583942
0.18829103214890017 0.8558394160583942
0.18917089678510998 0.8558394160583942
0.18971235194585448 0.8558394160583942
0.1914720812182741 0.8558394160583942
0.1914720812182741 0.8576642335766423
0.19181049069373943 0.8576642335766423
0.1918781725888325 0.8576642335766423
0.1920135363790186 0.8576642335766423
0.19235194585448392 0.8576642335766423
0.19235194585448392 0.8585766423357665
0.19316412859560067 0.8585766423357665
0.19316412859560067 0.8594890510948905
0.1932994923857868 0.8594890510948905
0.1932994923857868 0.8604014598540146
0.19370558375634517 0.8604014598540146
0.19370558375634517 0.8613138686131386
0.19445008460236887 0.8613138686131386
0.19472081218274112 0.8613138686131386
0.19485617597292723 0.8613138686131386
0.19512690355329948 0.8613138686131386
0.19526226734348562 0.8613138686131386
0.19526226734348562 0.8622262773722628
0.1954653130287648 0.8622262773722628
0.1954653130287648 0.8640510948905109
0.19593908629441625 0.8640510948905109
0.19593908629441625 0.864963503649635
0.19661590524534686 0.864963503649635
0.19661590524534686 0.8658759124087592
0.19749576988155668 0.8658759124087592
0.19763113367174281 0.8658759124087592
0.19844331641285956 0.8658759124087592
0.19844331641285956 0.8667883211678832
0.19898477157360406 0.8667883211678832
0.1991201353637902 0.8667883211678832
0.19945854483925549 0.8667883211678832
0.19945854483925549 0.8677007299270073
0.1996615905245347 0.8677007299270073
0.1997969543147208 0.8677007299270073
0.2 0.8677007299270073
0.20013536379018612 0.8677007299270073
0.201082910321489 0.8677007299270073
0.20121827411167512 0.8677007299270073
0.20128595600676819 0.8677007299270073
0.20189509306260575 0.8677007299270073
0.2027072758037225 0.8677007299270073
0.2029103214890017 0.8677007299270073
0.20331641285956006 0.8677007299270073
0.20548223350253808 0.8677007299270073
0.20548223350253808 0.8686131386861314
0.20575296108291033 0.8686131386861314
0.20588832487309644 0.8686131386861314
0.2072419627749577 0.8686131386861314
0.20737732656514382 0.8686131386861314
0.2074450084602369 0.8686131386861314
0.207580372250423 0.8686131386861314
0.20785109983079525 0.8686131386861314
0.20805414551607446 0.8686131386861314
0.20988155668358713 0.8686131386861314
0.21001692047377327 0.8686131386861314
0.21096446700507615 0.8686131386861314
0.21096446700507615 0.8740875912408759
0.21143824027072758 0.8740875912408759
0.21157360406091372 0.8740875912408759
0.21272419627749578 0.8740875912408759
0.2128595600676819 0.8740875912408759
0.2131979695431472 0.8740875912408759
0.2131979695431472 0.875
0.21353637901861253 0.875
0.21441624365482234 0.875
0.2153637901861252 0.875
0.21563451776649747 0.875
0.21563451776649747 0.8759124087591241
0.21712351945854483 0.8759124087591241
0.21712351945854483 0.8768248175182481
0.21732656514382404 0.8768248175182481
0.2191539763113367 0.8768248175182481
0.2198984771573604 0.8768248175182481
0.22003384094754652 0.8768248175182481
0.2222673434856176 0.8768248175182481
0.2224703891708968 0.8768248175182481
0.2226057529610829 0.8768248175182481
0.22274111675126904 0.8768248175182481
0.2228087986463621 0.8768248175182481
0.2228087986463621 0.8777372262773723
0.2244331641285956 0.8777372262773723
0.2244331641285956 0.8786496350364964
0.22463620981387478 0.8786496350364964
0.22463620981387478 0.8795620437956204
0.22483925549915398 0.8795620437956204
0.2249746192893401 0.8795620437956204
0.22504230118443316 0.8795620437956204
0.22504230118443316 0.8804744525547445
0.2257191201353638 0.8804744525547445
0.2258544839255499 0.8804744525547445
0.22598984771573605 0.8804744525547445
0.22612521150592216 0.8804744525547445
0.22619289340101523 0.8804744525547445
0.22619289340101523 0.8813868613138686
0.22754653130287647 0.8813868613138686
0.22781725888324872 0.8813868613138686
0.22829103214890017 0.8813868613138686
0.22869712351945853 0.8813868613138686
0.22896785109983078 0.8813868613138686
0.22896785109983078 0.8822992700729927
0.22917089678511 0.8822992700729927
0.22917089678511 0.8832116788321168
0.23038917089678512 0.8832116788321168
0.23052453468697123 0.8832116788321168
0.23140439932318105 0.8832116788321168
0.23140439932318105 0.8841240875912408
0.2327580372250423 0.8841240875912408
0.2327580372250423 0.885036496350365
0.23323181049069375 0.885036496350365
0.23323181049069375 0.8859489051094891
0.2341793570219966 0.8859489051094891
0.23431472081218274 0.8859489051094891
0.2349238578680203 0.8859489051094891
0.2349238578680203 0.8877737226277372
0.23499153976311338 0.8877737226277372
0.23526226734348563 0.8877737226277372
0.23580372250423012 0.8877737226277372
0.23580372250423012 0.8886861313868614
0.23634517766497462 0.8886861313868614
0.23702199661590526 0.8886861313868614
0.2394585448392555 0.8886861313868614
0.23986463620981388 0.8886861313868614
0.24209813874788494 0.8886861313868614
0.24209813874788494 0.8905109489051095
0.24209813874788494 0.8914233576642335
0.24751269035532994 0.8914233576642335
0.24764805414551608 0.8914233576642335
0.2481218274111675 0.8914233576642335
0.24825719120135364 0.8914233576642335
0.24846023688663282 0.8914233576642335
0.24859560067681896 0.8914233576642335
0.24893401015228425 0.8914233576642335
0.2490693739424704 0.8914233576642335
0.2501522842639594 0.8914233576642335
0.2501522842639594 0.8923357664233577
0.2503553299492386 0.8923357664233577
0.2503553299492386 0.8932481751824818
0.2506260575296108 0.8932481751824818
0.2508967851099831 0.8932481751824818
0.25407783417935703 0.8932481751824818
0.25421319796954317 0.8932481751824818
0.25495769881556685 0.8932481751824818
0.25543147208121825 0.8932481751824818
0.2567174280879865 0.8932481751824818
0.2567174280879865 0.8941605839416058
0.2568527918781726 0.8941605839416058
0.2575972927241963 0.8941605839416058
0.2578680203045685 0.8941605839416058
0.25942470389170896 0.8941605839416058
0.25942470389170896 0.8950729927007299
0.2595600676818951 0.8950729927007299
0.2597631133671743 0.8950729927007299
0.26016920473773264 0.8950729927007299
0.2603045685279188 0.8950729927007299
0.2609813874788494 0.8950729927007299
0.2609813874788494 0.8959854014598541
0.2615228426395939 0.8959854014598541
0.2615228426395939 0.8968978102189781
0.26159052453468695 0.8968978102189781
0.26199661590524537 0.8968978102189781
0.2644331641285956 0.8968978102189781
0.2644331641285956 0.8978102189781022
0.2653130287648054 0.8978102189781022
0.26544839255499153 0.8978102189781022
0.2656514382402707 0.8978102189781022
0.2658544839255499 0.8978102189781022
0.2665313028764805 0.8978102189781022
0.26686971235194584 0.8978102189781022
0.26693739424703894 0.8978102189781022
0.26693739424703894 0.8987226277372263
0.26741116751269034 0.8987226277372263
0.26741116751269034 0.8996350364963503
0.2695769881556684 0.8996350364963503
0.26971235194585447 0.8996350364963503
0.2700507614213198 0.8996350364963503
0.2703891708967851 0.8996350364963503
0.2703891708967851 0.9005474452554745
0.2705922165820643 0.9005474452554745
0.2709306260575296 0.9005474452554745
0.2718781725888325 0.9005474452554745
0.2718781725888325 0.9023722627737226
0.27282571912013537 0.9023722627737226
0.2731641285956007 0.9023722627737226
0.27363790186125214 0.9023722627737226
0.2737732656514382 0.9023722627737226
0.275668358714044 0.9023722627737226
0.27580372250423013 0.9023722627737226
0.27593908629441627 0.9023722627737226
0.27593908629441627 0.9032846715328468
0.276751269035533 0.9032846715328468
0.2768866328257191 0.9032846715328468
0.2773604060913706 0.9032846715328468
0.27749576988155666 0.9032846715328468
0.27830795262267344 0.9032846715328468
0.27830795262267344 0.9041970802919708
0.27952622673434857 0.9041970802919708
0.2796615905245347 0.9041970802919708
0.27972927241962775 0.9041970802919708
0.2798646362098139 0.9041970802919708
0.28318104906937397 0.9041970802919708
0.2845346869712352 0.9041970802919708
0.2846700507614213 0.9041970802919708
0.2856175972927242 0.9041970802919708
0.2856175972927242 0.9051094890510949
0.2857529610829103 0.9051094890510949
0.2859560067681895 0.9051094890510949
0.2860236886632826 0.9051094890510949
0.2861590524534687 0.9051094890510949
0.2872419627749577 0.9051094890510949
0.2872419627749577 0.906021897810219
0.2879187817258883 0.906021897810219
0.2881895093062606 0.906021897810219
0.2890693739424704 0.906021897810219
0.28920473773265654 0.906021897810219
0.29028764805414553 0.906021897810219
0.29042301184433167 0.906021897810219
0.29225042301184434 0.906021897810219
0.2923857868020305 0.906021897810219
0.2941455160744501 0.906021897810219
0.2941455160744501 0.906934306569343
0.295160744500846 0.906934306569343
0.295160744500846 0.9078467153284672
0.2957021996615905 0.9078467153284672
0.29583756345177664 0.9078467153284672
0.2966497461928934 0.9078467153284672
0.29678510998307955 0.9078467153284672
0.2971235194585448 0.9078467153284672
0.29732656514382405 0.9078467153284672
0.2977326565143824 0.9078467153284672
0.29786802030456855 0.9078467153284672
0.2979357021996616 0.9078467153284672
0.2980710659898477 0.9078467153284672
0.29976311336717426 0.9078467153284672
0.2998984771573604 0.9078467153284672
0.2999661590524535 0.9078467153284672
0.2999661590524535 0.9087591240875912
0.3013874788494078 0.9087591240875912
0.3022673434856176 0.9087591240875912
0.3024703891708968 0.9087591240875912
0.3024703891708968 0.9096715328467153
0.30314720812182744 0.9096715328467153
0.30341793570219966 0.9096715328467153
0.3040947546531303 0.9096715328467153
0.30423011844331643 0.9096715328467153
0.30538071065989847 0.9096715328467153
0.3055160744500846 0.9096715328467153
0.3060575296108291 0.9096715328467153
0.3060575296108291 0.9105839416058394
0.3063959390862944 0.9105839416058394
0.30653130287648056 0.9105839416058394
0.3068697123519459 0.9105839416058394
0.30727580372250424 0.9105839416058394
0.3073434856175973 0.9105839416058394
0.3074788494077834 0.9105839416058394
0.30754653130287646 0.9105839416058394
0.3076818950930626 0.9105839416058394
0.310253807106599 0.9105839416058394
0.3105245346869712 0.9105839416058394
0.31140439932318104 0.9105839416058394
0.31140439932318104 0.9114963503649635
0.31228426395939085 0.9114963503649635
0.31262267343485617 0.9114963503649635
0.3127580372250423 0.9114963503649635
0.3136379018612521 0.9114963503649635
0.3141793570219966 0.9114963503649635
0.3141793570219966 0.9142335766423357
0.3151945854483926 0.9142335766423357
0.3163451776649746 0.9142335766423357
0.31681895093062606 0.9142335766423357
0.31702199661590524 0.9142335766423357
0.3174280879864636 0.9142335766423357
0.317834179357022 0.9142335766423357
0.3180372250423012 0.9142335766423357
0.31817258883248734 0.9142335766423357
0.3183079526226734 0.9142335766423357
0.31864636209813874 0.9142335766423357
0.3188494077834179 0.9142335766423357
0.3202030456852792 0.9142335766423357
0.3203384094754653 0.9142335766423357
0.32047377326565146 0.9142335766423357
0.32047377326565146 0.9151459854014599
0.3218274111675127 0.9151459854014599
0.3218274111675127 0.916058394160584
0.3223688663282572 0.916058394160584
0.3225042301184433 0.916058394160584
0.32284263959390863 0.916058394160584
0.32297800338409477 0.916058394160584
0.324331641285956 0.916058394160584
0.32460236886632826 0.916058394160584
0.3247377326565144 0.916058394160584
0.3252115059221658 0.916058394160584
0.32710659898477157 0.916058394160584
0.3272419627749577 0.916058394160584
0.3279864636209814 0.916058394160584
0.3279864636209814 0.916970802919708
0.33035532994923855 0.916970802919708
0.33062605752961083 0.916970802919708
0.33150592216582064 0.916970802919708
0.33150592216582064 0.9178832116788321
0.33238578680203046 0.9178832116788321
0.33292724196277496 0.9178832116788321
0.3334010152284264 0.9178832116788321
0.3335363790186125 0.9178832116788321
0.33434856175972927 0.9178832116788321
0.3344839255499154 0.9178832116788321
0.3346869712351946 0.9178832116788321
0.3350253807106599 0.9178832116788321
0.33549915397631136 0.9178832116788321
0.33549915397631136 0.9187956204379562
0.33624365482233504 0.9187956204379562
0.33651438240270726 0.9187956204379562
0.3368527918781726 0.9187956204379562
0.3368527918781726 0.9197080291970803
0.3378003384094755 0.9197080291970803
0.3378003384094755 0.9215328467153284
0.33874788494077834 0.9215328467153284
0.3388832487309645 0.9215328467153284
0.3395600676818951 0.9215328467153284
0.3396954314720812 0.9215328467153284
0.3402368866328257 0.9215328467153284
0.340575296108291 0.9215328467153284
0.34165820642978 0.9215328467153284
0.34179357021996615 0.9215328467153284
0.34186125211505924 0.9215328467153284
0.34213197969543147 0.9215328467153284
0.34294416243654824 0.9215328467153284
0.3430795262267343 0.9215328467153284
0.3431472081218274 0.9215328467153284
0.34348561759729274 0.9215328467153284
0.3444331641285956 0.9215328467153284
0.3466666666666667 0.9215328467153284
0.34707275803722504 0.9215328467153284
0.3472081218274112 0.9215328467153284
0.34822335025380713 0.9215328467153284
0.3484263959390863 0.9215328467153284
0.3484263959390863 0.9224452554744526
0.34869712351945853 0.9224452554744526
0.34883248730964467 0.9224452554744526
0.34957698815566834 0.9224452554744526
0.34991539763113366 0.9224452554744526
0.3500507614213198 0.9224452554744526
0.3514720812182741 0.9224452554744526
0.35160744500846025 0.9224452554744526
0.35194585448392557 0.9224452554744526
0.35194585448392557 0.9233576642335767
0.35214890016920475 0.9233576642335767
0.35214890016920475 0.9242700729927007
0.35241962774957697 0.9242700729927007
0.35357021996615906 0.9242700729927007
0.35377326565143824 0.9242700729927007
0.3539086294416244 0.9242700729927007
0.3539086294416244 0.9251824817518248
0.3549915397631134 0.9251824817518248
0.3551269035532995 0.9251824817518248
0.35627749576988155 0.9251824817518248
0.3564128595600677 0.9251824817518248
0.35769881556683586 0.9251824817518248
0.35769881556683586 0.926094890510949
0.35790186125211504 0.926094890510949
0.36081218274111676 0.926094890510949
0.3609475465313029 0.926094890510949
0.36189509306260575 0.926094890510949
0.36189509306260575 0.927007299270073
0.3620304568527919 0.927007299270073
0.3622335025380711 0.927007299270073
0.3623011844331641 0.927007299270073
0.36277495769881557 0.927007299270073
0.3628426395939086 0.927007299270073
0.3631133671742809 0.927007299270073
0.3633840947546531 0.927007299270073
0.36358714043993234 0.927007299270073
0.3637225042301184 0.927007299270073
0.36385786802030456 0.927007299270073
0.36514382402707274 0.927007299270073
0.3652791878172589 0.927007299270073
0.36656514382402705 0.927007299270073
0.3667005076142132 0.927007299270073
0.3667681895093063 0.927007299270073
0.36690355329949237 0.927007299270073
0.36690355329949237 0.9279197080291971
0.36697123519458547 0.9288321167883211
0.3673773265651438 0.9288321167883211
0.367580372250423 0.9288321167883211
0.36771573604060914 0.9288321167883211
0.3678510998307953 0.9288321167883211
0.3681895093062606 0.9288321167883211
0.3684602368866328 0.9288321167883211
0.3720473773265651 0.9288321167883211
0.3720473773265651 0.9297445255474452
0.37218274111675126 0.9297445255474452
0.37414551607445007 0.9297445255474452
0.37434856175972925 0.9297445255474452
0.3744839255499154 0.9297445255474452
0.3750253807106599 0.9297445255474452
0.37549915397631134 0.9297445255474452
0.3770558375634518 0.9297445255474452
0.377326565143824 0.9297445255474452
0.3775972927241963 0.9297445255474452
0.3777326565143824 0.9297445255474452
0.37834179357021996 0.9297445255474452
0.3784771573604061 0.9297445255474452
0.3784771573604061 0.9306569343065694
0.38111675126903555 0.9306569343065694
0.3812521150592217 0.9306569343065694
0.38138747884940777 0.9306569343065694
0.38138747884940777 0.9315693430656934
0.3817935702199662 0.9315693430656934
0.38192893401015227 0.9315693430656934
0.3838917089678511 0.9315693430656934
0.3840270727580372 0.9315693430656934
0.3842301184433164 0.9315693430656934
0.38436548223350253 0.9315693430656934
0.38490693739424703 0.9315693430656934
0.38490693739424703 0.9324817518248175
0.3856514382402707 0.9324817518248175
0.38578680203045684 0.9324817518248175
0.38673434856175976 0.9324817518248175
0.3891032148900169 0.9324817518248175
0.3895093062605753 0.9324817518248175
0.3895093062605753 0.9333941605839416
0.38971235194585446 0.9333941605839416
0.3898477157360406 0.9333941605839416
0.3905922165820643 0.9333941605839416
0.3911336717428088 0.9333941605839416
0.39214890016920473 0.9333941605839416
0.39214890016920473 0.9343065693430657
0.393502538071066 0.9343065693430657
0.39363790186125214 0.9343065693430657
0.39363790186125214 0.9352189781021898
0.3937732656514382 0.9352189781021898
0.39390862944162436 0.9352189781021898
0.3948561759729272 0.9352189781021898
0.39505922165820645 0.9352189781021898
0.3951269035532995 0.9352189781021898
0.39526226734348563 0.9352189781021898
0.3954653130287648 0.9352189781021898
0.39593908629441626 0.9352189781021898
0.39607445008460235 0.9352189781021898
0.39641285956006767 0.9352189781021898
0.39641285956006767 0.9361313868613139
0.39668358714043994 0.9361313868613139
0.3968866328257191 0.9361313868613139
0.3974280879864636 0.9361313868613139
0.3974280879864636 0.9370437956204379
0.3985109983079526 0.9370437956204379
0.39891708967851097 0.9370437956204379
0.40006768189509306 0.9370437956204379
0.4002030456852792 0.9370437956204379
0.40087986463620984 0.9370437956204379
0.4010152284263959 0.9370437956204379
0.40115059221658206 0.9370437956204379
0.40115059221658206 0.9379562043795621
0.40284263959390865 0.9379562043795621
0.40297800338409473 0.9379562043795621
0.40331641285956005 0.9379562043795621
0.40331641285956005 0.9397810218978102
0.4034517766497462 0.9397810218978102
0.4049407783417936 0.9397810218978102
0.4052115059221658 0.9397810218978102
0.4056175972927242 0.9397810218978102
0.4056175972927242 0.9406934306569343
0.4058206429780034 0.9406934306569343
0.4059560067681895 0.9406934306569343
0.4062944162436548 0.9406934306569343
0.4062944162436548 0.9416058394160584
0.40730964467005076 0.9416058394160584
0.40730964467005076 0.9425182481751825
0.40785109983079526 0.9425182481751825
0.4079864636209814 0.9425182481751825
0.40954314720812185 0.9425182481751825
0.40967851099830793 0.9425182481751825
0.40981387478849407 0.9425182481751825
0.4101522842639594 0.9425182481751825
0.41035532994923857 0.9425182481751825
0.41062605752961084 0.9425182481751825
0.41367174280879865 0.9425182481751825
0.4138071065989848 0.9425182481751825
0.41421319796954315 0.9425182481751825
0.4143485617597293 0.9425182481751825
0.4148223350253807 0.9425182481751825
0.4149576988155668 0.9425182481751825
0.4157698815566836 0.9425182481751825
0.41590524534686973 0.9425182481751825
0.41692047377326563 0.9425182481751825
0.41725888324873095 0.9425182481751825
0.41766497461928936 0.9425182481751825
0.41780033840947545 0.9425182481751825
0.4180710659898477 0.9425182481751825
0.4180710659898477 0.9434306569343066
0.4185448392554992 0.9434306569343066
0.41874788494077836 0.9434306569343066
0.41922165820642976 0.9434306569343066
0.4193570219966159 0.9434306569343066
0.4196277495769882 0.9434306569343066
0.41976311336717426 0.9434306569343066
0.4202368866328257 0.9434306569343066
0.42037225042301185 0.9434306569343066
0.420507614213198 0.9434306569343066
0.42064297800338407 0.9434306569343066
0.42071065989847717 0.9434306569343066
0.4208460236886633 0.9434306569343066
0.4210490693739425 0.9434306569343066
0.42118443316412857 0.9434306569343066
0.4219289340101523 0.9434306569343066
0.42233502538071066 0.9434306569343066
0.4224703891708968 0.9434306569343066
0.4230118443316413 0.9434306569343066
0.4230118443316413 0.9443430656934306
0.42450084602368865 0.9443430656934306
0.42483925549915397 0.9443430656934306
0.4269373942470389 0.9443430656934306
0.4269373942470389 0.9452554744525548
0.42754653130287645 0.9452554744525548
0.42795262267343487 0.9452554744525548
0.4289678510998308 0.9452554744525548
0.4291032148900169 0.9452554744525548
0.43147208121827413 0.9452554744525548
0.43174280879864635 0.9452554744525548
0.4318781725888325 0.9452554744525548
0.4327580372250423 0.9452554744525548
0.43370558375634516 0.9452554744525548
0.43377326565143826 0.9452554744525548
0.43397631133671744 0.9452554744525548
0.4344500846023689 0.9452554744525548
0.434585448392555 0.9452554744525548
0.43817258883248733 0.9452554744525548
0.43817258883248733 0.9461678832116789
0.4388494077834179 0.9461678832116789
0.43898477157360405 0.9461678832116789
0.43918781725888323 0.9461678832116789
0.43918781725888323 0.9470802919708029
0.43959390862944164 0.9470802919708029
0.43959390862944164 0.948905109489051
0.44006768189509304 0.948905109489051
0.44006768189509304 0.9498175182481752
0.4402707275803722 0.9498175182481752
0.44060913705583754 0.9498175182481752
0.44189509306260577 0.9498175182481752
0.44203045685279185 0.9498175182481752
0.44710659898477156 0.9498175182481752
0.44737732656514384 0.9498175182481752
0.44771573604060916 0.9498175182481752
0.44771573604060916 0.9507299270072993
0.4485279187817259 0.9507299270072993
0.44873096446700506 0.9507299270072993
0.44954314720812183 0.9507299270072993
0.449746192893401 0.9507299270072993
0.44981387478849405 0.9507299270072993
0.4499492385786802 0.9507299270072993
0.4508967851099831 0.9507299270072993
0.4510321489001692 0.9507299270072993
0.45150592216582064 0.9507299270072993
0.4517089678510998 0.9507299270072993
0.45204737732656514 0.9507299270072993
0.4521827411167513 0.9507299270072993
0.45265651438240273 0.9507299270072993
0.45292724196277495 0.9507299270072993
0.4542131979695431 0.9507299270072993
0.45441624365482236 0.9507299270072993
0.4548223350253807 0.9507299270072993
0.45495769881556686 0.9507299270072993
0.4552284263959391 0.9507299270072993
0.45543147208121826 0.9507299270072993
0.45549915397631136 0.9507299270072993
0.45563451776649744 0.9507299270072993
0.45854483925549916 0.9507299270072993
0.4586802030456853 0.9507299270072993
0.45935702199661593 0.9507299270072993
0.459492385786802 0.9507299270072993
0.46071065989847715 0.9507299270072993
0.4608460236886633 0.9507299270072993
0.46165820642978006 0.9507299270072993
0.46186125211505924 0.9507299270072993
0.46219966159052456 0.9507299270072993
0.46219966159052456 0.9516423357664233
0.4636886632825719 0.9516423357664233
0.46382402707275805 0.9516423357664233
0.46416243654822337 0.9516423357664233
0.46429780033840945 0.9516423357664233
0.464839255499154 0.9516423357664233
0.464839255499154 0.9525547445255474
0.4649746192893401 0.9525547445255474
0.4675465313028765 0.9525547445255474
0.468155668358714 0.9525547445255474
0.4683587140439932 0.9525547445255474
0.4687648054145516 0.9525547445255474
0.4687648054145516 0.9534671532846716
0.46998307952622675 0.9534671532846716
0.46998307952622675 0.9543795620437956
0.47160744500846025 0.9543795620437956
0.4718104906937394 0.9543795620437956
0.47214890016920474 0.9543795620437956
0.4722842639593909 0.9543795620437956
0.4730964467005076 0.9543795620437956
0.4733671742808799 0.9543795620437956
0.4742470389170897 0.9543795620437956
0.47438240270727583 0.9543795620437956
0.4747208121827411 0.9543795620437956
0.4753976311336717 0.9543795620437956
0.4753976311336717 0.9552919708029197
0.47715736040609136 0.9552919708029197
0.4772927241962775 0.9552919708029197
0.47736040609137054 0.9552919708029197
0.4774957698815567 0.9552919708029197
0.4789847715736041 0.9552919708029197
0.47912013536379017 0.9552919708029197
0.47939086294416244 0.9552919708029197
0.47966159052453466 0.9552919708029197
0.48081218274111676 0.9552919708029197
0.48081218274111676 0.9562043795620438
0.4814890016920474 0.9562043795620438
0.4814890016920474 0.9571167883211679
0.48223350253807107 0.9571167883211679
0.4823688663282572 0.9571167883211679
0.4825042301184433 0.9571167883211679
0.48277495769881557 0.9571167883211679
0.4829103214890017 0.9571167883211679
0.4831133671742809 0.9571167883211679
0.483248730964467 0.9571167883211679
0.4839932318104907 0.9571167883211679
0.48412859560067684 0.9571167883211679
0.48575296108291033 0.9571167883211679
0.48588832487309647 0.9571167883211679
0.4859560067681895 0.9571167883211679
0.48609137055837565 0.9571167883211679
0.49164128595600676 0.9571167883211679
0.49164128595600676 0.958029197080292
0.4917766497461929 0.958029197080292
0.4926565143824027 0.958029197080292
0.49279187817258885 0.958029197080292
0.49313028764805417 0.958029197080292
0.49326565143824025 0.958941605839416
0.4934686971235195 0.958941605839416
0.49367174280879866 0.958941605839416
0.49367174280879866 0.9598540145985401
0.494010152284264 0.9598540145985401
0.494010152284264 0.9607664233576643
0.49421319796954316 0.9607664233576643
0.49441624365482234 0.9607664233576643
0.4945516074450085 0.9607664233576643
0.49549915397631134 0.9607664233576643
0.4956345177664975 0.9607664233576643
0.4963113367174281 0.9607664233576643
0.4964467005076142 0.9607664233576643
0.49746192893401014 0.9607664233576643
0.4977326565143824 0.9607664233576643
0.49908629441624364 0.9607664233576643
0.5000338409475465 0.9607664233576643
0.5000338409475465 0.9616788321167883
0.5003722504230118 0.9616788321167883
0.500507614213198 0.9616788321167883
0.5011844331641286 0.9616788321167883
0.5013197969543147 0.9616788321167883
0.5014551607445008 0.9616788321167883
0.501590524534687 0.9616788321167883
0.5017935702199662 0.9616788321167883
0.5019289340101523 0.9616788321167883
0.5024703891708968 0.9616788321167883
0.502673434856176 0.9616788321167883
0.5031472081218274 0.9616788321167883
0.5035532994923858 0.9616788321167883
0.5042301184433164 0.9616788321167883
0.5042301184433164 0.9625912408759124
0.5065989847715736 0.9625912408759124
0.507140439932318 0.9625912408759124
0.5090355329949239 0.9625912408759124
0.50917089678511 0.9625912408759124
0.5093739424703891 0.9625912408759124
0.5096446700507614 0.9625912408759124
0.5097800338409475 0.9625912408759124
0.5105922165820643 0.9625912408759124
0.5107952622673435 0.9625912408759124
0.5114720812182741 0.9625912408759124
0.5121489001692048 0.9625912408759124
0.5122842639593909 0.9625912408759124
0.512419627749577 0.9625912408759124
0.5152622673434856 0.9625912408759124
0.5153976311336718 0.9625912408759124
0.5155329949238578 0.9625912408759124
0.515668358714044 0.9625912408759124
0.517834179357022 0.9625912408759124
0.5179695431472081 0.9625912408759124
0.5187817258883248 0.9625912408759124
0.518917089678511 0.9625912408759124
0.518984771573604 0.9625912408759124
0.5191878172588833 0.9625912408759124
0.5195262267343486 0.9625912408759124
0.5196615905245346 0.9625912408759124
0.5197292724196277 0.9625912408759124
0.52 0.9625912408759124
0.5204060913705584 0.9625912408759124
0.5205414551607445 0.9625912408759124
0.522165820642978 0.9625912408759124
0.522165820642978 0.9635036496350365
0.5227072758037226 0.9635036496350365
0.5229780033840947 0.9635036496350365
0.5230456852791878 0.9635036496350365
0.5231810490693739 0.9635036496350365
0.5234517766497462 0.9635036496350365
0.5235871404399323 0.9635036496350365
0.5243993231810491 0.9635036496350365
0.5243993231810491 0.9644160583941606
0.5251438240270727 0.9644160583941606
0.5251438240270727 0.9653284671532847
0.5269035532994923 0.9653284671532847
0.5271742808798646 0.9653284671532847
0.5285279187817259 0.9653284671532847
0.528663282571912 0.9653284671532847
0.5321150592216582 0.9653284671532847
0.5327241962774958 0.9653284671532847
0.5327918781725889 0.9653284671532847
0.532927241962775 0.9653284671532847
0.5331302876480541 0.9653284671532847
0.5332656514382402 0.9653284671532847
0.5334010152284264 0.9653284671532847
0.5338747884940779 0.9653284671532847
0.5342808798646362 0.9653284671532847
0.535093062605753 0.9653284671532847
0.5364467005076142 0.9653284671532847
0.5364467005076142 0.9662408759124088
0.5365143824027073 0.9662408759124088
0.5366497461928934 0.9662408759124088
0.5367174280879865 0.9662408759124088
0.5368527918781726 0.9662408759124088
0.537326565143824 0.9662408759124088
0.5376649746192893 0.9662408759124088
0.5384771573604061 0.9662408759124088
0.5386125211505922 0.9662408759124088
0.5390862944162437 0.9662408759124088
0.5400338409475466 0.9662408759124088
0.5407783417935702 0.9662408759124088
0.5410490693739425 0.9662408759124088
0.5411844331641286 0.9662408759124088
0.5413874788494077 0.9662408759124088
0.5420642978003384 0.9662408759124088
0.5422673434856176 0.9662408759124088
0.5446362098138748 0.9662408759124088
0.5447715736040609 0.9662408759124088
0.5460575296108291 0.9662408759124088
0.5471404399323181 0.9662408759124088
0.5473434856175973 0.9662408759124088
0.5473434856175973 0.9671532846715328
0.5478172588832487 0.9671532846715328
0.548087986463621 0.9671532846715328
0.5489001692047377 0.9671532846715328
0.5489001692047377 0.968065693430657
0.5493739424703892 0.968065693430657
0.5497123519458544 0.968065693430657
0.5507275803722504 0.968065693430657
0.5509306260575296 0.968065693430657
0.5512690355329949 0.968065693430657
0.5514043993231811 0.968065693430657
0.5516074450084603 0.968065693430657
0.5529610829103215 0.968065693430657
0.5546531302876481 0.968065693430657
0.5546531302876481 0.968978102189781
0.5551945854483925 0.968978102189781
0.5560744500846023 0.968978102189781
0.5561421319796954 0.968978102189781
0.55668358714044 0.968978102189781
0.5570896785109983 0.968978102189781
0.5575634517766498 0.968978102189781
0.557834179357022 0.968978102189781
0.5586463620981388 0.968978102189781
0.5586463620981388 0.9698905109489051
0.5597292724196278 0.9698905109489051
0.5598646362098139 0.9698905109489051
0.560067681895093 0.9698905109489051
0.561150592216582 0.9698905109489051
0.561150592216582 0.9708029197080292
0.5615566835871404 0.9708029197080292
0.5618274111675127 0.9708029197080292
0.5624365482233502 0.9708029197080292
0.5625719120135364 0.9708029197080292
0.5629780033840948 0.9708029197080292
0.5631133671742808 0.9708029197080292
0.5641962774957698 0.9708029197080292
0.5646700507614213 0.9708029197080292
0.5652791878172588 0.9708029197080292
0.5652791878172588 0.9717153284671532
0.5658883248730965 0.9717153284671532
0.5660236886632826 0.9717153284671532
0.5671742808798647 0.9717153284671532
0.5673096446700507 0.9717153284671532
0.5683248730964467 0.9717153284671532
0.5684602368866328 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5690693739424704 0.9717153284671532
0.5693401015228426 0.9717153284671532
0.5696108291032149 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5707614213197969 0.9717153284671532
0.5713028764805415 0.9717153284671532
0.5714382402707275 0.9717153284671532
0.5717089678510998 0.9717153284671532
0.5731979695431472 0.9717153284671532
0.5734686971235194 0.9717153284671532
0.5745516074450084 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.575093062605753 0.9717153284671532
0.5752284263959391 0.9717153284671532
0.5756345177664974 0.9717153284671532
0.5759729272419628 0.9717153284671532
0.5763790186125212 0.9717153284671532
0.5766497461928934 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.577258883248731 0.9717153284671532
0.5773265651438241 0.9717153284671532
0.5776649746192893 0.9717153284671532
0.5780710659898477 0.9717153284671532
0.5782741116751269 0.9717153284671532
0.5785448392554992 0.9717153284671532
0.5786802030456852 0.9717153284671532
0.5792216582064298 0.9717153284671532
0.5793570219966159 0.9717153284671532
0.5796277495769881 0.9717153284671532
0.5798307952622673 0.9717153284671532
0.5799661590524535 0.9717153284671532
0.5819966159052453 0.9717153284671532
0.5822673434856176 0.9717153284671532
0.5826057529610829 0.9717153284671532
0.5828764805414551 0.9717153284671532
0.5842978003384095 0.9717153284671532
0.5844331641285956 0.9717153284671532
0.5845008460236887 0.9717153284671532
0.584906937394247 0.9717153284671532
0.5886971235194586 0.9717153284671532
0.5888324873096447 0.9717153284671532
0.5906598984771574 0.9717153284671532
0.5909983079526226 0.9717153284671532
0.5912013536379018 0.9717153284671532
0.5917428087986464 0.9717153284671532
0.5925549915397631 0.9717153284671532
0.5926903553299493 0.9717153284671532
0.5930964467005077 0.9717153284671532
0.5932318104906937 0.9717153284671532
0.593502538071066 0.9717153284671532
0.5939086294416244 0.9717153284671532
0.5941793570219966 0.9717153284671532
0.5943147208121827 0.9717153284671532
0.5957360406091371 0.9717153284671532
0.5958714043993232 0.9717153284671532
0.5964128595600677 0.9717153284671532
0.5965482233502538 0.9717153284671532
0.5968866328257191 0.9717153284671532
0.5970219966159053 0.9717153284671532
0.5980372250423012 0.9717153284671532
0.5984433164128595 0.9717153284671532
0.5993231810490693 0.9717153284671532
0.5994585448392555 0.9717153284671532
0.5996615905245347 0.9717153284671532
0.5997969543147208 0.9717153284671532
0.599932318104907 0.9717153284671532
0.6000676818950931 0.9717153284671532
0.6001353637901862 0.9717153284671532
0.6002707275803723 0.9717153284671532
0.6017597292724196 0.9717153284671532
0.6019627749576988 0.9717153284671532
0.602098138747885 0.9717153284671532
0.6025719120135363 0.9717153284671532
0.6031133671742809 0.9717153284671532
0.6041285956006768 0.9717153284671532
0.6041962774957699 0.9717153284671532
0.6041962774957699 0.9726277372262774
0.6050761421319797 0.9726277372262774
0.6052115059221658 0.9726277372262774
0.6054145516074451 0.9726277372262774
0.6055499153976311 0.9726277372262774
0.6056175972927242 0.9726277372262774
0.6057529610829103 0.9726277372262774
0.6062944162436549 0.9726277372262774
0.606429780033841 0.9726277372262774
0.6069035532994924 0.9726277372262774
0.6070389170896785 0.9726277372262774
0.60751269035533 0.9726277372262774
0.60751269035533 0.9735401459854015
0.6077834179357022 0.9735401459854015
0.6082571912013537 0.9735401459854015
0.6092047377326565 0.9735401459854015
0.6094754653130288 0.9735401459854015
0.6096785109983079 0.9735401459854015
0.609813874788494 0.9735401459854015
0.6106937394247038 0.9735401459854015
0.61082910321489 0.9735401459854015
0.6110321489001692 0.9735401459854015
0.6110321489001692 0.9744525547445255
0.6112351945854484 0.9744525547445255
0.6115059221658207 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.6128595600676819 0.9744525547445255
0.612994923857868 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6144839255499154 0.9744525547445255
0.6146192893401016 0.9744525547445255
0.6147546531302877 0.9744525547445255
0.6148223350253808 0.9744525547445255
0.6150930626057529 0.9744525547445255
0.615160744500846 0.9744525547445255
0.6152961082910321 0.9744525547445255
0.6157021996615906 0.9744525547445255
0.6157021996615906 0.9753649635036497
0.6167174280879865 0.9753649635036497
0.6177326565143824 0.9753649635036497
0.6180033840947546 0.9753649635036497
0.6182064297800338 0.9753649635036497
0.6185448392554992 0.9753649635036497
0.6186802030456853 0.9753649635036497
0.619424703891709 0.9753649635036497
0.6196277495769882 0.9753649635036497
0.6203722504230118 0.9753649635036497
0.6206429780033841 0.9753649635036497
0.6207783417935702 0.9753649635036497
0.6211844331641286 0.9753649635036497
0.62165820642978 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6224027072758037 0.9753649635036497
0.6224027072758037 0.9762773722627737
0.6228087986463621 0.9762773722627737
0.6362774957698816 0.9826642335766423
0.6372927241962775 0.9826642335766423
0.6375634517766497 0.9826642335766423
0.6377664974619289 0.9826642335766423
0.637901861252115 0.9826642335766423
0.6380372250423012 0.9826642335766423
0.6382402707275804 0.9826642335766423
0.64 0.9826642335766423
0.6402030456852792 0.9826642335766423
0.6403384094754653 0.9826642335766423
0.6404737732656515 0.9826642335766423
0.6407445008460236 0.9826642335766423
0.6408798646362098 0.9826642335766423
0.6418950930626057 0.9826642335766423
0.6426395939086295 0.9826642335766423
0.6428426395939086 0.9826642335766423
0.643248730964467 0.9826642335766423
0.6433840947546531 0.9826642335766423
0.6435871404399324 0.9826642335766423
0.6444670050761422 0.9826642335766423
0.6446700507614214 0.9826642335766423
0.6448054145516074 0.9826642335766423
0.6448054145516074 0.9835766423357665
0.6450084602368866 0.9835766423357665
0.6470389170896785 0.9835766423357665
0.6473773265651438 0.9835766423357665
0.64751269035533 0.9835766423357665
0.6478510998307953 0.9835766423357665
0.6479864636209813 0.9835766423357665
0.6488663282571911 0.9835766423357665
0.6490016920473773 0.9835766423357665
0.6492724196277496 0.9835766423357665
0.6494754653130288 0.9835766423357665
0.6499492385786803 0.9835766423357665
0.6499492385786803 0.9844890510948905
0.6501522842639594 0.9844890510948905
0.6502876480541455 0.9844890510948905
0.6519120135363791 0.9844890510948905
0.6520473773265651 0.9844890510948905
0.6524534686971235 0.9844890510948905
0.6525888324873097 0.9844890510948905
0.6532656514382402 0.9844890510948905
0.6535363790186125 0.9844890510948905
0.654010152284264 0.9844890510948905
0.6547546531302877 0.9844890510948905
0.6548900169204738 0.9844890510948905
0.6557698815566836 0.9844890510948905
0.6559052453468697 0.9844890510948905
0.6561082910321488 0.9844890510948905
0.6565143824027073 0.9844890510948905
0.6587478849407783 0.9844890510948905
0.6588832487309645 0.9844890510948905
0.6590186125211506 0.9844890510948905
0.6591539763113368 0.9844890510948905
0.6603045685279187 0.9844890510948905
0.660575296108291 0.9844890510948905
0.6613874788494077 0.9844890510948905
0.6617935702199662 0.9844890510948905
0.662673434856176 0.9844890510948905
0.6644331641285957 0.9844890510948905
0.6645685279187817 0.9844890510948905
0.6655837563451776 0.9844890510948905
0.6657191201353638 0.9844890510948905
0.6660575296108291 0.9844890510948905
0.6662605752961083 0.9844890510948905
0.6672081218274112 0.9844890510948905
0.6673434856175973 0.9844890510948905
0.6674111675126904 0.9844890510948905
0.6675465313028764 0.9844890510948905
0.6689678510998308 0.9844890510948905
0.6691032148900169 0.9844890510948905
0.6697800338409475 0.9844890510948905
0.6699830795262267 0.9844890510948905
0.6705922165820642 0.9844890510948905
0.6707275803722504 0.9844890510948905
0.6734348561759729 0.9844890510948905
0.6735702199661591 0.9844890510948905
0.6739086294416243 0.9844890510948905
0.6739086294416243 0.9854014598540146
0.6748561759729272 0.9854014598540146
0.6751269035532995 0.9854014598540146
0.675668358714044 0.9854014598540146
0.6758037225042302 0.9854014598540146
0.6773604060913706 0.9854014598540146
0.677834179357022 0.9854014598540146
0.6790524534686971 0.9854014598540146
0.6790524534686971 0.9863138686131386
0.6792554991539763 0.9863138686131386
0.6793908629441624 0.9863138686131386
0.6807445008460237 0.9863138686131386
0.6819627749576989 0.9863138686131386
0.6820981387478849 0.9863138686131386
0.6835194585448393 0.9863138686131386
0.6838578680203046 0.9863138686131386
0.6845346869712352 0.9863138686131386
0.6851438240270727 0.9863138686131386
0.6854822335025381 0.9863138686131386
0.6856852791878173 0.9863138686131386
0.6857529610829103 0.9863138686131386
0.6859560067681895 0.9863138686131386
0.6863620981387479 0.9863138686131386
0.686497461928934 0.9863138686131386
0.6871065989847716 0.9863138686131386
0.6872419627749577 0.9863138686131386
0.6873096446700507 0.9863138686131386
0.687580372250423 0.9863138686131386
0.6876480541455161 0.9863138686131386
0.6876480541455161 0.9872262773722628
0.688663282571912 0.9872262773722628
0.6887986463620981 0.9872262773722628
0.6890693739424704 0.9872262773722628
0.6892724196277495 0.9872262773722628
0.6893401015228426 0.9872262773722628
0.6898138747884941 0.9872262773722628
0.6898815566835872 0.9872262773722628
0.6903553299492385 0.9872262773722628
0.6904230118443316 0.9872262773722628
0.6905583756345177 0.9872262773722628
0.6910998307952623 0.9872262773722628
0.6912351945854484 0.9872262773722628
0.691844331641286 0.9872262773722628
0.691844331641286 0.9881386861313869
0.6921827411167513 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6925211505922165 0.9881386861313869
0.6927241962774958 0.9881386861313869
0.692927241962775 0.9881386861313869
0.6931302876480542 0.9881386861313869
0.6936040609137056 0.9881386861313869
0.6937394247038917 0.9881386861313869
0.6938071065989848 0.9881386861313869
0.694010152284264 0.9881386861313869
0.6941455160744501 0.9881386861313869
0.6942808798646362 0.9881386861313869
0.6944162436548224 0.9881386861313869
0.6952961082910322 0.9881386861313869
0.6954314720812182 0.9881386861313869
0.6957698815566836 0.9881386861313869
0.6959052453468697 0.9881386861313869
0.6963113367174281 0.9881386861313869
0.6965143824027072 0.9881386861313869
0.6966497461928934 0.9881386861313869
0.6967851099830795 0.9881386861313869
0.6968527918781726 0.9881386861313869
0.6969881556683587 0.9881386861313869
0.6970558375634518 0.9881386861313869
0.6971912013536379 0.9881386861313869
0.6973942470389171 0.9881386861313869
0.6975296108291033 0.9881386861313869
0.6979357021996616 0.9881386861313869
0.6992893401015229 0.9881386861313869
0.699560067681895 0.9881386861313869
0.6999661590524535 0.9881386861313869
0.7001015228426396 0.9881386861313869
0.7003722504230119 0.9881386861313869
0.700507614213198 0.9881386861313869
0.7007783417935702 0.9881386861313869
0.7009137055837563 0.9881386861313869
0.7009813874788494 0.9881386861313869
0.7019966159052453 0.9881386861313869
0.7028087986463621 0.9881386861313869
0.7030795262267343 0.9881386861313869
0.7032148900169205 0.9881386861313869
0.7041624365482233 0.9881386861313869
0.7041624365482233 0.9890510948905109
0.7042978003384095 0.9890510948905109
0.7048392554991539 0.9890510948905109
0.7055160744500846 0.9890510948905109
0.7057868020304569 0.9890510948905109
0.705989847715736 0.9890510948905109
0.7075465313028765 0.9890510948905109
0.7082910321489002 0.9890510948905109
0.7084263959390863 0.9890510948905109
0.710253807106599 0.9890510948905109
0.7103891708967851 0.9890510948905109
0.7108629441624366 0.9890510948905109
0.7110659898477157 0.9890510948905109
0.7117428087986464 0.9890510948905109
0.7129610829103215 0.9890510948905109
0.7131641285956006 0.9890510948905109
0.713502538071066 0.9890510948905109
0.7136379018612521 0.9890510948905109
0.7137055837563452 0.9890510948905109
0.7137055837563452 0.989963503649635
0.7140439932318104 0.989963503649635
0.7147884940778342 0.989963503649635
0.7149238578680203 0.989963503649635
0.7151269035532994 0.989963503649635
0.7153299492385787 0.989963503649635
0.7154653130287648 0.989963503649635
0.7163451776649746 0.989963503649635
0.7172250423011844 0.989963503649635
0.7172927241962775 0.989963503649635
0.7174280879864636 0.989963503649635
0.7174957698815567 0.989963503649635
0.7183756345177665 0.989963503649635
0.7196615905245347 0.989963503649635
0.7198646362098139 0.989963503649635
0.7201353637901862 0.989963503649635
0.7202707275803722 0.989963503649635
0.7208121827411168 0.989963503649635
0.7209475465313029 0.989963503649635
0.7218950930626058 0.989963503649635
0.7220304568527919 0.989963503649635
0.7223011844331642 0.989963503649635
0.7224365482233502 0.989963503649635
0.7225042301184433 0.989963503649635
0.7226395939086294 0.989963503649635
0.7235194585448392 0.989963503649635
0.7236548223350254 0.989963503649635
0.7237901861252115 0.989963503649635
0.7274450084602369 0.989963503649635
0.7285956006768189 0.989963503649635
0.7285956006768189 0.9908759124087592
0.7292724196277496 0.9908759124087592
0.7294077834179357 0.9908759124087592
0.7299492385786802 0.9908759124087592
0.7301522842639594 0.9908759124087592
0.7302876480541455 0.9908759124087592
0.7304906937394247 0.9908759124087592
0.73082910321489 0.9908759124087592
0.7317766497461929 0.9908759124087592
0.731912013536379 0.9908759124087592
0.7322504230118443 0.9908759124087592
0.7323857868020305 0.9908759124087592
0.7333333333333333 0.9908759124087592
0.7336040609137056 0.9908759124087592
0.7340101522842639 0.9908759124087592
0.7342808798646362 0.9908759124087592
0.7345516074450085 0.9908759124087592
0.7396954314720812 0.9908759124087592
0.7421319796954314 0.9908759124087592
0.7430118443316412 0.9908759124087592
0.7431472081218274 0.9908759124087592
0.7438917089678511 0.9908759124087592
0.7440270727580373 0.9908759124087592
0.7445685279187817 0.9908759124087592
0.744839255499154 0.9908759124087592
0.7449069373942471 0.9908759124087592
0.7450423011844332 0.9908759124087592
0.7453130287648054 0.9908759124087592
0.746057529610829 0.9908759124087592
0.7473434856175973 0.9908759124087592
0.7478172588832487 0.9908759124087592
0.748155668358714 0.9908759124087592
0.7483587140439932 0.9908759124087592
0.7484940778341793 0.9908759124087592
0.7488324873096447 0.9908759124087592
0.7489678510998308 0.9908759124087592
0.74917089678511 0.9908759124087592
0.7493062605752961 0.9908759124087592
0.7495769881556683 0.9908759124087592
0.7498477157360406 0.9908759124087592
0.7509306260575296 0.9908759124087592
0.7510659898477158 0.9908759124087592
0.751269035532995 0.9908759124087592
0.751404399323181 0.9908759124087592
0.7518781725888325 0.9908759124087592
0.7522165820642978 0.9908759124087592
0.752351945854484 0.9908759124087592
0.75248730964467 0.9908759124087592
0.7527580372250423 0.9908759124087592
0.7531641285956007 0.9908759124087592
0.753502538071066 0.9908759124087592
0.753502538071066 0.9917883211678832
0.7544500846023688 0.9917883211678832
0.7548561759729272 0.9917883211678832
0.7551945854483926 0.9917883211678832
0.7558714043993232 0.9917883211678832
0.7559390862944162 0.9917883211678832
0.7559390862944162 0.9927007299270073
0.7560744500846024 0.9927007299270073
0.7561421319796955 0.9927007299270073
0.7573604060913706 0.9927007299270073
0.7583756345177665 0.9927007299270073
0.7586463620981387 0.9927007299270073
0.7587817258883248 0.9927007299270073
0.7589847715736041 0.9927007299270073
0.7591201353637902 0.9927007299270073
0.7597292724196277 0.9927007299270073
0.7597292724196277 0.9936131386861314
0.7602030456852792 0.9936131386861314
0.7602030456852792 0.9945255474452555
0.7626395939086295 0.9945255474452555
0.7627749576988155 0.9945255474452555
0.7631133671742809 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7639255499153976 0.9945255474452555
0.7643993231810491 0.9945255474452555
0.7650084602368866 0.9945255474452555
0.765346869712352 0.9945255474452555
0.765414551607445 0.9945255474452555
0.7656175972927242 0.9945255474452555
0.7659560067681895 0.9945255474452555
0.7659560067681895 0.9954379562043796
0.7663620981387479 0.9954379562043796
0.7665651438240271 0.9954379562043796
0.7671065989847716 0.9954379562043796
0.7673773265651438 0.9954379562043796
0.7677834179357022 0.9954379562043796
0.7717089678510999 0.9954379562043796
0.7725888324873097 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7731979695431472 0.9954379562043796
0.7733333333333333 0.9954379562043796
0.7735363790186125 0.9954379562043796
0.7736717428087987 0.9954379562043796
0.7742808798646362 0.9954379562043796
0.7744162436548223 0.9954379562043796
0.7747546531302877 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7765820642978003 0.9954379562043796
0.7767851099830795 0.9954379562043796
0.7774619289340101 0.9954379562043796
0.7775296108291032 0.9954379562043796
0.7776649746192893 0.9954379562043796
0.7780033840947547 0.9954379562043796
0.7782064297800338 0.9954379562043796
0.7783417935702199 0.9954379562043796
0.7788155668358714 0.9954379562043796
0.7789509306260576 0.9954379562043796
0.7790862944162437 0.9954379562043796
0.7795600676818951 0.9954379562043796
0.7797631133671743 0.9954379562043796
0.7798984771573604 0.9954379562043796
0.7802368866328258 0.9954379562043796
0.7802368866328258 0.9963503649635036
0.7807106598984772 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7809137055837564 0.9963503649635036
0.7810490693739425 0.9963503649635036
0.7818612521150592 0.9963503649635036
0.7821319796954315 0.9963503649635036
0.7822673434856176 0.9963503649635036
0.7823350253807106 0.9963503649635036
0.7824703891708967 0.9963503649635036
0.7828087986463621 0.9963503649635036
0.7829441624365482 0.9963503649635036
0.7832825719120136 0.9963503649635036
0.7839593908629442 0.9963503649635036
0.7846362098138748 0.9963503649635036
0.7847715736040609 0.9963503649635036
0.7855160744500846 0.9963503649635036
0.7856514382402707 0.9963503649635036
0.7857191201353638 0.9963503649635036
0.7858544839255499 0.9963503649635036
0.7860575296108291 0.9963503649635036
0.7863959390862945 0.9963503649635036
0.7866666666666666 0.9963503649635036
0.7870727580372251 0.9963503649635036
0.7872081218274112 0.9963503649635036
0.7874111675126904 0.9963503649635036
0.7879526226734349 0.9963503649635036
0.7882233502538071 0.9963503649635036
0.7886294416243654 0.9963503649635036
0.7888324873096447 0.9963503649635036
0.7890355329949239 0.9963503649635036
0.78917089678511 0.9963503649635036
0.7899830795262267 0.9963503649635036
0.7901861252115059 0.9963503649635036
0.7903214890016921 0.9963503649635036
0.7907275803722504 0.9963503649635036
0.7907952622673435 0.9963503649635036
0.7912690355329949 0.9963503649635036
0.7917428087986463 0.9963503649635036
0.7918781725888325 0.9963503649635036
0.7937055837563451 0.9963503649635036
0.7939086294416243 0.9963503649635036
0.794585448392555 0.9963503649635036
0.7947208121827412 0.9963503649635036
0.7949915397631133 0.9963503649635036
0.7951269035532995 0.9963503649635036
0.7958037225042301 0.9963503649635036
0.7960067681895093 0.9963503649635036
0.7964805414551608 0.9963503649635036
0.796751269035533 0.9963503649635036
0.7970896785109983 0.9963503649635036
0.7974280879864636 0.9963503649635036
0.7978341793570219 0.9963503649635036
0.7979695431472081 0.9963503649635036
0.7980372250423012 0.9963503649635036
0.7981725888324873 0.9963503649635036
0.7992554991539763 0.9963503649635036
0.7997292724196278 0.9963503649635036
0.8 0.9963503649635036
0.8001353637901861 0.9963503649635036
0.8004060913705584 0.9963503649635036
0.8005414551607445 0.9963503649635036
0.801082910321489 0.9963503649635036
0.8015566835871405 0.9963503649635036
0.8018950930626058 0.9963503649635036
0.8020304568527918 0.9963503649635036
0.8029780033840948 0.9963503649635036
0.8031810490693739 0.9963503649635036
0.803248730964467 0.9963503649635036
0.8035194585448393 0.9963503649635036
0.8037225042301185 0.9963503649635036
0.8070389170896786 0.9963503649635036
0.8071742808798646 0.9963503649635036
0.8074450084602369 0.9963503649635036
0.8085279187817259 0.9963503649635036
0.808663282571912 0.9963503649635036
0.8090693739424704 0.9963503649635036
0.8095431472081218 0.9963503649635036
0.8096108291032149 0.9963503649635036
0.8098815566835872 0.9963503649635036
0.8101522842639594 0.9963503649635036
0.8110321489001692 0.9963503649635036
0.8111675126903554 0.9963503649635036
0.811912013536379 0.9963503649635036
0.8123181049069373 0.9963503649635036
0.8124534686971235 0.9963503649635036
0.8126565143824027 0.9963503649635036
0.8127918781725888 0.9963503649635036
0.8148223350253807 0.9963503649635036
0.8152961082910322 0.9963503649635036
0.8153637901861253 0.9963503649635036
0.8154991539763113 0.9963503649635036
0.816175972927242 0.9963503649635036
0.8163790186125212 0.9963503649635036
0.8164467005076143 0.9963503649635036
0.8171912013536379 0.9963503649635036
0.8185448392554991 0.9963503649635036
0.8186125211505922 0.9963503649635036
0.8187478849407783 0.9963503649635036
0.8190186125211506 0.9963503649635036
0.8192893401015229 0.9963503649635036
0.819424703891709 0.9963503649635036
0.8194923857868021 0.9963503649635036
0.8196277495769881 0.9963503649635036
0.8197631133671743 0.9963503649635036
0.8198984771573604 0.9963503649635036
0.8201015228426396 0.9963503649635036
0.820575296108291 0.9963503649635036
0.8206429780033841 0.9963503649635036
0.8209137055837563 0.9963503649635036
0.8210490693739425 0.9963503649635036
0.8211167512690355 0.9963503649635036
0.8214551607445009 0.9963503649635036
0.8220642978003384 0.9963503649635036
0.822673434856176 0.9963503649635036
0.8228087986463621 0.9963503649635036
0.8290355329949238 0.9963503649635036
0.82917089678511 0.9963503649635036
0.8300507614213198 0.9963503649635036
0.8320135363790186 0.9963503649635036
0.8321489001692047 0.9963503649635036
0.8323519458544839 0.9963503649635036
0.8339086294416244 0.9963503649635036
0.8361421319796954 0.9963503649635036
0.8368189509306261 0.9963503649635036
0.8370896785109984 0.9963503649635036
0.8374280879864636 0.9963503649635036
0.8376311336717428 0.9963503649635036
0.8383079526226734 0.9963503649635036
0.8385109983079526 0.9963503649635036
0.8386463620981387 0.9963503649635036
0.8387817258883249 0.9963503649635036
0.838917089678511 0.9963503649635036
0.8389847715736041 0.9963503649635036
0.8394585448392555 0.9963503649635036
0.84 0.9963503649635036
0.8401353637901862 0.9963503649635036
0.8402707275803722 0.9963503649635036
0.8404060913705583 0.9963503649635036
0.8405414551607445 0.9963503649635036
0.8406768189509306 0.9963503649635036
0.841015228426396 0.9963503649635036
0.8411505922165821 0.9963503649635036
0.8418950930626058 0.9963503649635036
0.842233502538071 0.9963503649635036
0.8423688663282571 0.9963503649635036
0.8423688663282571 0.9972627737226277
0.8435194585448392 0.9972627737226277
0.8436548223350254 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8443316412859561 0.9972627737226277
0.8448730964467005 0.9972627737226277
0.8450761421319797 0.9972627737226277
0.845482233502538 0.9972627737226277
0.8498138747884941 0.9972627737226277
0.8519796954314721 0.9972627737226277
0.8519796954314721 0.9981751824817519
0.8523857868020305 0.9981751824817519
0.8525211505922166 0.9981751824817519
0.8530626057529611 0.9981751824817519
0.8534010152284264 0.9981751824817519
0.8546192893401016 0.9981751824817519
0.8550930626057529 0.9981751824817519
0.8553637901861252 0.9981751824817519
0.8560406091370558 0.9981751824817519
0.856175972927242 0.9981751824817519
0.8568527918781725 0.9981751824817519
0.8570558375634518 0.9981751824817519
0.8571235194585448 0.9981751824817519
0.8576649746192894 0.9981751824817519
0.8578003384094754 0.9981751824817519
0.8580710659898477 0.9981751824817519
0.859424703891709 0.9981751824817519
0.8595600676818951 0.9981751824817519
0.8598984771573605 0.9981751824817519
0.8600338409475465 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8617935702199662 0.9981751824817519
0.8620642978003384 0.9981751824817519
0.8621319796954314 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8630795262267343 0.9981751824817519
0.8632148900169204 0.9981751824817519
0.8633502538071066 0.9981751824817519
0.8638240270727581 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8649069373942471 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653807106598985 0.9981751824817519
0.8655160744500846 0.9981751824817519
0.8660575296108292 0.9981751824817519
0.8672758037225042 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8678172588832487 0.9981751824817519
0.8679526226734349 0.9981751824817519
0.868020304568528 0.9981751824817519
0.869103214890017 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8697800338409476 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8708629441624366 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8719458544839256 0.9981751824817519
0.8720812182741117 0.9981751824817519
0.8727580372250423 0.9981751824817519
0.8728934010152284 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.8732318104906938 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8740439932318105 0.9981751824817519
0.8741793570219966 0.9981751824817519
0.874585448392555 0.9981751824817519
0.8747208121827411 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8760067681895093 0.9981751824817519
0.8766159052453468 0.9981751824817519
0.8774957698815566 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8785786802030456 0.9981751824817519
0.8789847715736041 0.9981751824817519
0.8791201353637902 0.9981751824817519
0.8792554991539763 0.9981751824817519
0.8814890016920474 0.9990875912408759
0.8818950930626057 0.9990875912408759
0.8820304568527919 0.9990875912408759
0.8823011844331641 0.9990875912408759
0.8825042301184434 0.9990875912408759
0.8827749576988155 0.9990875912408759
0.8831810490693739 0.9990875912408759
0.8839255499153976 0.9990875912408759
0.8859560067681895 0.9990875912408759
0.8861590524534687 0.9990875912408759
0.886497461928934 0.9990875912408759
0.8866328257191202 0.9990875912408759
0.8870389170896785 0.9990875912408759
0.8897461928934011 0.9990875912408759
0.8898815566835871 0.9990875912408759
0.8902199661590524 0.9990875912408759
0.8909644670050761 0.9990875912408759
0.891979695431472 0.9990875912408759
0.8920473773265651 0.9990875912408759
0.8921827411167512 0.9990875912408759
0.8923181049069374 0.9990875912408759
0.8924534686971235 0.9990875912408759
0.8925211505922166 0.9990875912408759
0.9053807106598984 0.9990875912408759
0.9055160744500846 0.9990875912408759
0.9056514382402707 0.9990875912408759
0.9061928934010153 0.9990875912408759
0.9063959390862945 0.9990875912408759
0.907005076142132 0.9990875912408759
0.9071404399323181 0.9990875912408759
0.9075465313028764 0.9990875912408759
0.9077495769881556 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9079526226734349 0.9990875912408759
0.9082910321489002 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9097800338409475 0.9990875912408759
0.9107275803722504 0.9990875912408759
0.9109306260575296 0.9990875912408759
0.9121489001692047 0.9990875912408759
0.9122842639593909 0.9990875912408759
0.9125549915397632 0.9990875912408759
0.9126226734348561 0.9990875912408759
0.9127580372250423 0.9990875912408759
0.92 0.9990875912408759
0.920067681895093 0.9990875912408759
0.9294077834179357 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9302876480541455 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9317766497461929 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9320473773265652 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327241962774958 0.9990875912408759
0.9331302876480542 0.9990875912408759
0.9332656514382403 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.9336040609137056 0.9990875912408759
0.9338071065989848 0.9990875912408759
0.9338747884940778 0.9990875912408759
0.934010152284264 0.9990875912408759
0.9342131979695432 0.9990875912408759
0.9344839255499154 0.9990875912408759
0.9346192893401015 0.9990875912408759
0.9347546531302876 0.9990875912408759
0.9348900169204738 0.9990875912408759
0.9349576988155668 0.9990875912408759
0.935093062605753 0.9990875912408759
0.9354314720812182 0.9990875912408759
0.9355668358714044 0.9990875912408759
0.9357021996615905 0.9990875912408759
0.9357698815566836 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9364467005076142 0.9990875912408759
0.9366497461928934 0.9990875912408759
0.9367851099830795 0.9990875912408759
0.937394247038917 0.9990875912408759
0.9376649746192893 0.9990875912408759
0.9378680203045685 0.9990875912408759
0.9380033840947547 0.9990875912408759
0.9381387478849408 0.9990875912408759
0.93834179357022 0.9990875912408759
0.938477157360406 0.9990875912408759
0.9386802030456852 0.9990875912408759
0.9390186125211506 0.9990875912408759
0.9390862944162437 0.9990875912408759
0.9392893401015229 0.9990875912408759
0.939424703891709 0.9990875912408759
0.9411167512690355 0.9990875912408759
0.9413874788494078 0.9990875912408759
0.9418612521150592 0.9990875912408759
0.9420642978003384 0.9990875912408759
0.9423350253807107 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428087986463621 0.9990875912408759
0.9430118443316413 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9434856175972928 0.9990875912408759
0.943688663282572 0.9990875912408759
0.943824027072758 0.9990875912408759
0.9442978003384095 0.9990875912408759
0.9445685279187818 0.9990875912408759
0.9447038917089678 0.9990875912408759
0.9450423011844331 0.9990875912408759
0.9455837563451777 0.9990875912408759
0.9478849407783418 0.9990875912408759
0.9480203045685279 0.9990875912408759
0.9528257191201354 1.0
0.9528934010152285 1.0
0.9530287648054145 1.0
0.9533671742808799 1.0
0.9536379018612521 1.0
0.9538409475465313 1.0
0.9549915397631134 1.0
0.9551945854483925 1.0
0.9553299492385787 1.0
0.9553976311336717 1.0
0.9555329949238579 1.0
0.9559390862944163 1.0
0.9560744500846023 1.0
0.9563451776649746 1.0
0.9566159052453469 1.0
0.9571573604060913 1.0
0.9574280879864636 1.0
0.9576311336717428 1.0
0.9579018612521151 1.0
0.9583756345177665 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.9592554991539763 1.0
0.9593908629441624 1.0
0.9597292724196278 1.0
0.9606091370558376 1.0
0.9613536379018612 1.0
0.9615566835871404 1.0
0.9616243654822335 1.0
0.9618950930626058 1.0
0.962098138747885 1.0
0.9626395939086294 1.0
0.9641962774957699 1.0
0.964331641285956 1.0
0.9649407783417936 1.0
0.9652115059221659 1.0
0.965414551607445 1.0
0.9655499153976311 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9674450084602368 1.0
0.967580372250423 1.0
0.9680541455160745 1.0
0.9683248730964467 1.0
0.9684602368866329 1.0
0.9685279187817258 1.0
0.9689340101522843 1.0
0.9704230118443317 1.0
0.9705583756345177 1.0
0.9709644670050761 1.0
0.9711675126903553 1.0
0.975093062605753 1.0
0.9759729272419628 1.0
0.9767174280879865 1.0
0.9828764805414552 1.0
0.9839593908629441 1.0
0.9840947546531302 1.0
0.9861928934010152 1.0
0.9863959390862944 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.988020304568528 1.0
0.988155668358714 1.0
0.9882233502538071 1.0
0.9883587140439932 1.0
0.9884940778341793 1.0
0.9886294416243655 1.0
0.9889001692047378 1.0
0.9893062605752961 1.0
0.9895093062605753 1.0
0.9896446700507614 1.0
0.9900507614213198 1.0
0.990186125211506 1.0
0.9907275803722504 1.0
0.9908629441624366 1.0
0.9909306260575296 1.0
0.9910659898477158 1.0
0.9914720812182741 1.0
0.9920135363790186 1.0
0.9921489001692048 1.0
0.9922842639593908 1.0
0.992419627749577 1.0
0.9926226734348562 1.0
0.9927580372250423 1.0
0.9932994923857869 1.0
0.9943147208121828 1.0
0.9945177664974619 1.0
0.994585448392555 1.0
0.9947208121827411 1.0
0.9951269035532995 1.0
0.9953299492385786 1.0
0.9953976311336717 1.0
0.995668358714044 1.0
0.9963451776649747 1.0
0.996751269035533 1.0
0.9971573604060914 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9976988155668358 1.0
0.9983079526226735 1.0
0.9984433164128595 1.0
0.9985109983079526 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.998917089678511 1.0
0.9990524534686971 1.0
0.9991878172588833 1.0
0.9996615905245347 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs_mamadroid/cg_random_rf_clean_f_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.04744525547445255
0.0 0.04927007299270073
0.0 0.05018248175182482
0.0 0.05200729927007299
0.0 0.053832116788321165
0.0 0.06295620437956205
0.0 0.0666058394160584
0.0 0.072992700729927
0.0 0.07481751824817519
0.0 0.07755474452554745
0.0 0.07937956204379562
0.0 0.0885036496350365
0.0 0.10857664233576643
0.0 0.11222627737226278
0.0 0.11405109489051095
0.0 0.12043795620437957
0.0 0.12408759124087591
0.0 0.12773722627737227
0.0 0.13047445255474452
0.0 0.13138686131386862
0.0 0.13412408759124086
0.0 0.13594890510948904
0.0 0.145985401459854
0.0 0.1478102189781022
0.0 0.15054744525547445
0.0 0.15237226277372262
0.0 0.15328467153284672
0.0 0.16149635036496351
0.0 0.1624087591240876
0.0 0.16423357664233576
0.0 0.1678832116788321
0.0 0.16970802919708028
0.0 0.17153284671532848
0.0 0.177007299270073
0.0 0.17974452554744524
0.0 0.18248175182481752
0.0 0.18704379562043796
0.0 0.1906934306569343
0.0 0.19251824817518248
0.0 0.1989051094890511
0.0 0.20072992700729927
0.0 0.20164233576642335
0.0 0.20346715328467152
0.0 0.20437956204379562
0.0 0.21624087591240876
0.0 0.21715328467153286
0.0 0.2271897810218978
0.0 0.2281021897810219
0.0 0.23175182481751824
0.0 0.23357664233576642
0.0 0.23722627737226276
0.0 0.23996350364963503
0.0 0.2427007299270073
0.0 0.24817518248175183
6.768189509306261e-05 0.24817518248175183
6.768189509306261e-05 0.25821167883211676
6.768189509306261e-05 0.27645985401459855
6.768189509306261e-05 0.2782846715328467
6.768189509306261e-05 0.2874087591240876
6.768189509306261e-05 0.29288321167883213
6.768189509306261e-05 0.2947080291970803
6.768189509306261e-05 0.2956204379562044
0.00013536379018612522 0.2956204379562044
0.00013536379018612522 0.29744525547445255
0.00013536379018612522 0.3010948905109489
0.00013536379018612522 0.30200729927007297
0.00013536379018612522 0.3312043795620438
0.0002030456852791878 0.3312043795620438
0.0002030456852791878 0.33211678832116787
0.0002030456852791878 0.33394160583941607
0.0002030456852791878 0.3357664233576642
0.0002030456852791878 0.33941605839416056
0.0002030456852791878 0.34124087591240876
0.0002030456852791878 0.34854014598540145
0.0002030456852791878 0.3494525547445255
0.0002030456852791878 0.3512773722627737
0.0002030456852791878 0.3521897810218978
0.0002030456852791878 0.3585766423357664
0.0002030456852791878 0.36313868613138683
0.0002030456852791878 0.3722627737226277
0.0002030456852791878 0.3777372262773723
0.00027072758037225043 0.3777372262773723
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38047445255474455
0.00027072758037225043 0.3813868613138686
0.00027072758037225043 0.3841240875912409
0.00027072758037225043 0.38594890510948904
0.00027072758037225043 0.38686131386861317
0.00033840947546531303 0.38686131386861317
0.00033840947546531303 0.4005474452554745
0.00033840947546531303 0.4041970802919708
0.00033840947546531303 0.40875912408759124
0.00033840947546531303 0.4096715328467153
0.00033840947546531303 0.4114963503649635
0.00033840947546531303 0.4142335766423358
0.00033840947546531303 0.41514598540145986
0.0004060913705583756 0.41514598540145986
0.0004060913705583756 0.41605839416058393
0.0004737732656514382 0.41605839416058393
0.0004737732656514382 0.4187956204379562
0.0004737732656514382 0.42244525547445255
0.0006091370558375635 0.42244525547445255
0.0006091370558375635 0.4233576642335766
0.0006768189509306261 0.4233576642335766
0.0008121827411167512 0.4233576642335766
0.0008121827411167512 0.42427007299270075
0.0008798646362098138 0.42427007299270075
0.0008798646362098138 0.4260948905109489
0.0010152284263959391 0.4260948905109489
0.0010152284263959391 0.43156934306569344
0.0010152284263959391 0.4343065693430657
0.0010152284263959391 0.4352189781021898
0.001218274111675127 0.4352189781021898
0.001218274111675127 0.43613138686131386
0.0012859560067681895 0.43613138686131386
0.0012859560067681895 0.4397810218978102
0.0012859560067681895 0.4416058394160584
0.0013536379018612521 0.4416058394160584
0.0013536379018612521 0.44343065693430656
0.0014213197969543147 0.44343065693430656
0.0014213197969543147 0.44525547445255476
0.0018274111675126903 0.44525547445255476
0.0018274111675126903 0.4470802919708029
0.0018274111675126903 0.4498175182481752
0.0018274111675126903 0.45072992700729925
0.0018950930626057529 0.45072992700729925
0.0018950930626057529 0.4516423357664234
0.0019627749576988157 0.4516423357664234
0.0019627749576988157 0.45255474452554745
0.0019627749576988157 0.4543795620437956
0.0019627749576988157 0.4562043795620438
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4625912408759124
0.0020304568527918783 0.4625912408759124
0.0020304568527918783 0.4635036496350365
0.0021658206429780035 0.4635036496350365
0.0021658206429780035 0.4653284671532847
0.0021658206429780035 0.46624087591240876
0.002233502538071066 0.46624087591240876
0.002233502538071066 0.46897810218978103
0.0023011844331641287 0.46897810218978103
0.0023011844331641287 0.4954379562043796
0.0023011844331641287 0.49635036496350365
0.0023688663282571912 0.49635036496350365
0.0023688663282571912 0.4981751824817518
0.002436548223350254 0.4981751824817518
0.002436548223350254 0.5
0.0025042301184433164 0.5
0.0025042301184433164 0.5036496350364964
0.002571912013536379 0.5036496350364964
0.002571912013536379 0.5045620437956204
0.0026395939086294416 0.5045620437956204
0.0026395939086294416 0.5054744525547445
0.0027072758037225042 0.5054744525547445
0.0027072758037225042 0.5063868613138686
0.0028426395939086294 0.5063868613138686
0.0028426395939086294 0.5072992700729927
0.0028426395939086294 0.5209854014598541
0.0028426395939086294 0.5218978102189781
0.0029780033840947546 0.5218978102189781
0.0029780033840947546 0.5228102189781022
0.003248730964467005 0.5228102189781022
0.003248730964467005 0.5273722627737226
0.003248730964467005 0.5328467153284672
0.003248730964467005 0.5337591240875912
0.0033164128595600676 0.5337591240875912
0.0033164128595600676 0.5401459854014599
0.0033164128595600676 0.541058394160584
0.00338409475465313 0.541058394160584
0.00338409475465313 0.5428832116788321
0.0034517766497461928 0.5428832116788321
0.0034517766497461928 0.5437956204379562
0.003587140439932318 0.5437956204379562
0.003587140439932318 0.5447080291970803
0.003722504230118443 0.5447080291970803
0.003722504230118443 0.5456204379562044
0.003925549915397631 0.5456204379562044
0.003925549915397631 0.5465328467153284
0.004331641285956007 0.5465328467153284
0.004331641285956007 0.5474452554744526
0.004467005076142132 0.5474452554744526
0.004467005076142132 0.5492700729927007
0.0046700507614213195 0.5492700729927007
0.0046700507614213195 0.551094890510949
0.004805414551607445 0.551094890510949
0.004805414551607445 0.5547445255474452
0.004805414551607445 0.5556569343065694
0.004873096446700508 0.5556569343065694
0.004873096446700508 0.5602189781021898
0.00494077834179357 0.5602189781021898
0.00494077834179357 0.5611313868613139
0.005143824027072758 0.5611313868613139
0.005279187817258883 0.5611313868613139
0.005279187817258883 0.5620437956204379
0.005549915397631134 0.5620437956204379
0.005549915397631134 0.5629562043795621
0.005617597292724197 0.5629562043795621
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5666058394160584
0.005685279187817259 0.5675182481751825
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.005956006768189509 0.5684306569343066
0.005956006768189509 0.5693430656934306
0.006023688663282572 0.5693430656934306
0.006023688663282572 0.5757299270072993
0.00622673434856176 0.5757299270072993
0.00622673434856176 0.5766423357664233
0.006294416243654823 0.5766423357664233
0.006294416243654823 0.5793795620437956
0.006700507614213198 0.5793795620437956
0.006700507614213198 0.5802919708029197
0.006835871404399323 0.5802919708029197
0.006835871404399323 0.5812043795620438
0.006835871404399323 0.583029197080292
0.0069035532994923855 0.583029197080292
0.0069035532994923855 0.5848540145985401
0.0069712351945854486 0.5848540145985401
0.0069712351945854486 0.5857664233576643
0.007038917089678511 0.5857664233576643
0.007038917089678511 0.5866788321167883
0.007309644670050761 0.5866788321167883
0.007309644670050761 0.5875912408759124
0.007377326565143824 0.5875912408759124
0.007377326565143824 0.5894160583941606
0.0075803722504230115 0.5894160583941606
0.0075803722504230115 0.5903284671532847
0.0077834179357022 0.5903284671532847
0.0077834179357022 0.5921532846715328
0.008054145516074451 0.5921532846715328
0.008054145516074451 0.593065693430657
0.008527918781725888 0.593065693430657
0.008527918781725888 0.5948905109489051
0.008663282571912014 0.5948905109489051
0.008798646362098138 0.5948905109489051
0.008798646362098138 0.5958029197080292
0.008866328257191202 0.5958029197080292
0.008866328257191202 0.5967153284671532
0.009069373942470389 0.5967153284671532
0.009069373942470389 0.5976277372262774
0.009340101522842639 0.5976277372262774
0.009475465313028765 0.5976277372262774
0.009543147208121827 0.5976277372262774
0.009678510998307953 0.5976277372262774
0.009678510998307953 0.5985401459854015
0.009746192893401015 0.5985401459854015
0.009746192893401015 0.6003649635036497
0.009949238578680204 0.6003649635036497
0.009949238578680204 0.6012773722627737
0.010016920473773266 0.6012773722627737
0.010016920473773266 0.6021897810218978
0.010287648054145516 0.6021897810218978
0.010287648054145516 0.6031021897810219
0.010558375634517767 0.6031021897810219
0.010558375634517767 0.6040145985401459
0.010829103214890017 0.6040145985401459
0.010829103214890017 0.6067518248175182
0.010896785109983079 0.6067518248175182
0.010896785109983079 0.6076642335766423
0.011099830795262267 0.6076642335766423
0.011099830795262267 0.6113138686131386
0.011235194585448393 0.6113138686131386
0.011235194585448393 0.6122262773722628
0.011370558375634518 0.6122262773722628
0.011370558375634518 0.6131386861313869
0.011573604060913706 0.6131386861313869
0.011573604060913706 0.6140510948905109
0.01197969543147208 0.6140510948905109
0.01197969543147208 0.614963503649635
0.012182741116751269 0.614963503649635
0.012385786802030457 0.614963503649635
0.01245346869712352 0.614963503649635
0.012656514382402707 0.614963503649635
0.012927241962774958 0.614963503649635
0.012927241962774958 0.6158759124087592
0.013333333333333334 0.6158759124087592
0.013333333333333334 0.6167883211678832
0.013401015228426396 0.6167883211678832
0.013401015228426396 0.6186131386861314
0.01353637901861252 0.6186131386861314
0.01353637901861252 0.6195255474452555
0.013739424703891709 0.6195255474452555
0.013739424703891709 0.6204379562043796
0.014213197969543147 0.6204379562043796
0.014416243654822336 0.6204379562043796
0.01455160744500846 0.6204379562043796
0.01455160744500846 0.6213503649635036
0.014686971235194586 0.6213503649635036
0.01482233502538071 0.6213503649635036
0.014957698815566836 0.6213503649635036
0.014957698815566836 0.6222627737226277
0.015160744500846023 0.6222627737226277
0.015160744500846023 0.6240875912408759
0.0155668358714044 0.6240875912408759
0.0155668358714044 0.625
0.01583756345177665 0.625
0.01583756345177665 0.6268248175182481
0.01583756345177665 0.6286496350364964
0.016717428087986465 0.6286496350364964
0.016717428087986465 0.6295620437956204
0.017055837563451776 0.6295620437956204
0.017597292724196276 0.6295620437956204
0.017597292724196276 0.6313868613138686
0.01766497461928934 0.6313868613138686
0.01766497461928934 0.6359489051094891
0.017800338409475466 0.6359489051094891
0.017800338409475466 0.6377737226277372
0.01793570219966159 0.6377737226277372
0.01793570219966159 0.6386861313868614
0.018003384094754653 0.6386861313868614
0.018003384094754653 0.6395985401459854
0.01922165820642978 0.6395985401459854
0.01922165820642978 0.6405109489051095
0.01942470389170897 0.6405109489051095
0.01942470389170897 0.6414233576642335
0.019695431472081217 0.6414233576642335
0.019695431472081217 0.6423357664233577
0.01976311336717428 0.6423357664233577
0.01976311336717428 0.6432481751824818
0.01996615905245347 0.6432481751824818
0.020439932318104908 0.6432481751824818
0.020439932318104908 0.6441605839416058
0.02050761421319797 0.6441605839416058
0.02050761421319797 0.6450729927007299
0.020575296108291032 0.6450729927007299
0.020575296108291032 0.6459854014598541
0.02077834179357022 0.6459854014598541
0.02104906937394247 0.6459854014598541
0.02104906937394247 0.6468978102189781
0.021184433164128595 0.6468978102189781
0.021184433164128595 0.6478102189781022
0.022267343485617597 0.6478102189781022
0.022267343485617597 0.6487226277372263
0.023011844331641287 0.6487226277372263
0.023011844331641287 0.6496350364963503
0.02307952622673435 0.6496350364963503
0.02307952622673435 0.6514598540145985
0.02314720812182741 0.6514598540145985
0.02314720812182741 0.6523722627737226
0.023485617597292723 0.6523722627737226
0.023485617597292723 0.6551094890510949
0.023553299492385788 0.6551094890510949
0.023553299492385788 0.656021897810219
0.02362098138747885 0.656021897810219
0.023756345177664975 0.656021897810219
0.024297800338409475 0.656021897810219
0.024297800338409475 0.6587591240875912
0.024771573604060914 0.6587591240875912
0.024771573604060914 0.6596715328467153
0.025854483925549916 0.6596715328467153
0.025854483925549916 0.6605839416058394
0.026057529610829102 0.6605839416058394
0.026057529610829102 0.6614963503649635
0.026057529610829102 0.6633211678832117
0.026057529610829102 0.6642335766423357
0.026125211505922164 0.6642335766423357
0.026125211505922164 0.666970802919708
0.02673434856175973 0.666970802919708
0.02673434856175973 0.6678832116788321
0.026869712351945855 0.6678832116788321
0.026869712351945855 0.6724452554744526
0.026869712351945855 0.6733576642335767
0.02720812182741117 0.6733576642335767
0.027343485617597293 0.6733576642335767
0.027614213197969542 0.6733576642335767
0.027614213197969542 0.6742700729927007
0.027681895093062604 0.6742700729927007
0.027681895093062604 0.6751824817518248
0.02774957698815567 0.6751824817518248
0.02774957698815567 0.676094890510949
0.03018612521150592 0.676094890510949
0.03018612521150592 0.677007299270073
0.03133671742808799 0.677007299270073
0.03133671742808799 0.6779197080291971
0.03140439932318105 0.6779197080291971
0.03174280879864636 0.6779197080291971
0.03194585448392555 0.6779197080291971
0.03194585448392555 0.6788321167883211
0.032148900169204735 0.6788321167883211
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.032554991539763115 0.6806569343065694
0.033231810490693736 0.6806569343065694
0.033231810490693736 0.6815693430656934
0.03343485617597293 0.6815693430656934
0.03343485617597293 0.6824817518248175
0.033570219966159054 0.6824817518248175
0.033570219966159054 0.6843065693430657
0.03377326565143824 0.6843065693430657
0.03377326565143824 0.6852189781021898
0.033908629441624365 0.6852189781021898
0.03404399323181049 0.6852189781021898
0.03458544839255499 0.6852189781021898
0.03458544839255499 0.6861313868613139
0.035262267343485615 0.6861313868613139
0.035262267343485615 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.036345177664974616 0.6897810218978102
0.036345177664974616 0.6906934306569343
0.03641285956006768 0.6906934306569343
0.036751269035532996 0.6906934306569343
0.03695431472081218 0.6906934306569343
0.03695431472081218 0.6916058394160584
0.03756345177664975 0.6916058394160584
0.037698815566835873 0.6916058394160584
0.03830795262267343 0.6916058394160584
0.03830795262267343 0.6925182481751825
0.03884940778341794 0.6925182481751825
0.03898477157360406 0.6925182481751825
0.03959390862944162 0.6925182481751825
0.03959390862944162 0.6934306569343066
0.04033840947546531 0.6934306569343066
0.04033840947546531 0.6943430656934306
0.0405414551607445 0.6943430656934306
0.0405414551607445 0.6952554744525548
0.040812182741116754 0.6952554744525548
0.040812182741116754 0.6961678832116789
0.04142131979695431 0.6961678832116789
0.04142131979695431 0.6970802919708029
0.041489001692047375 0.6970802919708029
0.041489001692047375 0.697992700729927
0.04182741116751269 0.697992700729927
0.04209813874788494 0.697992700729927
0.04243654822335025 0.697992700729927
0.04243654822335025 0.6998175182481752
0.042504230118443315 0.6998175182481752
0.042504230118443315 0.7016423357664233
0.04257191201353638 0.7016423357664233
0.04257191201353638 0.7025547445255474
0.04297800338409476 0.7025547445255474
0.04297800338409476 0.7034671532846716
0.043248730964467005 0.7034671532846716
0.043248730964467005 0.7043795620437956
0.04338409475465313 0.7043795620437956
0.043519458544839254 0.7043795620437956
0.04372250423011844 0.7043795620437956
0.04372250423011844 0.7052919708029197
0.0437901861252115 0.7052919708029197
0.0437901861252115 0.7062043795620438
0.04406091370558376 0.7062043795620438
0.04406091370558376 0.708029197080292
0.04453468697123519 0.708029197080292
0.04453468697123519 0.708941605839416
0.04467005076142132 0.708941605839416
0.04467005076142132 0.7098540145985401
0.04494077834179357 0.7098540145985401
0.04494077834179357 0.7116788321167883
0.04541455160744501 0.7116788321167883
0.04554991539763113 0.7116788321167883
0.045617597292724195 0.7116788321167883
0.045617597292724195 0.7125912408759124
0.04575296108291032 0.7125912408759124
0.04575296108291032 0.7135036496350365
0.045888324873096444 0.7135036496350365
0.04622673434856176 0.7135036496350365
0.04622673434856176 0.7144160583941606
0.04649746192893401 0.7144160583941606
0.04649746192893401 0.7153284671532847
0.04751269035532995 0.7153284671532847
0.04751269035532995 0.7162408759124088
0.04785109983079526 0.7162408759124088
0.04785109983079526 0.7171532846715328
0.04859560067681895 0.7171532846715328
0.04859560067681895 0.718978102189781
0.04859560067681895 0.7208029197080292
0.04920473773265652 0.7208029197080292
0.04934010152284264 0.7208029197080292
0.04981387478849408 0.7208029197080292
0.05001692047377326 0.7208029197080292
0.05015228426395939 0.7208029197080292
0.05116751269035533 0.7208029197080292
0.05116751269035533 0.7217153284671532
0.05197969543147208 0.7217153284671532
0.05197969543147208 0.7226277372262774
0.052115059221658204 0.7226277372262774
0.05346869712351946 0.7226277372262774
0.05346869712351946 0.7235401459854015
0.053604060913705585 0.7235401459854015
0.05380710659898477 0.7235401459854015
0.05434856175972927 0.7235401459854015
0.05434856175972927 0.7244525547445255
0.054957698815566836 0.7244525547445255
0.054957698815566836 0.7253649635036497
0.05583756345177665 0.7253649635036497
0.05583756345177665 0.7271897810218978
0.056243654822335024 0.7271897810218978
0.05637901861252115 0.7271897810218978
0.05644670050761421 0.7271897810218978
0.05658206429780034 0.7271897810218978
0.056717428087986466 0.7271897810218978
0.056717428087986466 0.7281021897810219
0.05766497461928934 0.7281021897810219
0.05766497461928934 0.7290145985401459
0.0582741116751269 0.7290145985401459
0.05840947546531303 0.7290145985401459
0.05956006768189509 0.7290145985401459
0.05956006768189509 0.7299270072992701
0.06037225042301184 0.7299270072992701
0.06037225042301184 0.7308394160583942
0.06077834179357022 0.7308394160583942
0.06077834179357022 0.7317518248175182
0.06192893401015229 0.7317518248175182
0.06192893401015229 0.7326642335766423
0.06213197969543147 0.7326642335766423
0.06240270727580372 0.7326642335766423
0.06253807106598985 0.7326642335766423
0.06267343485617598 0.7326642335766423
0.06267343485617598 0.7335766423357665
0.06301184433164128 0.7335766423357665
0.0631472081218274 0.7335766423357665
0.06348561759729272 0.7335766423357665
0.06362098138747885 0.7335766423357665
0.0638917089678511 0.7335766423357665
0.0638917089678511 0.7354014598540146
0.06423011844331641 0.7354014598540146
0.06436548223350254 0.7354014598540146
0.06450084602368866 0.7354014598540146
0.06450084602368866 0.7363138686131386
0.0649746192893401 0.7363138686131386
0.06510998307952623 0.7363138686131386
0.06544839255499153 0.7363138686131386
0.06544839255499153 0.7372262773722628
0.06565143824027073 0.7372262773722628
0.06565143824027073 0.7381386861313869
0.06598984771573604 0.7381386861313869
0.06626057529610829 0.7381386861313869
0.06754653130287648 0.7381386861313869
0.06815566835871405 0.7381386861313869
0.06815566835871405 0.7390510948905109
0.06835871404399323 0.7390510948905109
0.06835871404399323 0.739963503649635
0.06849407783417935 0.739963503649635
0.06849407783417935 0.7408759124087592
0.06869712351945854 0.7408759124087592
0.06869712351945854 0.7417883211678832
0.06903553299492386 0.7417883211678832
0.06903553299492386 0.7427007299270073
0.06991539763113368 0.7427007299270073
0.06991539763113368 0.7436131386861314
0.0705922165820643 0.7436131386861314
0.07072758037225042 0.7436131386861314
0.07106598984771574 0.7436131386861314
0.07120135363790187 0.7436131386861314
0.07120135363790187 0.7445255474452555
0.07126903553299492 0.7445255474452555
0.07140439932318104 0.7445255474452555
0.07160744500846024 0.7445255474452555
0.07160744500846024 0.7454379562043796
0.0722165820642978 0.7454379562043796
0.0722165820642978 0.7463503649635036
0.07241962774957698 0.7463503649635036
0.07241962774957698 0.7481751824817519
0.07248730964467005 0.7481751824817519
0.07248730964467005 0.7490875912408759
0.07282571912013536 0.7490875912408759
0.07309644670050762 0.7490875912408759
0.07397631133671743 0.7490875912408759
0.07411167512690356 0.7490875912408759
0.0749238578680203 0.7490875912408759
0.0751269035532995 0.7490875912408759
0.0754653130287648 0.7490875912408759
0.0754653130287648 0.75
0.07553299492385787 0.75
0.07607445008460237 0.75
0.07607445008460237 0.7509124087591241
0.07695431472081218 0.7509124087591241
0.07695431472081218 0.7518248175182481
0.07824027072758037 0.7518248175182481
0.07824027072758037 0.7527372262773723
0.07851099830795262 0.7527372262773723
0.07864636209813874 0.7527372262773723
0.07993231810490693 0.7527372262773723
0.08006768189509306 0.7527372262773723
0.08006768189509306 0.7536496350364964
0.08047377326565144 0.7536496350364964
0.08074450084602369 0.7536496350364964
0.08142131979695431 0.7536496350364964
0.08142131979695431 0.7554744525547445
0.08379018612521151 0.7554744525547445
0.08392554991539763 0.7554744525547445
0.08406091370558376 0.7554744525547445
0.08406091370558376 0.7563868613138686
0.08412859560067681 0.7563868613138686
0.08412859560067681 0.7572992700729927
0.0845346869712352 0.7572992700729927
0.0845346869712352 0.7627737226277372
0.08500846023688663 0.7627737226277372
0.08500846023688663 0.7645985401459854
0.085414551607445 0.7645985401459854
0.08554991539763114 0.7645985401459854
0.08588832487309644 0.7645985401459854
0.08602368866328257 0.7645985401459854
0.08697123519458545 0.7645985401459854
0.08697123519458545 0.7664233576642335
0.08710659898477158 0.7664233576642335
0.08730964467005076 0.7664233576642335
0.08798646362098139 0.7664233576642335
0.08798646362098139 0.7673357664233577
0.08879864636209814 0.7673357664233577
0.08893401015228426 0.7673357664233577
0.08967851099830795 0.7673357664233577
0.08981387478849408 0.7673357664233577
0.0899492385786802 0.7673357664233577
0.0899492385786802 0.7682481751824818
0.09062605752961082 0.7682481751824818
0.09076142131979695 0.7682481751824818
0.09130287648054146 0.7682481751824818
0.09130287648054146 0.7691605839416058
0.0921150592216582 0.7691605839416058
0.09225042301184433 0.7691605839416058
0.09279187817258883 0.7691605839416058
0.09279187817258883 0.7700729927007299
0.09319796954314721 0.7700729927007299
0.09333333333333334 0.7700729927007299
0.09373942470389171 0.7700729927007299
0.09387478849407783 0.7700729927007299
0.09414551607445008 0.7700729927007299
0.09434856175972928 0.7700729927007299
0.09495769881556683 0.7700729927007299
0.09495769881556683 0.7718978102189781
0.09509306260575297 0.7718978102189781
0.09509306260575297 0.7737226277372263
0.09543147208121827 0.7737226277372263
0.09543147208121827 0.7746350364963503
0.09624365482233503 0.7746350364963503
0.09637901861252116 0.7746350364963503
0.0971912013536379 0.7746350364963503
0.09759729272419627 0.7746350364963503
0.09827411167512691 0.7746350364963503
0.09827411167512691 0.7764598540145985
0.09854483925549916 0.7764598540145985
0.09874788494077834 0.7764598540145985
0.10098138747884941 0.7764598540145985
0.10165820642978003 0.7764598540145985
0.10186125211505923 0.7764598540145985
0.1020642978003384 0.7764598540145985
0.1020642978003384 0.7773722627737226
0.10213197969543147 0.7773722627737226
0.10213197969543147 0.7782846715328468
0.10260575296108292 0.7782846715328468
0.10260575296108292 0.7791970802919708
0.10294416243654822 0.7791970802919708
0.10314720812182741 0.7791970802919708
0.10416243654822335 0.7791970802919708
0.10429780033840948 0.7791970802919708
0.10490693739424704 0.7791970802919708
0.10490693739424704 0.7801094890510949
0.10510998307952622 0.7801094890510949
0.10510998307952622 0.781021897810219
0.1071404399323181 0.781021897810219
0.1071404399323181 0.781934306569343
0.10720812182741117 0.781934306569343
0.10720812182741117 0.7828467153284672
0.10774957698815567 0.7828467153284672
0.10774957698815567 0.7846715328467153
0.10788494077834179 0.7846715328467153
0.10856175972927241 0.7846715328467153
0.10856175972927241 0.7855839416058394
0.10923857868020305 0.7855839416058394
0.10937394247038917 0.7855839416058394
0.11052453468697124 0.7855839416058394
0.11099830795262268 0.7855839416058394
0.1116751269035533 0.7855839416058394
0.1116751269035533 0.7864963503649635
0.11208121827411167 0.7864963503649635
0.11289340101522842 0.7864963503649635
0.11289340101522842 0.7874087591240876
0.11289340101522842 0.7947080291970803
0.11323181049069374 0.7947080291970803
0.11323181049069374 0.7956204379562044
0.11336717428087986 0.7956204379562044
0.11336717428087986 0.7965328467153284
0.11377326565143824 0.7965328467153284
0.11390862944162436 0.7965328467153284
0.11505922165820642 0.7965328467153284
0.11505922165820642 0.802007299270073
0.11553299492385787 0.802007299270073
0.11553299492385787 0.8029197080291971
0.11634517766497462 0.8029197080291971
0.11634517766497462 0.8038321167883211
0.11648054145516075 0.8038321167883211
0.116751269035533 0.8038321167883211
0.11864636209813875 0.8038321167883211
0.11884940778341793 0.8038321167883211
0.11905245346869713 0.8038321167883211
0.11905245346869713 0.8047445255474452
0.1194585448392555 0.8047445255474452
0.11959390862944162 0.8047445255474452
0.12094754653130288 0.8047445255474452
0.12094754653130288 0.8056569343065694
0.121082910321489 0.8056569343065694
0.12121827411167513 0.8056569343065694
0.12196277495769882 0.8056569343065694
0.12209813874788494 0.8056569343065694
0.12318104906937394 0.8056569343065694
0.12331641285956006 0.8056569343065694
0.12406091370558375 0.8056569343065694
0.12406091370558375 0.8065693430656934
0.1245346869712352 0.8065693430656934
0.1245346869712352 0.8074817518248175
0.12467005076142132 0.8074817518248175
0.12467005076142132 0.8083941605839416
0.12609137055837563 0.8083941605839416
0.1267005076142132 0.8083941605839416
0.1272419627749577 0.8083941605839416
0.1272419627749577 0.8093065693430657
0.127580372250423 0.8093065693430657
0.1277834179357022 0.8093065693430657
0.12791878172588833 0.8093065693430657
0.12791878172588833 0.8111313868613139
0.1292047377326565 0.8111313868613139
0.1294077834179357 0.8111313868613139
0.12981387478849407 0.8111313868613139
0.1299492385786802 0.8111313868613139
0.13123519458544838 0.8111313868613139
0.13123519458544838 0.8120437956204379
0.13130287648054145 0.8120437956204379
0.13130287648054145 0.8129562043795621
0.13177664974619288 0.8129562043795621
0.13177664974619288 0.8138686131386861
0.13184433164128595 0.8138686131386861
0.13218274111675127 0.8138686131386861
0.13319796954314722 0.8138686131386861
0.1334010152284264 0.8138686131386861
0.13421319796954315 0.8138686131386861
0.13434856175972928 0.8138686131386861
0.13516074450084603 0.8138686131386861
0.13516074450084603 0.8193430656934306
0.13671742808798645 0.8193430656934306
0.13705583756345177 0.8193430656934306
0.13780033840947548 0.8193430656934306
0.13780033840947548 0.8202554744525548
0.13820642978003383 0.8202554744525548
0.13820642978003383 0.8211678832116789
0.13895093062605754 0.8211678832116789
0.13908629441624365 0.8211678832116789
0.1392216582064298 0.8211678832116789
0.1392216582064298 0.8220802919708029
0.1393570219966159 0.8220802919708029
0.1393570219966159 0.822992700729927
0.14003384094754653 0.822992700729927
0.14003384094754653 0.823905109489051
0.1420642978003384 0.823905109489051
0.1420642978003384 0.8248175182481752
0.1436886632825719 0.8248175182481752
0.1436886632825719 0.8257299270072993
0.1440947546531303 0.8257299270072993
0.1442301184433164 0.8257299270072993
0.1446362098138748 0.8257299270072993
0.1446362098138748 0.8266423357664233
0.14470389170896786 0.8266423357664233
0.14470389170896786 0.8275547445255474
0.1449746192893401 0.8275547445255474
0.1449746192893401 0.8321167883211679
0.14565143824027071 0.8321167883211679
0.14700507614213199 0.8321167883211679
0.14720812182741116 0.8321167883211679
0.1503891708967851 0.8321167883211679
0.1505922165820643 0.8321167883211679
0.15126903553299492 0.8321167883211679
0.15140439932318106 0.8321167883211679
0.15174280879864635 0.8321167883211679
0.1518781725888325 0.8321167883211679
0.15214890016920474 0.8321167883211679
0.15228426395939088 0.8321167883211679
0.15228426395939088 0.833029197080292
0.1532994923857868 0.833029197080292
0.15343485617597294 0.833029197080292
0.15363790186125212 0.833029197080292
0.15363790186125212 0.833941605839416
0.15390862944162437 0.833941605839416
0.15390862944162437 0.8348540145985401
0.154585448392555 0.8348540145985401
0.15478849407783418 0.8348540145985401
0.155668358714044 0.8348540145985401
0.155668358714044 0.8357664233576643
0.15641285956006767 0.8357664233576643
0.15661590524534688 0.8357664233576643
0.158917089678511 0.8357664233576643
0.1591201353637902 0.8357664233576643
0.1601353637901861 0.8357664233576643
0.1601353637901861 0.8366788321167883
0.16033840947546532 0.8366788321167883
0.1605414551607445 0.8366788321167883
0.16060913705583757 0.8366788321167883
0.16074450084602368 0.8366788321167883
0.161082910321489 0.8366788321167883
0.161082910321489 0.8375912408759124
0.1616243654822335 0.8375912408759124
0.1616243654822335 0.8385036496350365
0.16175972927241963 0.8385036496350365
0.16175972927241963 0.8394160583941606
0.16338409475465313 0.8394160583941606
0.16338409475465313 0.8403284671532847
0.16494077834179358 0.8403284671532847
0.16494077834179358 0.8421532846715328
0.16602368866328257 0.8421532846715328
0.16602368866328257 0.843065693430657
0.16629441624365482 0.843065693430657
0.16629441624365482 0.843978102189781
0.16710659898477156 0.843978102189781
0.16710659898477156 0.8448905109489051
0.1688663282571912 0.8448905109489051
0.16900169204737733 0.8448905109489051
0.16913705583756344 0.8448905109489051
0.16927241962774958 0.8448905109489051
0.169746192893401 0.8448905109489051
0.169746192893401 0.8458029197080292
0.17076142131979696 0.8458029197080292
0.17076142131979696 0.8467153284671532
0.17137055837563453 0.8467153284671532
0.17137055837563453 0.8476277372262774
0.17197969543147207 0.8476277372262774
0.17197969543147207 0.8485401459854015
0.1721150592216582 0.8485401459854015
0.17258883248730963 0.8485401459854015
0.17272419627749577 0.8485401459854015
0.17346869712351945 0.8485401459854015
0.1736040609137056 0.8485401459854015
0.17604060913705583 0.8485401459854015
0.17617597292724196 0.8485401459854015
0.17786802030456852 0.8485401459854015
0.17786802030456852 0.8494525547445255
0.17868020304568527 0.8494525547445255
0.1788155668358714 0.8494525547445255
0.17888324873096448 0.8494525547445255
0.17915397631133673 0.8494525547445255
0.18057529610829104 0.8494525547445255
0.1808460236886633 0.8494525547445255
0.1808460236886633 0.8503649635036497
0.1809813874788494 0.8503649635036497
0.1809813874788494 0.8521897810218978
0.1811844331641286 0.8521897810218978
0.18138747884940778 0.8521897810218978
0.1815228426395939 0.8521897810218978
0.18179357021996617 0.8521897810218978
0.1822673434856176 0.8521897810218978
0.18274111675126903 0.8521897810218978
0.18287648054145517 0.8521897810218978
0.18321489001692048 0.8521897810218978
0.18321489001692048 0.8531021897810219
0.1836886632825719 0.8531021897810219
0.1836886632825719 0.8549270072992701
0.18382402707275805 0.8549270072992701
0.18395939086294416 0.8549270072992701
0.18490693739424705 0.8549270072992701
0.18490693739424705 0.8558394160583942
0.18619289340101522 0.8558394160583942
0.18646362098138747 0.8558394160583942
0.18720812182741117 0.8558394160583942
0.1875465313028765 0.8558394160583942
0.1876818950930626 0.8558394160583942
0.18781725888324874 0.8558394160583942
0.18788494077834178 0.8558394160583942
0.18829103214890017 0.8558394160583942
0.18917089678510998 0.8558394160583942
0.18971235194585448 0.8558394160583942
0.1914720812182741 0.8558394160583942
0.1914720812182741 0.8576642335766423
0.19181049069373943 0.8576642335766423
0.1918781725888325 0.8576642335766423
0.1920135363790186 0.8576642335766423
0.19235194585448392 0.8576642335766423
0.19235194585448392 0.8585766423357665
0.19316412859560067 0.8585766423357665
0.19316412859560067 0.8594890510948905
0.1932994923857868 0.8594890510948905
0.1932994923857868 0.8604014598540146
0.19370558375634517 0.8604014598540146
0.19370558375634517 0.8613138686131386
0.19445008460236887 0.8613138686131386
0.19472081218274112 0.8613138686131386
0.19485617597292723 0.8613138686131386
0.19512690355329948 0.8613138686131386
0.19526226734348562 0.8613138686131386
0.19526226734348562 0.8622262773722628
0.1954653130287648 0.8622262773722628
0.1954653130287648 0.8640510948905109
0.19593908629441625 0.8640510948905109
0.19593908629441625 0.864963503649635
0.19661590524534686 0.864963503649635
0.19661590524534686 0.8658759124087592
0.19749576988155668 0.8658759124087592
0.19763113367174281 0.8658759124087592
0.19844331641285956 0.8658759124087592
0.19844331641285956 0.8667883211678832
0.19898477157360406 0.8667883211678832
0.1991201353637902 0.8667883211678832
0.19945854483925549 0.8667883211678832
0.19945854483925549 0.8677007299270073
0.1996615905245347 0.8677007299270073
0.1997969543147208 0.8677007299270073
0.2 0.8677007299270073
0.20013536379018612 0.8677007299270073
0.201082910321489 0.8677007299270073
0.20121827411167512 0.8677007299270073
0.20128595600676819 0.8677007299270073
0.20189509306260575 0.8677007299270073
0.2027072758037225 0.8677007299270073
0.2029103214890017 0.8677007299270073
0.20331641285956006 0.8677007299270073
0.20548223350253808 0.8677007299270073
0.20548223350253808 0.8686131386861314
0.20575296108291033 0.8686131386861314
0.20588832487309644 0.8686131386861314
0.2072419627749577 0.8686131386861314
0.20737732656514382 0.8686131386861314
0.2074450084602369 0.8686131386861314
0.207580372250423 0.8686131386861314
0.20785109983079525 0.8686131386861314
0.20805414551607446 0.8686131386861314
0.20988155668358713 0.8686131386861314
0.21001692047377327 0.8686131386861314
0.21096446700507615 0.8686131386861314
0.21096446700507615 0.8740875912408759
0.21143824027072758 0.8740875912408759
0.21157360406091372 0.8740875912408759
0.21272419627749578 0.8740875912408759
0.2128595600676819 0.8740875912408759
0.2131979695431472 0.8740875912408759
0.2131979695431472 0.875
0.21353637901861253 0.875
0.21441624365482234 0.875
0.2153637901861252 0.875
0.21563451776649747 0.875
0.21563451776649747 0.8759124087591241
0.21712351945854483 0.8759124087591241
0.21712351945854483 0.8768248175182481
0.21732656514382404 0.8768248175182481
0.2191539763113367 0.8768248175182481
0.2198984771573604 0.8768248175182481
0.22003384094754652 0.8768248175182481
0.2222673434856176 0.8768248175182481
0.2224703891708968 0.8768248175182481
0.2226057529610829 0.8768248175182481
0.22274111675126904 0.8768248175182481
0.2228087986463621 0.8768248175182481
0.2228087986463621 0.8777372262773723
0.2244331641285956 0.8777372262773723
0.2244331641285956 0.8786496350364964
0.22463620981387478 0.8786496350364964
0.22463620981387478 0.8795620437956204
0.22483925549915398 0.8795620437956204
0.2249746192893401 0.8795620437956204
0.22504230118443316 0.8795620437956204
0.22504230118443316 0.8804744525547445
0.2257191201353638 0.8804744525547445
0.2258544839255499 0.8804744525547445
0.22598984771573605 0.8804744525547445
0.22612521150592216 0.8804744525547445
0.22619289340101523 0.8804744525547445
0.22619289340101523 0.8813868613138686
0.22754653130287647 0.8813868613138686
0.22781725888324872 0.8813868613138686
0.22829103214890017 0.8813868613138686
0.22869712351945853 0.8813868613138686
0.22896785109983078 0.8813868613138686
0.22896785109983078 0.8822992700729927
0.22917089678511 0.8822992700729927
0.22917089678511 0.8832116788321168
0.23038917089678512 0.8832116788321168
0.23052453468697123 0.8832116788321168
0.23140439932318105 0.8832116788321168
0.23140439932318105 0.8841240875912408
0.2327580372250423 0.8841240875912408
0.2327580372250423 0.885036496350365
0.23323181049069375 0.885036496350365
0.23323181049069375 0.8859489051094891
0.2341793570219966 0.8859489051094891
0.23431472081218274 0.8859489051094891
0.2349238578680203 0.8859489051094891
0.2349238578680203 0.8877737226277372
0.23499153976311338 0.8877737226277372
0.23526226734348563 0.8877737226277372
0.23580372250423012 0.8877737226277372
0.23580372250423012 0.8886861313868614
0.23634517766497462 0.8886861313868614
0.23702199661590526 0.8886861313868614
0.2394585448392555 0.8886861313868614
0.23986463620981388 0.8886861313868614
0.24209813874788494 0.8886861313868614
0.24209813874788494 0.8905109489051095
0.24209813874788494 0.8914233576642335
0.24751269035532994 0.8914233576642335
0.24764805414551608 0.8914233576642335
0.2481218274111675 0.8914233576642335
0.24825719120135364 0.8914233576642335
0.24846023688663282 0.8914233576642335
0.24859560067681896 0.8914233576642335
0.24893401015228425 0.8914233576642335
0.2490693739424704 0.8914233576642335
0.2501522842639594 0.8914233576642335
0.2501522842639594 0.8923357664233577
0.2503553299492386 0.8923357664233577
0.2503553299492386 0.8932481751824818
0.2506260575296108 0.8932481751824818
0.2508967851099831 0.8932481751824818
0.25407783417935703 0.8932481751824818
0.25421319796954317 0.8932481751824818
0.25495769881556685 0.8932481751824818
0.25543147208121825 0.8932481751824818
0.2567174280879865 0.8932481751824818
0.2567174280879865 0.8941605839416058
0.2568527918781726 0.8941605839416058
0.2575972927241963 0.8941605839416058
0.2578680203045685 0.8941605839416058
0.25942470389170896 0.8941605839416058
0.25942470389170896 0.8950729927007299
0.2595600676818951 0.8950729927007299
0.2597631133671743 0.8950729927007299
0.26016920473773264 0.8950729927007299
0.2603045685279188 0.8950729927007299
0.2609813874788494 0.8950729927007299
0.2609813874788494 0.8959854014598541
0.2615228426395939 0.8959854014598541
0.2615228426395939 0.8968978102189781
0.26159052453468695 0.8968978102189781
0.26199661590524537 0.8968978102189781
0.2644331641285956 0.8968978102189781
0.2644331641285956 0.8978102189781022
0.2653130287648054 0.8978102189781022
0.26544839255499153 0.8978102189781022
0.2656514382402707 0.8978102189781022
0.2658544839255499 0.8978102189781022
0.2665313028764805 0.8978102189781022
0.26686971235194584 0.8978102189781022
0.26693739424703894 0.8978102189781022
0.26693739424703894 0.8987226277372263
0.26741116751269034 0.8987226277372263
0.26741116751269034 0.8996350364963503
0.2695769881556684 0.8996350364963503
0.26971235194585447 0.8996350364963503
0.2700507614213198 0.8996350364963503
0.2703891708967851 0.8996350364963503
0.2703891708967851 0.9005474452554745
0.2705922165820643 0.9005474452554745
0.2709306260575296 0.9005474452554745
0.2718781725888325 0.9005474452554745
0.2718781725888325 0.9023722627737226
0.27282571912013537 0.9023722627737226
0.2731641285956007 0.9023722627737226
0.27363790186125214 0.9023722627737226
0.2737732656514382 0.9023722627737226
0.275668358714044 0.9023722627737226
0.27580372250423013 0.9023722627737226
0.27593908629441627 0.9023722627737226
0.27593908629441627 0.9032846715328468
0.276751269035533 0.9032846715328468
0.2768866328257191 0.9032846715328468
0.2773604060913706 0.9032846715328468
0.27749576988155666 0.9032846715328468
0.27830795262267344 0.9032846715328468
0.27830795262267344 0.9041970802919708
0.27952622673434857 0.9041970802919708
0.2796615905245347 0.9041970802919708
0.27972927241962775 0.9041970802919708
0.2798646362098139 0.9041970802919708
0.28318104906937397 0.9041970802919708
0.2845346869712352 0.9041970802919708
0.2846700507614213 0.9041970802919708
0.2856175972927242 0.9041970802919708
0.2856175972927242 0.9051094890510949
0.2857529610829103 0.9051094890510949
0.2859560067681895 0.9051094890510949
0.2860236886632826 0.9051094890510949
0.2861590524534687 0.9051094890510949
0.2872419627749577 0.9051094890510949
0.2872419627749577 0.906021897810219
0.2879187817258883 0.906021897810219
0.2881895093062606 0.906021897810219
0.2890693739424704 0.906021897810219
0.28920473773265654 0.906021897810219
0.29028764805414553 0.906021897810219
0.29042301184433167 0.906021897810219
0.29225042301184434 0.906021897810219
0.2923857868020305 0.906021897810219
0.2941455160744501 0.906021897810219
0.2941455160744501 0.906934306569343
0.295160744500846 0.906934306569343
0.295160744500846 0.9078467153284672
0.2957021996615905 0.9078467153284672
0.29583756345177664 0.9078467153284672
0.2966497461928934 0.9078467153284672
0.29678510998307955 0.9078467153284672
0.2971235194585448 0.9078467153284672
0.29732656514382405 0.9078467153284672
0.2977326565143824 0.9078467153284672
0.29786802030456855 0.9078467153284672
0.2979357021996616 0.9078467153284672
0.2980710659898477 0.9078467153284672
0.29976311336717426 0.9078467153284672
0.2998984771573604 0.9078467153284672
0.2999661590524535 0.9078467153284672
0.2999661590524535 0.9087591240875912
0.3013874788494078 0.9087591240875912
0.3022673434856176 0.9087591240875912
0.3024703891708968 0.9087591240875912
0.3024703891708968 0.9096715328467153
0.30314720812182744 0.9096715328467153
0.30341793570219966 0.9096715328467153
0.3040947546531303 0.9096715328467153
0.30423011844331643 0.9096715328467153
0.30538071065989847 0.9096715328467153
0.3055160744500846 0.9096715328467153
0.3060575296108291 0.9096715328467153
0.3060575296108291 0.9105839416058394
0.3063959390862944 0.9105839416058394
0.30653130287648056 0.9105839416058394
0.3068697123519459 0.9105839416058394
0.30727580372250424 0.9105839416058394
0.3073434856175973 0.9105839416058394
0.3074788494077834 0.9105839416058394
0.30754653130287646 0.9105839416058394
0.3076818950930626 0.9105839416058394
0.310253807106599 0.9105839416058394
0.3105245346869712 0.9105839416058394
0.31140439932318104 0.9105839416058394
0.31140439932318104 0.9114963503649635
0.31228426395939085 0.9114963503649635
0.31262267343485617 0.9114963503649635
0.3127580372250423 0.9114963503649635
0.3136379018612521 0.9114963503649635
0.3141793570219966 0.9114963503649635
0.3141793570219966 0.9142335766423357
0.3151945854483926 0.9142335766423357
0.3163451776649746 0.9142335766423357
0.31681895093062606 0.9142335766423357
0.31702199661590524 0.9142335766423357
0.3174280879864636 0.9142335766423357
0.317834179357022 0.9142335766423357
0.3180372250423012 0.9142335766423357
0.31817258883248734 0.9142335766423357
0.3183079526226734 0.9142335766423357
0.31864636209813874 0.9142335766423357
0.3188494077834179 0.9142335766423357
0.3202030456852792 0.9142335766423357
0.3203384094754653 0.9142335766423357
0.32047377326565146 0.9142335766423357
0.32047377326565146 0.9151459854014599
0.3218274111675127 0.9151459854014599
0.3218274111675127 0.916058394160584
0.3223688663282572 0.916058394160584
0.3225042301184433 0.916058394160584
0.32284263959390863 0.916058394160584
0.32297800338409477 0.916058394160584
0.324331641285956 0.916058394160584
0.32460236886632826 0.916058394160584
0.3247377326565144 0.916058394160584
0.3252115059221658 0.916058394160584
0.32710659898477157 0.916058394160584
0.3272419627749577 0.916058394160584
0.3279864636209814 0.916058394160584
0.3279864636209814 0.916970802919708
0.33035532994923855 0.916970802919708
0.33062605752961083 0.916970802919708
0.33150592216582064 0.916970802919708
0.33150592216582064 0.9178832116788321
0.33238578680203046 0.9178832116788321
0.33292724196277496 0.9178832116788321
0.3334010152284264 0.9178832116788321
0.3335363790186125 0.9178832116788321
0.33434856175972927 0.9178832116788321
0.3344839255499154 0.9178832116788321
0.3346869712351946 0.9178832116788321
0.3350253807106599 0.9178832116788321
0.33549915397631136 0.9178832116788321
0.33549915397631136 0.9187956204379562
0.33624365482233504 0.9187956204379562
0.33651438240270726 0.9187956204379562
0.3368527918781726 0.9187956204379562
0.3368527918781726 0.9197080291970803
0.3378003384094755 0.9197080291970803
0.3378003384094755 0.9215328467153284
0.33874788494077834 0.9215328467153284
0.3388832487309645 0.9215328467153284
0.3395600676818951 0.9215328467153284
0.3396954314720812 0.9215328467153284
0.3402368866328257 0.9215328467153284
0.340575296108291 0.9215328467153284
0.34165820642978 0.9215328467153284
0.34179357021996615 0.9215328467153284
0.34186125211505924 0.9215328467153284
0.34213197969543147 0.9215328467153284
0.34294416243654824 0.9215328467153284
0.3430795262267343 0.9215328467153284
0.3431472081218274 0.9215328467153284
0.34348561759729274 0.9215328467153284
0.3444331641285956 0.9215328467153284
0.3466666666666667 0.9215328467153284
0.34707275803722504 0.9215328467153284
0.3472081218274112 0.9215328467153284
0.34822335025380713 0.9215328467153284
0.3484263959390863 0.9215328467153284
0.3484263959390863 0.9224452554744526
0.34869712351945853 0.9224452554744526
0.34883248730964467 0.9224452554744526
0.34957698815566834 0.9224452554744526
0.34991539763113366 0.9224452554744526
0.3500507614213198 0.9224452554744526
0.3514720812182741 0.9224452554744526
0.35160744500846025 0.9224452554744526
0.35194585448392557 0.9224452554744526
0.35194585448392557 0.9233576642335767
0.35214890016920475 0.9233576642335767
0.35214890016920475 0.9242700729927007
0.35241962774957697 0.9242700729927007
0.35357021996615906 0.9242700729927007
0.35377326565143824 0.9242700729927007
0.3539086294416244 0.9242700729927007
0.3539086294416244 0.9251824817518248
0.3549915397631134 0.9251824817518248
0.3551269035532995 0.9251824817518248
0.35627749576988155 0.9251824817518248
0.3564128595600677 0.9251824817518248
0.35769881556683586 0.9251824817518248
0.35769881556683586 0.926094890510949
0.35790186125211504 0.926094890510949
0.36081218274111676 0.926094890510949
0.3609475465313029 0.926094890510949
0.36189509306260575 0.926094890510949
0.36189509306260575 0.927007299270073
0.3620304568527919 0.927007299270073
0.3622335025380711 0.927007299270073
0.3623011844331641 0.927007299270073
0.36277495769881557 0.927007299270073
0.3628426395939086 0.927007299270073
0.3631133671742809 0.927007299270073
0.3633840947546531 0.927007299270073
0.36358714043993234 0.927007299270073
0.3637225042301184 0.927007299270073
0.36385786802030456 0.927007299270073
0.36514382402707274 0.927007299270073
0.3652791878172589 0.927007299270073
0.36656514382402705 0.927007299270073
0.3667005076142132 0.927007299270073
0.3667681895093063 0.927007299270073
0.36690355329949237 0.927007299270073
0.36690355329949237 0.9279197080291971
0.36697123519458547 0.9288321167883211
0.3673773265651438 0.9288321167883211
0.367580372250423 0.9288321167883211
0.36771573604060914 0.9288321167883211
0.3678510998307953 0.9288321167883211
0.3681895093062606 0.9288321167883211
0.3684602368866328 0.9288321167883211
0.3720473773265651 0.9288321167883211
0.3720473773265651 0.9297445255474452
0.37218274111675126 0.9297445255474452
0.37414551607445007 0.9297445255474452
0.37434856175972925 0.9297445255474452
0.3744839255499154 0.9297445255474452
0.3750253807106599 0.9297445255474452
0.37549915397631134 0.9297445255474452
0.3770558375634518 0.9297445255474452
0.377326565143824 0.9297445255474452
0.3775972927241963 0.9297445255474452
0.3777326565143824 0.9297445255474452
0.37834179357021996 0.9297445255474452
0.3784771573604061 0.9297445255474452
0.3784771573604061 0.9306569343065694
0.38111675126903555 0.9306569343065694
0.3812521150592217 0.9306569343065694
0.38138747884940777 0.9306569343065694
0.38138747884940777 0.9315693430656934
0.3817935702199662 0.9315693430656934
0.38192893401015227 0.9315693430656934
0.3838917089678511 0.9315693430656934
0.3840270727580372 0.9315693430656934
0.3842301184433164 0.9315693430656934
0.38436548223350253 0.9315693430656934
0.38490693739424703 0.9315693430656934
0.38490693739424703 0.9324817518248175
0.3856514382402707 0.9324817518248175
0.38578680203045684 0.9324817518248175
0.38673434856175976 0.9324817518248175
0.3891032148900169 0.9324817518248175
0.3895093062605753 0.9324817518248175
0.3895093062605753 0.9333941605839416
0.38971235194585446 0.9333941605839416
0.3898477157360406 0.9333941605839416
0.3905922165820643 0.9333941605839416
0.3911336717428088 0.9333941605839416
0.39214890016920473 0.9333941605839416
0.39214890016920473 0.9343065693430657
0.393502538071066 0.9343065693430657
0.39363790186125214 0.9343065693430657
0.39363790186125214 0.9352189781021898
0.3937732656514382 0.9352189781021898
0.39390862944162436 0.9352189781021898
0.3948561759729272 0.9352189781021898
0.39505922165820645 0.9352189781021898
0.3951269035532995 0.9352189781021898
0.39526226734348563 0.9352189781021898
0.3954653130287648 0.9352189781021898
0.39593908629441626 0.9352189781021898
0.39607445008460235 0.9352189781021898
0.39641285956006767 0.9352189781021898
0.39641285956006767 0.9361313868613139
0.39668358714043994 0.9361313868613139
0.3968866328257191 0.9361313868613139
0.3974280879864636 0.9361313868613139
0.3974280879864636 0.9370437956204379
0.3985109983079526 0.9370437956204379
0.39891708967851097 0.9370437956204379
0.40006768189509306 0.9370437956204379
0.4002030456852792 0.9370437956204379
0.40087986463620984 0.9370437956204379
0.4010152284263959 0.9370437956204379
0.40115059221658206 0.9370437956204379
0.40115059221658206 0.9379562043795621
0.40284263959390865 0.9379562043795621
0.40297800338409473 0.9379562043795621
0.40331641285956005 0.9379562043795621
0.40331641285956005 0.9397810218978102
0.4034517766497462 0.9397810218978102
0.4049407783417936 0.9397810218978102
0.4052115059221658 0.9397810218978102
0.4056175972927242 0.9397810218978102
0.4056175972927242 0.9406934306569343
0.4058206429780034 0.9406934306569343
0.4059560067681895 0.9406934306569343
0.4062944162436548 0.9406934306569343
0.4062944162436548 0.9416058394160584
0.40730964467005076 0.9416058394160584
0.40730964467005076 0.9425182481751825
0.40785109983079526 0.9425182481751825
0.4079864636209814 0.9425182481751825
0.40954314720812185 0.9425182481751825
0.40967851099830793 0.9425182481751825
0.40981387478849407 0.9425182481751825
0.4101522842639594 0.9425182481751825
0.41035532994923857 0.9425182481751825
0.41062605752961084 0.9425182481751825
0.41367174280879865 0.9425182481751825
0.4138071065989848 0.9425182481751825
0.41421319796954315 0.9425182481751825
0.4143485617597293 0.9425182481751825
0.4148223350253807 0.9425182481751825
0.4149576988155668 0.9425182481751825
0.4157698815566836 0.9425182481751825
0.41590524534686973 0.9425182481751825
0.41692047377326563 0.9425182481751825
0.41725888324873095 0.9425182481751825
0.41766497461928936 0.9425182481751825
0.41780033840947545 0.9425182481751825
0.4180710659898477 0.9425182481751825
0.4180710659898477 0.9434306569343066
0.4185448392554992 0.9434306569343066
0.41874788494077836 0.9434306569343066
0.41922165820642976 0.9434306569343066
0.4193570219966159 0.9434306569343066
0.4196277495769882 0.9434306569343066
0.41976311336717426 0.9434306569343066
0.4202368866328257 0.9434306569343066
0.42037225042301185 0.9434306569343066
0.420507614213198 0.9434306569343066
0.42064297800338407 0.9434306569343066
0.42071065989847717 0.9434306569343066
0.4208460236886633 0.9434306569343066
0.4210490693739425 0.9434306569343066
0.42118443316412857 0.9434306569343066
0.4219289340101523 0.9434306569343066
0.42233502538071066 0.9434306569343066
0.4224703891708968 0.9434306569343066
0.4230118443316413 0.9434306569343066
0.4230118443316413 0.9443430656934306
0.42450084602368865 0.9443430656934306
0.42483925549915397 0.9443430656934306
0.4269373942470389 0.9443430656934306
0.4269373942470389 0.9452554744525548
0.42754653130287645 0.9452554744525548
0.42795262267343487 0.9452554744525548
0.4289678510998308 0.9452554744525548
0.4291032148900169 0.9452554744525548
0.43147208121827413 0.9452554744525548
0.43174280879864635 0.9452554744525548
0.4318781725888325 0.9452554744525548
0.4327580372250423 0.9452554744525548
0.43370558375634516 0.9452554744525548
0.43377326565143826 0.9452554744525548
0.43397631133671744 0.9452554744525548
0.4344500846023689 0.9452554744525548
0.434585448392555 0.9452554744525548
0.43817258883248733 0.9452554744525548
0.43817258883248733 0.9461678832116789
0.4388494077834179 0.9461678832116789
0.43898477157360405 0.9461678832116789
0.43918781725888323 0.9461678832116789
0.43918781725888323 0.9470802919708029
0.43959390862944164 0.9470802919708029
0.43959390862944164 0.948905109489051
0.44006768189509304 0.948905109489051
0.44006768189509304 0.9498175182481752
0.4402707275803722 0.9498175182481752
0.44060913705583754 0.9498175182481752
0.44189509306260577 0.9498175182481752
0.44203045685279185 0.9498175182481752
0.44710659898477156 0.9498175182481752
0.44737732656514384 0.9498175182481752
0.44771573604060916 0.9498175182481752
0.44771573604060916 0.9507299270072993
0.4485279187817259 0.9507299270072993
0.44873096446700506 0.9507299270072993
0.44954314720812183 0.9507299270072993
0.449746192893401 0.9507299270072993
0.44981387478849405 0.9507299270072993
0.4499492385786802 0.9507299270072993
0.4508967851099831 0.9507299270072993
0.4510321489001692 0.9507299270072993
0.45150592216582064 0.9507299270072993
0.4517089678510998 0.9507299270072993
0.45204737732656514 0.9507299270072993
0.4521827411167513 0.9507299270072993
0.45265651438240273 0.9507299270072993
0.45292724196277495 0.9507299270072993
0.4542131979695431 0.9507299270072993
0.45441624365482236 0.9507299270072993
0.4548223350253807 0.9507299270072993
0.45495769881556686 0.9507299270072993
0.4552284263959391 0.9507299270072993
0.45543147208121826 0.9507299270072993
0.45549915397631136 0.9507299270072993
0.45563451776649744 0.9507299270072993
0.45854483925549916 0.9507299270072993
0.4586802030456853 0.9507299270072993
0.45935702199661593 0.9507299270072993
0.459492385786802 0.9507299270072993
0.46071065989847715 0.9507299270072993
0.4608460236886633 0.9507299270072993
0.46165820642978006 0.9507299270072993
0.46186125211505924 0.9507299270072993
0.46219966159052456 0.9507299270072993
0.46219966159052456 0.9516423357664233
0.4636886632825719 0.9516423357664233
0.46382402707275805 0.9516423357664233
0.46416243654822337 0.9516423357664233
0.46429780033840945 0.9516423357664233
0.464839255499154 0.9516423357664233
0.464839255499154 0.9525547445255474
0.4649746192893401 0.9525547445255474
0.4675465313028765 0.9525547445255474
0.468155668358714 0.9525547445255474
0.4683587140439932 0.9525547445255474
0.4687648054145516 0.9525547445255474
0.4687648054145516 0.9534671532846716
0.46998307952622675 0.9534671532846716
0.46998307952622675 0.9543795620437956
0.47160744500846025 0.9543795620437956
0.4718104906937394 0.9543795620437956
0.47214890016920474 0.9543795620437956
0.4722842639593909 0.9543795620437956
0.4730964467005076 0.9543795620437956
0.4733671742808799 0.9543795620437956
0.4742470389170897 0.9543795620437956
0.47438240270727583 0.9543795620437956
0.4747208121827411 0.9543795620437956
0.4753976311336717 0.9543795620437956
0.4753976311336717 0.9552919708029197
0.47715736040609136 0.9552919708029197
0.4772927241962775 0.9552919708029197
0.47736040609137054 0.9552919708029197
0.4774957698815567 0.9552919708029197
0.4789847715736041 0.9552919708029197
0.47912013536379017 0.9552919708029197
0.47939086294416244 0.9552919708029197
0.47966159052453466 0.9552919708029197
0.48081218274111676 0.9552919708029197
0.48081218274111676 0.9562043795620438
0.4814890016920474 0.9562043795620438
0.4814890016920474 0.9571167883211679
0.48223350253807107 0.9571167883211679
0.4823688663282572 0.9571167883211679
0.4825042301184433 0.9571167883211679
0.48277495769881557 0.9571167883211679
0.4829103214890017 0.9571167883211679
0.4831133671742809 0.9571167883211679
0.483248730964467 0.9571167883211679
0.4839932318104907 0.9571167883211679
0.48412859560067684 0.9571167883211679
0.48575296108291033 0.9571167883211679
0.48588832487309647 0.9571167883211679
0.4859560067681895 0.9571167883211679
0.48609137055837565 0.9571167883211679
0.49164128595600676 0.9571167883211679
0.49164128595600676 0.958029197080292
0.4917766497461929 0.958029197080292
0.4926565143824027 0.958029197080292
0.49279187817258885 0.958029197080292
0.49313028764805417 0.958029197080292
0.49326565143824025 0.958941605839416
0.4934686971235195 0.958941605839416
0.49367174280879866 0.958941605839416
0.49367174280879866 0.9598540145985401
0.494010152284264 0.9598540145985401
0.494010152284264 0.9607664233576643
0.49421319796954316 0.9607664233576643
0.49441624365482234 0.9607664233576643
0.4945516074450085 0.9607664233576643
0.49549915397631134 0.9607664233576643
0.4956345177664975 0.9607664233576643
0.4963113367174281 0.9607664233576643
0.4964467005076142 0.9607664233576643
0.49746192893401014 0.9607664233576643
0.4977326565143824 0.9607664233576643
0.49908629441624364 0.9607664233576643
0.5000338409475465 0.9607664233576643
0.5000338409475465 0.9616788321167883
0.5003722504230118 0.9616788321167883
0.500507614213198 0.9616788321167883
0.5011844331641286 0.9616788321167883
0.5013197969543147 0.9616788321167883
0.5014551607445008 0.9616788321167883
0.501590524534687 0.9616788321167883
0.5017935702199662 0.9616788321167883
0.5019289340101523 0.9616788321167883
0.5024703891708968 0.9616788321167883
0.502673434856176 0.9616788321167883
0.5031472081218274 0.9616788321167883
0.5035532994923858 0.9616788321167883
0.5042301184433164 0.9616788321167883
0.5042301184433164 0.9625912408759124
0.5065989847715736 0.9625912408759124
0.507140439932318 0.9625912408759124
0.5090355329949239 0.9625912408759124
0.50917089678511 0.9625912408759124
0.5093739424703891 0.9625912408759124
0.5096446700507614 0.9625912408759124
0.5097800338409475 0.9625912408759124
0.5105922165820643 0.9625912408759124
0.5107952622673435 0.9625912408759124
0.5114720812182741 0.9625912408759124
0.5121489001692048 0.9625912408759124
0.5122842639593909 0.9625912408759124
0.512419627749577 0.9625912408759124
0.5152622673434856 0.9625912408759124
0.5153976311336718 0.9625912408759124
0.5155329949238578 0.9625912408759124
0.515668358714044 0.9625912408759124
0.517834179357022 0.9625912408759124
0.5179695431472081 0.9625912408759124
0.5187817258883248 0.9625912408759124
0.518917089678511 0.9625912408759124
0.518984771573604 0.9625912408759124
0.5191878172588833 0.9625912408759124
0.5195262267343486 0.9625912408759124
0.5196615905245346 0.9625912408759124
0.5197292724196277 0.9625912408759124
0.52 0.9625912408759124
0.5204060913705584 0.9625912408759124
0.5205414551607445 0.9625912408759124
0.522165820642978 0.9625912408759124
0.522165820642978 0.9635036496350365
0.5227072758037226 0.9635036496350365
0.5229780033840947 0.9635036496350365
0.5230456852791878 0.9635036496350365
0.5231810490693739 0.9635036496350365
0.5234517766497462 0.9635036496350365
0.5235871404399323 0.9635036496350365
0.5243993231810491 0.9635036496350365
0.5243993231810491 0.9644160583941606
0.5251438240270727 0.9644160583941606
0.5251438240270727 0.9653284671532847
0.5269035532994923 0.9653284671532847
0.5271742808798646 0.9653284671532847
0.5285279187817259 0.9653284671532847
0.528663282571912 0.9653284671532847
0.5321150592216582 0.9653284671532847
0.5327241962774958 0.9653284671532847
0.5327918781725889 0.9653284671532847
0.532927241962775 0.9653284671532847
0.5331302876480541 0.9653284671532847
0.5332656514382402 0.9653284671532847
0.5334010152284264 0.9653284671532847
0.5338747884940779 0.9653284671532847
0.5342808798646362 0.9653284671532847
0.535093062605753 0.9653284671532847
0.5364467005076142 0.9653284671532847
0.5364467005076142 0.9662408759124088
0.5365143824027073 0.9662408759124088
0.5366497461928934 0.9662408759124088
0.5367174280879865 0.9662408759124088
0.5368527918781726 0.9662408759124088
0.537326565143824 0.9662408759124088
0.5376649746192893 0.9662408759124088
0.5384771573604061 0.9662408759124088
0.5386125211505922 0.9662408759124088
0.5390862944162437 0.9662408759124088
0.5400338409475466 0.9662408759124088
0.5407783417935702 0.9662408759124088
0.5410490693739425 0.9662408759124088
0.5411844331641286 0.9662408759124088
0.5413874788494077 0.9662408759124088
0.5420642978003384 0.9662408759124088
0.5422673434856176 0.9662408759124088
0.5446362098138748 0.9662408759124088
0.5447715736040609 0.9662408759124088
0.5460575296108291 0.9662408759124088
0.5471404399323181 0.9662408759124088
0.5473434856175973 0.9662408759124088
0.5473434856175973 0.9671532846715328
0.5478172588832487 0.9671532846715328
0.548087986463621 0.9671532846715328
0.5489001692047377 0.9671532846715328
0.5489001692047377 0.968065693430657
0.5493739424703892 0.968065693430657
0.5497123519458544 0.968065693430657
0.5507275803722504 0.968065693430657
0.5509306260575296 0.968065693430657
0.5512690355329949 0.968065693430657
0.5514043993231811 0.968065693430657
0.5516074450084603 0.968065693430657
0.5529610829103215 0.968065693430657
0.5546531302876481 0.968065693430657
0.5546531302876481 0.968978102189781
0.5551945854483925 0.968978102189781
0.5560744500846023 0.968978102189781
0.5561421319796954 0.968978102189781
0.55668358714044 0.968978102189781
0.5570896785109983 0.968978102189781
0.5575634517766498 0.968978102189781
0.557834179357022 0.968978102189781
0.5586463620981388 0.968978102189781
0.5586463620981388 0.9698905109489051
0.5597292724196278 0.9698905109489051
0.5598646362098139 0.9698905109489051
0.560067681895093 0.9698905109489051
0.561150592216582 0.9698905109489051
0.561150592216582 0.9708029197080292
0.5615566835871404 0.9708029197080292
0.5618274111675127 0.9708029197080292
0.5624365482233502 0.9708029197080292
0.5625719120135364 0.9708029197080292
0.5629780033840948 0.9708029197080292
0.5631133671742808 0.9708029197080292
0.5641962774957698 0.9708029197080292
0.5646700507614213 0.9708029197080292
0.5652791878172588 0.9708029197080292
0.5652791878172588 0.9717153284671532
0.5658883248730965 0.9717153284671532
0.5660236886632826 0.9717153284671532
0.5671742808798647 0.9717153284671532
0.5673096446700507 0.9717153284671532
0.5683248730964467 0.9717153284671532
0.5684602368866328 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5690693739424704 0.9717153284671532
0.5693401015228426 0.9717153284671532
0.5696108291032149 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5707614213197969 0.9717153284671532
0.5713028764805415 0.9717153284671532
0.5714382402707275 0.9717153284671532
0.5717089678510998 0.9717153284671532
0.5731979695431472 0.9717153284671532
0.5734686971235194 0.9717153284671532
0.5745516074450084 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.575093062605753 0.9717153284671532
0.5752284263959391 0.9717153284671532
0.5756345177664974 0.9717153284671532
0.5759729272419628 0.9717153284671532
0.5763790186125212 0.9717153284671532
0.5766497461928934 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.577258883248731 0.9717153284671532
0.5773265651438241 0.9717153284671532
0.5776649746192893 0.9717153284671532
0.5780710659898477 0.9717153284671532
0.5782741116751269 0.9717153284671532
0.5785448392554992 0.9717153284671532
0.5786802030456852 0.9717153284671532
0.5792216582064298 0.9717153284671532
0.5793570219966159 0.9717153284671532
0.5796277495769881 0.9717153284671532
0.5798307952622673 0.9717153284671532
0.5799661590524535 0.9717153284671532
0.5819966159052453 0.9717153284671532
0.5822673434856176 0.9717153284671532
0.5826057529610829 0.9717153284671532
0.5828764805414551 0.9717153284671532
0.5842978003384095 0.9717153284671532
0.5844331641285956 0.9717153284671532
0.5845008460236887 0.9717153284671532
0.584906937394247 0.9717153284671532
0.5886971235194586 0.9717153284671532
0.5888324873096447 0.9717153284671532
0.5906598984771574 0.9717153284671532
0.5909983079526226 0.9717153284671532
0.5912013536379018 0.9717153284671532
0.5917428087986464 0.9717153284671532
0.5925549915397631 0.9717153284671532
0.5926903553299493 0.9717153284671532
0.5930964467005077 0.9717153284671532
0.5932318104906937 0.9717153284671532
0.593502538071066 0.9717153284671532
0.5939086294416244 0.9717153284671532
0.5941793570219966 0.9717153284671532
0.5943147208121827 0.9717153284671532
0.5957360406091371 0.9717153284671532
0.5958714043993232 0.9717153284671532
0.5964128595600677 0.9717153284671532
0.5965482233502538 0.9717153284671532
0.5968866328257191 0.9717153284671532
0.5970219966159053 0.9717153284671532
0.5980372250423012 0.9717153284671532
0.5984433164128595 0.9717153284671532
0.5993231810490693 0.9717153284671532
0.5994585448392555 0.9717153284671532
0.5996615905245347 0.9717153284671532
0.5997969543147208 0.9717153284671532
0.599932318104907 0.9717153284671532
0.6000676818950931 0.9717153284671532
0.6001353637901862 0.9717153284671532
0.6002707275803723 0.9717153284671532
0.6017597292724196 0.9717153284671532
0.6019627749576988 0.9717153284671532
0.602098138747885 0.9717153284671532
0.6025719120135363 0.9717153284671532
0.6031133671742809 0.9717153284671532
0.6041285956006768 0.9717153284671532
0.6041962774957699 0.9717153284671532
0.6041962774957699 0.9726277372262774
0.6050761421319797 0.9726277372262774
0.6052115059221658 0.9726277372262774
0.6054145516074451 0.9726277372262774
0.6055499153976311 0.9726277372262774
0.6056175972927242 0.9726277372262774
0.6057529610829103 0.9726277372262774
0.6062944162436549 0.9726277372262774
0.606429780033841 0.9726277372262774
0.6069035532994924 0.9726277372262774
0.6070389170896785 0.9726277372262774
0.60751269035533 0.9726277372262774
0.60751269035533 0.9735401459854015
0.6077834179357022 0.9735401459854015
0.6082571912013537 0.9735401459854015
0.6092047377326565 0.9735401459854015
0.6094754653130288 0.9735401459854015
0.6096785109983079 0.9735401459854015
0.609813874788494 0.9735401459854015
0.6106937394247038 0.9735401459854015
0.61082910321489 0.9735401459854015
0.6110321489001692 0.9735401459854015
0.6110321489001692 0.9744525547445255
0.6112351945854484 0.9744525547445255
0.6115059221658207 0.9744525547445255
0.6116412859560068 0.9744525547445255
0.6128595600676819 0.9744525547445255
0.612994923857868 0.9744525547445255
0.6141455160744501 0.9744525547445255
0.6144839255499154 0.9744525547445255
0.6146192893401016 0.9744525547445255
0.6147546531302877 0.9744525547445255
0.6148223350253808 0.9744525547445255
0.6150930626057529 0.9744525547445255
0.615160744500846 0.9744525547445255
0.6152961082910321 0.9744525547445255
0.6157021996615906 0.9744525547445255
0.6157021996615906 0.9753649635036497
0.6167174280879865 0.9753649635036497
0.6177326565143824 0.9753649635036497
0.6180033840947546 0.9753649635036497
0.6182064297800338 0.9753649635036497
0.6185448392554992 0.9753649635036497
0.6186802030456853 0.9753649635036497
0.619424703891709 0.9753649635036497
0.6196277495769882 0.9753649635036497
0.6203722504230118 0.9753649635036497
0.6206429780033841 0.9753649635036497
0.6207783417935702 0.9753649635036497
0.6211844331641286 0.9753649635036497
0.62165820642978 0.9753649635036497
0.6223350253807106 0.9753649635036497
0.6224027072758037 0.9753649635036497
0.6224027072758037 0.9762773722627737
0.6228087986463621 0.9762773722627737
0.6362774957698816 0.9826642335766423
0.6372927241962775 0.9826642335766423
0.6375634517766497 0.9826642335766423
0.6377664974619289 0.9826642335766423
0.637901861252115 0.9826642335766423
0.6380372250423012 0.9826642335766423
0.6382402707275804 0.9826642335766423
0.64 0.9826642335766423
0.6402030456852792 0.9826642335766423
0.6403384094754653 0.9826642335766423
0.6404737732656515 0.9826642335766423
0.6407445008460236 0.9826642335766423
0.6408798646362098 0.9826642335766423
0.6418950930626057 0.9826642335766423
0.6426395939086295 0.9826642335766423
0.6428426395939086 0.9826642335766423
0.643248730964467 0.9826642335766423
0.6433840947546531 0.9826642335766423
0.6435871404399324 0.9826642335766423
0.6444670050761422 0.9826642335766423
0.6446700507614214 0.9826642335766423
0.6448054145516074 0.9826642335766423
0.6448054145516074 0.9835766423357665
0.6450084602368866 0.9835766423357665
0.6470389170896785 0.9835766423357665
0.6473773265651438 0.9835766423357665
0.64751269035533 0.9835766423357665
0.6478510998307953 0.9835766423357665
0.6479864636209813 0.9835766423357665
0.6488663282571911 0.9835766423357665
0.6490016920473773 0.9835766423357665
0.6492724196277496 0.9835766423357665
0.6494754653130288 0.9835766423357665
0.6499492385786803 0.9835766423357665
0.6499492385786803 0.9844890510948905
0.6501522842639594 0.9844890510948905
0.6502876480541455 0.9844890510948905
0.6519120135363791 0.9844890510948905
0.6520473773265651 0.9844890510948905
0.6524534686971235 0.9844890510948905
0.6525888324873097 0.9844890510948905
0.6532656514382402 0.9844890510948905
0.6535363790186125 0.9844890510948905
0.654010152284264 0.9844890510948905
0.6547546531302877 0.9844890510948905
0.6548900169204738 0.9844890510948905
0.6557698815566836 0.9844890510948905
0.6559052453468697 0.9844890510948905
0.6561082910321488 0.9844890510948905
0.6565143824027073 0.9844890510948905
0.6587478849407783 0.9844890510948905
0.6588832487309645 0.9844890510948905
0.6590186125211506 0.9844890510948905
0.6591539763113368 0.9844890510948905
0.6603045685279187 0.9844890510948905
0.660575296108291 0.9844890510948905
0.6613874788494077 0.9844890510948905
0.6617935702199662 0.9844890510948905
0.662673434856176 0.9844890510948905
0.6644331641285957 0.9844890510948905
0.6645685279187817 0.9844890510948905
0.6655837563451776 0.9844890510948905
0.6657191201353638 0.9844890510948905
0.6660575296108291 0.9844890510948905
0.6662605752961083 0.9844890510948905
0.6672081218274112 0.9844890510948905
0.6673434856175973 0.9844890510948905
0.6674111675126904 0.9844890510948905
0.6675465313028764 0.9844890510948905
0.6689678510998308 0.9844890510948905
0.6691032148900169 0.9844890510948905
0.6697800338409475 0.9844890510948905
0.6699830795262267 0.9844890510948905
0.6705922165820642 0.9844890510948905
0.6707275803722504 0.9844890510948905
0.6734348561759729 0.9844890510948905
0.6735702199661591 0.9844890510948905
0.6739086294416243 0.9844890510948905
0.6739086294416243 0.9854014598540146
0.6748561759729272 0.9854014598540146
0.6751269035532995 0.9854014598540146
0.675668358714044 0.9854014598540146
0.6758037225042302 0.9854014598540146
0.6773604060913706 0.9854014598540146
0.677834179357022 0.9854014598540146
0.6790524534686971 0.9854014598540146
0.6790524534686971 0.9863138686131386
0.6792554991539763 0.9863138686131386
0.6793908629441624 0.9863138686131386
0.6807445008460237 0.9863138686131386
0.6819627749576989 0.9863138686131386
0.6820981387478849 0.9863138686131386
0.6835194585448393 0.9863138686131386
0.6838578680203046 0.9863138686131386
0.6845346869712352 0.9863138686131386
0.6851438240270727 0.9863138686131386
0.6854822335025381 0.9863138686131386
0.6856852791878173 0.9863138686131386
0.6857529610829103 0.9863138686131386
0.6859560067681895 0.9863138686131386
0.6863620981387479 0.9863138686131386
0.686497461928934 0.9863138686131386
0.6871065989847716 0.9863138686131386
0.6872419627749577 0.9863138686131386
0.6873096446700507 0.9863138686131386
0.687580372250423 0.9863138686131386
0.6876480541455161 0.9863138686131386
0.6876480541455161 0.9872262773722628
0.688663282571912 0.9872262773722628
0.6887986463620981 0.9872262773722628
0.6890693739424704 0.9872262773722628
0.6892724196277495 0.9872262773722628
0.6893401015228426 0.9872262773722628
0.6898138747884941 0.9872262773722628
0.6898815566835872 0.9872262773722628
0.6903553299492385 0.9872262773722628
0.6904230118443316 0.9872262773722628
0.6905583756345177 0.9872262773722628
0.6910998307952623 0.9872262773722628
0.6912351945854484 0.9872262773722628
0.691844331641286 0.9872262773722628
0.691844331641286 0.9881386861313869
0.6921827411167513 0.9881386861313869
0.6923857868020304 0.9881386861313869
0.6925211505922165 0.9881386861313869
0.6927241962774958 0.9881386861313869
0.692927241962775 0.9881386861313869
0.6931302876480542 0.9881386861313869
0.6936040609137056 0.9881386861313869
0.6937394247038917 0.9881386861313869
0.6938071065989848 0.9881386861313869
0.694010152284264 0.9881386861313869
0.6941455160744501 0.9881386861313869
0.6942808798646362 0.9881386861313869
0.6944162436548224 0.9881386861313869
0.6952961082910322 0.9881386861313869
0.6954314720812182 0.9881386861313869
0.6957698815566836 0.9881386861313869
0.6959052453468697 0.9881386861313869
0.6963113367174281 0.9881386861313869
0.6965143824027072 0.9881386861313869
0.6966497461928934 0.9881386861313869
0.6967851099830795 0.9881386861313869
0.6968527918781726 0.9881386861313869
0.6969881556683587 0.9881386861313869
0.6970558375634518 0.9881386861313869
0.6971912013536379 0.9881386861313869
0.6973942470389171 0.9881386861313869
0.6975296108291033 0.9881386861313869
0.6979357021996616 0.9881386861313869
0.6992893401015229 0.9881386861313869
0.699560067681895 0.9881386861313869
0.6999661590524535 0.9881386861313869
0.7001015228426396 0.9881386861313869
0.7003722504230119 0.9881386861313869
0.700507614213198 0.9881386861313869
0.7007783417935702 0.9881386861313869
0.7009137055837563 0.9881386861313869
0.7009813874788494 0.9881386861313869
0.7019966159052453 0.9881386861313869
0.7028087986463621 0.9881386861313869
0.7030795262267343 0.9881386861313869
0.7032148900169205 0.9881386861313869
0.7041624365482233 0.9881386861313869
0.7041624365482233 0.9890510948905109
0.7042978003384095 0.9890510948905109
0.7048392554991539 0.9890510948905109
0.7055160744500846 0.9890510948905109
0.7057868020304569 0.9890510948905109
0.705989847715736 0.9890510948905109
0.7075465313028765 0.9890510948905109
0.7082910321489002 0.9890510948905109
0.7084263959390863 0.9890510948905109
0.710253807106599 0.9890510948905109
0.7103891708967851 0.9890510948905109
0.7108629441624366 0.9890510948905109
0.7110659898477157 0.9890510948905109
0.7117428087986464 0.9890510948905109
0.7129610829103215 0.9890510948905109
0.7131641285956006 0.9890510948905109
0.713502538071066 0.9890510948905109
0.7136379018612521 0.9890510948905109
0.7137055837563452 0.9890510948905109
0.7137055837563452 0.989963503649635
0.7140439932318104 0.989963503649635
0.7147884940778342 0.989963503649635
0.7149238578680203 0.989963503649635
0.7151269035532994 0.989963503649635
0.7153299492385787 0.989963503649635
0.7154653130287648 0.989963503649635
0.7163451776649746 0.989963503649635
0.7172250423011844 0.989963503649635
0.7172927241962775 0.989963503649635
0.7174280879864636 0.989963503649635
0.7174957698815567 0.989963503649635
0.7183756345177665 0.989963503649635
0.7196615905245347 0.989963503649635
0.7198646362098139 0.989963503649635
0.7201353637901862 0.989963503649635
0.7202707275803722 0.989963503649635
0.7208121827411168 0.989963503649635
0.7209475465313029 0.989963503649635
0.7218950930626058 0.989963503649635
0.7220304568527919 0.989963503649635
0.7223011844331642 0.989963503649635
0.7224365482233502 0.989963503649635
0.7225042301184433 0.989963503649635
0.7226395939086294 0.989963503649635
0.7235194585448392 0.989963503649635
0.7236548223350254 0.989963503649635
0.7237901861252115 0.989963503649635
0.7274450084602369 0.989963503649635
0.7285956006768189 0.989963503649635
0.7285956006768189 0.9908759124087592
0.7292724196277496 0.9908759124087592
0.7294077834179357 0.9908759124087592
0.7299492385786802 0.9908759124087592
0.7301522842639594 0.9908759124087592
0.7302876480541455 0.9908759124087592
0.7304906937394247 0.9908759124087592
0.73082910321489 0.9908759124087592
0.7317766497461929 0.9908759124087592
0.731912013536379 0.9908759124087592
0.7322504230118443 0.9908759124087592
0.7323857868020305 0.9908759124087592
0.7333333333333333 0.9908759124087592
0.7336040609137056 0.9908759124087592
0.7340101522842639 0.9908759124087592
0.7342808798646362 0.9908759124087592
0.7345516074450085 0.9908759124087592
0.7396954314720812 0.9908759124087592
0.7421319796954314 0.9908759124087592
0.7430118443316412 0.9908759124087592
0.7431472081218274 0.9908759124087592
0.7438917089678511 0.9908759124087592
0.7440270727580373 0.9908759124087592
0.7445685279187817 0.9908759124087592
0.744839255499154 0.9908759124087592
0.7449069373942471 0.9908759124087592
0.7450423011844332 0.9908759124087592
0.7453130287648054 0.9908759124087592
0.746057529610829 0.9908759124087592
0.7473434856175973 0.9908759124087592
0.7478172588832487 0.9908759124087592
0.748155668358714 0.9908759124087592
0.7483587140439932 0.9908759124087592
0.7484940778341793 0.9908759124087592
0.7488324873096447 0.9908759124087592
0.7489678510998308 0.9908759124087592
0.74917089678511 0.9908759124087592
0.7493062605752961 0.9908759124087592
0.7495769881556683 0.9908759124087592
0.7498477157360406 0.9908759124087592
0.7509306260575296 0.9908759124087592
0.7510659898477158 0.9908759124087592
0.751269035532995 0.9908759124087592
0.751404399323181 0.9908759124087592
0.7518781725888325 0.9908759124087592
0.7522165820642978 0.9908759124087592
0.752351945854484 0.9908759124087592
0.75248730964467 0.9908759124087592
0.7527580372250423 0.9908759124087592
0.7531641285956007 0.9908759124087592
0.753502538071066 0.9908759124087592
0.753502538071066 0.9917883211678832
0.7544500846023688 0.9917883211678832
0.7548561759729272 0.9917883211678832
0.7551945854483926 0.9917883211678832
0.7558714043993232 0.9917883211678832
0.7559390862944162 0.9917883211678832
0.7559390862944162 0.9927007299270073
0.7560744500846024 0.9927007299270073
0.7561421319796955 0.9927007299270073
0.7573604060913706 0.9927007299270073
0.7583756345177665 0.9927007299270073
0.7586463620981387 0.9927007299270073
0.7587817258883248 0.9927007299270073
0.7589847715736041 0.9927007299270073
0.7591201353637902 0.9927007299270073
0.7597292724196277 0.9927007299270073
0.7597292724196277 0.9936131386861314
0.7602030456852792 0.9936131386861314
0.7602030456852792 0.9945255474452555
0.7626395939086295 0.9945255474452555
0.7627749576988155 0.9945255474452555
0.7631133671742809 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7639255499153976 0.9945255474452555
0.7643993231810491 0.9945255474452555
0.7650084602368866 0.9945255474452555
0.765346869712352 0.9945255474452555
0.765414551607445 0.9945255474452555
0.7656175972927242 0.9945255474452555
0.7659560067681895 0.9945255474452555
0.7659560067681895 0.9954379562043796
0.7663620981387479 0.9954379562043796
0.7665651438240271 0.9954379562043796
0.7671065989847716 0.9954379562043796
0.7673773265651438 0.9954379562043796
0.7677834179357022 0.9954379562043796
0.7717089678510999 0.9954379562043796
0.7725888324873097 0.9954379562043796
0.7727241962774958 0.9954379562043796
0.7731979695431472 0.9954379562043796
0.7733333333333333 0.9954379562043796
0.7735363790186125 0.9954379562043796
0.7736717428087987 0.9954379562043796
0.7742808798646362 0.9954379562043796
0.7744162436548223 0.9954379562043796
0.7747546531302877 0.9954379562043796
0.775093062605753 0.9954379562043796
0.7765820642978003 0.9954379562043796
0.7767851099830795 0.9954379562043796
0.7774619289340101 0.9954379562043796
0.7775296108291032 0.9954379562043796
0.7776649746192893 0.9954379562043796
0.7780033840947547 0.9954379562043796
0.7782064297800338 0.9954379562043796
0.7783417935702199 0.9954379562043796
0.7788155668358714 0.9954379562043796
0.7789509306260576 0.9954379562043796
0.7790862944162437 0.9954379562043796
0.7795600676818951 0.9954379562043796
0.7797631133671743 0.9954379562043796
0.7798984771573604 0.9954379562043796
0.7802368866328258 0.9954379562043796
0.7802368866328258 0.9963503649635036
0.7807106598984772 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7809137055837564 0.9963503649635036
0.7810490693739425 0.9963503649635036
0.7818612521150592 0.9963503649635036
0.7821319796954315 0.9963503649635036
0.7822673434856176 0.9963503649635036
0.7823350253807106 0.9963503649635036
0.7824703891708967 0.9963503649635036
0.7828087986463621 0.9963503649635036
0.7829441624365482 0.9963503649635036
0.7832825719120136 0.9963503649635036
0.7839593908629442 0.9963503649635036
0.7846362098138748 0.9963503649635036
0.7847715736040609 0.9963503649635036
0.7855160744500846 0.9963503649635036
0.7856514382402707 0.9963503649635036
0.7857191201353638 0.9963503649635036
0.7858544839255499 0.9963503649635036
0.7860575296108291 0.9963503649635036
0.7863959390862945 0.9963503649635036
0.7866666666666666 0.9963503649635036
0.7870727580372251 0.9963503649635036
0.7872081218274112 0.9963503649635036
0.7874111675126904 0.9963503649635036
0.7879526226734349 0.9963503649635036
0.7882233502538071 0.9963503649635036
0.7886294416243654 0.9963503649635036
0.7888324873096447 0.9963503649635036
0.7890355329949239 0.9963503649635036
0.78917089678511 0.9963503649635036
0.7899830795262267 0.9963503649635036
0.7901861252115059 0.9963503649635036
0.7903214890016921 0.9963503649635036
0.7907275803722504 0.9963503649635036
0.7907952622673435 0.9963503649635036
0.7912690355329949 0.9963503649635036
0.7917428087986463 0.9963503649635036
0.7918781725888325 0.9963503649635036
0.7937055837563451 0.9963503649635036
0.7939086294416243 0.9963503649635036
0.794585448392555 0.9963503649635036
0.7947208121827412 0.9963503649635036
0.7949915397631133 0.9963503649635036
0.7951269035532995 0.9963503649635036
0.7958037225042301 0.9963503649635036
0.7960067681895093 0.9963503649635036
0.7964805414551608 0.9963503649635036
0.796751269035533 0.9963503649635036
0.7970896785109983 0.9963503649635036
0.7974280879864636 0.9963503649635036
0.7978341793570219 0.9963503649635036
0.7979695431472081 0.9963503649635036
0.7980372250423012 0.9963503649635036
0.7981725888324873 0.9963503649635036
0.7992554991539763 0.9963503649635036
0.7997292724196278 0.9963503649635036
0.8 0.9963503649635036
0.8001353637901861 0.9963503649635036
0.8004060913705584 0.9963503649635036
0.8005414551607445 0.9963503649635036
0.801082910321489 0.9963503649635036
0.8015566835871405 0.9963503649635036
0.8018950930626058 0.9963503649635036
0.8020304568527918 0.9963503649635036
0.8029780033840948 0.9963503649635036
0.8031810490693739 0.9963503649635036
0.803248730964467 0.9963503649635036
0.8035194585448393 0.9963503649635036
0.8037225042301185 0.9963503649635036
0.8070389170896786 0.9963503649635036
0.8071742808798646 0.9963503649635036
0.8074450084602369 0.9963503649635036
0.8085279187817259 0.9963503649635036
0.808663282571912 0.9963503649635036
0.8090693739424704 0.9963503649635036
0.8095431472081218 0.9963503649635036
0.8096108291032149 0.9963503649635036
0.8098815566835872 0.9963503649635036
0.8101522842639594 0.9963503649635036
0.8110321489001692 0.9963503649635036
0.8111675126903554 0.9963503649635036
0.811912013536379 0.9963503649635036
0.8123181049069373 0.9963503649635036
0.8124534686971235 0.9963503649635036
0.8126565143824027 0.9963503649635036
0.8127918781725888 0.9963503649635036
0.8148223350253807 0.9963503649635036
0.8152961082910322 0.9963503649635036
0.8153637901861253 0.9963503649635036
0.8154991539763113 0.9963503649635036
0.816175972927242 0.9963503649635036
0.8163790186125212 0.9963503649635036
0.8164467005076143 0.9963503649635036
0.8171912013536379 0.9963503649635036
0.8185448392554991 0.9963503649635036
0.8186125211505922 0.9963503649635036
0.8187478849407783 0.9963503649635036
0.8190186125211506 0.9963503649635036
0.8192893401015229 0.9963503649635036
0.819424703891709 0.9963503649635036
0.8194923857868021 0.9963503649635036
0.8196277495769881 0.9963503649635036
0.8197631133671743 0.9963503649635036
0.8198984771573604 0.9963503649635036
0.8201015228426396 0.9963503649635036
0.820575296108291 0.9963503649635036
0.8206429780033841 0.9963503649635036
0.8209137055837563 0.9963503649635036
0.8210490693739425 0.9963503649635036
0.8211167512690355 0.9963503649635036
0.8214551607445009 0.9963503649635036
0.8220642978003384 0.9963503649635036
0.822673434856176 0.9963503649635036
0.8228087986463621 0.9963503649635036
0.8290355329949238 0.9963503649635036
0.82917089678511 0.9963503649635036
0.8300507614213198 0.9963503649635036
0.8320135363790186 0.9963503649635036
0.8321489001692047 0.9963503649635036
0.8323519458544839 0.9963503649635036
0.8339086294416244 0.9963503649635036
0.8361421319796954 0.9963503649635036
0.8368189509306261 0.9963503649635036
0.8370896785109984 0.9963503649635036
0.8374280879864636 0.9963503649635036
0.8376311336717428 0.9963503649635036
0.8383079526226734 0.9963503649635036
0.8385109983079526 0.9963503649635036
0.8386463620981387 0.9963503649635036
0.8387817258883249 0.9963503649635036
0.838917089678511 0.9963503649635036
0.8389847715736041 0.9963503649635036
0.8394585448392555 0.9963503649635036
0.84 0.9963503649635036
0.8401353637901862 0.9963503649635036
0.8402707275803722 0.9963503649635036
0.8404060913705583 0.9963503649635036
0.8405414551607445 0.9963503649635036
0.8406768189509306 0.9963503649635036
0.841015228426396 0.9963503649635036
0.8411505922165821 0.9963503649635036
0.8418950930626058 0.9963503649635036
0.842233502538071 0.9963503649635036
0.8423688663282571 0.9963503649635036
0.8423688663282571 0.9972627737226277
0.8435194585448392 0.9972627737226277
0.8436548223350254 0.9972627737226277
0.8437901861252115 0.9972627737226277
0.8443316412859561 0.9972627737226277
0.8448730964467005 0.9972627737226277
0.8450761421319797 0.9972627737226277
0.845482233502538 0.9972627737226277
0.8498138747884941 0.9972627737226277
0.8519796954314721 0.9972627737226277
0.8519796954314721 0.9981751824817519
0.8523857868020305 0.9981751824817519
0.8525211505922166 0.9981751824817519
0.8530626057529611 0.9981751824817519
0.8534010152284264 0.9981751824817519
0.8546192893401016 0.9981751824817519
0.8550930626057529 0.9981751824817519
0.8553637901861252 0.9981751824817519
0.8560406091370558 0.9981751824817519
0.856175972927242 0.9981751824817519
0.8568527918781725 0.9981751824817519
0.8570558375634518 0.9981751824817519
0.8571235194585448 0.9981751824817519
0.8576649746192894 0.9981751824817519
0.8578003384094754 0.9981751824817519
0.8580710659898477 0.9981751824817519
0.859424703891709 0.9981751824817519
0.8595600676818951 0.9981751824817519
0.8598984771573605 0.9981751824817519
0.8600338409475465 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.860507614213198 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8617935702199662 0.9981751824817519
0.8620642978003384 0.9981751824817519
0.8621319796954314 0.9981751824817519
0.8622673434856176 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8630795262267343 0.9981751824817519
0.8632148900169204 0.9981751824817519
0.8633502538071066 0.9981751824817519
0.8638240270727581 0.9981751824817519
0.8639593908629442 0.9981751824817519
0.8641624365482233 0.9981751824817519
0.8644331641285956 0.9981751824817519
0.8649069373942471 0.9981751824817519
0.8651776649746193 0.9981751824817519
0.8653807106598985 0.9981751824817519
0.8655160744500846 0.9981751824817519
0.8660575296108292 0.9981751824817519
0.8672758037225042 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8678172588832487 0.9981751824817519
0.8679526226734349 0.9981751824817519
0.868020304568528 0.9981751824817519
0.869103214890017 0.9981751824817519
0.8694416243654822 0.9981751824817519
0.8696446700507614 0.9981751824817519
0.8697800338409476 0.9981751824817519
0.870321489001692 0.9981751824817519
0.8704568527918781 0.9981751824817519
0.8706598984771574 0.9981751824817519
0.8707952622673435 0.9981751824817519
0.8708629441624366 0.9981751824817519
0.8710659898477158 0.9981751824817519
0.8713367174280879 0.9981751824817519
0.8715397631133672 0.9981751824817519
0.8719458544839256 0.9981751824817519
0.8720812182741117 0.9981751824817519
0.8727580372250423 0.9981751824817519
0.8728934010152284 0.9981751824817519
0.8730964467005076 0.9981751824817519
0.8732318104906938 0.9981751824817519
0.873570219966159 0.9981751824817519
0.8737055837563452 0.9981751824817519
0.8740439932318105 0.9981751824817519
0.8741793570219966 0.9981751824817519
0.874585448392555 0.9981751824817519
0.8747208121827411 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8760067681895093 0.9981751824817519
0.8766159052453468 0.9981751824817519
0.8774957698815566 0.9981751824817519
0.8784433164128596 0.9981751824817519
0.8785786802030456 0.9981751824817519
0.8789847715736041 0.9981751824817519
0.8791201353637902 0.9981751824817519
0.8792554991539763 0.9981751824817519
0.8814890016920474 0.9990875912408759
0.8818950930626057 0.9990875912408759
0.8820304568527919 0.9990875912408759
0.8823011844331641 0.9990875912408759
0.8825042301184434 0.9990875912408759
0.8827749576988155 0.9990875912408759
0.8831810490693739 0.9990875912408759
0.8839255499153976 0.9990875912408759
0.8859560067681895 0.9990875912408759
0.8861590524534687 0.9990875912408759
0.886497461928934 0.9990875912408759
0.8866328257191202 0.9990875912408759
0.8870389170896785 0.9990875912408759
0.8897461928934011 0.9990875912408759
0.8898815566835871 0.9990875912408759
0.8902199661590524 0.9990875912408759
0.8909644670050761 0.9990875912408759
0.891979695431472 0.9990875912408759
0.8920473773265651 0.9990875912408759
0.8921827411167512 0.9990875912408759
0.8923181049069374 0.9990875912408759
0.8924534686971235 0.9990875912408759
0.8925211505922166 0.9990875912408759
0.9053807106598984 0.9990875912408759
0.9055160744500846 0.9990875912408759
0.9056514382402707 0.9990875912408759
0.9061928934010153 0.9990875912408759
0.9063959390862945 0.9990875912408759
0.907005076142132 0.9990875912408759
0.9071404399323181 0.9990875912408759
0.9075465313028764 0.9990875912408759
0.9077495769881556 0.9990875912408759
0.9078172588832487 0.9990875912408759
0.9079526226734349 0.9990875912408759
0.9082910321489002 0.9990875912408759
0.9084263959390863 0.9990875912408759
0.9088324873096447 0.9990875912408759
0.9091032148900169 0.9990875912408759
0.9095093062605752 0.9990875912408759
0.9097800338409475 0.9990875912408759
0.9107275803722504 0.9990875912408759
0.9109306260575296 0.9990875912408759
0.9121489001692047 0.9990875912408759
0.9122842639593909 0.9990875912408759
0.9125549915397632 0.9990875912408759
0.9126226734348561 0.9990875912408759
0.9127580372250423 0.9990875912408759
0.92 0.9990875912408759
0.920067681895093 0.9990875912408759
0.9294077834179357 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9302876480541455 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.9315736040609137 0.9990875912408759
0.9317766497461929 0.9990875912408759
0.931912013536379 0.9990875912408759
0.9320473773265652 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327241962774958 0.9990875912408759
0.9331302876480542 0.9990875912408759
0.9332656514382403 0.9990875912408759
0.9334686971235194 0.9990875912408759
0.9336040609137056 0.9990875912408759
0.9338071065989848 0.9990875912408759
0.9338747884940778 0.9990875912408759
0.934010152284264 0.9990875912408759
0.9342131979695432 0.9990875912408759
0.9344839255499154 0.9990875912408759
0.9346192893401015 0.9990875912408759
0.9347546531302876 0.9990875912408759
0.9348900169204738 0.9990875912408759
0.9349576988155668 0.9990875912408759
0.935093062605753 0.9990875912408759
0.9354314720812182 0.9990875912408759
0.9355668358714044 0.9990875912408759
0.9357021996615905 0.9990875912408759
0.9357698815566836 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9364467005076142 0.9990875912408759
0.9366497461928934 0.9990875912408759
0.9367851099830795 0.9990875912408759
0.937394247038917 0.9990875912408759
0.9376649746192893 0.9990875912408759
0.9378680203045685 0.9990875912408759
0.9380033840947547 0.9990875912408759
0.9381387478849408 0.9990875912408759
0.93834179357022 0.9990875912408759
0.938477157360406 0.9990875912408759
0.9386802030456852 0.9990875912408759
0.9390186125211506 0.9990875912408759
0.9390862944162437 0.9990875912408759
0.9392893401015229 0.9990875912408759
0.939424703891709 0.9990875912408759
0.9411167512690355 0.9990875912408759
0.9413874788494078 0.9990875912408759
0.9418612521150592 0.9990875912408759
0.9420642978003384 0.9990875912408759
0.9423350253807107 0.9990875912408759
0.942741116751269 0.9990875912408759
0.9428087986463621 0.9990875912408759
0.9430118443316413 0.9990875912408759
0.9430795262267343 0.9990875912408759
0.9434856175972928 0.9990875912408759
0.943688663282572 0.9990875912408759
0.943824027072758 0.9990875912408759
0.9442978003384095 0.9990875912408759
0.9445685279187818 0.9990875912408759
0.9447038917089678 0.9990875912408759
0.9450423011844331 0.9990875912408759
0.9455837563451777 0.9990875912408759
0.9478849407783418 0.9990875912408759
0.9480203045685279 0.9990875912408759
0.9528257191201354 1.0
0.9528934010152285 1.0
0.9530287648054145 1.0
0.9533671742808799 1.0
0.9536379018612521 1.0
0.9538409475465313 1.0
0.9549915397631134 1.0
0.9551945854483925 1.0
0.9553299492385787 1.0
0.9553976311336717 1.0
0.9555329949238579 1.0
0.9559390862944163 1.0
0.9560744500846023 1.0
0.9563451776649746 1.0
0.9566159052453469 1.0
0.9571573604060913 1.0
0.9574280879864636 1.0
0.9576311336717428 1.0
0.9579018612521151 1.0
0.9583756345177665 1.0
0.9585786802030457 1.0
0.9587140439932318 1.0
0.9592554991539763 1.0
0.9593908629441624 1.0
0.9597292724196278 1.0
0.9606091370558376 1.0
0.9613536379018612 1.0
0.9615566835871404 1.0
0.9616243654822335 1.0
0.9618950930626058 1.0
0.962098138747885 1.0
0.9626395939086294 1.0
0.9641962774957699 1.0
0.964331641285956 1.0
0.9649407783417936 1.0
0.9652115059221659 1.0
0.965414551607445 1.0
0.9655499153976311 1.0
0.9658206429780034 1.0
0.9661590524534687 1.0
0.9674450084602368 1.0
0.967580372250423 1.0
0.9680541455160745 1.0
0.9683248730964467 1.0
0.9684602368866329 1.0
0.9685279187817258 1.0
0.9689340101522843 1.0
0.9704230118443317 1.0
0.9705583756345177 1.0
0.9709644670050761 1.0
0.9711675126903553 1.0
0.975093062605753 1.0
0.9759729272419628 1.0
0.9767174280879865 1.0
0.9828764805414552 1.0
0.9839593908629441 1.0
0.9840947546531302 1.0
0.9861928934010152 1.0
0.9863959390862944 1.0
0.9877495769881557 1.0
0.9878849407783418 1.0
0.988020304568528 1.0
0.988155668358714 1.0
0.9882233502538071 1.0
0.9883587140439932 1.0
0.9884940778341793 1.0
0.9886294416243655 1.0
0.9889001692047378 1.0
0.9893062605752961 1.0
0.9895093062605753 1.0
0.9896446700507614 1.0
0.9900507614213198 1.0
0.990186125211506 1.0
0.9907275803722504 1.0
0.9908629441624366 1.0
0.9909306260575296 1.0
0.9910659898477158 1.0
0.9914720812182741 1.0
0.9920135363790186 1.0
0.9921489001692048 1.0
0.9922842639593908 1.0
0.992419627749577 1.0
0.9926226734348562 1.0
0.9927580372250423 1.0
0.9932994923857869 1.0
0.9943147208121828 1.0
0.9945177664974619 1.0
0.994585448392555 1.0
0.9947208121827411 1.0
0.9951269035532995 1.0
0.9953299492385786 1.0
0.9953976311336717 1.0
0.995668358714044 1.0
0.9963451776649747 1.0
0.996751269035533 1.0
0.9971573604060914 1.0
0.9973604060913706 1.0
0.9974280879864637 1.0
0.9976988155668358 1.0
0.9983079526226735 1.0
0.9984433164128595 1.0
0.9985109983079526 1.0
0.9986463620981387 1.0
0.9987817258883249 1.0
0.998917089678511 1.0
0.9990524534686971 1.0
0.9991878172588833 1.0
0.9996615905245347 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs_mamadroid/cg_random_rf_clean_p_roc.txt <==
0.0 0.0
0.0 0.016423357664233577
0.0 0.020072992700729927
0.0 0.046532846715328466
0.0 0.04744525547445255
0.0 0.04927007299270073
0.0 0.05200729927007299
0.0 0.05930656934306569
0.0 0.06843065693430657
0.0 0.07208029197080291
0.0 0.0739051094890511
0.0 0.07846715328467153
0.0 0.08029197080291971
0.0 0.09032846715328467
0.0 0.09215328467153285
0.0 0.0948905109489051
0.0 0.09854014598540146
0.0 0.1031021897810219
0.0 0.10583941605839416
0.0 0.10766423357664233
0.0 0.1104014598540146
0.0 0.11861313868613138
0.0 0.12043795620437957
0.0 0.12682481751824817
0.0 0.13047445255474452
0.0 0.13412408759124086
0.0 0.13503649635036497
0.0 0.14142335766423358
0.0 0.14507299270072993
0.0 0.1478102189781022
0.0 0.15054744525547445
0.0 0.15237226277372262
0.0 0.15693430656934307
0.0 0.15967153284671534
0.0 0.16697080291970803
0.0 0.1687956204379562
0.0 0.16970802919708028
0.0 0.17153284671532848
0.0 0.17244525547445255
0.0 0.17427007299270073
0.0 0.17518248175182483
6.768189509306261e-05 0.17518248175182483
6.768189509306261e-05 0.177007299270073
6.768189509306261e-05 0.17883211678832117
6.768189509306261e-05 0.18795620437956204
6.768189509306261e-05 0.20802919708029197
6.768189509306261e-05 0.2116788321167883
6.768189509306261e-05 0.21532846715328466
6.768189509306261e-05 0.21806569343065693
6.768189509306261e-05 0.2281021897810219
6.768189509306261e-05 0.23083941605839417
6.768189509306261e-05 0.2427007299270073
6.768189509306261e-05 0.24452554744525548
6.768189509306261e-05 0.24817518248175183
6.768189509306261e-05 0.2518248175182482
6.768189509306261e-05 0.25364963503649635
6.768189509306261e-05 0.25547445255474455
6.768189509306261e-05 0.25821167883211676
6.768189509306261e-05 0.2636861313868613
6.768189509306261e-05 0.2655109489051095
6.768189509306261e-05 0.26916058394160586
0.00013536379018612522 0.26916058394160586
0.00013536379018612522 0.2791970802919708
0.00013536379018612522 0.28102189781021897
0.0004060913705583756 0.28102189781021897
0.0004060913705583756 0.2846715328467153
0.0004737732656514382 0.2846715328467153
0.0004737732656514382 0.2892335766423358
0.0005414551607445009 0.2892335766423358
0.0005414551607445009 0.29105839416058393
0.0005414551607445009 0.2937956204379562
0.0006091370558375635 0.2937956204379562
0.0006091370558375635 0.2947080291970803
0.0006768189509306261 0.2947080291970803
0.0006768189509306261 0.2983576642335766
0.0007445008460236886 0.2983576642335766
0.0007445008460236886 0.29927007299270075
0.0008798646362098138 0.29927007299270075
0.0008798646362098138 0.3175182481751825
0.0008798646362098138 0.31843065693430656
0.0010152284263959391 0.31843065693430656
0.0010152284263959391 0.32025547445255476
0.0010152284263959391 0.32116788321167883
0.001218274111675127 0.32116788321167883
0.001218274111675127 0.3248175182481752
0.0013536379018612521 0.3248175182481752
0.0013536379018612521 0.3266423357664234
0.0017597292724196277 0.3266423357664234
0.0018274111675126903 0.32755474452554745
0.0018950930626057529 0.32755474452554745
0.0018950930626057529 0.3284671532846715
0.002098138747884941 0.3284671532846715
0.002098138747884941 0.3302919708029197
0.002233502538071066 0.3302919708029197
0.002233502538071066 0.3312043795620438
0.0023011844331641287 0.3312043795620438
0.0023011844331641287 0.33211678832116787
0.002436548223350254 0.33211678832116787
0.002436548223350254 0.333029197080292
0.0025042301184433164 0.333029197080292
0.0025042301184433164 0.33485401459854014
0.0025042301184433164 0.3677007299270073
0.0026395939086294416 0.3677007299270073
0.0028426395939086294 0.3677007299270073
0.0028426395939086294 0.36952554744525545
0.002910321489001692 0.36952554744525545
0.002910321489001692 0.3731751824817518
0.002910321489001692 0.3822992700729927
0.002910321489001692 0.38321167883211676
0.0029780033840947546 0.38321167883211676
0.0029780033840947546 0.38503649635036497
0.003045685279187817 0.38503649635036497
0.003045685279187817 0.39233576642335766
0.003045685279187817 0.40145985401459855
0.003045685279187817 0.4032846715328467
0.0031810490693739424 0.4032846715328467
0.0031810490693739424 0.4041970802919708
0.0033164128595600676 0.4041970802919708
0.0033164128595600676 0.4051094890510949
0.003722504230118443 0.4051094890510949
0.003722504230118443 0.40875912408759124
0.003722504230118443 0.4114963503649635
0.003722504230118443 0.4124087591240876
0.0040609137055837565 0.4124087591240876
0.0040609137055837565 0.4187956204379562
0.0040609137055837565 0.4206204379562044
0.004263959390862944 0.4206204379562044
0.004263959390862944 0.42244525547445255
0.004331641285956007 0.42244525547445255
0.004331641285956007 0.43613138686131386
0.004331641285956007 0.43795620437956206
0.004331641285956007 0.43886861313868614
0.004399323181049069 0.43886861313868614
0.004399323181049069 0.4416058394160584
0.004467005076142132 0.4416058394160584
0.004467005076142132 0.44343065693430656
0.004467005076142132 0.44525547445255476
0.004602368866328257 0.44525547445255476
0.004602368866328257 0.44616788321167883
0.0047377326565143825 0.44616788321167883
0.004805414551607445 0.44616788321167883
0.004805414551607445 0.44799270072992703
0.004805414551607445 0.45072992700729925
0.004873096446700508 0.45072992700729925
0.004873096446700508 0.4516423357664234
0.004873096446700508 0.4534671532846715
0.005008460236886633 0.4534671532846715
0.005008460236886633 0.4543795620437956
0.005279187817258883 0.4543795620437956
0.005279187817258883 0.4552919708029197
0.005346869712351946 0.4552919708029197
0.005346869712351946 0.45711678832116787
0.005346869712351946 0.458029197080292
0.005549915397631134 0.458029197080292
0.005549915397631134 0.46441605839416056
0.005685279187817259 0.46441605839416056
0.005685279187817259 0.46624087591240876
0.005685279187817259 0.46897810218978103
0.005888324873096447 0.46897810218978103
0.005888324873096447 0.4698905109489051
0.005956006768189509 0.4698905109489051
0.005956006768189509 0.4717153284671533
0.006091370558375634 0.4717153284671533
0.006091370558375634 0.4726277372262774
0.00622673434856176 0.4726277372262774
0.00622673434856176 0.4744525547445255
0.006294416243654823 0.4744525547445255
0.006294416243654823 0.4762773722627737
0.006294416243654823 0.479014598540146
0.006294416243654823 0.48083941605839414
0.006294416243654823 0.48175182481751827
0.006429780033840948 0.48175182481751827
0.006632825719120135 0.48175182481751827
0.006632825719120135 0.4835766423357664
0.006632825719120135 0.4844890510948905
0.006632825719120135 0.4863138686131387
0.006632825719120135 0.48813868613138683
0.007309644670050761 0.48813868613138683
0.007309644670050761 0.49452554744525545
0.007309644670050761 0.49635036496350365
0.007377326565143824 0.49635036496350365
0.007377326565143824 0.4972627737226277
0.007715736040609137 0.4972627737226277
0.007715736040609137 0.4981751824817518
0.007715736040609137 0.5009124087591241
0.007715736040609137 0.5036496350364964
0.007918781725888325 0.5036496350364964
0.007918781725888325 0.5063868613138686
0.007986463620981387 0.5063868613138686
0.007986463620981387 0.5072992700729927
0.008121827411167513 0.5072992700729927
0.008121827411167513 0.5082116788321168
0.008189509306260575 0.5082116788321168
0.008189509306260575 0.5091240875912408
0.008324873096446701 0.5091240875912408
0.008324873096446701 0.510036496350365
0.008392554991539763 0.510036496350365
0.008392554991539763 0.5109489051094891
0.008798646362098138 0.5109489051094891
0.009137055837563452 0.5109489051094891
0.009475465313028765 0.5109489051094891
0.009475465313028765 0.5118613138686131
0.009475465313028765 0.5145985401459854
0.00961082910321489 0.5145985401459854
0.009678510998307953 0.5145985401459854
0.009678510998307953 0.5164233576642335
0.00988155668358714 0.5164233576642335
0.00988155668358714 0.5173357664233577
0.010490693739424704 0.5173357664233577
0.010490693739424704 0.5182481751824818
0.010558375634517767 0.5182481751824818
0.010693739424703893 0.5182481751824818
0.010829103214890017 0.5182481751824818
0.010829103214890017 0.5191605839416058
0.010896785109983079 0.5191605839416058
0.010896785109983079 0.5218978102189781
0.011032148900169205 0.5218978102189781
0.011032148900169205 0.5237226277372263
0.01143824027072758 0.5237226277372263
0.01143824027072758 0.5246350364963503
0.01170896785109983 0.5246350364963503
0.01170896785109983 0.5255474452554745
0.01197969543147208 0.5255474452554745
0.01197969543147208 0.5301094890510949
0.01197969543147208 0.531021897810219
0.012182741116751269 0.531021897810219
0.012182741116751269 0.5337591240875912
0.012318104906937395 0.5337591240875912
0.012318104906937395 0.5346715328467153
0.01245346869712352 0.5346715328467153
0.01245346869712352 0.5355839416058394
0.012521150592216581 0.5355839416058394
0.012521150592216581 0.5364963503649635
0.013130287648054146 0.5364963503649635
0.013130287648054146 0.5374087591240876
0.013130287648054146 0.5392335766423357
0.013130287648054146 0.5401459854014599
0.013197969543147208 0.5401459854014599
0.013197969543147208 0.541058394160584
0.013671742808798647 0.541058394160584
0.013671742808798647 0.5428832116788321
0.013942470389170897 0.5428832116788321
0.013942470389170897 0.5437956204379562
0.01401015228426396 0.5437956204379562
0.014348561759729272 0.5437956204379562
0.014483925549915398 0.5437956204379562
0.014483925549915398 0.5456204379562044
0.014483925549915398 0.5474452554744526
0.014754653130287648 0.5474452554744526
0.014754653130287648 0.5483576642335767
0.01482233502538071 0.5483576642335767
0.01482233502538071 0.5492700729927007
0.015363790186125211 0.5492700729927007
0.015363790186125211 0.5501824817518248
0.0155668358714044 0.5501824817518248
0.029035532994923858 0.5565693430656934
0.02930626057529611 0.5565693430656934
0.029441624365482234 0.5565693430656934
0.029509306260575296 0.5565693430656934
0.029509306260575296 0.5620437956204379
0.029712351945854483 0.5620437956204379
0.030795262267343484 0.5620437956204379
0.030795262267343484 0.5638686131386861
0.031065989847715737 0.5638686131386861
0.031065989847715737 0.5903284671532847
0.032554991539763115 0.5903284671532847
0.032554991539763115 0.5921532846715328
0.03262267343485618 0.5921532846715328
0.03262267343485618 0.593065693430657
0.03282571912013536 0.593065693430657
0.03282571912013536 0.593978102189781
0.03309644670050761 0.593978102189781
0.033231810490693736 0.593978102189781
0.033231810490693736 0.5948905109489051
0.033231810490693736 0.5985401459854015
0.033299492385786805 0.5985401459854015
0.03343485617597293 0.5985401459854015
0.03350253807106599 0.5985401459854015
0.03350253807106599 0.5994525547445255
0.033637901861252116 0.5994525547445255
0.033637901861252116 0.6003649635036497
0.03377326565143824 0.6003649635036497
0.0338409475465313 0.6003649635036497
0.0338409475465313 0.6012773722627737
0.03445008460236887 0.6012773722627737
0.03445008460236887 0.6021897810218978
0.03458544839255499 0.6021897810218978
0.03458544839255499 0.6031021897810219
0.03505922165820643 0.6031021897810219
0.03519458544839255 0.6031021897810219
0.03546531302876481 0.6031021897810219
0.03546531302876481 0.6040145985401459
0.035668358714043995 0.6040145985401459
0.035668358714043995 0.6049270072992701
0.036006768189509306 0.6049270072992701
0.03614213197969543 0.6049270072992701
0.03620981387478849 0.6049270072992701
0.03620981387478849 0.6058394160583942
0.036751269035532996 0.6058394160583942
0.037292724196277494 0.6058394160583942
0.037698815566835873 0.6058394160583942
0.037698815566835873 0.6067518248175182
0.038375634517766495 0.6067518248175182
0.038375634517766495 0.6076642335766423
0.03851099830795262 0.6076642335766423
0.03851099830795262 0.6085766423357665
0.038781725888324875 0.6085766423357665
0.038781725888324875 0.6094890510948905
0.03884940778341794 0.6094890510948905
0.03884940778341794 0.6113138686131386
0.038917089678511 0.6113138686131386
0.038917089678511 0.6122262773722628
0.039120135363790186 0.6122262773722628
0.039120135363790186 0.6131386861313869
0.039796954314720814 0.6131386861313869
0.039796954314720814 0.614963503649635
0.03993231810490694 0.614963503649635
0.03993231810490694 0.6167883211678832
0.040135363790186125 0.6167883211678832
0.040135363790186125 0.6177007299270073
0.040473773265651436 0.6177007299270073
0.040473773265651436 0.6304744525547445
0.04060913705583756 0.6304744525547445
0.04060913705583756 0.6322992700729927
0.041489001692047375 0.6322992700729927
0.041489001692047375 0.6341240875912408
0.0416243654822335 0.6341240875912408
0.0416243654822335 0.635036496350365
0.04277495769881557 0.635036496350365
0.042910321489001695 0.635036496350365
0.04311336717428088 0.635036496350365
0.043248730964467005 0.635036496350365
0.04331641285956007 0.635036496350365
0.04331641285956007 0.6359489051094891
0.04372250423011844 0.6359489051094891
0.04372250423011844 0.6423357664233577
0.0437901861252115 0.6423357664233577
0.0437901861252115 0.6432481751824818
0.04439932318104907 0.6432481751824818
0.04453468697123519 0.6432481751824818
0.045888324873096444 0.6432481751824818
0.045888324873096444 0.6441605839416058
0.04642978003384095 0.6441605839416058
0.04642978003384095 0.6459854014598541
0.04683587140439932 0.6459854014598541
0.04683587140439932 0.6478102189781022
0.047106598984771576 0.6478102189781022
0.047106598984771576 0.6505474452554745
0.047377326565143825 0.6505474452554745
0.047377326565143825 0.6514598540145985
0.04879864636209814 0.6514598540145985
0.04879864636209814 0.6532846715328468
0.04893401015228426 0.6532846715328468
0.049001692047377324 0.6532846715328468
0.049001692047377324 0.6551094890510949
0.04961082910321489 0.6551094890510949
0.04961082910321489 0.656021897810219
0.05069373942470389 0.656021897810219
0.05069373942470389 0.656934306569343
0.0510321489001692 0.656934306569343
0.0510321489001692 0.6578467153284672
0.05116751269035533 0.6578467153284672
0.05116751269035533 0.6587591240875912
0.05130287648054146 0.6587591240875912
0.051505922165820645 0.6587591240875912
0.05177664974619289 0.6587591240875912
0.05177664974619289 0.6596715328467153
0.052182741116751266 0.6596715328467153
0.05238578680203046 0.6596715328467153
0.053197969543147205 0.6596715328467153
0.053197969543147205 0.6605839416058394
0.053604060913705585 0.6605839416058394
0.053604060913705585 0.6614963503649635
0.05407783417935702 0.6614963503649635
0.05407783417935702 0.6624087591240876
0.05428087986463621 0.6624087591240876
0.05428087986463621 0.6633211678832117
0.0544839255499154 0.6633211678832117
0.0544839255499154 0.6642335766423357
0.05475465313028765 0.6642335766423357
0.054957698815566836 0.6642335766423357
0.056717428087986466 0.6642335766423357
0.056717428087986466 0.6651459854014599
0.05725888324873096 0.6651459854014599
0.05725888324873096 0.666058394160584
0.057326565143824025 0.666058394160584
0.05746192893401015 0.666058394160584
0.05840947546531303 0.666058394160584
0.05840947546531303 0.666970802919708
0.05854483925549915 0.666970802919708
0.05854483925549915 0.6678832116788321
0.05861252115059222 0.6678832116788321
0.05861252115059222 0.6687956204379562
0.059424703891708966 0.6687956204379562
0.059424703891708966 0.6706204379562044
0.05949238578680203 0.6706204379562044
0.05949238578680203 0.6715328467153284
0.05969543147208122 0.6715328467153284
0.05969543147208122 0.6724452554744526
0.059830795262267346 0.6724452554744526
0.06023688663282572 0.6724452554744526
0.06023688663282572 0.6733576642335767
0.06179357021996616 0.6733576642335767
0.06233502538071066 0.6733576642335767
0.062470389170896784 0.6733576642335767
0.06260575296108291 0.6733576642335767
0.0628087986463621 0.6733576642335767
0.0628087986463621 0.676094890510949
0.06328257191201353 0.676094890510949
0.06328257191201353 0.677007299270073
0.06402707275803722 0.677007299270073
0.06402707275803722 0.6779197080291971
0.06416243654822334 0.6779197080291971
0.06416243654822334 0.6788321167883211
0.06436548223350254 0.6788321167883211
0.06463620981387479 0.6788321167883211
0.0649746192893401 0.6788321167883211
0.0649746192893401 0.6806569343065694
0.06517766497461928 0.6806569343065694
0.06531302876480541 0.6806569343065694
0.06538071065989848 0.6806569343065694
0.06538071065989848 0.6815693430656934
0.06565143824027073 0.6815693430656934
0.06585448392554992 0.6815693430656934
0.06598984771573604 0.6815693430656934
0.06598984771573604 0.6824817518248175
0.06632825719120135 0.6824817518248175
0.06632825719120135 0.6852189781021898
0.06646362098138747 0.6852189781021898
0.06646362098138747 0.6861313868613139
0.06869712351945854 0.6861313868613139
0.06869712351945854 0.6870437956204379
0.0689678510998308 0.6870437956204379
0.0689678510998308 0.6879562043795621
0.06950930626057529 0.6879562043795621
0.06964467005076141 0.6879562043795621
0.07025380710659898 0.6879562043795621
0.07025380710659898 0.6888686131386861
0.07160744500846024 0.6888686131386861
0.07160744500846024 0.6897810218978102
0.07194585448392556 0.6897810218978102
0.07194585448392556 0.6906934306569343
0.07248730964467005 0.6906934306569343
0.07282571912013536 0.6906934306569343
0.07289340101522843 0.6906934306569343
0.07289340101522843 0.6925182481751825
0.0729610829103215 0.6925182481751825
0.0729610829103215 0.6943430656934306
0.07323181049069374 0.6943430656934306
0.07323181049069374 0.6952554744525548
0.07336717428087987 0.6952554744525548
0.07363790186125212 0.6952554744525548
0.07390862944162437 0.6952554744525548
0.07390862944162437 0.6961678832116789
0.07397631133671743 0.6961678832116789
0.07397631133671743 0.6970802919708029
0.07458544839255499 0.6970802919708029
0.07458544839255499 0.697992700729927
0.0749238578680203 0.697992700729927
0.07505922165820643 0.697992700729927
0.07539763113367175 0.697992700729927
0.07553299492385787 0.697992700729927
0.07560067681895093 0.697992700729927
0.07560067681895093 0.698905109489051
0.0760067681895093 0.698905109489051
0.07614213197969544 0.698905109489051
0.07614213197969544 0.7007299270072993
0.07702199661590524 0.7007299270072993
0.07715736040609138 0.7007299270072993
0.07742808798646363 0.7007299270072993
0.07796954314720812 0.7007299270072993
0.07810490693739425 0.7007299270072993
0.07817258883248732 0.7007299270072993
0.07817258883248732 0.7016423357664233
0.07864636209813874 0.7016423357664233
0.07878172588832487 0.7016423357664233
0.07905245346869712 0.7016423357664233
0.0794585448392555 0.7016423357664233
0.07959390862944163 0.7016423357664233
0.07959390862944163 0.7025547445255474
0.07979695431472081 0.7025547445255474
0.07979695431472081 0.7034671532846716
0.08013536379018613 0.7034671532846716
0.08027072758037225 0.7034671532846716
0.08033840947546532 0.7034671532846716
0.08047377326565144 0.7034671532846716
0.08060913705583757 0.7034671532846716
0.08081218274111675 0.7034671532846716
0.08101522842639594 0.7034671532846716
0.08162436548223351 0.7034671532846716
0.08230118443316413 0.7034671532846716
0.08230118443316413 0.7043795620437956
0.0823688663282572 0.7043795620437956
0.0823688663282572 0.7062043795620438
0.08257191201353638 0.7062043795620438
0.08257191201353638 0.7071167883211679
0.0827072758037225 0.7071167883211679
0.0827072758037225 0.708029197080292
0.08338409475465312 0.708029197080292
0.08338409475465312 0.708941605839416
0.08345177664974619 0.708941605839416
0.08358714043993232 0.708941605839416
0.08392554991539763 0.708941605839416
0.08406091370558376 0.708941605839416
0.08426395939086294 0.708941605839416
0.08433164128595601 0.708941605839416
0.08446700507614213 0.708941605839416
0.0848730964467005 0.708941605839416
0.08514382402707275 0.708941605839416
0.08582064297800339 0.708941605839416
0.08582064297800339 0.7107664233576643
0.08602368866328257 0.7107664233576643
0.08615905245346869 0.7107664233576643
0.08615905245346869 0.7116788321167883
0.08622673434856176 0.7116788321167883
0.08622673434856176 0.7125912408759124
0.08649746192893401 0.7125912408759124
0.08663282571912014 0.7125912408759124
0.08683587140439933 0.7125912408759124
0.08683587140439933 0.7144160583941606
0.08690355329949238 0.7144160583941606
0.08690355329949238 0.7153284671532847
0.08764805414551607 0.7153284671532847
0.08764805414551607 0.7162408759124088
0.08785109983079527 0.7162408759124088
0.08818950930626057 0.7162408759124088
0.08879864636209814 0.7162408759124088
0.08879864636209814 0.7171532846715328
0.08886632825719121 0.7171532846715328
0.08900169204737733 0.7171532846715328
0.08947546531302876 0.7171532846715328
0.08947546531302876 0.718065693430657
0.09069373942470389 0.718065693430657
0.09069373942470389 0.7226277372262774
0.09089678510998309 0.7226277372262774
0.09089678510998309 0.7235401459854015
0.09130287648054146 0.7235401459854015
0.09130287648054146 0.7244525547445255
0.09170896785109983 0.7244525547445255
0.09170896785109983 0.7253649635036497
0.09170896785109983 0.7271897810218978
0.09191201353637903 0.7271897810218978
0.09191201353637903 0.7290145985401459
0.09225042301184433 0.7290145985401459
0.09225042301184433 0.7308394160583942
0.09225042301184433 0.7317518248175182
0.0923181049069374 0.7317518248175182
0.0923181049069374 0.7326642335766423
0.09455160744500846 0.7326642335766423
0.09475465313028765 0.7326642335766423
0.09475465313028765 0.7344890510948905
0.0948223350253807 0.7344890510948905
0.0948223350253807 0.7354014598540146
0.09489001692047377 0.7354014598540146
0.0950253807106599 0.7354014598540146
0.09651438240270728 0.7354014598540146
0.09651438240270728 0.7363138686131386
0.09692047377326565 0.7363138686131386
0.09692047377326565 0.7372262773722628
0.09780033840947547 0.7372262773722628
0.09780033840947547 0.7381386861313869
0.09813874788494077 0.7381386861313869
0.09813874788494077 0.7390510948905109
0.09827411167512691 0.7390510948905109
0.09827411167512691 0.739963503649635
0.09834179357021997 0.739963503649635
0.09834179357021997 0.7417883211678832
0.09840947546531303 0.7417883211678832
0.09881556683587141 0.7417883211678832
0.09976311336717428 0.7417883211678832
0.09976311336717428 0.7436131386861314
0.0998984771573604 0.7436131386861314
0.0998984771573604 0.7445255474452555
0.10091370558375634 0.7445255474452555
0.10104906937394247 0.7445255474452555
0.10159052453468698 0.7445255474452555
0.10199661590524535 0.7445255474452555
0.10321489001692047 0.7445255474452555
0.10321489001692047 0.7454379562043796
0.10321489001692047 0.7472627737226277
0.1038917089678511 0.7472627737226277
0.10402707275803723 0.7472627737226277
0.10436548223350253 0.7472627737226277
0.10456852791878173 0.7472627737226277
0.10504230118443317 0.7472627737226277
0.10504230118443317 0.7481751824817519
0.10510998307952622 0.7481751824817519
0.10524534686971235 0.7481751824817519
0.10612521150592216 0.7481751824817519
0.1068020304568528 0.7481751824817519
0.1068020304568528 0.7509124087591241
0.10720812182741117 0.7509124087591241
0.10747884940778342 0.7509124087591241
0.10815566835871404 0.7509124087591241
0.10829103214890017 0.7509124087591241
0.10937394247038917 0.7509124087591241
0.10964467005076142 0.7509124087591241
0.11093062605752961 0.7509124087591241
0.11106598984771573 0.7509124087591241
0.11241962774957699 0.7509124087591241
0.11255499153976312 0.7509124087591241
0.11411167512690355 0.7509124087591241
0.11411167512690355 0.7518248175182481
0.11417935702199662 0.7518248175182481
0.11431472081218275 0.7518248175182481
0.1143824027072758 0.7518248175182481
0.114585448392555 0.7518248175182481
0.11560067681895093 0.7518248175182481
0.11560067681895093 0.7536496350364964
0.11661590524534687 0.7536496350364964
0.116751269035533 0.7536496350364964
0.11810490693739424 0.7536496350364964
0.11810490693739424 0.7545620437956204
0.11851099830795263 0.7545620437956204
0.11878172588832488 0.7545620437956204
0.118917089678511 0.7545620437956204
0.11898477157360406 0.7545620437956204
0.11898477157360406 0.7554744525547445
0.12013536379018612 0.7554744525547445
0.12013536379018612 0.7572992700729927
0.12331641285956006 0.7572992700729927
0.12331641285956006 0.7582116788321168
0.12351945854483926 0.7582116788321168
0.12365482233502538 0.7582116788321168
0.12385786802030457 0.7582116788321168
0.1239932318104907 0.7582116788321168
0.1261590524534687 0.7582116788321168
0.1261590524534687 0.7591240875912408
0.1262944162436548 0.7591240875912408
0.12642978003384095 0.7591240875912408
0.12649746192893402 0.7591240875912408
0.12649746192893402 0.760036496350365
0.12791878172588833 0.760036496350365
0.12791878172588833 0.7609489051094891
0.12839255499153976 0.7609489051094891
0.12839255499153976 0.7618613138686131
0.1285279187817259 0.7618613138686131
0.1285279187817259 0.7627737226277372
0.12859560067681894 0.7627737226277372
0.12873096446700508 0.7627737226277372
0.12927241962774957 0.7627737226277372
0.12927241962774957 0.7636861313868614
0.1294077834179357 0.7636861313868614
0.1294077834179357 0.7645985401459854
0.1296108291032149 0.7645985401459854
0.129746192893401 0.7645985401459854
0.13055837563451778 0.7645985401459854
0.1306937394247039 0.7645985401459854
0.13150592216582063 0.7645985401459854
0.13150592216582063 0.7655109489051095
0.13306260575296108 0.7655109489051095
0.13306260575296108 0.7682481751824818
0.1335363790186125 0.7682481751824818
0.13489001692047378 0.7682481751824818
0.13495769881556682 0.7682481751824818
0.13495769881556682 0.7691605839416058
0.1353637901861252 0.7691605839416058
0.1353637901861252 0.7700729927007299
0.13549915397631135 0.7700729927007299
0.13570219966159053 0.7700729927007299
0.13597292724196278 0.7700729927007299
0.13597292724196278 0.7718978102189781
0.1361082910321489 0.7718978102189781
0.13780033840947548 0.7718978102189781
0.1379357021996616 0.7718978102189781
0.13807106598984772 0.7718978102189781
0.13820642978003383 0.7718978102189781
0.1388155668358714 0.7718978102189781
0.13895093062605754 0.7718978102189781
0.13915397631133672 0.7718978102189781
0.13928934010152283 0.7718978102189781
0.14091370558375635 0.7718978102189781
0.14091370558375635 0.7746350364963503
0.14138747884940778 0.7746350364963503
0.14138747884940778 0.7755474452554745
0.14328257191201355 0.7755474452554745
0.14328257191201355 0.7764598540145985
0.14510998307952622 0.7764598540145985
0.14544839255499153 0.7764598540145985
0.1455160744500846 0.7764598540145985
0.1455160744500846 0.7773722627737226
0.1460575296108291 0.7773722627737226
0.14653130287648053 0.7773722627737226
0.14795262267343487 0.7773722627737226
0.14808798646362098 0.7773722627737226
0.14829103214890016 0.7773722627737226
0.14829103214890016 0.7791970802919708
0.14923857868020304 0.7791970802919708
0.14937394247038918 0.7791970802919708
0.1505922165820643 0.7791970802919708
0.15099830795262267 0.7791970802919708
0.15126903553299492 0.7791970802919708
0.15126903553299492 0.7801094890510949
0.151336717428088 0.7801094890510949
0.1516751269035533 0.7801094890510949
0.1527580372250423 0.7801094890510949
0.15289340101522841 0.7801094890510949
0.15289340101522841 0.781021897810219
0.15302876480541455 0.781021897810219
0.1532994923857868 0.781021897810219
0.1532994923857868 0.781934306569343
0.15350253807106598 0.781934306569343
0.15350253807106598 0.7828467153284672
0.15485617597292725 0.7828467153284672
0.15485617597292725 0.7837591240875912
0.1551269035532995 0.7837591240875912
0.1551269035532995 0.7855839416058394
0.1558037225042301 0.7855839416058394
0.1562098138747885 0.7855839416058394
0.156751269035533 0.7855839416058394
0.1570896785109983 0.7855839416058394
0.15878172588832487 0.7855839416058394
0.158917089678511 0.7855839416058394
0.16020304568527918 0.7855839416058394
0.16033840947546532 0.7855839416058394
0.16074450084602368 0.7855839416058394
0.16101522842639593 0.7855839416058394
0.164331641285956 0.7855839416058394
0.164331641285956 0.7864963503649635
0.16446700507614212 0.7864963503649635
0.16446700507614212 0.7874087591240876
0.16494077834179358 0.7874087591240876
0.1650761421319797 0.7874087591240876
0.16561759729272418 0.7874087591240876
0.16575296108291032 0.7874087591240876
0.16642978003384096 0.7874087591240876
0.16656514382402707 0.7874087591240876
0.16663282571912014 0.7874087591240876
0.16683587140439932 0.7874087591240876
0.1673773265651438 0.7874087591240876
0.16758037225042302 0.7874087591240876
0.16785109983079527 0.7874087591240876
0.16785109983079527 0.7883211678832117
0.16791878172588834 0.7883211678832117
0.16791878172588834 0.7892335766423357
0.1690693739424704 0.7892335766423357
0.1690693739424704 0.791970802919708
0.17055837563451776 0.791970802919708
0.1706937394247039 0.791970802919708
0.17164128595600678 0.791970802919708
0.1725211505922166 0.791970802919708
0.1726565143824027 0.791970802919708
0.17279187817258884 0.791970802919708
0.1730626057529611 0.791970802919708
0.1734010152284264 0.791970802919708
0.1734010152284264 0.7928832116788321
0.1734010152284264 0.7947080291970803
0.17346869712351945 0.7947080291970803
0.1736040609137056 0.7947080291970803
0.1736040609137056 0.7956204379562044
0.17367174280879866 0.7956204379562044
0.17367174280879866 0.7965328467153284
0.17401015228426395 0.7965328467153284
0.17414551607445009 0.7965328467153284
0.17421319796954315 0.7965328467153284
0.17421319796954315 0.7974452554744526
0.17441624365482233 0.7974452554744526
0.17441624365482233 0.7983576642335767
0.17489001692047376 0.7983576642335767
0.175160744500846 0.7983576642335767
0.17536379018612522 0.7983576642335767
0.17549915397631133 0.7983576642335767
0.17597292724196278 0.7983576642335767
0.1761082910321489 0.7983576642335767
0.17780033840947546 0.7983576642335767
0.1782741116751269 0.7983576642335767
0.17895093062605752 0.7983576642335767
0.17908629441624366 0.7983576642335767
0.17956006768189509 0.7983576642335767
0.18010152284263958 0.7983576642335767
0.18213197969543146 0.7983576642335767
0.18247038917089678 0.7983576642335767
0.18260575296108292 0.7983576642335767
0.1828087986463621 0.7983576642335767
0.1828087986463621 0.7992700729927007
0.18314720812182742 0.7992700729927007
0.18314720812182742 0.801094890510949
0.1844331641285956 0.801094890510949
0.1846362098138748 0.801094890510949
0.1847715736040609 0.801094890510949
0.1857191201353638 0.801094890510949
0.1857191201353638 0.802007299270073
0.18598984771573604 0.802007299270073
0.1862605752961083 0.802007299270073
0.18639593908629443 0.802007299270073
0.18639593908629443 0.8029197080291971
0.1865989847715736 0.8029197080291971
0.1865989847715736 0.8038321167883211
0.18686971235194585 0.8038321167883211
0.18686971235194585 0.8047445255474452
0.18741116751269035 0.8047445255474452
0.1875465313028765 0.8047445255474452
0.1882233502538071 0.8047445255474452
0.1882233502538071 0.8093065693430657
0.1887648054145516 0.8093065693430657
0.18890016920473773 0.8093065693430657
0.18917089678510998 0.8093065693430657
0.18917089678510998 0.8102189781021898
0.18923857868020305 0.8102189781021898
0.18923857868020305 0.8111313868613139
0.1896446700507614 0.8111313868613139
0.18978003384094755 0.8111313868613139
0.18984771573604062 0.8111313868613139
0.18984771573604062 0.8129562043795621
0.19032148900169205 0.8129562043795621
0.19032148900169205 0.8138686131386861
0.19038917089678511 0.8138686131386861
0.19038917089678511 0.8147810218978102
0.1905922165820643 0.8147810218978102
0.1905922165820643 0.8156934306569343
0.19126903553299493 0.8156934306569343
0.19194585448392554 0.8156934306569343
0.19262267343485617 0.8156934306569343
0.1927580372250423 0.8156934306569343
0.19282571912013535 0.8156934306569343
0.19316412859560067 0.8156934306569343
0.19336717428087988 0.8156934306569343
0.19424703891708966 0.8156934306569343
0.19445008460236887 0.8156934306569343
0.19445008460236887 0.8175182481751825
0.19465313028764805 0.8175182481751825
0.1947884940778342 0.8175182481751825
0.19485617597292723 0.8175182481751825
0.19485617597292723 0.8184306569343066
0.1954653130287648 0.8184306569343066
0.19560067681895094 0.8184306569343066
0.19668358714043993 0.8184306569343066
0.19668358714043993 0.8193430656934306
0.1968866328257191 0.8193430656934306
0.1968866328257191 0.8202554744525548
0.19756345177664975 0.8202554744525548
0.19756345177664975 0.8220802919708029
0.20182741116751268 0.8220802919708029
0.20182741116751268 0.822992700729927
0.20351945854483924 0.822992700729927
0.20351945854483924 0.823905109489051
0.20392554991539763 0.823905109489051
0.20406091370558377 0.823905109489051
0.20446700507614213 0.823905109489051
0.20460236886632827 0.823905109489051
0.2046700507614213 0.823905109489051
0.2046700507614213 0.8248175182481752
0.20575296108291033 0.8248175182481752
0.2061590524534687 0.8248175182481752
0.2063620981387479 0.8248175182481752
0.20670050761421319 0.8248175182481752
0.20751269035532996 0.8248175182481752
0.20751269035532996 0.8257299270072993
0.20988155668358713 0.8257299270072993
0.21008460236886634 0.8257299270072993
0.2110321489001692 0.8257299270072993
0.2110321489001692 0.8275547445255474
0.21109983079526226 0.8275547445255474
0.2113705583756345 0.8275547445255474
0.21157360406091372 0.8275547445255474
0.21164128595600676 0.8284671532846716
0.21211505922165821 0.8284671532846716
0.21225042301184432 0.8284671532846716
0.2136040609137056 0.8284671532846716
0.2137394247038917 0.8284671532846716
0.2146869712351946 0.8284671532846716
0.21489001692047377 0.8284671532846716
0.21509306260575295 0.8284671532846716
0.2152284263959391 0.8284671532846716
0.2152284263959391 0.8293795620437956
0.2153637901861252 0.8293795620437956
0.21583756345177665 0.8293795620437956
0.21604060913705583 0.8293795620437956
0.21631133671742808 0.8293795620437956
0.21644670050761422 0.8293795620437956
0.21678510998307954 0.8293795620437956
0.21692047377326565 0.8293795620437956
0.21854483925549914 0.8293795620437956
0.21868020304568528 0.8293795620437956
0.2201015228426396 0.8293795620437956
0.22023688663282573 0.8293795620437956
0.22030456852791877 0.8293795620437956
0.22030456852791877 0.8302919708029197
0.2209813874788494 0.8302919708029197
0.22111675126903554 0.8302919708029197
0.22131979695431472 0.8302919708029197
0.22131979695431472 0.8312043795620438
0.22253807106598986 0.8312043795620438
0.22253807106598986 0.8321167883211679
0.22287648054145517 0.8321167883211679
0.22321489001692046 0.8321167883211679
0.22341793570219967 0.8321167883211679
0.22341793570219967 0.833029197080292
0.22592216582064298 0.833029197080292
0.22605752961082912 0.833029197080292
0.22619289340101523 0.833029197080292
0.22632825719120137 0.833029197080292
0.22781725888324872 0.833029197080292
0.22781725888324872 0.833941605839416
0.22815566835871404 0.833941605839416
0.22829103214890017 0.833941605839416
0.22842639593908629 0.833941605839416
0.22856175972927242 0.833941605839416
0.22883248730964467 0.833941605839416
0.22903553299492385 0.833941605839416
0.22917089678511 0.833941605839416
0.22944162436548224 0.833941605839416
0.23018612521150592 0.833941605839416
0.23018612521150592 0.8348540145985401
0.23018612521150592 0.8375912408759124
0.23032148900169205 0.8375912408759124
0.23045685279187816 0.8375912408759124
0.23079526226734348 0.8375912408759124
0.23093062605752962 0.8375912408759124
0.2316751269035533 0.8375912408759124
0.23181049069373943 0.8375912408759124
0.2322165820642978 0.8375912408759124
0.2322165820642978 0.8385036496350365
0.2330964467005076 0.8385036496350365
0.2332994923857868 0.8385036496350365
0.2341793570219966 0.8385036496350365
0.23445008460236888 0.8385036496350365
0.23465313028764806 0.8385036496350365
0.23465313028764806 0.8394160583941606
0.2349238578680203 0.8394160583941606
0.2349238578680203 0.8403284671532847
0.23661590524534687 0.8403284671532847
0.236751269035533 0.8403284671532847
0.23932318104906938 0.8403284671532847
0.23932318104906938 0.8421532846715328
0.23939086294416242 0.8421532846715328
0.23939086294416242 0.843065693430657
0.24047377326565145 0.843065693430657
0.24047377326565145 0.8485401459854015
0.24121827411167512 0.8485401459854015
0.24121827411167512 0.8494525547445255
0.24189509306260576 0.8494525547445255
0.24189509306260576 0.8503649635036497
0.2445346869712352 0.8503649635036497
0.2445346869712352 0.8512773722627737
0.24500846023688663 0.8512773722627737
0.24500846023688663 0.8521897810218978
0.24514382402707277 0.8521897810218978
0.24527918781725888 0.8521897810218978
0.24548223350253806 0.8521897810218978
0.2456175972927242 0.8521897810218978
0.24595600676818952 0.8521897810218978
0.24595600676818952 0.8531021897810219
0.24609137055837563 0.8531021897810219
0.24609137055837563 0.8540145985401459
0.24737732656514383 0.8540145985401459
0.2479864636209814 0.8540145985401459
0.2483248730964467 0.8540145985401459
0.2485279187817259 0.8540145985401459
0.248663282571912 0.8540145985401459
0.248663282571912 0.8549270072992701
0.2500846023688663 0.8549270072992701
0.25021996615905245 0.8549270072992701
0.25326565143824026 0.8549270072992701
0.2534010152284264 0.8549270072992701
0.25346869712351944 0.8549270072992701
0.2536040609137056 0.8549270072992701
0.2544839255499154 0.8549270072992701
0.25461928934010153 0.8549270072992701
0.25489001692047375 0.8549270072992701
0.2550253807106599 0.8549270072992701
0.2559052453468697 0.8549270072992701
0.2567851099830795 0.8549270072992701
0.2575296108291032 0.8549270072992701
0.2575296108291032 0.8558394160583942
0.25834179357021997 0.8558394160583942
0.25854483925549915 0.8558394160583942
0.2586125211505922 0.8558394160583942
0.2587478849407783 0.8558394160583942
0.2588155668358714 0.8558394160583942
0.2589509306260575 0.8558394160583942
0.2595600676818951 0.8558394160583942
0.2598984771573604 0.8558394160583942
0.2615228426395939 0.8558394160583942
0.2615228426395939 0.8567518248175182
0.26159052453468695 0.8567518248175182
0.26159052453468695 0.8576642335766423
0.26192893401015227 0.8576642335766423
0.2620642978003384 0.8576642335766423
0.2622673434856176 0.8576642335766423
0.2624027072758037 0.8576642335766423
0.2628764805414552 0.8576642335766423
0.2628764805414552 0.8594890510948905
0.2631472081218274 0.8594890510948905
0.26328257191201354 0.8594890510948905
0.2642301184433164 0.8594890510948905
0.2645685279187817 0.8594890510948905
0.2657191201353638 0.8594890510948905
0.2657191201353638 0.864963503649635
0.2673434856175973 0.864963503649635
0.2673434856175973 0.8658759124087592
0.2686294416243655 0.8658759124087592
0.2687648054145516 0.8658759124087592
0.26910321489001693 0.8658759124087592
0.2693062605752961 0.8658759124087592
0.26998307952622674 0.8658759124087592
0.2703891708967851 0.8658759124087592
0.2706598984771574 0.8658759124087592
0.27079526226734346 0.8658759124087592
0.2716751269035533 0.8658759124087592
0.2718781725888325 0.8658759124087592
0.27228426395939087 0.8658759124087592
0.272419627749577 0.8658759124087592
0.2740439932318105 0.8658759124087592
0.27417935702199664 0.8658759124087592
0.27499153976311336 0.8658759124087592
0.2754653130287648 0.8658759124087592
0.27580372250423013 0.8658759124087592
0.27580372250423013 0.8667883211678832
0.27776649746192894 0.8667883211678832
0.27776649746192894 0.8677007299270073
0.2784433164128596 0.8677007299270073
0.27857868020304566 0.8677007299270073
0.27864636209813876 0.8677007299270073
0.27864636209813876 0.8686131386861314
0.27993231810490693 0.8686131386861314
0.27993231810490693 0.8740875912408759
0.2810152284263959 0.8740875912408759
0.2810152284263959 0.875
0.28115059221658206 0.875
0.28115059221658206 0.8759124087591241
0.28135363790186124 0.8759124087591241
0.28135363790186124 0.8768248175182481
0.2818274111675127 0.8768248175182481
0.2818274111675127 0.8777372262773723
0.2826395939086294 0.8777372262773723
0.28277495769881555 0.8777372262773723
0.28297800338409473 0.8777372262773723
0.28311336717428087 0.8777372262773723
0.2841285956006768 0.8777372262773723
0.2845346869712352 0.8777372262773723
0.2846023688663283 0.8777372262773723
0.28473773265651436 0.8777372262773723
0.2851438240270728 0.8777372262773723
0.28527918781725886 0.8777372262773723
0.285414551607445 0.8777372262773723
0.28554991539763114 0.8777372262773723
0.2862944162436548 0.8777372262773723
0.28642978003384095 0.8777372262773723
0.28730964467005077 0.8777372262773723
0.2874450084602369 0.8777372262773723
0.2877834179357022 0.8777372262773723
0.2879187817258883 0.8777372262773723
0.2884602368866328 0.8777372262773723
0.2884602368866328 0.8832116788321168
0.28893401015228426 0.8832116788321168
0.28913705583756344 0.8832116788321168
0.28947546531302876 0.8832116788321168
0.28947546531302876 0.8841240875912408
0.2904906937394247 0.8841240875912408
0.29062605752961085 0.8841240875912408
0.2913705583756345 0.8841240875912408
0.29150592216582066 0.8841240875912408
0.2935363790186125 0.8841240875912408
0.2935363790186125 0.885036496350365
0.29367174280879865 0.885036496350365
0.29367174280879865 0.8859489051094891
0.29387478849407783 0.8859489051094891
0.29401015228426397 0.8859489051094891
0.29455160744500847 0.8859489051094891
0.29692047377326564 0.8859489051094891
0.29692047377326564 0.8868613138686131
0.29746192893401013 0.8868613138686131
0.29759729272419627 0.8868613138686131
0.2980710659898477 0.8868613138686131
0.2980710659898477 0.8877737226277372
0.29888324873096445 0.8877737226277372
0.29888324873096445 0.8886861313868614
0.2991539763113367 0.8886861313868614
0.29928934010152286 0.8886861313868614
0.29983079526226736 0.8886861313868614
0.2999661590524535 0.8886861313868614
0.3009813874788494 0.8886861313868614
0.3015228426395939 0.8886861313868614
0.3021996615905245 0.8886861313868614
0.3024703891708968 0.8886861313868614
0.3035532994923858 0.8886861313868614
0.3035532994923858 0.8895985401459854
0.3038917089678511 0.8895985401459854
0.3038917089678511 0.8905109489051095
0.30395939086294416 0.8905109489051095
0.30395939086294416 0.8914233576642335
0.30598984771573606 0.8914233576642335
0.30598984771573606 0.8923357664233577
0.3060575296108291 0.8923357664233577
0.30619289340101524 0.8923357664233577
0.3065989847715736 0.8923357664233577
0.3065989847715736 0.8932481751824818
0.3069373942470389 0.8932481751824818
0.3069373942470389 0.8950729927007299
0.30720812182741114 0.8950729927007299
0.3073434856175973 0.8950729927007299
0.31032148900169204 0.8950729927007299
0.31032148900169204 0.8959854014598541
0.3104568527918782 0.8959854014598541
0.3105922165820643 0.8959854014598541
0.3121489001692047 0.8959854014598541
0.31228426395939085 0.8959854014598541
0.31289340101522845 0.8959854014598541
0.3130287648054145 0.8959854014598541
0.31390862944162434 0.8959854014598541
0.3140439932318105 0.8959854014598541
0.3146531302876481 0.8959854014598541
0.31478849407783416 0.8959854014598541
0.31485617597292725 0.8959854014598541
0.31532994923857866 0.8959854014598541
0.3170896785109983 0.8959854014598541
0.3170896785109983 0.8968978102189781
0.31810490693739424 0.8968978102189781
0.3182402707275804 0.8968978102189781
0.3202030456852792 0.8968978102189781
0.3202030456852792 0.8978102189781022
0.32101522842639596 0.8978102189781022
0.32121827411167514 0.8978102189781022
0.32175972927241964 0.8978102189781022
0.3218950930626058 0.8978102189781022
0.32203045685279186 0.8978102189781022
0.32203045685279186 0.8987226277372263
0.3223688663282572 0.8987226277372263
0.3225042301184433 0.8987226277372263
0.32318104906937395 0.8987226277372263
0.3233164128595601 0.8987226277372263
0.32399323181049067 0.8987226277372263
0.3241285956006768 0.8987226277372263
0.3244670050761421 0.8987226277372263
0.32460236886632826 0.8987226277372263
0.32541455160744504 0.8987226277372263
0.3256175972927242 0.8987226277372263
0.3260236886632826 0.8987226277372263
0.3261590524534687 0.8987226277372263
0.32629441624365485 0.8987226277372263
0.32629441624365485 0.8996350364963503
0.3267005076142132 0.8996350364963503
0.32683587140439935 0.8996350364963503
0.32785109983079525 0.8996350364963503
0.3280541455160744 0.8996350364963503
0.32825719120135366 0.8996350364963503
0.32839255499153974 0.8996350364963503
0.32846023688663284 0.8996350364963503
0.328595600676819 0.8996350364963503
0.33008460236886633 0.8996350364963503
0.33021996615905247 0.8996350364963503
0.33123519458544837 0.8996350364963503
0.3313705583756345 0.8996350364963503
0.33319796954314723 0.8996350364963503
0.3335363790186125 0.8996350364963503
0.33516074450084604 0.8996350364963503
0.3378003384094755 0.8996350364963503
0.33800338409475467 0.8996350364963503
0.33908629441624366 0.8996350364963503
0.33908629441624366 0.9005474452554745
0.3395600676818951 0.9005474452554745
0.340575296108291 0.9005474452554745
0.340575296108291 0.9014598540145985
0.34213197969543147 0.9014598540145985
0.3422673434856176 0.9014598540145985
0.3422673434856176 0.9023722627737226
0.34274111675126906 0.9023722627737226
0.34287648054145514 0.9023722627737226
0.34402707275803723 0.9023722627737226
0.34416243654822337 0.9023722627737226
0.3455160744500846 0.9023722627737226
0.3461928934010152 0.9023722627737226
0.3466666666666667 0.9023722627737226
0.3466666666666667 0.9032846715328468
0.3480203045685279 0.9032846715328468
0.3484263959390863 0.9032846715328468
0.34903553299492385 0.9032846715328468
0.34903553299492385 0.9041970802919708
0.3500507614213198 0.9041970802919708
0.350321489001692 0.9041970802919708
0.35377326565143824 0.9041970802919708
0.3539086294416244 0.9041970802919708
0.35431472081218274 0.9041970802919708
0.35431472081218274 0.9051094890510949
0.354585448392555 0.9051094890510949
0.3547208121827411 0.9051094890510949
0.3553299492385787 0.9051094890510949
0.35546531302876483 0.9051094890510949
0.35634517766497464 0.9051094890510949
0.3564805414551607 0.9051094890510949
0.3565482233502538 0.9051094890510949
0.3566835871404399 0.9051094890510949
0.35736040609137054 0.9051094890510949
0.3574957698815567 0.9051094890510949
0.35769881556683586 0.9051094890510949
0.357834179357022 0.9051094890510949
0.35864636209813877 0.9051094890510949
0.35898477157360403 0.9051094890510949
0.35898477157360403 0.9078467153284672
0.3597969543147208 0.9078467153284672
0.36 0.9078467153284672
0.3608798646362098 0.9078467153284672
0.36101522842639594 0.9078467153284672
0.36135363790186126 0.9078467153284672
0.36189509306260575 0.9078467153284672
0.3620304568527919 0.9078467153284672
0.362165820642978 0.9078467153284672
0.36358714043993234 0.9078467153284672
0.3637901861252115 0.9078467153284672
0.36575296108291033 0.9078467153284672
0.36602368866328255 0.9078467153284672
0.36622673434856173 0.9078467153284672
0.36636209813874787 0.9078467153284672
0.3667005076142132 0.9078467153284672
0.3668358714043993 0.9078467153284672
0.3678510998307953 0.9078467153284672
0.36798646362098136 0.9078467153284672
0.36988155668358713 0.9078467153284672
0.37001692047377327 0.9078467153284672
0.3712351945854484 0.9078467153284672
0.3717766497461929 0.9078467153284672
0.3744839255499154 0.9078467153284672
0.3744839255499154 0.9087591240875912
0.3745516074450085 0.9087591240875912
0.37468697123519457 0.9087591240875912
0.3750253807106599 0.9087591240875912
0.3750253807106599 0.9096715328467153
0.37522842639593906 0.9096715328467153
0.3753637901861252 0.9096715328467153
0.3756345177664975 0.9096715328467153
0.37576988155668356 0.9096715328467153
0.3764467005076142 0.9096715328467153
0.37658206429780033 0.9096715328467153
0.3766497461928934 0.9096715328467153
0.3769881556683587 0.9096715328467153
0.3784771573604061 0.9096715328467153
0.3787478849407783 0.9096715328467153
0.37915397631133674 0.9096715328467153
0.3793570219966159 0.9096715328467153
0.37969543147208124 0.9096715328467153
0.3798307952622673 0.9096715328467153
0.38219966159052454 0.9096715328467153
0.38219966159052454 0.9105839416058394
0.38328257191201354 0.9105839416058394
0.3834179357021997 0.9105839416058394
0.3842301184433164 0.9105839416058394
0.38450084602368867 0.9105839416058394
0.38558375634517766 0.9105839416058394
0.3857191201353638 0.9105839416058394
0.38727580372250425 0.9105839416058394
0.3887648054145516 0.9105839416058394
0.3891032148900169 0.9105839416058394
0.3896446700507614 0.9105839416058394
0.39194585448392555 0.9105839416058394
0.3922165820642978 0.9105839416058394
0.3925549915397631 0.9105839416058394
0.39282571912013536 0.9105839416058394
0.3928934010152284 0.9105839416058394
0.3928934010152284 0.9114963503649635
0.3929610829103215 0.9114963503649635
0.39309644670050764 0.9114963503649635
0.3931641285956007 0.9114963503649635
0.393502538071066 0.9114963503649635
0.3943824027072758 0.9114963503649635
0.39451776649746195 0.9114963503649635
0.39451776649746195 0.9124087591240876
0.39499153976311335 0.9124087591240876
0.3951269035532995 0.9124087591240876
0.3965482233502538 0.9124087591240876
0.39668358714043994 0.9124087591240876
0.3973604060913706 0.9124087591240876
0.3973604060913706 0.9133211678832117
0.39776649746192894 0.9133211678832117
0.39776649746192894 0.9142335766423357
0.39803722504230116 0.9142335766423357
0.3981725888324873 0.9142335766423357
0.3982402707275804 0.9142335766423357
0.3982402707275804 0.916058394160584
0.4007445008460237 0.916058394160584
0.40087986463620984 0.916058394160584
0.402165820642978 0.916058394160584
0.4029103214890017 0.916058394160584
0.40318104906937396 0.916058394160584
0.40331641285956005 0.916058394160584
0.40392554991539764 0.916058394160584
0.4040609137055838 0.916058394160584
0.4045346869712352 0.916058394160584
0.4046700507614213 0.916058394160584
0.40480541455160746 0.916058394160584
0.4049407783417936 0.916058394160584
0.40534686971235195 0.916058394160584
0.40534686971235195 0.916970802919708
0.40568527918781727 0.916970802919708
0.4058206429780034 0.916970802919708
0.4067005076142132 0.916970802919708
0.4071742808798646 0.916970802919708
0.4073773265651438 0.916970802919708
0.4077834179357022 0.916970802919708
0.40785109983079526 0.916970802919708
0.40785109983079526 0.9178832116788321
0.4088663282571912 0.9178832116788321
0.40913705583756343 0.9178832116788321
0.4093401015228426 0.9178832116788321
0.40947546531302875 0.9178832116788321
0.4099492385786802 0.9178832116788321
0.4099492385786802 0.9251824817518248
0.41096446700507616 0.9251824817518248
0.41109983079526224 0.9251824817518248
0.41225042301184434 0.9251824817518248
0.41252115059221656 0.9251824817518248
0.412994923857868 0.9251824817518248
0.41313028764805415 0.9251824817518248
0.4137394247038917 0.9251824817518248
0.4138747884940778 0.9251824817518248
0.4141455160744501 0.9251824817518248
0.4143485617597293 0.9251824817518248
0.4148900169204738 0.9251824817518248
0.4148900169204738 0.926094890510949
0.4150253807106599 0.926094890510949
0.41617597292724196 0.926094890510949
0.4163113367174281 0.926094890510949
0.4165820642978003 0.926094890510949
0.4165820642978003 0.927007299270073
0.4180033840947546 0.927007299270073
0.41813874788494076 0.927007299270073
0.41888324873096444 0.927007299270073
0.41888324873096444 0.9279197080291971
0.419424703891709 0.9279197080291971
0.419424703891709 0.9288321167883211
0.4218612521150592 0.9288321167883211
0.4218612521150592 0.9297445255474452
0.42233502538071066 0.9297445255474452
0.42233502538071066 0.9306569343065694
0.4230118443316413 0.9306569343065694
0.4232825719120135 0.9306569343065694
0.4269373942470389 0.9306569343065694
0.4269373942470389 0.9315693430656934
0.4293062605752961 0.9315693430656934
0.4296446700507614 0.9315693430656934
0.4307952622673435 0.9315693430656934
0.4309983079526227 0.9315693430656934
0.43208121827411167 0.9315693430656934
0.4322165820642978 0.9315693430656934
0.43235194585448394 0.9315693430656934
0.43235194585448394 0.9343065693430657
0.43316412859560066 0.9343065693430657
0.4332994923857868 0.9343065693430657
0.4341793570219966 0.9343065693430657
0.43431472081218275 0.9343065693430657
0.4353299492385787 0.9343065693430657
0.4353299492385787 0.9361313868613139
0.4360067681895093 0.9361313868613139
0.4365482233502538 0.9361313868613139
0.43810490693739423 0.9361313868613139
0.43810490693739423 0.9370437956204379
0.4383079526226734 0.9370437956204379
0.4385786802030457 0.9370437956204379
0.43939086294416246 0.9370437956204379
0.43939086294416246 0.9388686131386861
0.43952622673434855 0.9388686131386861
0.4396615905245347 0.9388686131386861
0.4397969543147208 0.9388686131386861
0.44006768189509304 0.9388686131386861
0.44047377326565146 0.9388686131386861
0.44047377326565146 0.9397810218978102
0.4407445008460237 0.9397810218978102
0.4408798646362098 0.9397810218978102
0.4412859560067682 0.9397810218978102
0.4412859560067682 0.9406934306569343
0.44148900169204736 0.9406934306569343
0.4427749576988156 0.9406934306569343
0.44588832487309643 0.9406934306569343
0.44602368866328257 0.9406934306569343
0.44642978003384093 0.9406934306569343
0.44642978003384093 0.9416058394160584
0.4466328257191201 0.9416058394160584
0.4469035532994924 0.9416058394160584
0.4469035532994924 0.9425182481751825
0.44791878172588834 0.9425182481751825
0.44791878172588834 0.9443430656934306
0.44927241962774955 0.9443430656934306
0.4494077834179357 0.9443430656934306
0.4508967851099831 0.9443430656934306
0.4508967851099831 0.9452554744525548
0.4512351945854484 0.9452554744525548
0.4512351945854484 0.9461678832116789
0.45130287648054146 0.9461678832116789
0.45130287648054146 0.9470802919708029
0.4516412859560068 0.9470802919708029
0.45184433164128596 0.9470802919708029
0.45184433164128596 0.947992700729927
0.45258883248730963 0.947992700729927
0.45258883248730963 0.948905109489051
0.45380710659898477 0.948905109489051
0.4539424703891709 0.948905109489051
0.45563451776649744 0.948905109489051
0.4559052453468697 0.948905109489051
0.45604060913705585 0.948905109489051
0.45637901861252117 0.948905109489051
0.4564467005076142 0.948905109489051
0.4566497461928934 0.948905109489051
0.457258883248731 0.948905109489051
0.4575296108291032 0.948905109489051
0.4578003384094755 0.948905109489051
0.45854483925549916 0.948905109489051
0.4588832487309645 0.948905109489051
0.4590186125211506 0.948905109489051
0.459424703891709 0.948905109489051
0.4596954314720812 0.948905109489051
0.4596954314720812 0.9507299270072993
0.46294416243654823 0.9507299270072993
0.4630795262267344 0.9507299270072993
0.4631472081218274 0.9507299270072993
0.46328257191201355 0.9507299270072993
0.4636886632825719 0.9507299270072993
0.46436548223350255 0.9507299270072993
0.46436548223350255 0.9516423357664233
0.46524534686971236 0.9516423357664233
0.46524534686971236 0.9525547445255474
0.4653130287648054 0.9525547445255474
0.4657191201353638 0.9525547445255474
0.46598984771573604 0.9525547445255474
0.4660575296108291 0.9525547445255474
0.4661928934010152 0.9525547445255474
0.46632825719120136 0.9525547445255474
0.4665989847715736 0.9525547445255474
0.4667343485617597 0.9525547445255474
0.4669373942470389 0.9525547445255474
0.4669373942470389 0.9534671532846716
0.470253807106599 0.9534671532846716
0.4703891708967851 0.9534671532846716
0.4705922165820643 0.9534671532846716
0.47140439932318107 0.9534671532846716
0.47153976311336715 0.9534671532846716
0.4720135363790186 0.9534671532846716
0.47214890016920474 0.9534671532846716
0.4727580372250423 0.9534671532846716
0.4728934010152284 0.9534671532846716
0.47323181049069374 0.9534671532846716
0.4736379018612521 0.9534671532846716
0.4740439932318105 0.9534671532846716
0.4742470389170897 0.9534671532846716
0.47438240270727583 0.9534671532846716
0.47607445008460236 0.9534671532846716
0.47627749576988154 0.9534671532846716
0.4781725888324873 0.9534671532846716
0.47830795262267345 0.9534671532846716
0.47878172588832485 0.9534671532846716
0.478917089678511 0.9534671532846716
0.4790524534686971 0.9534671532846716
0.47918781725888326 0.9534671532846716
0.47993231810490694 0.9534671532846716
0.4800676818950931 0.9534671532846716
0.4820304568527919 0.9534671532846716
0.4820304568527919 0.9543795620437956
0.48223350253807107 0.9543795620437956
0.4823688663282572 0.9543795620437956
0.4828426395939086 0.9543795620437956
0.48297800338409475 0.9543795620437956
0.48358714043993234 0.9543795620437956
0.4837225042301184 0.9543795620437956
0.48439932318104906 0.9543795620437956
0.48460236886632824 0.9543795620437956
0.4852791878172589 0.9543795620437956
0.48548223350253805 0.9543795620437956
0.4856175972927242 0.9543795620437956
0.4859560067681895 0.9543795620437956
0.48609137055837565 0.9543795620437956
0.4861590524534687 0.9543795620437956
0.48656514382402705 0.9543795620437956
0.48717428087986464 0.9543795620437956
0.4878510998307953 0.9543795620437956
0.4879864636209814 0.9543795620437956
0.4883248730964467 0.9543795620437956
0.4904230118443316 0.9543795620437956
0.4906260575296108 0.9543795620437956
0.4917766497461929 0.9543795620437956
0.4919796954314721 0.9543795620437956
0.49218274111675125 0.9543795620437956
0.49218274111675125 0.9552919708029197
0.49272419627749575 0.9552919708029197
0.4928595600676819 0.9552919708029197
0.49292724196277493 0.9552919708029197
0.49306260575296107 0.9552919708029197
0.49387478849407784 0.9552919708029197
0.494010152284264 0.9552919708029197
0.49414551607445006 0.9552919708029197
0.4944839255499154 0.9552919708029197
0.49617597292724197 0.9552919708029197
0.4963113367174281 0.9552919708029197
0.4966497461928934 0.9552919708029197
0.4975972927241963 0.9552919708029197
0.4988155668358714 0.9552919708029197
0.49895093062605755 0.9552919708029197
0.49915397631133673 0.9552919708029197
0.4992893401015228 0.9552919708029197
0.4998984771573604 0.9552919708029197
0.5001692047377326 0.9552919708029197
0.5006429780033841 0.9552919708029197
0.5006429780033841 0.9562043795620438
0.5007106598984772 0.9562043795620438
0.5008460236886633 0.9562043795620438
0.501590524534687 0.9562043795620438
0.501590524534687 0.9571167883211679
0.5023350253807106 0.9571167883211679
0.5032148900169204 0.9571167883211679
0.5034856175972927 0.9571167883211679
0.5034856175972927 0.958029197080292
0.5041624365482233 0.958029197080292
0.5041624365482233 0.958941605839416
0.5047715736040609 0.958941605839416
0.5049746192893401 0.958941605839416
0.5074788494077834 0.958941605839416
0.5078849407783418 0.958941605839416
0.5080203045685279 0.958941605839416
0.5081556683587141 0.958941605839416
0.5085617597292724 0.958941605839416
0.5088324873096447 0.958941605839416
0.5100507614213198 0.958941605839416
0.5105922165820643 0.958941605839416
0.5106598984771573 0.958941605839416
0.5107952622673435 0.958941605839416
0.5110659898477158 0.958941605839416
0.5116074450084602 0.958941605839416
0.5118104906937394 0.958941605839416
0.5119458544839256 0.958941605839416
0.512419627749577 0.958941605839416
0.5125549915397631 0.958941605839416
0.5130287648054146 0.958941605839416
0.5141116751269036 0.958941605839416
0.5143147208121828 0.958941605839416
0.5143147208121828 0.9598540145985401
0.5164805414551608 0.9598540145985401
0.5166159052453468 0.9598540145985401
0.517834179357022 0.9598540145985401
0.5179695431472081 0.9598540145985401
0.5181049069373942 0.9598540145985401
0.5182402707275804 0.9598540145985401
0.5183079526226735 0.9598540145985401
0.5183756345177665 0.9607664233576643
0.5185786802030456 0.9607664233576643
0.518984771573604 0.9607664233576643
0.5237225042301185 0.9607664233576643
0.5240609137055837 0.9607664233576643
0.5248730964467005 0.9607664233576643
0.5250084602368866 0.9607664233576643
0.5252791878172589 0.9607664233576643
0.525414551607445 0.9607664233576643
0.5262944162436548 0.9607664233576643
0.5269035532994923 0.9607664233576643
0.5271065989847715 0.9607664233576643
0.5272419627749577 0.9607664233576643
0.5276480541455161 0.9607664233576643
0.5277834179357022 0.9607664233576643
0.5285279187817259 0.9607664233576643
0.528663282571912 0.9607664233576643
0.5292047377326565 0.9607664233576643
0.5295431472081218 0.9607664233576643
0.529678510998308 0.9607664233576643
0.529678510998308 0.9616788321167883
0.5315736040609137 0.9616788321167883
0.5317089678510998 0.9616788321167883
0.5317766497461929 0.9616788321167883
0.5319120135363791 0.9616788321167883
0.5325888324873096 0.9616788321167883
0.5327241962774958 0.9616788321167883
0.533062605752961 0.9616788321167883
0.5331302876480541 0.9625912408759124
0.5333333333333333 0.9625912408759124
0.5334686971235194 0.9625912408759124
0.5336717428087987 0.9625912408759124
0.5346869712351946 0.9625912408759124
0.5348223350253807 0.9625912408759124
0.5348223350253807 0.9635036496350365
0.5354314720812183 0.9635036496350365
0.5357021996615905 0.9635036496350365
0.536175972927242 0.9635036496350365
0.5364467005076142 0.9635036496350365
0.5370558375634518 0.9635036496350365
0.5375972927241963 0.9635036496350365
0.5378003384094755 0.9635036496350365
0.5379357021996616 0.9635036496350365
0.5402368866328258 0.9635036496350365
0.5403722504230118 0.9635036496350365
0.5407783417935702 0.9635036496350365
0.5410490693739425 0.9635036496350365
0.54165820642978 0.9635036496350365
0.54165820642978 0.9644160583941606
0.5421319796954315 0.9644160583941606
0.5422673434856176 0.9644160583941606
0.5424703891708967 0.9644160583941606
0.5424703891708967 0.9653284671532847
0.5426057529610829 0.9653284671532847
0.542741116751269 0.9653284671532847
0.5435532994923857 0.9653284671532847
0.5435532994923857 0.9662408759124088
0.5438917089678511 0.9662408759124088
0.5440270727580372 0.9662408759124088
0.5450423011844332 0.9662408759124088
0.5458544839255499 0.9662408759124088
0.5461928934010152 0.9662408759124088
0.5487648054145516 0.9662408759124088
0.5489678510998308 0.9662408759124088
0.5491032148900169 0.9662408759124088
0.5495093062605753 0.9662408759124088
0.5498477157360406 0.9662408759124088
0.5498477157360406 0.968065693430657
0.5505245346869713 0.968065693430657
0.5507952622673434 0.968065693430657
0.5516751269035532 0.968065693430657
0.5518104906937394 0.968065693430657
0.5522842639593909 0.968065693430657
0.5524873096446701 0.968065693430657
0.5530964467005076 0.968065693430657
0.5532318104906937 0.968065693430657
0.5537732656514383 0.968065693430657
0.5539086294416243 0.968065693430657
0.5544500846023689 0.968065693430657
0.5546531302876481 0.968065693430657
0.5550592216582064 0.968065693430657
0.5553299492385787 0.968065693430657
0.555600676818951 0.968065693430657
0.5559390862944162 0.968065693430657
0.5562098138747885 0.968065693430657
0.5562774957698815 0.968065693430657
0.5565482233502538 0.968065693430657
0.5586463620981388 0.968065693430657
0.5587817258883249 0.968065693430657
0.5597969543147208 0.968065693430657
0.559932318104907 0.968065693430657
0.5608121827411168 0.968065693430657
0.5608121827411168 0.968978102189781
0.561015228426396 0.968978102189781
0.5612182741116751 0.968978102189781
0.5629103214890017 0.968978102189781
0.5630456852791879 0.968978102189781
0.563248730964467 0.968978102189781
0.563248730964467 0.9698905109489051
0.56331641285956 0.9698905109489051
0.56331641285956 0.9708029197080292
0.5637225042301185 0.9708029197080292
0.5638578680203046 0.9708029197080292
0.564399323181049 0.9708029197080292
0.5647377326565144 0.9708029197080292
0.5648730964467005 0.9708029197080292
0.5653468697123519 0.9708029197080292
0.5663620981387479 0.9708029197080292
0.566497461928934 0.9708029197080292
0.567580372250423 0.9708029197080292
0.5696108291032149 0.9708029197080292
0.5701522842639594 0.9708029197080292
0.5703553299492385 0.9708029197080292
0.57082910321489 0.9708029197080292
0.5712351945854484 0.9708029197080292
0.5715059221658206 0.9708029197080292
0.5716412859560067 0.9708029197080292
0.5717766497461929 0.9708029197080292
0.5720473773265652 0.9708029197080292
0.5727241962774958 0.9708029197080292
0.5736040609137056 0.9708029197080292
0.5738747884940778 0.9708029197080292
0.5760406091370558 0.9708029197080292
0.5766497461928934 0.9708029197080292
0.5767174280879864 0.9708029197080292
0.5767174280879864 0.9717153284671532
0.5781387478849408 0.9717153284671532
0.5781387478849408 0.9726277372262774
0.5798307952622673 0.9726277372262774
0.5799661590524535 0.9726277372262774
0.5803722504230119 0.9726277372262774
0.580507614213198 0.9726277372262774
0.5807106598984771 0.9726277372262774
0.5808460236886633 0.9726277372262774
0.5810490693739425 0.9726277372262774
0.5811844331641286 0.9726277372262774
0.5817935702199661 0.9726277372262774
0.5820642978003384 0.9726277372262774
0.5831472081218274 0.9726277372262774
0.5832825719120135 0.9726277372262774
0.5832825719120135 0.9735401459854015
0.5836209813874789 0.9735401459854015
0.583756345177665 0.9735401459854015
0.5842301184433164 0.9735401459854015
0.5843654822335025 0.9735401459854015
0.5857191201353638 0.9735401459854015
0.5861252115059221 0.9735401459854015
0.5862605752961083 0.9735401459854015
0.5864636209813875 0.9735401459854015
0.5876818950930626 0.9735401459854015
0.5878849407783417 0.9735401459854015
0.590253807106599 0.9735401459854015
0.5905245346869712 0.9735401459854015
0.5910659898477157 0.9735401459854015
0.5914720812182741 0.9735401459854015
0.5916074450084602 0.9735401459854015
0.5917428087986464 0.9735401459854015
0.5920135363790187 0.9735401459854015
0.5923519458544839 0.9735401459854015
0.59248730964467 0.9735401459854015
0.59248730964467 0.9753649635036497
0.5940439932318105 0.9753649635036497
0.5941793570219966 0.9753649635036497
0.5948561759729273 0.9753649635036497
0.5951269035532994 0.9753649635036497
0.5956006768189509 0.9753649635036497
0.5957360406091371 0.9753649635036497
0.5960744500846024 0.9753649635036497
0.5962774957698815 0.9753649635036497
0.5964128595600677 0.9753649635036497
0.5965482233502538 0.9753649635036497
0.5971573604060914 0.9753649635036497
0.5972927241962775 0.9753649635036497
0.5981049069373943 0.9753649635036497
0.5983079526226734 0.9753649635036497
0.5993231810490693 0.9753649635036497
0.5994585448392555 0.9753649635036497
0.5995939086294416 0.9753649635036497
0.5997969543147208 0.9753649635036497
0.6011505922165821 0.9753649635036497
0.6012859560067682 0.9753649635036497
0.6018274111675127 0.9753649635036497
0.6019627749576988 0.9753649635036497
0.6023688663282571 0.9753649635036497
0.6025042301184433 0.9753649635036497
0.6025719120135363 0.9753649635036497
0.6028426395939086 0.9753649635036497
0.6033164128595601 0.9753649635036497
0.6034517766497461 0.9753649635036497
0.6045346869712352 0.9753649635036497
0.6047377326565144 0.9753649635036497
0.6048054145516074 0.9753649635036497
0.6050761421319797 0.9753649635036497
0.6052791878172589 0.9753649635036497
0.605482233502538 0.9753649635036497
0.6062944162436549 0.9753649635036497
0.6066328257191201 0.9753649635036497
0.6074450084602369 0.9753649635036497
0.607580372250423 0.9753649635036497
0.6089340101522842 0.9753649635036497
0.6090693739424704 0.9753649635036497
0.6092047377326565 0.9753649635036497
0.6093401015228427 0.9753649635036497
0.6094077834179357 0.9753649635036497
0.6095431472081219 0.9753649635036497
0.6102876480541455 0.9753649635036497
0.6104230118443317 0.9753649635036497
0.6105583756345178 0.9753649635036497
0.6106937394247038 0.9753649635036497
0.6114382402707276 0.9753649635036497
0.6115736040609137 0.9753649635036497
0.6119796954314721 0.9753649635036497
0.6134010152284264 0.9753649635036497
0.6152961082910321 0.9753649635036497
0.6152961082910321 0.9762773722627737
0.6158375634517766 0.9762773722627737
0.6159729272419627 0.9762773722627737
0.6163113367174281 0.9762773722627737
0.6163113367174281 0.9771897810218978
0.6166497461928934 0.9771897810218978
0.6174619289340102 0.9771897810218978
0.6185448392554992 0.9771897810218978
0.6186802030456853 0.9771897810218978
0.6190862944162436 0.9771897810218978
0.619424703891709 0.9771897810218978
0.6197631133671743 0.9771897810218978
0.6200338409475465 0.9771897810218978
0.6207106598984772 0.9771897810218978
0.6208460236886633 0.9771897810218978
0.6209137055837564 0.9771897810218978
0.6213197969543147 0.9771897810218978
0.621590524534687 0.9771897810218978
0.6217258883248731 0.9771897810218978
0.6219966159052454 0.9771897810218978
0.6221319796954314 0.9771897810218978
0.6226057529610829 0.9771897810218978
0.6229441624365483 0.9771897810218978
0.6231472081218274 0.9771897810218978
0.6232148900169204 0.9771897810218978
0.6233502538071066 0.9771897810218978
0.6236886632825719 0.9771897810218978
0.6238240270727581 0.9771897810218978
0.6249069373942471 0.9771897810218978
0.6251776649746192 0.9771897810218978
0.625922165820643 0.9771897810218978
0.6261252115059222 0.9771897810218978
0.6265989847715736 0.9771897810218978
0.6284263959390863 0.9771897810218978
0.6285617597292724 0.9771897810218978
0.6286971235194585 0.9771897810218978
0.6288324873096447 0.9771897810218978
0.6296446700507614 0.9771897810218978
0.6297800338409475 0.9771897810218978
0.630321489001692 0.9771897810218978
0.6309983079526227 0.9771897810218978
0.63248730964467 0.9771897810218978
0.6326226734348562 0.9771897810218978
0.6326903553299492 0.9771897810218978
0.6328934010152284 0.9771897810218978
0.6342470389170897 0.9771897810218978
0.6344500846023688 0.9771897810218978
0.634585448392555 0.9771897810218978
0.6348561759729272 0.9771897810218978
0.6349238578680203 0.9771897810218978
0.6351945854483926 0.9771897810218978
0.635668358714044 0.9771897810218978
0.6358714043993232 0.9771897810218978
0.6359390862944162 0.9771897810218978
0.6362098138747885 0.9771897810218978
0.6363451776649747 0.9771897810218978
0.6365482233502539 0.9771897810218978
0.6366835871404399 0.9771897810218978
0.6368866328257191 0.9771897810218978
0.6370896785109983 0.9771897810218978
0.6372250423011845 0.9771897810218978
0.6374957698815567 0.9771897810218978
0.6379695431472081 0.9771897810218978
0.6382402707275804 0.9771897810218978
0.6383756345177665 0.9771897810218978
0.6385786802030456 0.9771897810218978
0.6388494077834179 0.9771897810218978
0.6395939086294417 0.9771897810218978
0.6397292724196277 0.9771897810218978
0.6412859560067682 0.9771897810218978
0.6414890016920474 0.9771897810218978
0.6416243654822334 0.9771897810218978
0.6416243654822334 0.9781021897810219
0.6417597292724196 0.9781021897810219
0.6417597292724196 0.9790145985401459
0.6418274111675127 0.9790145985401459
0.6423011844331641 0.9790145985401459
0.6433840947546531 0.9790145985401459
0.6436548223350254 0.9790145985401459
0.6442639593908629 0.9790145985401459
0.6448054145516074 0.9790145985401459
0.6451438240270727 0.9790145985401459
0.645414551607445 0.9790145985401459
0.6462267343485617 0.9790145985401459
0.6463620981387479 0.9790145985401459
0.6468358714043994 0.9790145985401459
0.6483248730964467 0.9790145985401459
0.6484602368866328 0.9790145985401459
0.6487309644670051 0.9790145985401459
0.6494754653130288 0.9790145985401459
0.649678510998308 0.9790145985401459
0.6499492385786803 0.9790145985401459
0.650761421319797 0.9790145985401459
0.6509644670050762 0.9790145985401459
0.6513028764805414 0.9790145985401459
0.6517766497461929 0.9790145985401459
0.6520473773265651 0.9790145985401459
0.6521150592216582 0.9790145985401459
0.6523857868020304 0.9790145985401459
0.6525211505922166 0.9790145985401459
0.6529949238578681 0.9790145985401459
0.6534010152284264 0.9790145985401459
0.6539424703891709 0.9790145985401459
0.654077834179357 0.9790145985401459
0.655160744500846 0.9790145985401459
0.6552961082910321 0.9790145985401459
0.6554991539763113 0.9790145985401459
0.6569881556683587 0.9790145985401459
0.6571235194585449 0.9790145985401459
0.6578003384094755 0.9790145985401459
0.6580710659898478 0.9790145985401459
0.6583417935702199 0.9790145985401459
0.6584771573604061 0.9790145985401459
0.6586802030456853 0.9790145985401459
0.6588155668358714 0.9790145985401459
0.6589509306260576 0.9790145985401459
0.6592893401015228 0.9790145985401459
0.659492385786802 0.9790145985401459
0.6597631133671743 0.9790145985401459
0.6607783417935702 0.9790145985401459
0.6609137055837564 0.9790145985401459
0.6611167512690356 0.9790145985401459
0.6612521150592217 0.9790145985401459
0.6619289340101523 0.9790145985401459
0.6621319796954315 0.9790145985401459
0.6625380710659898 0.9790145985401459
0.662741116751269 0.9790145985401459
0.6630118443316413 0.9790145985401459
0.6631472081218274 0.9790145985401459
0.6633502538071065 0.9790145985401459
0.6642301184433164 0.9790145985401459
0.664906937394247 0.9790145985401459
0.6651099830795262 0.9790145985401459
0.6652453468697124 0.9790145985401459
0.667072758037225 0.9790145985401459
0.6671404399323181 0.9790145985401459
0.6672758037225043 0.9790145985401459
0.6673434856175973 0.9790145985401459
0.6674788494077835 0.9790145985401459
0.6675465313028764 0.9790145985401459
0.6675465313028764 0.9799270072992701
0.6676142131979695 0.9799270072992701
0.6678849407783418 0.9799270072992701
0.6684263959390863 0.9799270072992701
0.6685617597292725 0.9799270072992701
0.6686971235194585 0.9799270072992701
0.6690355329949239 0.9799270072992701
0.6693062605752961 0.9799270072992701
0.6698477157360406 0.9799270072992701
0.6700507614213198 0.9799270072992701
0.670253807106599 0.9799270072992701
0.6703891708967851 0.9799270072992701
0.6706598984771573 0.9799270072992701
0.6708629441624365 0.9799270072992701
0.6711336717428088 0.9799270072992701
0.6712013536379019 0.9799270072992701
0.6716074450084603 0.9799270072992701
0.6716751269035534 0.9799270072992701
0.6722165820642978 0.9799270072992701
0.6723519458544839 0.9799270072992701
0.6726226734348562 0.9799270072992701
0.6727580372250423 0.9799270072992701
0.6739086294416243 0.9799270072992701
0.6743147208121827 0.9799270072992701
0.6750592216582064 0.9799270072992701
0.6770219966159052 0.9799270072992701
0.6771573604060914 0.9799270072992701
0.6774280879864636 0.9799270072992701
0.6776988155668359 0.9799270072992701
0.6776988155668359 0.9808394160583942
0.677834179357022 0.9808394160583942
0.6787140439932318 0.9808394160583942
0.6792554991539763 0.9808394160583942
0.6793908629441624 0.9808394160583942
0.6793908629441624 0.9817518248175182
0.680067681895093 0.9817518248175182
0.6805414551607445 0.9817518248175182
0.6815566835871404 0.9817518248175182
0.6816920473773266 0.9817518248175182
0.682165820642978 0.9817518248175182
0.6823688663282572 0.9817518248175182
0.6826395939086295 0.9817518248175182
0.6833840947546531 0.9817518248175182
0.6852791878172588 0.9817518248175182
0.685414551607445 0.9817518248175182
0.6860236886632826 0.9817518248175182
0.6867681895093063 0.9817518248175182
0.6870389170896785 0.9817518248175182
0.6873096446700507 0.9817518248175182
0.6877157360406091 0.9817518248175182
0.6878510998307953 0.9817518248175182
0.6884602368866328 0.9817518248175182
0.6888663282571912 0.9817518248175182
0.6890016920473774 0.9817518248175182
0.6892724196277495 0.9817518248175182
0.6894754653130287 0.9817518248175182
0.6896108291032149 0.9817518248175182
0.6898815566835872 0.9817518248175182
0.6900846023688664 0.9817518248175182
0.6906260575296108 0.9817518248175182
0.6906260575296108 0.9826642335766423
0.6917089678510998 0.9826642335766423
0.6923181049069373 0.9826642335766423
0.6927918781725888 0.9826642335766423
0.692927241962775 0.9826642335766423
0.6936717428087986 0.9826642335766423
0.6938747884940778 0.9826642335766423
0.694010152284264 0.9826642335766423
0.6941455160744501 0.9826642335766423
0.6948900169204738 0.9826642335766423
0.6950253807106599 0.9826642335766423
0.6959729272419628 0.9826642335766423
0.6961082910321489 0.9826642335766423
0.6964467005076143 0.9826642335766423
0.6966497461928934 0.9826642335766423
0.6981387478849408 0.9826642335766423
0.6984094754653131 0.9826642335766423
0.6986802030456852 0.9826642335766423
0.6990186125211506 0.9826642335766423
0.6991539763113367 0.9826642335766423
0.6992893401015229 0.9826642335766423
0.6999661590524535 0.9826642335766423
0.7003045685279188 0.9826642335766423
0.7005752961082911 0.9826642335766423
0.700642978003384 0.9826642335766423
0.700642978003384 0.9835766423357665
0.7011844331641286 0.9835766423357665
0.7013197969543147 0.9835766423357665
0.7018612521150592 0.9835766423357665
0.7020642978003384 0.9835766423357665
0.7022673434856176 0.9835766423357665
0.7024703891708968 0.9835766423357665
0.702741116751269 0.9835766423357665
0.7029441624365482 0.9835766423357665
0.7032825719120135 0.9835766423357665
0.7035532994923858 0.9835766423357665
0.7041624365482233 0.9835766423357665
0.7045685279187818 0.9835766423357665
0.7045685279187818 0.9844890510948905
0.7046362098138748 0.9844890510948905
0.704906937394247 0.9844890510948905
0.7051776649746193 0.9844890510948905
0.7054483925549916 0.9844890510948905
0.7061928934010152 0.9844890510948905
0.7063282571912014 0.9844890510948905
0.7064636209813875 0.9844890510948905
0.7065989847715736 0.9844890510948905
0.7074111675126904 0.9844890510948905
0.7075465313028765 0.9844890510948905
0.7084940778341794 0.9844890510948905
0.7086294416243655 0.9844890510948905
0.7111336717428088 0.9844890510948905
0.7119458544839256 0.9844890510948905
0.7122165820642978 0.9844890510948905
0.7123519458544839 0.9844890510948905
0.7130964467005076 0.9844890510948905
0.7133671742808798 0.9844890510948905
0.7144500846023689 0.9844890510948905
0.714585448392555 0.9844890510948905
0.7148561759729273 0.9844890510948905
0.7151945854483925 0.9844890510948905
0.7153299492385787 0.9844890510948905
0.7157360406091371 0.9844890510948905
0.7162098138747885 0.9844890510948905
0.7168189509306261 0.9844890510948905
0.7229780033840948 0.9844890510948905
0.7230456852791878 0.9844890510948905
0.7277834179357022 0.9844890510948905
0.7277834179357022 0.9854014598540146
0.7280541455160745 0.9854014598540146
0.7282571912013537 0.9854014598540146
0.7285279187817258 0.9854014598540146
0.728663282571912 0.9854014598540146
0.7288663282571912 0.9854014598540146
0.7290016920473773 0.9854014598540146
0.7290693739424704 0.9854014598540146
0.7292047377326565 0.9854014598540146
0.7296108291032148 0.9854014598540146
0.729746192893401 0.9854014598540146
0.7301522842639594 0.9854014598540146
0.7303553299492386 0.9854014598540146
0.7306937394247038 0.9854014598540146
0.7308967851099831 0.9854014598540146
0.7321150592216582 0.9854014598540146
0.7322504230118443 0.9854014598540146
0.7326565143824028 0.9854014598540146
0.732994923857868 0.9854014598540146
0.7335363790186126 0.9854014598540146
0.7335363790186126 0.9872262773722628
0.7338747884940778 0.9872262773722628
0.7339424703891709 0.9881386861313869
0.7341455160744501 0.9881386861313869
0.7343485617597293 0.9881386861313869
0.7347546531302876 0.9881386861313869
0.7348223350253807 0.9881386861313869
0.735160744500846 0.9881386861313869
0.7353637901861252 0.9881386861313869
0.7356345177664975 0.9881386861313869
0.7358375634517766 0.9881386861313869
0.7360406091370558 0.9881386861313869
0.7387478849407784 0.9881386861313869
0.7395600676818951 0.9881386861313869
0.7396277495769882 0.9881386861313869
0.7397631133671743 0.9881386861313869
0.7399661590524534 0.9881386861313869
0.7402368866328257 0.9881386861313869
0.7407783417935703 0.9881386861313869
0.7409137055837564 0.9881386861313869
0.7414551607445008 0.9881386861313869
0.741590524534687 0.9890510948905109
0.7417258883248731 0.9890510948905109
0.7418612521150593 0.9890510948905109
0.7419289340101523 0.9890510948905109
0.7420642978003384 0.9890510948905109
0.7421996615905245 0.9890510948905109
0.7423350253807106 0.9890510948905109
0.7428764805414552 0.9890510948905109
0.7432148900169204 0.9890510948905109
0.7434856175972927 0.9890510948905109
0.7436886632825719 0.9890510948905109
0.7449746192893401 0.9890510948905109
0.7451776649746192 0.9890510948905109
0.7456514382402707 0.9890510948905109
0.7458544839255499 0.9890510948905109
0.745922165820643 0.9890510948905109
0.7461928934010152 0.9890510948905109
0.7462605752961083 0.9890510948905109
0.7463959390862944 0.9890510948905109
0.7466666666666667 0.9890510948905109
0.7474788494077834 0.9890510948905109
0.7477495769881557 0.9890510948905109
0.748087986463621 0.9890510948905109
0.7482910321489001 0.9890510948905109
0.7486971235194585 0.9890510948905109
0.7493062605752961 0.9890510948905109
0.7495769881556683 0.9890510948905109
0.7497123519458545 0.9890510948905109
0.7499153976311337 0.9890510948905109
0.750186125211506 0.9890510948905109
0.7508629441624366 0.9890510948905109
0.7514720812182741 0.9890510948905109
0.7516074450084602 0.9890510948905109
0.7517428087986464 0.9890510948905109
0.7550592216582064 0.9890510948905109
0.7553976311336718 0.9890510948905109
0.7556006768189509 0.9890510948905109
0.755668358714044 0.9890510948905109
0.755668358714044 0.989963503649635
0.7558714043993232 0.989963503649635
0.7566159052453468 0.989963503649635
0.7574280879864637 0.989963503649635
0.7576311336717428 0.989963503649635
0.757834179357022 0.989963503649635
0.757901861252115 0.989963503649635
0.7581725888324873 0.989963503649635
0.7584433164128596 0.989963503649635
0.7587140439932318 0.989963503649635
0.7591201353637902 0.989963503649635
0.7592554991539763 0.989963503649635
0.7593231810490694 0.989963503649635
0.7594585448392555 0.989963503649635
0.7596615905245346 0.989963503649635
0.7597969543147208 0.989963503649635
0.7601353637901861 0.989963503649635
0.7606091370558375 0.989963503649635
0.7609475465313029 0.989963503649635
0.761082910321489 0.989963503649635
0.7612182741116751 0.989963503649635
0.7613536379018613 0.989963503649635
0.7614213197969543 0.989963503649635
0.763248730964467 0.989963503649635
0.7637901861252115 0.989963503649635
0.7639255499153976 0.989963503649635
0.7641285956006768 0.989963503649635
0.7650084602368866 0.989963503649635
0.7650761421319797 0.989963503649635
0.7652791878172589 0.989963503649635
0.7662267343485618 0.989963503649635
0.7663620981387479 0.989963503649635
0.7666328257191202 0.989963503649635
0.7667681895093063 0.989963503649635
0.7669712351945854 0.989963503649635
0.7671065989847716 0.989963503649635
0.7671065989847716 0.9908759124087592
0.7672419627749577 0.9908759124087592
0.767580372250423 0.9908759124087592
0.7678510998307952 0.9908759124087592
0.7681218274111675 0.9908759124087592
0.7682571912013536 0.9908759124087592
0.7682571912013536 0.9917883211678832
0.7692724196277496 0.9917883211678832
0.7694077834179357 0.9917883211678832
0.7694754653130288 0.9917883211678832
0.7708291032148901 0.9917883211678832
0.770896785109983 0.9917883211678832
0.7710321489001692 0.9917883211678832
0.771979695431472 0.9917883211678832
0.7726565143824027 0.9917883211678832
0.7728595600676819 0.9917883211678832
0.7731302876480541 0.9917883211678832
0.7832825719120136 0.9917883211678832
0.7834856175972927 0.9917883211678832
0.7836886632825719 0.9917883211678832
0.7839593908629442 0.9917883211678832
0.7856514382402707 0.9917883211678832
0.7858544839255499 0.9917883211678832
0.785989847715736 0.9917883211678832
0.7861252115059222 0.9917883211678832
0.7862605752961083 0.9917883211678832
0.7866666666666666 0.9917883211678832
0.7867343485617597 0.9917883211678832
0.7867343485617597 0.9927007299270073
0.7868020304568528 0.9927007299270073
0.7871404399323181 0.9927007299270073
0.7874111675126904 0.9927007299270073
0.7876142131979695 0.9927007299270073
0.7878172588832487 0.9927007299270073
0.7879526226734349 0.9927007299270073
0.7882233502538071 0.9927007299270073
0.7883587140439933 0.9927007299270073
0.7884263959390863 0.9927007299270073
0.7886294416243654 0.9927007299270073
0.7895093062605752 0.9927007299270073
0.7895093062605752 0.9936131386861314
0.7896446700507614 0.9936131386861314
0.7899153976311337 0.9936131386861314
0.7900507614213198 0.9936131386861314
0.790253807106599 0.9936131386861314
0.7903214890016921 0.9936131386861314
0.7904568527918782 0.9936131386861314
0.7911336717428088 0.9936131386861314
0.7914720812182741 0.9936131386861314
0.7922165820642978 0.9936131386861314
0.7974280879864636 0.9936131386861314
0.7981049069373942 0.9936131386861314
0.7984433164128596 0.9936131386861314
0.7987140439932318 0.9936131386861314
0.798849407783418 0.9936131386861314
0.8006768189509307 0.9936131386861314
0.8015566835871405 0.9936131386861314
0.8017597292724197 0.9936131386861314
0.8019627749576989 0.9936131386861314
0.8020981387478849 0.9936131386861314
0.8024365482233502 0.9936131386861314
0.8025719120135364 0.9936131386861314
0.8030456852791878 0.9936131386861314
0.8031810490693739 0.9936131386861314
0.8036548223350254 0.9936131386861314
0.8037901861252115 0.9936131386861314
0.8042639593908629 0.9936131386861314
0.8043993231810491 0.9936131386861314
0.8047377326565144 0.9936131386861314
0.8050084602368867 0.9936131386861314
0.805414551607445 0.9936131386861314
0.8055499153976311 0.9936131386861314
0.8060913705583757 0.9936131386861314
0.8062267343485617 0.9936131386861314
0.8063620981387479 0.9936131386861314
0.8071065989847716 0.9936131386861314
0.8074450084602369 0.9936131386861314
0.807580372250423 0.9936131386861314
0.8076480541455161 0.9936131386861314
0.8077834179357022 0.9936131386861314
0.8079864636209814 0.9936131386861314
0.8081218274111676 0.9936131386861314
0.8083248730964467 0.9936131386861314
0.8084602368866328 0.9936131386861314
0.8087986463620981 0.9936131386861314
0.8089340101522843 0.9936131386861314
0.8094077834179357 0.9936131386861314
0.8139424703891709 0.9936131386861314
0.8143485617597293 0.9936131386861314
0.8146192893401015 0.9936131386861314
0.8146869712351946 0.9936131386861314
0.8148223350253807 0.9936131386861314
0.815093062605753 0.9936131386861314
0.8154314720812182 0.9936131386861314
0.8157698815566836 0.9936131386861314
0.8159052453468697 0.9936131386861314
0.8163113367174281 0.9936131386861314
0.8167851099830795 0.9936131386861314
0.8181387478849408 0.9936131386861314
0.8182741116751269 0.9936131386861314
0.8188155668358714 0.9936131386861314
0.8189509306260575 0.9936131386861314
0.8196277495769881 0.9936131386861314
0.8203045685279188 0.9936131386861314
0.8211167512690355 0.9936131386861314
0.82165820642978 0.9936131386861314
0.8219966159052453 0.9936131386861314
0.8221319796954315 0.9936131386861314
0.8224027072758037 0.9936131386861314
0.822605752961083 0.9936131386861314
0.8238917089678511 0.9936131386861314
0.8240270727580372 0.9936131386861314
0.8245008460236887 0.9936131386861314
0.8276142131979696 0.9936131386861314
0.8284940778341794 0.9936131386861314
0.8286971235194586 0.9936131386861314
0.8289678510998308 0.9936131386861314
0.8309983079526226 0.9936131386861314
0.8322842639593908 0.9936131386861314
0.8328934010152285 0.9936131386861314
0.8330964467005076 0.9936131386861314
0.8332318104906937 0.9936131386861314
0.833502538071066 0.9936131386861314
0.8337732656514383 0.9936131386861314
0.834585448392555 0.9936131386861314
0.8347208121827411 0.9936131386861314
0.8352622673434856 0.9936131386861314
0.8360744500846023 0.9936131386861314
0.8362098138747885 0.9936131386861314
0.8364805414551607 0.9936131386861314
0.8366159052453469 0.9936131386861314
0.8374280879864636 0.9936131386861314
0.8376988155668359 0.9936131386861314
0.837834179357022 0.9936131386861314
0.8391878172588833 0.9936131386861314
0.8395262267343485 0.9936131386861314
0.8396615905245347 0.9936131386861314
0.8397969543147208 0.9936131386861314
0.839932318104907 0.9936131386861314
0.84 0.9936131386861314
0.8402030456852791 0.9936131386861314
0.8405414551607445 0.9936131386861314
0.8408121827411168 0.9936131386861314
0.8424365482233502 0.9936131386861314
0.8429780033840948 0.9936131386861314
0.8437225042301184 0.9936131386861314
0.8439255499153976 0.9936131386861314
0.8443316412859561 0.9936131386861314
0.8444670050761421 0.9936131386861314
0.8446023688663282 0.9936131386861314
0.8447377326565144 0.9936131386861314
0.8459560067681895 0.9936131386861314
0.8460913705583757 0.9936131386861314
0.846429780033841 0.9936131386861314
0.8467005076142132 0.9936131386861314
0.8469035532994924 0.9936131386861314
0.8474450084602368 0.9936131386861314
0.847580372250423 0.9936131386861314
0.8477834179357022 0.9936131386861314
0.8479187817258883 0.9936131386861314
0.8483248730964467 0.9936131386861314
0.8485279187817258 0.9936131386861314
0.8490693739424704 0.9936131386861314
0.8492047377326565 0.9936131386861314
0.8495431472081219 0.9936131386861314
0.8496785109983079 0.9936131386861314
0.8500846023688663 0.9936131386861314
0.8503553299492386 0.9936131386861314
0.85082910321489 0.9936131386861314
0.8510321489001692 0.9936131386861314
0.8510998307952623 0.9936131386861314
0.851912013536379 0.9936131386861314
0.8534010152284264 0.9936131386861314
0.8535363790186126 0.9936131386861314
0.8536717428087987 0.9936131386861314
0.8538071065989847 0.9936131386861314
0.8538747884940778 0.9936131386861314
0.8540101522842639 0.9936131386861314
0.8541455160744501 0.9936131386861314
0.8544162436548224 0.9936131386861314
0.8544839255499154 0.9936131386861314
0.8546869712351945 0.9936131386861314
0.855160744500846 0.9936131386861314
0.8560406091370558 0.9936131386861314
0.8560406091370558 0.9945255474452555
0.856175972927242 0.9945255474452555
0.8566497461928934 0.9945255474452555
0.8569204737732656 0.9945255474452555
0.8569204737732656 0.9954379562043796
0.8577326565143824 0.9954379562043796
0.8578680203045685 0.9954379562043796
0.8579357021996616 0.9954379562043796
0.8580710659898477 0.9954379562043796
0.8581387478849408 0.9954379562043796
0.8590186125211506 0.9954379562043796
0.8591539763113367 0.9954379562043796
0.859492385786802 0.9954379562043796
0.8596277495769882 0.9954379562043796
0.8604399323181049 0.9954379562043796
0.8611844331641286 0.9954379562043796
0.8620642978003384 0.9954379562043796
0.8622673434856176 0.9954379562043796
0.8624703891708968 0.9954379562043796
0.8626057529610829 0.9954379562043796
0.8627411167512691 0.9954379562043796
0.8628764805414552 0.9954379562043796
0.8632148900169204 0.9954379562043796
0.8634856175972927 0.9954379562043796
0.8638240270727581 0.9954379562043796
0.8640947546531302 0.9954379562043796
0.8642301184433164 0.9954379562043796
0.8655837563451777 0.9954379562043796
0.8658544839255499 0.9954379562043796
0.8665313028764805 0.9954379562043796
0.8666666666666667 0.9954379562043796
0.8675465313028765 0.9954379562043796
0.8676818950930626 0.9954379562043796
0.8685617597292724 0.9954379562043796
0.8688324873096447 0.9954379562043796
0.869103214890017 0.9954379562043796
0.8693739424703891 0.9954379562043796
0.8695093062605753 0.9954379562043796
0.8703891708967851 0.9954379562043796
0.8705922165820643 0.9954379562043796
0.8707952622673435 0.9954379562043796
0.8709306260575296 0.9954379562043796
0.8714720812182741 0.9954379562043796
0.8718781725888325 0.9954379562043796
0.8722165820642978 0.9954379562043796
0.872351945854484 0.9954379562043796
0.8726226734348562 0.9954379562043796
0.8728934010152284 0.9954379562043796
0.8734348561759729 0.9954379562043796
0.873570219966159 0.9954379562043796
0.8737055837563452 0.9954379562043796
0.8739086294416244 0.9954379562043796
0.8740439932318105 0.9954379562043796
0.8744500846023688 0.9954379562043796
0.8747208121827411 0.9954379562043796
0.8749238578680203 0.9954379562043796
0.8750592216582064 0.9954379562043796
0.8753299492385787 0.9954379562043796
0.8754653130287648 0.9954379562043796
0.8756006768189509 0.9954379562043796
0.875736040609137 0.9954379562043796
0.8758037225042301 0.9954379562043796
0.8760067681895093 0.9954379562043796
0.8762098138747885 0.9954379562043796
0.8765482233502538 0.9954379562043796
0.8768866328257191 0.9954379562043796
0.8772250423011845 0.9954379562043796
0.8789847715736041 0.9954379562043796
0.8791201353637902 0.9954379562043796
0.8792554991539763 0.9954379562043796
0.8825719120135364 0.9954379562043796
0.8835194585448393 0.9954379562043796
0.8837225042301184 0.9954379562043796
0.8837901861252115 0.9954379562043796
0.8839932318104907 0.9954379562043796
0.8840609137055837 0.9954379562043796
0.8841962774957699 0.9954379562043796
0.884263959390863 0.9954379562043796
0.8843993231810491 0.9954379562043796
0.8847377326565143 0.9954379562043796
0.8848730964467005 0.9954379562043796
0.8849407783417935 0.9954379562043796
0.8850761421319797 0.9954379562043796
0.8852115059221658 0.9954379562043796
0.885414551607445 0.9954379562043796
0.8858206429780033 0.9954379562043796
0.8859560067681895 0.9954379562043796
0.8862267343485618 0.9954379562043796
0.886429780033841 0.9954379562043796
0.8868358714043993 0.9954379562043796
0.8872419627749577 0.9954379562043796
0.88751269035533 0.9954379562043796
0.8879187817258883 0.9954379562043796
0.8880541455160744 0.9954379562043796
0.8881218274111675 0.9954379562043796
0.8882571912013536 0.9954379562043796
0.8890693739424704 0.9954379562043796
0.8892047377326565 0.9954379562043796
0.889813874788494 0.9954379562043796
0.8904906937394247 0.9954379562043796
0.8917089678510999 0.9954379562043796
0.8917089678510999 0.9963503649635036
0.8927241962774958 0.9963503649635036
0.8928595600676819 0.9963503649635036
0.8948223350253807 0.9963503649635036
0.8965143824027073 0.9963503649635036
0.8965820642978003 0.9963503649635036
0.8970558375634518 0.9963503649635036
0.8972588832487309 0.9963503649635036
0.9043654822335025 0.9963503649635036
0.9045008460236886 0.9963503649635036
0.9050423011844332 0.9963503649635036
0.9055160744500846 0.9963503649635036
0.9057868020304568 0.9963503649635036
0.9062605752961083 0.9963503649635036
0.9064636209813874 0.9963503649635036
0.9065313028764805 0.9963503649635036
0.9065313028764805 0.9972627737226277
0.9068020304568528 0.9972627737226277
0.9083587140439933 0.9972627737226277
0.9092385786802031 0.9972627737226277
0.9096446700507614 0.9972627737226277
0.910253807106599 0.9972627737226277
0.910253807106599 0.9990875912408759
0.9103891708967851 0.9990875912408759
0.9105922165820644 0.9990875912408759
0.9111336717428088 0.9990875912408759
0.9112690355329949 0.9990875912408759
0.9114720812182742 0.9990875912408759
0.9118781725888325 0.9990875912408759
0.9123519458544839 0.9990875912408759
0.9129610829103215 0.9990875912408759
0.9137732656514382 0.9990875912408759
0.9139086294416243 0.9990875912408759
0.916751269035533 0.9990875912408759
0.9168866328257191 0.9990875912408759
0.9170896785109983 0.9990875912408759
0.9172927241962775 0.9990875912408759
0.9174280879864636 0.9990875912408759
0.917766497461929 0.9990875912408759
0.9179695431472081 0.9990875912408759
0.9183079526226734 0.9990875912408759
0.9184433164128596 0.9990875912408759
0.9186463620981388 0.9990875912408759
0.9233164128595601 1.0
0.9237225042301185 1.0
0.9240609137055837 1.0
0.9242639593908629 1.0
0.9243993231810491 1.0
0.9244670050761421 1.0
0.9248730964467005 1.0
0.9250084602368867 1.0
0.9262267343485617 1.0
0.9263620981387479 1.0
0.9267005076142132 1.0
0.9271065989847715 1.0
0.9272419627749577 1.0
0.9275126903553299 1.0
0.9281218274111676 1.0
0.9282571912013536 1.0
0.9283925549915397 1.0
0.9284602368866328 1.0
0.9285956006768189 1.0
0.9300846023688664 1.0
0.9302876480541455 1.0
0.9310998307952623 1.0
0.9312351945854483 1.0
0.9320473773265652 1.0
0.9323181049069373 1.0
0.9325211505922166 1.0
0.9327241962774958 1.0
0.9333333333333333 1.0
0.9334686971235194 1.0
0.9342808798646363 1.0
0.9371912013536379 1.0
0.9386125211505922 1.0
0.9389509306260575 1.0
0.9398307952622673 1.0
0.9401692047377327 1.0
0.9403722504230119 1.0
0.940507614213198 1.0
0.9422673434856176 1.0
0.9528257191201354 1.0
0.9534348561759729 1.0
0.9535702199661591 1.0
0.9540439932318104 1.0
0.9541793570219966 1.0
0.9557360406091371 1.0
0.9558714043993232 1.0
0.956751269035533 1.0
0.9568866328257192 1.0
0.9570896785109984 1.0
0.9579018612521151 1.0
0.9580372250423012 1.0
0.9581049069373943 1.0
0.9582402707275803 1.0
0.959932318104907 1.0
0.9600676818950931 1.0
0.9608798646362098 1.0
0.961015228426396 1.0
0.9623011844331641 1.0
0.9630456852791878 1.0
0.9634517766497462 1.0
0.9635871404399323 1.0
0.9637225042301184 1.0
0.9638578680203046 1.0
0.9639255499153976 1.0
0.9640609137055838 1.0
0.9650084602368866 1.0
0.9651438240270728 1.0
0.9655499153976311 1.0
0.9656175972927242 1.0
0.9657529610829103 1.0
0.9669712351945855 1.0
0.967648054145516 1.0
0.9680541455160745 1.0
0.9688663282571912 1.0
0.9691370558375635 1.0
0.9695431472081218 1.0
0.9698815566835871 1.0
0.9700169204737733 1.0
0.9704906937394248 1.0
0.9755668358714044 1.0
0.9760406091370558 1.0
0.9771235194585448 1.0
0.9802368866328257 1.0
0.9803722504230118 1.0
0.980507614213198 1.0
0.9806429780033841 1.0
0.9811167512690355 1.0
0.9812521150592216 1.0
0.9818612521150593 1.0
0.9820642978003384 1.0
0.9824703891708968 1.0
0.9826057529610829 1.0
0.9830118443316412 1.0
0.9831472081218274 1.0
0.9835532994923858 1.0
0.9836886632825719 1.0
0.9847038917089679 1.0
0.984839255499154 1.0
0.9851099830795262 1.0
0.9851776649746193 1.0
0.9853807106598985 1.0
0.9867343485617597 1.0
0.9868697123519459 1.0
0.986937394247039 1.0
0.987072758037225 1.0
0.988087986463621 1.0
0.9882233502538071 1.0
0.9882910321489001 1.0
0.9884263959390863 1.0
0.9885617597292724 1.0
0.9888324873096447 1.0
0.9894416243654822 1.0
0.9895093062605753 1.0
0.9896446700507614 1.0
0.9899830795262268 1.0
0.9901184433164129 1.0
0.990321489001692 1.0
0.9908629441624366 1.0
0.9909983079526227 1.0
0.9913367174280879 1.0
0.9915397631133672 1.0
0.9916751269035533 1.0
0.9921489001692048 1.0
0.9922842639593908 1.0
0.99248730964467 1.0
0.9926226734348562 1.0
0.9932318104906938 1.0
0.9933671742808798 1.0
0.9939086294416244 1.0
0.9943147208121828 1.0
0.994585448392555 1.0
0.9947884940778342 1.0
0.9951269035532995 1.0
0.9952622673434857 1.0
0.9953299492385786 1.0
0.9954653130287648 1.0
0.9955329949238578 1.0
0.9958714043993232 1.0
0.9960067681895093 1.0
0.9965482233502538 1.0
0.996751269035533 1.0
0.9968866328257191 1.0
0.9985109983079526 1.0
0.9988494077834179 1.0
0.9989847715736041 1.0
0.9992554991539763 1.0
0.9993908629441625 1.0
0.9998646362098139 1.0
1.0 1.0


==> rocs_mamadroid/cg_random_rf_clean_snp_roc.txt <==
0.0 0.0
0.0 0.02645985401459854
0.0 0.04288321167883212
0.0 0.046532846715328466
0.0 0.048357664233576646
0.0 0.051094890510948905
0.0 0.053832116788321165
0.0 0.055656934306569344
0.0 0.05656934306569343
0.0 0.060218978102189784
0.0 0.06204379562043796
0.0 0.06386861313868614
0.0 0.06478102189781022
0.0 0.07208029197080291
0.0 0.08029197080291971
0.0 0.08211678832116788
0.0 0.0885036496350365
0.0 0.09854014598540146
0.0 0.10036496350364964
0.0 0.12043795620437957
0.0 0.12226277372262774
0.0 0.12408759124087591
0.0 0.125
0.0 0.12864963503649635
0.0 0.13047445255474452
0.0 0.1322992700729927
0.0 0.1332116788321168
0.0 0.13503649635036497
0.0 0.13594890510948904
0.0 0.1386861313868613
0.0 0.14051094890510948
0.0 0.14416058394160583
0.0 0.14507299270072993
0.0 0.1468978102189781
0.0 0.15328467153284672
0.0 0.15693430656934307
0.0 0.15967153284671534
0.0 0.16149635036496351
0.0 0.17244525547445255
0.0 0.17427007299270073
0.0 0.1760948905109489
0.0 0.17974452554744524
0.0 0.19160583941605838
0.0 0.197992700729927
0.0 0.19981751824817517
0.0 0.20894160583941607
0.0 0.23813868613138686
0.0 0.23996350364963503
0.0 0.24361313868613138
0.0 0.24452554744525548
0.0 0.26277372262773724
0.0 0.26916058394160586
0.0 0.2791970802919708
0.0 0.28102189781021897
0.0 0.2892335766423358
0.0 0.2956204379562044
0.0 0.2965328467153285
0.0 0.30383211678832117
0.0 0.30656934306569344
0.0 0.31386861313868614
0.0 0.3156934306569343
0.0 0.32116788321167883
0.0 0.3220802919708029
0.0 0.3248175182481752
0.0 0.3266423357664234
0.0 0.3312043795620438
0.0 0.33485401459854014
0.0 0.3357664233576642
0.0 0.3375912408759124
0.0 0.34306569343065696
0.0 0.34397810218978103
0.0 0.3476277372262774
0.0 0.354014598540146
0.0 0.35583941605839414
0.0 0.3604014598540146
0.0 0.36405109489051096
0.0 0.3686131386861314
6.768189509306261e-05 0.3686131386861314
6.768189509306261e-05 0.36952554744525545
6.768189509306261e-05 0.3731751824817518
6.768189509306261e-05 0.3740875912408759
0.00013536379018612522 0.3740875912408759
0.00013536379018612522 0.3759124087591241
0.00013536379018612522 0.3768248175182482
0.00027072758037225043 0.3768248175182482
0.00027072758037225043 0.37864963503649635
0.00027072758037225043 0.38777372262773724
0.00033840947546531303 0.38777372262773724
0.00033840947546531303 0.3895985401459854
0.00033840947546531303 0.39233576642335766
0.00033840947546531303 0.39324817518248173
0.0004060913705583756 0.39324817518248173
0.0004060913705583756 0.39416058394160586
0.0004737732656514382 0.39416058394160586
0.0004737732656514382 0.395985401459854
0.0005414551607445009 0.395985401459854
0.0005414551607445009 0.3968978102189781
0.0005414551607445009 0.41058394160583944
0.0005414551607445009 0.4124087591240876
0.0005414551607445009 0.4142335766423358
0.0005414551607445009 0.41605839416058393
0.0006091370558375635 0.41605839416058393
0.0006091370558375635 0.4187956204379562
0.0006768189509306261 0.4187956204379562
0.0006768189509306261 0.4197080291970803
0.0007445008460236886 0.4197080291970803
0.0007445008460236886 0.4233576642335766
0.0007445008460236886 0.4251824817518248
0.0008798646362098138 0.4251824817518248
0.0008798646362098138 0.4279197080291971
0.0008798646362098138 0.4306569343065693
0.0010152284263959391 0.4306569343065693
0.0010152284263959391 0.4324817518248175
0.0011505922165820643 0.4324817518248175
0.0014890016920473773 0.4324817518248175
0.0014890016920473773 0.4343065693430657
0.0014890016920473773 0.43704379562043794
0.0014890016920473773 0.44343065693430656
0.0014890016920473773 0.4443430656934307
0.0014890016920473773 0.44616788321167883
0.0014890016920473773 0.4470802919708029
0.0016243654822335025 0.4470802919708029
0.0016243654822335025 0.4498175182481752
0.0017597292724196277 0.4498175182481752
0.0017597292724196277 0.45072992700729925
0.0018274111675126903 0.45072992700729925
0.0018274111675126903 0.4516423357664234
0.0018950930626057529 0.4516423357664234
0.0018950930626057529 0.4534671532846715
0.0019627749576988157 0.4534671532846715
0.0019627749576988157 0.458029197080292
0.0019627749576988157 0.4717153284671533
0.0020304568527918783 0.4717153284671533
0.0020304568527918783 0.4744525547445255
0.0021658206429780035 0.4744525547445255
0.0021658206429780035 0.4762773722627737
0.002233502538071066 0.4762773722627737
0.002233502538071066 0.4781021897810219
0.002233502538071066 0.479014598540146
0.002233502538071066 0.48083941605839414
0.002233502538071066 0.48905109489051096
0.002233502538071066 0.4981751824817518
0.002233502538071066 0.5
0.0023688663282571912 0.5
0.0023688663282571912 0.5072992700729927
0.002571912013536379 0.5072992700729927
0.002571912013536379 0.5091240875912408
0.002774957698815567 0.5091240875912408
0.002774957698815567 0.510036496350365
0.002774957698815567 0.5118613138686131
0.003045685279187817 0.5118613138686131
0.003045685279187817 0.5127737226277372
0.0031810490693739424 0.5127737226277372
0.0031810490693739424 0.5392335766423357
0.0031810490693739424 0.5401459854014599
0.0031810490693739424 0.5437956204379562
0.0031810490693739424 0.5447080291970803
0.0033164128595600676 0.5447080291970803
0.0033164128595600676 0.5456204379562044
0.0034517766497461928 0.5456204379562044
0.0034517766497461928 0.5465328467153284
0.003587140439932318 0.5465328467153284
0.003587140439932318 0.5483576642335767
0.0037901861252115057 0.5483576642335767
0.0037901861252115057 0.551094890510949
0.003925549915397631 0.551094890510949
0.003925549915397631 0.552007299270073
0.0039932318104906935 0.552007299270073
0.0039932318104906935 0.5529197080291971
0.004128595600676819 0.5529197080291971
0.004263959390862944 0.5529197080291971
0.004331641285956007 0.5529197080291971
0.004331641285956007 0.5538321167883211
0.004467005076142132 0.5538321167883211
0.004467005076142132 0.5547445255474452
0.0047377326565143825 0.5547445255474452
0.0047377326565143825 0.5556569343065694
0.004805414551607445 0.5556569343065694
0.004805414551607445 0.5574817518248175
0.004873096446700508 0.5574817518248175
0.004873096446700508 0.5583941605839416
0.005076142131979695 0.5583941605839416
0.005076142131979695 0.5593065693430657
0.00521150592216582 0.5593065693430657
0.00521150592216582 0.5620437956204379
0.005279187817258883 0.5620437956204379
0.005279187817258883 0.5638686131386861
0.0054145516074450084 0.5638686131386861
0.005549915397631134 0.5638686131386861
0.005617597292724197 0.5638686131386861
0.005617597292724197 0.5647810218978102
0.005685279187817259 0.5647810218978102
0.005685279187817259 0.5656934306569343
0.005888324873096447 0.5656934306569343
0.005888324873096447 0.5675182481751825
0.005888324873096447 0.5684306569343066
0.006023688663282572 0.5684306569343066
0.006023688663282572 0.5702554744525548
0.006159052453468697 0.5702554744525548
0.006159052453468697 0.572992700729927
0.006294416243654823 0.572992700729927
0.006294416243654823 0.573905109489051
0.006294416243654823 0.5757299270072993
0.006362098138747885 0.5757299270072993
0.006362098138747885 0.5766423357664233
0.00649746192893401 0.5766423357664233
0.00649746192893401 0.5775547445255474
0.0069712351945854486 0.5775547445255474
0.0069712351945854486 0.5784671532846716
0.007106598984771574 0.5784671532846716
0.007377326565143824 0.5784671532846716
0.007377326565143824 0.5793795620437956
0.007445008460236886 0.5793795620437956
0.007445008460236886 0.5857664233576643
0.0075803722504230115 0.5857664233576643
0.0077834179357022 0.5857664233576643
0.007851099830795263 0.5857664233576643
0.007851099830795263 0.5866788321167883
0.007986463620981387 0.5866788321167883
0.008257191201353637 0.5866788321167883
0.008460236886632826 0.5866788321167883
0.008460236886632826 0.5875912408759124
0.008460236886632826 0.5894160583941606
0.009204737732656515 0.5894160583941606
0.009204737732656515 0.5903284671532847
0.009407783417935703 0.5903284671532847
0.009407783417935703 0.5912408759124088
0.009475465313028765 0.5912408759124088
0.009475465313028765 0.593065693430657
0.00961082910321489 0.593065693430657
0.009746192893401015 0.593065693430657
0.00988155668358714 0.593065693430657
0.00988155668358714 0.5948905109489051
0.010219966159052454 0.5948905109489051
0.010219966159052454 0.5958029197080292
0.010626057529610829 0.5958029197080292
0.010626057529610829 0.5967153284671532
0.011235194585448393 0.5967153284671532
0.011235194585448393 0.5994525547445255
0.011776649746192894 0.5994525547445255
0.011776649746192894 0.6021897810218978
0.012182741116751269 0.6021897810218978
0.012182741116751269 0.6067518248175182
0.012791878172588832 0.6067518248175182
0.012791878172588832 0.6076642335766423
0.012927241962774958 0.6076642335766423
0.012927241962774958 0.6085766423357665
0.013062605752961082 0.6085766423357665
0.013062605752961082 0.6094890510948905
0.013130287648054146 0.6094890510948905
0.013130287648054146 0.6113138686131386
0.013197969543147208 0.6113138686131386
0.013401015228426396 0.6113138686131386
0.013807106598984771 0.6113138686131386
0.013807106598984771 0.6122262773722628
0.014145516074450085 0.6122262773722628
0.014145516074450085 0.6131386861313869
0.014619289340101522 0.6131386861313869
0.014619289340101522 0.614963503649635
0.01509306260575296 0.614963503649635
0.01509306260575296 0.6158759124087592
0.015431472081218273 0.6158759124087592
0.015431472081218273 0.6167883211678832
0.015769881556683588 0.6167883211678832
0.015769881556683588 0.6177007299270073
0.01637901861252115 0.6177007299270073
0.01637901861252115 0.6195255474452555
0.01637901861252115 0.6204379562043796
0.016446700507614213 0.6204379562043796
0.017055837563451776 0.6204379562043796
0.017800338409475466 0.6204379562043796
0.017800338409475466 0.6213503649635036
0.01793570219966159 0.6213503649635036
0.01793570219966159 0.6222627737226277
0.018003384094754653 0.6222627737226277
0.018003384094754653 0.6231751824817519
0.018138747884940777 0.6231751824817519
0.01820642978003384 0.6231751824817519
0.01820642978003384 0.6240875912408759
0.018544839255499154 0.6240875912408759
0.018815566835871406 0.6240875912408759
0.018883248730964468 0.6240875912408759
0.018883248730964468 0.625
0.019357021996615906 0.625
0.019357021996615906 0.6268248175182481
0.019627749576988155 0.6268248175182481
0.019627749576988155 0.6286496350364964
0.02030456852791878 0.6286496350364964
0.02030456852791878 0.6295620437956204
0.020439932318104908 0.6295620437956204
0.020439932318104908 0.6304744525547445
0.02050761421319797 0.6304744525547445
0.02050761421319797 0.6313868613138686
0.020913705583756347 0.6313868613138686
0.020913705583756347 0.6332116788321168
0.021252115059221657 0.6332116788321168
0.021252115059221657 0.635036496350365
0.021387478849407785 0.635036496350365
0.021387478849407785 0.6359489051094891
0.02159052453468697 0.6359489051094891
0.02159052453468697 0.6386861313868614
0.021725888324873096 0.6386861313868614
0.021725888324873096 0.6395985401459854
0.021725888324873096 0.6414233576642335
0.021996615905245348 0.6414233576642335
0.021996615905245348 0.6423357664233577
0.02206429780033841 0.6423357664233577
0.02206429780033841 0.6432481751824818
0.022131979695431472 0.6432481751824818
0.022131979695431472 0.6441605839416058
0.022470389170896787 0.6441605839416058
0.022470389170896787 0.6450729927007299
0.02260575296108291 0.6450729927007299
0.02260575296108291 0.6459854014598541
0.022673434856175973 0.6459854014598541
0.022673434856175973 0.6478102189781022
0.02307952622673435 0.6478102189781022
0.02307952622673435 0.6487226277372263
0.023688663282571912 0.6487226277372263
0.023688663282571912 0.6551094890510949
0.0244331641285956 0.6551094890510949
0.024568527918781728 0.6551094890510949
0.02598984771573604 0.6551094890510949
0.02598984771573604 0.656021897810219
0.026395939086294416 0.656021897810219
0.026395939086294416 0.656934306569343
0.026869712351945855 0.656934306569343
0.026869712351945855 0.6587591240875912
0.027140439932318104 0.6587591240875912
0.027140439932318104 0.6614963503649635
0.02727580372250423 0.6614963503649635
0.02727580372250423 0.6624087591240876
0.027681895093062604 0.6624087591240876
0.027681895093062604 0.6633211678832117
0.027952622673434856 0.6633211678832117
0.027952622673434856 0.6642335766423357
0.02808798646362098 0.6642335766423357
0.02808798646362098 0.6651459854014599
0.02856175972927242 0.6651459854014599
0.028697123519458544 0.6651459854014599
0.02883248730964467 0.6651459854014599
0.028967851099830796 0.6651459854014599
0.028967851099830796 0.666970802919708
0.029509306260575296 0.666970802919708
0.029509306260575296 0.6678832116788321
0.029983079526226735 0.6678832116788321
0.029983079526226735 0.6687956204379562
0.030050761421319797 0.6687956204379562
0.030050761421319797 0.6706204379562044
0.03120135363790186 0.6706204379562044
0.03120135363790186 0.6715328467153284
0.03126903553299493 0.6715328467153284
0.03126903553299493 0.6733576642335767
0.03133671742808799 0.6733576642335767
0.03133671742808799 0.6742700729927007
0.03160744500846024 0.6742700729927007
0.03160744500846024 0.676094890510949
0.0316751269035533 0.676094890510949
0.0316751269035533 0.677007299270073
0.0316751269035533 0.6788321167883211
0.03208121827411167 0.6788321167883211
0.03208121827411167 0.6797445255474452
0.032148900169204735 0.6797445255474452
0.032554991539763115 0.6797445255474452
0.0327580372250423 0.6797445255474452
0.0327580372250423 0.6815693430656934
0.0327580372250423 0.6824817518248175
0.033164128595600674 0.6824817518248175
0.033164128595600674 0.6833941605839416
0.03397631133671743 0.6833941605839416
0.03397631133671743 0.6843065693430657
0.035262267343485615 0.6843065693430657
0.035397631133671746 0.6843065693430657
0.03560067681895093 0.6843065693430657
0.03560067681895093 0.6852189781021898
0.03560067681895093 0.6870437956204379
0.036006768189509306 0.6870437956204379
0.036006768189509306 0.6879562043795621
0.03607445008460237 0.6879562043795621
0.03607445008460237 0.6888686131386861
0.036277495769881554 0.6888686131386861
0.036277495769881554 0.6897810218978102
0.03681895093062606 0.6897810218978102
0.03681895093062606 0.6906934306569343
0.03763113367174281 0.6906934306569343
0.037834179357022 0.6906934306569343
0.038037225042301184 0.6906934306569343
0.038037225042301184 0.6916058394160584
0.038917089678511 0.6916058394160584
0.038917089678511 0.6925182481751825
0.04020304568527919 0.6925182481751825
0.040406091370558374 0.6925182481751825
0.041895093062605755 0.6925182481751825
0.041895093062605755 0.6934306569343066
0.04236886632825719 0.6934306569343066
0.042504230118443315 0.6934306569343066
0.0427072758037225 0.6934306569343066
0.0427072758037225 0.6943430656934306
0.04345177664974619 0.6943430656934306
0.04345177664974619 0.6952554744525548
0.043925549915397634 0.6952554744525548
0.04433164128595601 0.6952554744525548
0.04494077834179357 0.6952554744525548
0.04494077834179357 0.7007299270072993
0.04521150592216582 0.7007299270072993
0.045346869712351946 0.7007299270072993
0.045346869712351946 0.7016423357664233
0.04554991539763113 0.7016423357664233
0.04554991539763113 0.7025547445255474
0.045617597292724195 0.7025547445255474
0.04575296108291032 0.7025547445255474
0.04595600676818951 0.7025547445255474
0.0461590524534687 0.7025547445255474
0.046700507614213196 0.7025547445255474
0.046700507614213196 0.7034671532846716
0.04683587140439932 0.7034671532846716
0.047106598984771576 0.7034671532846716
0.047377326565143825 0.7034671532846716
0.047377326565143825 0.7043795620437956
0.04758037225042301 0.7043795620437956
0.047715736040609136 0.7043795620437956
0.04852791878172589 0.7043795620437956
0.04852791878172589 0.7052919708029197
0.04859560067681895 0.7052919708029197
0.04859560067681895 0.7062043795620438
0.048730964467005075 0.7062043795620438
0.049069373942470386 0.7062043795620438
0.049407783417935704 0.7062043795620438
0.04954314720812183 0.7062043795620438
0.04954314720812183 0.708029197080292
0.05028764805414552 0.708029197080292
0.05042301184433164 0.708029197080292
0.05191201353637902 0.708029197080292
0.05238578680203046 0.708029197080292
0.05265651438240271 0.708029197080292
0.05265651438240271 0.708941605839416
0.05279187817258883 0.708941605839416
0.052859560067681895 0.708941605839416
0.05313028764805414 0.708941605839416
0.053197969543147205 0.708941605839416
0.0534010152284264 0.708941605839416
0.05367174280879865 0.708941605839416
0.05367174280879865 0.7098540145985401
0.05414551607445008 0.7098540145985401
0.05414551607445008 0.7107664233576643
0.054957698815566836 0.7107664233576643
0.054957698815566836 0.7125912408759124
0.0550253807106599 0.7125912408759124
0.0550253807106599 0.7144160583941606
0.05516074450084602 0.7144160583941606
0.055296108291032146 0.7144160583941606
0.055296108291032146 0.7153284671532847
0.055702199661590526 0.7153284671532847
0.055702199661590526 0.7162408759124088
0.056311336717428086 0.7162408759124088
0.056311336717428086 0.7171532846715328
0.0566497461928934 0.7171532846715328
0.056988155668358714 0.7171532846715328
0.05759729272419628 0.7171532846715328
0.057732656514382405 0.7171532846715328
0.05813874788494078 0.7171532846715328
0.0582741116751269 0.7171532846715328
0.0582741116751269 0.718978102189781
0.06131979695431472 0.718978102189781
0.06131979695431472 0.7198905109489051
0.06172588832487309 0.7198905109489051
0.06172588832487309 0.7208029197080292
0.06301184433164128 0.7208029197080292
0.06301184433164128 0.7226277372262774
0.06307952622673435 0.7226277372262774
0.06321489001692047 0.7226277372262774
0.06341793570219967 0.7226277372262774
0.06341793570219967 0.7235401459854015
0.06355329949238579 0.7235401459854015
0.06355329949238579 0.7244525547445255
0.06619289340101522 0.7244525547445255
0.06619289340101522 0.7253649635036497
0.06632825719120135 0.7253649635036497
0.06754653130287648 0.7253649635036497
0.06754653130287648 0.7262773722627737
0.0676818950930626 0.7262773722627737
0.06795262267343485 0.7262773722627737
0.06808798646362098 0.7262773722627737
0.06815566835871405 0.7262773722627737
0.06815566835871405 0.7281021897810219
0.06849407783417935 0.7281021897810219
0.06849407783417935 0.7290145985401459
0.06883248730964467 0.7290145985401459
0.06883248730964467 0.7299270072992701
0.06917089678510999 0.7299270072992701
0.06917089678510999 0.7308394160583942
0.06971235194585448 0.7308394160583942
0.06984771573604061 0.7308394160583942
0.0703891708967851 0.7308394160583942
0.0703891708967851 0.7326642335766423
0.07133671742808799 0.7326642335766423
0.07147208121827411 0.7326642335766423
0.07160744500846024 0.7326642335766423
0.07160744500846024 0.7335766423357665
0.0722165820642978 0.7335766423357665
0.07235194585448393 0.7335766423357665
0.07255499153976311 0.7335766423357665
0.07255499153976311 0.7344890510948905
0.07336717428087987 0.7344890510948905
0.07350253807106599 0.7344890510948905
0.07445008460236886 0.7344890510948905
0.07465313028764806 0.7344890510948905
0.0751269035532995 0.7344890510948905
0.0751269035532995 0.7354014598540146
0.07539763113367175 0.7354014598540146
0.07539763113367175 0.7363138686131386
0.07560067681895093 0.7363138686131386
0.07593908629441624 0.7363138686131386
0.0760067681895093 0.7363138686131386
0.07614213197969544 0.7363138686131386
0.07742808798646363 0.7363138686131386
0.07756345177664975 0.7363138686131386
0.078917089678511 0.7363138686131386
0.078917089678511 0.7372262773722628
0.07905245346869712 0.7372262773722628
0.0794585448392555 0.7372262773722628
0.0794585448392555 0.7381386861313869
0.07972927241962775 0.7381386861313869
0.07986463620981388 0.7381386861313869
0.08006768189509306 0.7381386861313869
0.08006768189509306 0.7390510948905109
0.08067681895093062 0.7390510948905109
0.08067681895093062 0.739963503649635
0.08081218274111675 0.739963503649635
0.08148900169204738 0.739963503649635
0.08148900169204738 0.7408759124087592
0.08148900169204738 0.7436131386861314
0.0829103214890017 0.7436131386861314
0.0829103214890017 0.7454379562043796
0.0829103214890017 0.7463503649635036
0.08297800338409475 0.7463503649635036
0.08297800338409475 0.7481751824817519
0.083248730964467 0.7481751824817519
0.08351945854483926 0.7481751824817519
0.08365482233502539 0.7481751824817519
0.08500846023688663 0.7481751824817519
0.08514382402707275 0.7481751824817519
0.08575296108291032 0.7481751824817519
0.08575296108291032 0.7490875912408759
0.08595600676818951 0.7490875912408759
0.08609137055837564 0.7490875912408759
0.08622673434856176 0.7490875912408759
0.08636209813874789 0.7490875912408759
0.08730964467005076 0.7490875912408759
0.08730964467005076 0.75
0.08771573604060914 0.75
0.08771573604060914 0.7509124087591241
0.08812182741116752 0.7509124087591241
0.08825719120135364 0.7509124087591241
0.08893401015228426 0.7509124087591241
0.08906937394247039 0.7509124087591241
0.08920473773265651 0.7509124087591241
0.09001692047377327 0.7509124087591241
0.0901522842639594 0.7509124087591241
0.09035532994923857 0.7509124087591241
0.09035532994923857 0.7527372262773723
0.09096446700507614 0.7527372262773723
0.09096446700507614 0.7545620437956204
0.09109983079526227 0.7545620437956204
0.09109983079526227 0.7554744525547445
0.09157360406091371 0.7554744525547445
0.09184433164128596 0.7554744525547445
0.09353637901861252 0.7554744525547445
0.09367174280879864 0.7554744525547445
0.09387478849407783 0.7554744525547445
0.09516074450084602 0.7554744525547445
0.09516074450084602 0.7572992700729927
0.0966497461928934 0.7572992700729927
0.09685279187817258 0.7572992700729927
0.09712351945854483 0.7572992700729927
0.09712351945854483 0.7582116788321168
0.09786802030456852 0.7582116788321168
0.09800338409475465 0.7582116788321168
0.09840947546531303 0.7582116788321168
0.09854483925549916 0.7582116788321168
0.09895093062605753 0.7582116788321168
0.09895093062605753 0.7591240875912408
0.0995600676818951 0.7591240875912408
0.0995600676818951 0.760036496350365
0.09976311336717428 0.760036496350365
0.09976311336717428 0.7609489051094891
0.09996615905245347 0.7609489051094891
0.09996615905245347 0.7618613138686131
0.10037225042301184 0.7618613138686131
0.10037225042301184 0.7627737226277372
0.10084602368866329 0.7627737226277372
0.10098138747884941 0.7627737226277372
0.10138747884940778 0.7627737226277372
0.10152284263959391 0.7627737226277372
0.10429780033840948 0.7627737226277372
0.10429780033840948 0.7636861313868614
0.10490693739424704 0.7636861313868614
0.10490693739424704 0.7645985401459854
0.10578680203045686 0.7645985401459854
0.10578680203045686 0.7655109489051095
0.10598984771573604 0.7655109489051095
0.10639593908629441 0.7655109489051095
0.1068020304568528 0.7655109489051095
0.1068020304568528 0.7664233576642335
0.10741116751269035 0.7664233576642335
0.10741116751269035 0.7673357664233577
0.10991539763113367 0.7673357664233577
0.1100507614213198 0.7673357664233577
0.11011844331641286 0.7673357664233577
0.11011844331641286 0.7682481751824818
0.11079526226734349 0.7682481751824818
0.11079526226734349 0.7691605839416058
0.11093062605752961 0.7691605839416058
0.11093062605752961 0.7700729927007299
0.11126903553299493 0.7700729927007299
0.11126903553299493 0.7718978102189781
0.11133671742808798 0.7718978102189781
0.11133671742808798 0.7737226277372263
0.11140439932318105 0.7737226277372263
0.11153976311336718 0.7737226277372263
0.11228426395939087 0.7737226277372263
0.11228426395939087 0.7746350364963503
0.11323181049069374 0.7746350364963503
0.11323181049069374 0.781934306569343
0.11336717428087986 0.781934306569343
0.11336717428087986 0.7828467153284672
0.11343485617597293 0.7828467153284672
0.11343485617597293 0.7846715328467153
0.11343485617597293 0.7855839416058394
0.11370558375634518 0.7855839416058394
0.1143824027072758 0.7855839416058394
0.114585448392555 0.7855839416058394
0.11600676818950931 0.7855839416058394
0.1162098138747885 0.7855839416058394
0.11627749576988156 0.7855839416058394
0.11627749576988156 0.7864963503649635
0.1165482233502538 0.7864963503649635
0.1165482233502538 0.7874087591240876
0.116751269035533 0.7874087591240876
0.11681895093062605 0.7874087591240876
0.11695431472081218 0.7874087591240876
0.11796954314720812 0.7874087591240876
0.11796954314720812 0.7883211678832117
0.11871404399323181 0.7883211678832117
0.11884940778341793 0.7883211678832117
0.11912013536379018 0.7883211678832117
0.11959390862944162 0.7883211678832117
0.11959390862944162 0.7901459854014599
0.12006768189509306 0.7901459854014599
0.12020304568527919 0.7901459854014599
0.12047377326565144 0.7901459854014599
0.12047377326565144 0.791058394160584
0.12128595600676818 0.791058394160584
0.12155668358714045 0.791058394160584
0.12169204737732657 0.791058394160584
0.12203045685279187 0.791058394160584
0.12223350253807107 0.791058394160584
0.12243654822335025 0.791058394160584
0.12243654822335025 0.791970802919708
0.12412859560067682 0.791970802919708
0.12467005076142132 0.791970802919708
0.1256175972927242 0.791970802919708
0.1256175972927242 0.7937956204379562
0.1256175972927242 0.7947080291970803
0.12568527918781727 0.7947080291970803
0.12582064297800338 0.7947080291970803
0.1262944162436548 0.7947080291970803
0.12642978003384095 0.7947080291970803
0.1267005076142132 0.7947080291970803
0.12785109983079526 0.7947080291970803
0.12785109983079526 0.7956204379562044
0.12805414551607444 0.7956204379562044
0.12818950930626058 0.7956204379562044
0.12927241962774957 0.7956204379562044
0.1294077834179357 0.7956204379562044
0.12954314720812182 0.7956204379562044
0.12954314720812182 0.7965328467153284
0.12967851099830796 0.7965328467153284
0.13001692047377328 0.7965328467153284
0.13042301184433164 0.7965328467153284
0.13042301184433164 0.801094890510949
0.1310321489001692 0.801094890510949
0.13116751269035534 0.801094890510949
0.13184433164128595 0.801094890510949
0.1319796954314721 0.801094890510949
0.13387478849407783 0.801094890510949
0.13401015228426397 0.801094890510949
0.134077834179357 0.801094890510949
0.13434856175972928 0.801094890510949
0.1344839255499154 0.801094890510949
0.13461928934010153 0.801094890510949
0.1348223350253807 0.801094890510949
0.1348223350253807 0.802007299270073
0.13563451776649746 0.802007299270073
0.1357698815566836 0.802007299270073
0.1373942470389171 0.802007299270073
0.1373942470389171 0.8029197080291971
0.13766497461928934 0.8029197080291971
0.13766497461928934 0.8056569343065694
0.13786802030456852 0.8056569343065694
0.13807106598984772 0.8056569343065694
0.13901861252115058 0.8056569343065694
0.13901861252115058 0.8065693430656934
0.1393570219966159 0.8065693430656934
0.1393570219966159 0.8083941605839416
0.14192893401015227 0.8083941605839416
0.14213197969543148 0.8083941605839416
0.1426057529610829 0.8083941605839416
0.1426057529610829 0.8093065693430657
0.14274111675126905 0.8093065693430657
0.14274111675126905 0.8102189781021898
0.1433502538071066 0.8102189781021898
0.14348561759729273 0.8102189781021898
0.1435532994923858 0.8102189781021898
0.1436886632825719 0.8102189781021898
0.1436886632825719 0.8111313868613139
0.14402707275803722 0.8111313868613139
0.14402707275803722 0.8120437956204379
0.1440947546531303 0.8120437956204379
0.1442301184433164 0.8120437956204379
0.14450084602368865 0.8120437956204379
0.14450084602368865 0.8129562043795621
0.14456852791878172 0.8129562043795621
0.14456852791878172 0.8147810218978102
0.14531302876480542 0.8147810218978102
0.14531302876480542 0.8156934306569343
0.14686971235194585 0.8156934306569343
0.14686971235194585 0.8166058394160584
0.1476818950930626 0.8166058394160584
0.1476818950930626 0.8220802919708029
0.14849407783417937 0.8220802919708029
0.14862944162436548 0.8220802919708029
0.14869712351945855 0.8220802919708029
0.14883248730964466 0.8220802919708029
0.1489678510998308 0.8220802919708029
0.1489678510998308 0.822992700729927
0.1493062605752961 0.822992700729927
0.1493062605752961 0.823905109489051
0.14957698815566836 0.823905109489051
0.1498477157360406 0.823905109489051
0.15065989847715736 0.823905109489051
0.15065989847715736 0.8248175182481752
0.15126903553299492 0.8248175182481752
0.15160744500846024 0.8248175182481752
0.15160744500846024 0.8257299270072993
0.15241962774957699 0.8257299270072993
0.15241962774957699 0.8266423357664233
0.15248730964467005 0.8266423357664233
0.15262267343485617 0.8266423357664233
0.15289340101522841 0.8266423357664233
0.15289340101522841 0.8275547445255474
0.1531641285956007 0.8275547445255474
0.1531641285956007 0.833029197080292
0.15377326565143823 0.833029197080292
0.15390862944162437 0.833029197080292
0.15532994923857868 0.833029197080292
0.15553299492385786 0.833029197080292
0.15668358714043992 0.833029197080292
0.15668358714043992 0.833941605839416
0.15722504230118442 0.833941605839416
0.15736040609137056 0.833941605839416
0.15790186125211506 0.833941605839416
0.1580372250423012 0.833941605839416
0.1585786802030457 0.833941605839416
0.1587140439932318 0.833941605839416
0.15986463620981387 0.833941605839416
0.15986463620981387 0.8348540145985401
0.16027072758037225 0.8348540145985401
0.16040609137055836 0.8348540145985401
0.16081218274111675 0.8348540145985401
0.16081218274111675 0.8357664233576643
0.1618274111675127 0.8357664233576643
0.1618274111675127 0.8366788321167883
0.16243654822335024 0.8366788321167883
0.16243654822335024 0.8385036496350365
0.16460236886632826 0.8385036496350365
0.16514382402707276 0.8385036496350365
0.16568527918781725 0.8385036496350365
0.1658206429780034 0.8385036496350365
0.1661590524534687 0.8385036496350365
0.16629441624365482 0.8385036496350365
0.16697123519458545 0.8385036496350365
0.16697123519458545 0.8394160583941606
0.16785109983079527 0.8394160583941606
0.16798646362098138 0.8394160583941606
0.16798646362098138 0.8403284671532847
0.16805414551607445 0.8403284671532847
0.16805414551607445 0.8458029197080292
0.16852791878172588 0.8458029197080292
0.16852791878172588 0.8467153284671532
0.16879864636209813 0.8467153284671532
0.16879864636209813 0.8476277372262774
0.16927241962774958 0.8476277372262774
0.16927241962774958 0.8485401459854015
0.16934010152284265 0.8485401459854015
0.16967851099830794 0.8485401459854015
0.17055837563451776 0.8485401459854015
0.17055837563451776 0.8503649635036497
0.17096446700507614 0.8503649635036497
0.17096446700507614 0.8521897810218978
0.17137055837563453 0.8521897810218978
0.17150592216582064 0.8521897810218978
0.17150592216582064 0.8531021897810219
0.1726565143824027 0.8531021897810219
0.17279187817258884 0.8531021897810219
0.17313028764805413 0.8531021897810219
0.17346869712351945 0.8531021897810219
0.17353637901861252 0.8531021897810219
0.17353637901861252 0.8549270072992701
0.17367174280879866 0.8549270072992701
0.17380710659898477 0.8549270072992701
0.1739424703891709 0.8549270072992701
0.1739424703891709 0.8558394160583942
0.17414551607445009 0.8558394160583942
0.17414551607445009 0.8567518248175182
0.17678510998307953 0.8567518248175182
0.17678510998307953 0.8576642335766423
0.17759729272419628 0.8576642335766423
0.17773265651438241 0.8576642335766423
0.1784771573604061 0.8576642335766423
0.1784771573604061 0.8585766423357665
0.17888324873096448 0.8585766423357665
0.17915397631133673 0.8585766423357665
0.17915397631133673 0.8594890510948905
0.17942470389170898 0.8594890510948905
0.17942470389170898 0.8604014598540146
0.17949238578680202 0.8604014598540146
0.17969543147208122 0.8604014598540146
0.18050761421319797 0.8604014598540146
0.1806429780033841 0.8604014598540146
0.18104906937394247 0.8604014598540146
0.18145516074450085 0.8604014598540146
0.18165820642978003 0.8604014598540146
0.18165820642978003 0.8622262773722628
0.18253807106598985 0.8622262773722628
0.18267343485617596 0.8622262773722628
0.18416243654822334 0.8622262773722628
0.18416243654822334 0.8631386861313869
0.18450084602368866 0.8631386861313869
0.1846362098138748 0.8631386861313869
0.18483925549915398 0.8631386861313869
0.18483925549915398 0.8640510948905109
0.1865989847715736 0.8640510948905109
0.1865989847715736 0.8677007299270073
0.187005076142132 0.8677007299270073
0.187005076142132 0.8686131386861314
0.1876818950930626 0.8686131386861314
0.1876818950930626 0.8695255474452555
0.18937394247038916 0.8695255474452555
0.18978003384094755 0.8695255474452555
0.18991539763113366 0.8695255474452555
0.18991539763113366 0.8713503649635036
0.18998307952622673 0.8713503649635036
0.18998307952622673 0.8722627737226277
0.19194585448392554 0.8722627737226277
0.19194585448392554 0.8731751824817519
0.19370558375634517 0.8731751824817519
0.19411167512690355 0.8731751824817519
0.1962098138747885 0.8731751824817519
0.1962098138747885 0.8740875912408759
0.1963451776649746 0.8740875912408759
0.19776649746192893 0.8740875912408759
0.19776649746192893 0.875
0.19884940778341795 0.875
0.19898477157360406 0.875
0.1991201353637902 0.875
0.1991201353637902 0.8759124087591241
0.1997969543147208 0.8759124087591241
0.1997969543147208 0.8768248175182481
0.20067681895093062 0.8768248175182481
0.20067681895093062 0.8777372262773723
0.20142131979695432 0.8777372262773723
0.20142131979695432 0.8795620437956204
0.2039932318104907 0.8795620437956204
0.2041285956006768 0.8795620437956204
0.20426395939086295 0.8795620437956204
0.20439932318104906 0.8795620437956204
0.20480541455160745 0.8795620437956204
0.206497461928934 0.8795620437956204
0.20663282571912014 0.8795620437956204
0.20676818950930625 0.8795620437956204
0.20737732656514382 0.8795620437956204
0.20737732656514382 0.8813868613138686
0.2074450084602369 0.8813868613138686
0.207580372250423 0.8813868613138686
0.20805414551607446 0.8813868613138686
0.20805414551607446 0.8822992700729927
0.20866328257191202 0.8822992700729927
0.20866328257191202 0.8841240875912408
0.20967851099830795 0.8841240875912408
0.20967851099830795 0.885036496350365
0.2104906937394247 0.885036496350365
0.2104906937394247 0.8868613138686131
0.21225042301184432 0.8868613138686131
0.2136040609137056 0.8868613138686131
0.2148223350253807 0.8868613138686131
0.2148223350253807 0.8877737226277372
0.21495769881556684 0.8877737226277372
0.21495769881556684 0.8886861313868614
0.21509306260575295 0.8886861313868614
0.21543147208121827 0.8886861313868614
0.2155668358714044 0.8886861313868614
0.21590524534686972 0.8886861313868614
0.21617597292724197 0.8886861313868614
0.2166497461928934 0.8886861313868614
0.2166497461928934 0.8895985401459854
0.21834179357021996 0.8895985401459854
0.21868020304568528 0.8895985401459854
0.2206429780033841 0.8895985401459854
0.2206429780033841 0.8905109489051095
0.22111675126903554 0.8905109489051095
0.22159052453468697 0.8905109489051095
0.2219289340101523 0.8905109489051095
0.22199661590524536 0.8905109489051095
0.22213197969543147 0.8905109489051095
0.22233502538071065 0.8905109489051095
0.2224703891708968 0.8905109489051095
0.2224703891708968 0.8914233576642335
0.22307952622673435 0.8914233576642335
0.22321489001692046 0.8914233576642335
0.2234856175972927 0.8914233576642335
0.2234856175972927 0.8923357664233577
0.22368866328257192 0.8923357664233577
0.2251776649746193 0.8923357664233577
0.22538071065989848 0.8923357664233577
0.2255160744500846 0.8923357664233577
0.22565143824027073 0.8923357664233577
0.2263959390862944 0.8923357664233577
0.2263959390862944 0.8932481751824818
0.22869712351945853 0.8932481751824818
0.22869712351945853 0.8941605839416058
0.22890016920473774 0.8941605839416058
0.22903553299492385 0.8941605839416058
0.2297123519458545 0.8941605839416058
0.2297123519458545 0.8950729927007299
0.23018612521150592 0.8950729927007299
0.23032148900169205 0.8950729927007299
0.23323181049069375 0.8950729927007299
0.23323181049069375 0.8959854014598541
0.23336717428087986 0.8959854014598541
0.23397631133671742 0.8959854014598541
0.23411167512690356 0.8959854014598541
0.23485617597292724 0.8959854014598541
0.23499153976311338 0.8959854014598541
0.23749576988155668 0.8959854014598541
0.23749576988155668 0.8968978102189781
0.23756345177664975 0.8968978102189781
0.23756345177664975 0.8978102189781022
0.237834179357022 0.8978102189781022
0.23810490693739425 0.8978102189781022
0.23878172588832489 0.8978102189781022
0.23878172588832489 0.8987226277372263
0.24060913705583756 0.8987226277372263
0.2407445008460237 0.8987226277372263
0.24094754653130288 0.8987226277372263
0.241082910321489 0.8987226277372263
0.24196277495769883 0.8987226277372263
0.24196277495769883 0.8996350364963503
0.24230118443316412 0.8996350364963503
0.24243654822335026 0.8996350364963503
0.24345177664974618 0.8996350364963503
0.24358714043993232 0.8996350364963503
0.24412859560067682 0.8996350364963503
0.24426395939086296 0.8996350364963503
0.24710659898477158 0.8996350364963503
0.2472419627749577 0.8996350364963503
0.24900169204737732 0.8996350364963503
0.2492047377326565 0.8996350364963503
0.25042301184433163 0.8996350364963503
0.2506937394247039 0.8996350364963503
0.2510321489001692 0.8996350364963503
0.25130287648054145 0.8996350364963503
0.25272419627749576 0.8996350364963503
0.25272419627749576 0.9005474452554745
0.25299492385786804 0.9005474452554745
0.25299492385786804 0.9014598540145985
0.2531302876480541 0.9014598540145985
0.2531302876480541 0.9032846715328468
0.2541455160744501 0.9032846715328468
0.2541455160744501 0.9041970802919708
0.25441624365482235 0.9041970802919708
0.25441624365482235 0.9051094890510949
0.2544839255499154 0.9051094890510949
0.2544839255499154 0.906021897810219
0.25658206429780034 0.906021897810219
0.2567851099830795 0.906021897810219
0.25766497461928933 0.906021897810219
0.25766497461928933 0.906934306569343
0.25888324873096447 0.906934306569343
0.25908629441624365 0.906934306569343
0.2606429780033841 0.906934306569343
0.26077834179357023 0.906934306569343
0.26165820642978005 0.906934306569343
0.26165820642978005 0.9078467153284672
0.2624027072758037 0.9078467153284672
0.2624027072758037 0.9087591240875912
0.2631472081218274 0.9087591240875912
0.26328257191201354 0.9087591240875912
0.26355329949238576 0.9087591240875912
0.26355329949238576 0.9096715328467153
0.26416243654822336 0.9096715328467153
0.2642978003384095 0.9096715328467153
0.2646362098138748 0.9096715328467153
0.2647715736040609 0.9096715328467153
0.265989847715736 0.9096715328467153
0.2665989847715736 0.9096715328467153
0.26693739424703894 0.9096715328467153
0.267072758037225 0.9096715328467153
0.2671404399323181 0.9096715328467153
0.2671404399323181 0.9105839416058394
0.26741116751269034 0.9105839416058394
0.2675465313028765 0.9105839416058394
0.26849407783417933 0.9105839416058394
0.2686294416243655 0.9105839416058394
0.27086294416243656 0.9105839416058394
0.2709983079526227 0.9105839416058394
0.2712690355329949 0.9105839416058394
0.27140439932318106 0.9105839416058394
0.2718104906937394 0.9105839416058394
0.2718104906937394 0.9114963503649635
0.27282571912013537 0.9114963503649635
0.2731641285956007 0.9114963503649635
0.27357021996615905 0.9114963503649635
0.27472081218274114 0.9114963503649635
0.27472081218274114 0.9124087591240876
0.27614213197969545 0.9124087591240876
0.27627749576988153 0.9124087591240876
0.27668358714043995 0.9124087591240876
0.27668358714043995 0.9133211678832117
0.27722504230118444 0.9133211678832117
0.2783756345177665 0.9133211678832117
0.2789847715736041 0.9133211678832117
0.27918781725888325 0.9133211678832117
0.2794585448392555 0.9133211678832117
0.2794585448392555 0.9151459854014599
0.28115059221658206 0.9151459854014599
0.28135363790186124 0.9151459854014599
0.2816243654822335 0.9151459854014599
0.2818274111675127 0.9151459854014599
0.2820304568527919 0.9151459854014599
0.282165820642978 0.9151459854014599
0.28243654822335024 0.9151459854014599
0.28284263959390865 0.9151459854014599
0.28284263959390865 0.916058394160584
0.28318104906937397 0.916058394160584
0.28318104906937397 0.916970802919708
0.28351945854483923 0.916970802919708
0.28365482233502537 0.916970802919708
0.28372250423011847 0.916970802919708
0.28385786802030455 0.916970802919708
0.2867005076142132 0.916970802919708
0.2867005076142132 0.9197080291970803
0.2873773265651438 0.9197080291970803
0.287580372250423 0.9197080291970803
0.2879864636209814 0.9197080291970803
0.2881218274111675 0.9197080291970803
0.28893401015228426 0.9197080291970803
0.28893401015228426 0.9206204379562044
0.28913705583756344 0.9206204379562044
0.28913705583756344 0.9215328467153284
0.29001692047377325 0.9215328467153284
0.29021996615905243 0.9215328467153284
0.29164128595600675 0.9215328467153284
0.29164128595600675 0.9224452554744526
0.2924534686971235 0.9224452554744526
0.29258883248730966 0.9224452554744526
0.2927241962774958 0.9224452554744526
0.2927241962774958 0.9233576642335767
0.29333333333333333 0.9233576642335767
0.2936040609137056 0.9233576642335767
0.29455160744500847 0.9233576642335767
0.29455160744500847 0.9242700729927007
0.29475465313028765 0.9242700729927007
0.2948900169204738 0.9242700729927007
0.29671742808798646 0.9242700729927007
0.2971912013536379 0.9242700729927007
0.2977326565143824 0.9242700729927007
0.29786802030456855 0.9242700729927007
0.2991539763113367 0.9242700729927007
0.29928934010152286 0.9242700729927007
0.29976311336717426 0.9242700729927007
0.29976311336717426 0.9251824817518248
0.3001015228426396 0.9251824817518248
0.3002368866328257 0.9251824817518248
0.3002368866328257 0.926094890510949
0.30084602368866326 0.926094890510949
0.30084602368866326 0.927007299270073
0.302741116751269 0.927007299270073
0.30314720812182744 0.927007299270073
0.3035532994923858 0.927007299270073
0.30368866328257194 0.927007299270073
0.30395939086294416 0.927007299270073
0.3040947546531303 0.927007299270073
0.3051776649746193 0.927007299270073
0.3051776649746193 0.9279197080291971
0.3084263959390863 0.9279197080291971
0.3084263959390863 0.9288321167883211
0.3093062605752961 0.9288321167883211
0.3094416243654822 0.9288321167883211
0.3098477157360406 0.9288321167883211
0.3100507614213198 0.9288321167883211
0.3101861252115059 0.9288321167883211
0.31065989847715736 0.9288321167883211
0.31086294416243654 0.9288321167883211
0.31147208121827413 0.9288321167883211
0.3116074450084602 0.9288321167883211
0.3116751269035533 0.9288321167883211
0.3116751269035533 0.9297445255474452
0.31248730964467003 0.9297445255474452
0.31248730964467003 0.9306569343065694
0.31370558375634516 0.9306569343065694
0.31390862944162434 0.9306569343065694
0.3149238578680203 0.9306569343065694
0.3151945854483926 0.9306569343065694
0.31648054145516075 0.9306569343065694
0.3166159052453469 0.9306569343065694
0.31864636209813874 0.9306569343065694
0.31864636209813874 0.9315693430656934
0.31871404399323183 0.9315693430656934
0.31871404399323183 0.9324817518248175
0.3191201353637902 0.9324817518248175
0.3193908629441624 0.9324817518248175
0.3202707275803722 0.9324817518248175
0.32040609137055837 0.9324817518248175
0.3218950930626058 0.9324817518248175
0.3218950930626058 0.9333941605839416
0.32203045685279186 0.9333941605839416
0.32230118443316413 0.9333941605839416
0.32351945854483927 0.9333941605839416
0.3237901861252115 0.9333941605839416
0.3244670050761421 0.9333941605839416
0.32541455160744504 0.9333941605839416
0.32642978003384093 0.9333941605839416
0.3266328257191201 0.9333941605839416
0.32710659898477157 0.9333941605839416
0.32710659898477157 0.9343065693430657
0.32825719120135366 0.9343065693430657
0.3285279187817259 0.9343065693430657
0.3294754653130288 0.9343065693430657
0.3294754653130288 0.9352189781021898
0.33042301184433165 0.9352189781021898
0.3305583756345178 0.9352189781021898
0.3315736040609137 0.9352189781021898
0.3317089678510998 0.9352189781021898
0.33380710659898477 0.9352189781021898
0.33380710659898477 0.9361313868613139
0.33380710659898477 0.9379562043795621
0.33401015228426395 0.9379562043795621
0.3342808798646362 0.9379562043795621
0.3347546531302876 0.9379562043795621
0.33543147208121826 0.9379562043795621
0.3357698815566836 0.9379562043795621
0.3363113367174281 0.9379562043795621
0.3364467005076142 0.9379562043795621
0.33712351945854485 0.9379562043795621
0.3380710659898477 0.9379562043795621
0.3382741116751269 0.9379562043795621
0.340575296108291 0.9379562043795621
0.34071065989847715 0.9379562043795621
0.34131979695431475 0.9379562043795621
0.34131979695431475 0.9388686131386861
0.34165820642978 0.9388686131386861
0.34186125211505924 0.9388686131386861
0.34219966159052456 0.9388686131386861
0.34233502538071064 0.9388686131386861
0.3426057529610829 0.9388686131386861
0.34274111675126906 0.9388686131386861
0.34382402707275805 0.9388686131386861
0.3442301184433164 0.9388686131386861
0.34436548223350255 0.9388686131386861
0.34470389170896787 0.9388686131386861
0.3447715736040609 0.9388686131386861
0.34490693739424705 0.9388686131386861
0.34544839255499155 0.9388686131386861
0.3455837563451777 0.9388686131386861
0.3456514382402707 0.9388686131386861
0.34632825719120136 0.9388686131386861
0.3467343485617597 0.9388686131386861
0.34686971235194586 0.9388686131386861
0.3469373942470389 0.9388686131386861
0.34707275803722504 0.9388686131386861
0.3472758037225042 0.9388686131386861
0.3474788494077834 0.9388686131386861
0.34761421319796953 0.9388686131386861
0.3484263959390863 0.9388686131386861
0.34856175972927245 0.9388686131386861
0.34856175972927245 0.9397810218978102
0.34903553299492385 0.9397810218978102
0.34903553299492385 0.9406934306569343
0.3497123519458545 0.9406934306569343
0.35208121827411165 0.9406934306569343
0.35235194585448393 0.9406934306569343
0.35235194585448393 0.9416058394160584
0.35248730964467007 0.9416058394160584
0.35248730964467007 0.9425182481751825
0.3539763113367174 0.9425182481751825
0.35411167512690356 0.9425182481751825
0.3541793570219966 0.9425182481751825
0.35431472081218274 0.9425182481751825
0.3549915397631134 0.9425182481751825
0.3549915397631134 0.9434306569343066
0.35627749576988155 0.9434306569343066
0.3564128595600677 0.9434306569343066
0.3570219966159052 0.9434306569343066
0.3572927241962775 0.9434306569343066
0.35796954314720814 0.9434306569343066
0.35796954314720814 0.9443430656934306
0.3608798646362098 0.9443430656934306
0.36101522842639594 0.9443430656934306
0.3612859560067682 0.9443430656934306
0.3617597292724196 0.9443430656934306
0.36609137055837565 0.9443430656934306
0.36636209813874787 0.9443430656934306
0.3668358714043993 0.9443430656934306
0.36771573604060914 0.9443430656934306
0.3678510998307953 0.9443430656934306
0.36798646362098136 0.9443430656934306
0.3723181049069374 0.9443430656934306
0.37245346869712354 0.9443430656934306
0.3739424703891709 0.9443430656934306
0.374077834179357 0.9443430656934306
0.3745516074450085 0.9443430656934306
0.375093062605753 0.9443430656934306
0.37529610829103216 0.9443430656934306
0.3754314720812183 0.9443430656934306
0.3756345177664975 0.9443430656934306
0.37583756345177666 0.9443430656934306
0.37658206429780033 0.9443430656934306
0.37658206429780033 0.9452554744525548
0.3768527918781726 0.9452554744525548
0.3769881556683587 0.9452554744525548
0.37712351945854483 0.9452554744525548
0.37725888324873097 0.9452554744525548
0.3775972927241963 0.9452554744525548
0.3777326565143824 0.9452554744525548
0.3795600676818951 0.9452554744525548
0.38003384094754655 0.9452554744525548
0.3811844331641286 0.9452554744525548
0.38138747884940777 0.9452554744525548
0.3829441624365482 0.9452554744525548
0.38307952622673436 0.9452554744525548
0.3842978003384095 0.9452554744525548
0.3851776649746193 0.9452554744525548
0.3861928934010152 0.9452554744525548
0.3864636209813875 0.9452554744525548
0.3871404399323181 0.9452554744525548
0.38727580372250425 0.9452554744525548
0.38741116751269034 0.9452554744525548
0.38741116751269034 0.9461678832116789
0.38802030456852793 0.9461678832116789
0.38802030456852793 0.9470802919708029
0.38815566835871407 0.9470802919708029
0.38829103214890015 0.9470802919708029
0.39086294416243655 0.9470802919708029
0.3909983079526227 0.9470802919708029
0.3932318104906937 0.9470802919708029
0.393502538071066 0.9470802919708029
0.3943824027072758 0.9470802919708029
0.39451776649746195 0.9470802919708029
0.3954653130287648 0.9470802919708029
0.39560067681895095 0.9470802919708029
0.39661590524534684 0.9470802919708029
0.3968189509306261 0.9470802919708029
0.39830795262267343 0.9470802919708029
0.3985786802030457 0.9470802919708029
0.39864636209813875 0.9470802919708029
0.39864636209813875 0.947992700729927
0.39884940778341793 0.947992700729927
0.39898477157360407 0.947992700729927
0.3992554991539763 0.947992700729927
0.39952622673434857 0.947992700729927
0.3999323181049069 0.947992700729927
0.40060913705583756 0.947992700729927
0.4012182741116751 0.947992700729927
0.40142131979695433 0.947992700729927
0.4018274111675127 0.947992700729927
0.40189509306260573 0.947992700729927
0.4020304568527919 0.947992700729927
0.402165820642978 0.947992700729927
0.4023688663282572 0.947992700729927
0.40419627749576986 0.947992700729927
0.404331641285956 0.947992700729927
0.4071065989847716 0.947992700729927
0.4071065989847716 0.948905109489051
0.4072419627749577 0.948905109489051
0.40805414551607444 0.948905109489051
0.4081895093062606 0.948905109489051
0.41150592216582066 0.948905109489051
0.4115736040609137 0.9498175182481752
0.4123181049069374 0.9498175182481752
0.4124534686971235 0.9498175182481752
0.4126565143824027 0.9498175182481752
0.4135363790186125 0.9498175182481752
0.4136040609137056 0.9498175182481752
0.4138747884940778 0.9498175182481752
0.4159729272419628 0.9498175182481752
0.4159729272419628 0.9507299270072993
0.41617597292724196 0.9507299270072993
0.41644670050761423 0.9507299270072993
0.4165820642978003 0.9507299270072993
0.41692047377326563 0.9507299270072993
0.41725888324873095 0.9507299270072993
0.4173942470389171 0.9507299270072993
0.4180033840947546 0.9507299270072993
0.4190862944162437 0.9507299270072993
0.4191539763113367 0.9507299270072993
0.419424703891709 0.9507299270072993
0.42016920473773267 0.9507299270072993
0.4203045685279188 0.9507299270072993
0.42037225042301185 0.9507299270072993
0.420507614213198 0.9507299270072993
0.4213197969543147 0.9507299270072993
0.4220642978003384 0.9507299270072993
0.4222673434856176 0.9507299270072993
0.42260575296108294 0.9507299270072993
0.42314720812182743 0.9507299270072993
0.4235532994923858 0.9507299270072993
0.42368866328257193 0.9507299270072993
0.423824027072758 0.9507299270072993
0.4240947546531303 0.9507299270072993
0.42423011844331643 0.9507299270072993
0.42450084602368865 0.9507299270072993
0.4246362098138748 0.9507299270072993
0.4262605752961083 0.9507299270072993
0.4268020304568528 0.9507299270072993
0.4269373942470389 0.9507299270072993
0.42707275803722505 0.9507299270072993
0.4280203045685279 0.9507299270072993
0.4280203045685279 0.9516423357664233
0.4291032148900169 0.9516423357664233
0.4291032148900169 0.9525547445255474
0.4305245346869712 0.9525547445255474
0.43065989847715735 0.9525547445255474
0.43126903553299495 0.9525547445255474
0.43126903553299495 0.9534671532846716
0.4322165820642978 0.9534671532846716
0.43235194585448394 0.9534671532846716
0.4344500846023689 0.9534671532846716
0.43465313028764807 0.9534671532846716
0.43539763113367175 0.9534671532846716
0.4356006768189509 0.9534671532846716
0.43702199661590524 0.9534671532846716
0.4371573604060914 0.9534671532846716
0.4380372250423012 0.9534671532846716
0.4383079526226734 0.9534671532846716
0.43871404399323183 0.9534671532846716
0.4388494077834179 0.9534671532846716
0.4397292724196277 0.9534671532846716
0.43986463620981386 0.9534671532846716
0.44006768189509304 0.9534671532846716
0.4403384094754653 0.9534671532846716
0.44189509306260577 0.9534671532846716
0.44189509306260577 0.9543795620437956
0.442165820642978 0.9543795620437956
0.4425719120135364 0.9543795620437956
0.4428426395939086 0.9543795620437956
0.4443993231810491 0.9543795620437956
0.4445346869712352 0.9543795620437956
0.44534686971235193 0.9543795620437956
0.44548223350253807 0.9543795620437956
0.44595600676818953 0.9543795620437956
0.44595600676818953 0.9552919708029197
0.44676818950930625 0.9552919708029197
0.4469035532994924 0.9552919708029197
0.44839255499153974 0.9552919708029197
0.4485279187817259 0.9552919708029197
0.4489340101522843 0.9552919708029197
0.4489340101522843 0.9562043795620438
0.44913705583756347 0.9562043795620438
0.4500846023688663 0.9562043795620438
0.45042301184433164 0.9562043795620438
0.45076142131979696 0.9562043795620438
0.4522504230118443 0.9562043795620438
0.4525211505922166 0.9562043795620438
0.45258883248730963 0.9562043795620438
0.45272419627749577 0.9562043795620438
0.4531979695431472 0.9562043795620438
0.4533333333333333 0.9562043795620438
0.4537394247038917 0.9562043795620438
0.4538747884940778 0.9562043795620438
0.45407783417935704 0.9562043795620438
0.4542131979695431 0.9562043795620438
0.4544839255499154 0.9562043795620438
0.4547546531302876 0.9562043795620438
0.45597292724196276 0.9562043795620438
0.45597292724196276 0.9571167883211679
0.45705583756345175 0.9571167883211679
0.4571912013536379 0.9571167883211679
0.45793570219966157 0.9571167883211679
0.4580710659898477 0.9571167883211679
0.4588155668358714 0.9571167883211679
0.4590186125211506 0.9571167883211679
0.4597631133671743 0.9571167883211679
0.4600338409475465 0.9571167883211679
0.460575296108291 0.9571167883211679
0.46159052453468696 0.9571167883211679
0.46213197969543146 0.9571167883211679
0.46233502538071064 0.9571167883211679
0.4624703891708968 0.9571167883211679
0.4624703891708968 0.958029197080292
0.4636886632825719 0.958029197080292
0.46382402707275805 0.958029197080292
0.4639593908629442 0.958029197080292
0.46409475465313027 0.958029197080292
0.4655160744500846 0.958029197080292
0.4656514382402707 0.958029197080292
0.4658544839255499 0.958029197080292
0.4661252115059222 0.958029197080292
0.4661928934010152 0.958029197080292
0.4661928934010152 0.958941605839416
0.46653130287648054 0.958941605839416
0.46686971235194585 0.958941605839416
0.4676818950930626 0.958941605839416
0.4678172588832487 0.958941605839416
0.468087986463621 0.958941605839416
0.469238578680203 0.958941605839416
0.4695093062605753 0.958941605839416
0.46964467005076144 0.958941605839416
0.4703214890016921 0.958941605839416
0.47072758037225043 0.958941605839416
0.4720135363790186 0.958941605839416
0.47214890016920474 0.958941605839416
0.4741793570219966 0.958941605839416
0.47431472081218273 0.958941605839416
0.4787140439932318 0.958941605839416
0.47884940778341795 0.958941605839416
0.47966159052453466 0.958941605839416
0.4797969543147208 0.958941605839416
0.47993231810490694 0.958941605839416
0.4800676818950931 0.958941605839416
0.4803384094754653 0.958941605839416
0.4805414551607445 0.958941605839416
0.482165820642978 0.958941605839416
0.4823011844331641 0.958941605839416
0.48297800338409475 0.958941605839416
0.4831133671742809 0.958941605839416
0.4831810490693739 0.958941605839416
0.4833840947546531 0.958941605839416
0.48467005076142133 0.958941605839416
0.48467005076142133 0.9598540145985401
0.48480541455160747 0.9598540145985401
0.48480541455160747 0.9616788321167883
0.48494077834179355 0.9616788321167883
0.48554991539763115 0.9616788321167883
0.48568527918781723 0.9616788321167883
0.4862267343485618 0.9616788321167883
0.48663282571912014 0.9616788321167883
0.4867005076142132 0.9616788321167883
0.4868358714043993 0.9616788321167883
0.48717428087986464 0.9616788321167883
0.48717428087986464 0.9625912408759124
0.487580372250423 0.9625912408759124
0.4877834179357022 0.9625912408759124
0.4890693739424704 0.9625912408759124
0.4892047377326565 0.9625912408759124
0.48967851099830795 0.9625912408759124
0.4898138747884941 0.9625912408759124
0.49076142131979694 0.9625912408759124
0.49076142131979694 0.9635036496350365
0.4915736040609137 0.9635036496350365
0.49184433164128594 0.9635036496350365
0.49258883248730967 0.9635036496350365
0.49272419627749575 0.9635036496350365
0.49313028764805417 0.9635036496350365
0.494077834179357 0.9635036496350365
0.49421319796954316 0.9635036496350365
0.4943485617597293 0.9635036496350365
0.4950253807106599 0.9635036496350365
0.49529610829103216 0.9635036496350365
0.4963113367174281 0.9635036496350365
0.4963113367174281 0.9644160583941606
0.49658206429780033 0.9644160583941606
0.4969881556683587 0.9644160583941606
0.49780033840947546 0.9644160583941606
0.4979357021996616 0.9644160583941606
0.49976311336717427 0.9644160583941606
0.4998984771573604 0.9644160583941606
0.5026057529610829 0.9644160583941606
0.5027411167512691 0.9644160583941606
0.5029441624365483 0.9644160583941606
0.5030795262267344 0.9644160583941606
0.5038240270727581 0.9644160583941606
0.5039593908629442 0.9644160583941606
0.5053130287648054 0.9644160583941606
0.5057868020304569 0.9644160583941606
0.5062605752961082 0.9644160583941606
0.5063959390862944 0.9644160583941606
0.5063959390862944 0.9653284671532847
0.5084940778341793 0.9653284671532847
0.5086294416243655 0.9653284671532847
0.5099830795262267 0.9653284671532847
0.5101184433164129 0.9653284671532847
0.5116074450084602 0.9653284671532847
0.5117428087986463 0.9653284671532847
0.5138409475465313 0.9653284671532847
0.5140439932318105 0.9653284671532847
0.5141793570219966 0.9653284671532847
0.514585448392555 0.9653284671532847
0.514653130287648 0.9653284671532847
0.514653130287648 0.9662408759124088
0.515668358714044 0.9662408759124088
0.515668358714044 0.9671532846715328
0.5171573604060914 0.9671532846715328
0.5172927241962775 0.9671532846715328
0.5182402707275804 0.9671532846715328
0.5187817258883248 0.9671532846715328
0.5194585448392555 0.9671532846715328
0.5195939086294417 0.9671532846715328
0.5197292724196277 0.9671532846715328
0.5200676818950931 0.9671532846715328
0.5204737732656515 0.9671532846715328
0.5210152284263959 0.9671532846715328
0.5213536379018613 0.9671532846715328
0.5215566835871405 0.9671532846715328
0.5217597292724196 0.9671532846715328
0.5220304568527919 0.9671532846715328
0.5220304568527919 0.968065693430657
0.523248730964467 0.968065693430657
0.5233840947546531 0.968065693430657
0.5237225042301185 0.968065693430657
0.5238578680203045 0.968065693430657
0.5241285956006768 0.968065693430657
0.5242639593908629 0.968065693430657
0.5245346869712352 0.968065693430657
0.5245346869712352 0.968978102189781
0.5255499153976312 0.968978102189781
0.5259560067681895 0.968978102189781
0.5261590524534687 0.968978102189781
0.5262944162436548 0.968978102189781
0.526497461928934 0.968978102189781
0.5267681895093063 0.968978102189781
0.5269035532994923 0.968978102189781
0.5272419627749577 0.968978102189781
0.5273773265651438 0.968978102189781
0.5278510998307953 0.968978102189781
0.5279864636209813 0.968978102189781
0.5316412859560068 0.968978102189781
0.5317766497461929 0.968978102189781
0.5322504230118443 0.968978102189781
0.5325211505922166 0.968978102189781
0.5326565143824027 0.968978102189781
0.5328595600676819 0.968978102189781
0.5331979695431472 0.968978102189781
0.5333333333333333 0.968978102189781
0.5335363790186125 0.968978102189781
0.5336717428087987 0.968978102189781
0.535160744500846 0.968978102189781
0.5360406091370559 0.968978102189781
0.536243654822335 0.968978102189781
0.5363790186125211 0.968978102189781
0.537326565143824 0.968978102189781
0.5380710659898477 0.968978102189781
0.5403045685279187 0.968978102189781
0.5404399323181049 0.968978102189781
0.5424703891708967 0.968978102189781
0.5428087986463621 0.968978102189781
0.5432825719120136 0.968978102189781
0.5434179357021997 0.968978102189781
0.5460575296108291 0.968978102189781
0.5462605752961083 0.968978102189781
0.5478849407783418 0.968978102189781
0.548087986463621 0.968978102189781
0.5483587140439933 0.968978102189781
0.5486294416243654 0.968978102189781
0.5486971235194585 0.968978102189781
0.5488324873096446 0.968978102189781
0.5492385786802031 0.968978102189781
0.5493739424703892 0.968978102189781
0.5497123519458544 0.968978102189781
0.5498477157360406 0.968978102189781
0.5505922165820643 0.968978102189781
0.5507952622673434 0.968978102189781
0.5523519458544839 0.968978102189781
0.5523519458544839 0.9698905109489051
0.5527580372250424 0.9698905109489051
0.5529610829103215 0.9698905109489051
0.5531641285956007 0.9698905109489051
0.5537055837563452 0.9698905109489051
0.5538409475465313 0.9698905109489051
0.555668358714044 0.9698905109489051
0.5558714043993231 0.9698905109489051
0.5564805414551608 0.9698905109489051
0.5564805414551608 0.9708029197080292
0.5566159052453469 0.9708029197080292
0.556818950930626 0.9708029197080292
0.5583079526226734 0.9708029197080292
0.5585786802030457 0.9708029197080292
0.5591201353637902 0.9708029197080292
0.5593908629441624 0.9708029197080292
0.5604060913705584 0.9708029197080292
0.5607445008460237 0.9708029197080292
0.5619627749576989 0.9708029197080292
0.562098138747885 0.9708029197080292
0.5645346869712352 0.9708029197080292
0.5645346869712352 0.9717153284671532
0.5648054145516075 0.9717153284671532
0.5649407783417936 0.9717153284671532
0.5652791878172588 0.9717153284671532
0.5655499153976311 0.9717153284671532
0.5656852791878173 0.9717153284671532
0.5661590524534686 0.9717153284671532
0.5662944162436548 0.9717153284671532
0.5687986463620981 0.9717153284671532
0.5689340101522843 0.9717153284671532
0.5691370558375635 0.9717153284671532
0.5694754653130287 0.9717153284671532
0.5704230118443316 0.9717153284671532
0.5705583756345177 0.9717153284671532
0.5710321489001692 0.9717153284671532
0.5716412859560067 0.9717153284671532
0.5720473773265652 0.9717153284671532
0.5725888324873096 0.9717153284671532
0.572927241962775 0.9717153284671532
0.5730626057529611 0.9717153284671532
0.5747546531302876 0.9717153284671532
0.5748900169204738 0.9717153284671532
0.576243654822335 0.9717153284671532
0.5770558375634518 0.9717153284671532
0.5789509306260575 0.9717153284671532
0.5790862944162437 0.9717153284671532
0.5798984771573604 0.9717153284671532
0.5798984771573604 0.9726277372262774
0.580507614213198 0.9726277372262774
0.580642978003384 0.9726277372262774
0.5807783417935702 0.9726277372262774
0.5809137055837563 0.9726277372262774
0.5809813874788494 0.9726277372262774
0.5812521150592217 0.9726277372262774
0.5813197969543147 0.9726277372262774
0.5818612521150592 0.9726277372262774
0.583756345177665 0.9726277372262774
0.5838917089678511 0.9726277372262774
0.5843654822335025 0.9726277372262774
0.5849746192893401 0.9726277372262774
0.5851099830795262 0.9726277372262774
0.5852453468697123 0.9726277372262774
0.5855160744500846 0.9726277372262774
0.5855160744500846 0.9735401459854015
0.585989847715736 0.9735401459854015
0.5861928934010152 0.9735401459854015
0.5865989847715736 0.9735401459854015
0.5867343485617598 0.9735401459854015
0.5873434856175973 0.9735401459854015
0.5874788494077834 0.9735401459854015
0.5886294416243655 0.9735401459854015
0.5888324873096447 0.9735401459854015
0.589238578680203 0.9735401459854015
0.5896446700507614 0.9735401459854015
0.5900507614213198 0.9735401459854015
0.5909983079526226 0.9735401459854015
0.592419627749577 0.9735401459854015
0.5925549915397631 0.9735401459854015
0.5929610829103215 0.9735401459854015
0.5929610829103215 0.9744525547445255
0.5939086294416244 0.9744525547445255
0.5945177664974619 0.9744525547445255
0.5951945854483925 0.9744525547445255
0.5954653130287648 0.9744525547445255
0.5961421319796955 0.9744525547445255
0.5962774957698815 0.9744525547445255
0.5966835871404399 0.9744525547445255
0.5968189509306261 0.9744525547445255
0.5979018612521151 0.9744525547445255
0.5980372250423012 0.9744525547445255
0.5995262267343485 0.9744525547445255
0.599932318104907 0.9744525547445255
0.601015228426396 0.9744525547445255
0.6011505922165821 0.9744525547445255
0.6031133671742809 0.9744525547445255
0.6036548223350254 0.9744525547445255
0.6041285956006768 0.9744525547445255
0.604399323181049 0.9744525547445255
0.6056175972927242 0.9744525547445255
0.6056175972927242 0.9753649635036497
0.6058206429780034 0.9753649635036497
0.6060913705583756 0.9753649635036497
0.6064974619289341 0.9753649635036497
0.6066328257191201 0.9753649635036497
0.6071742808798646 0.9753649635036497
0.6077157360406091 0.9753649635036497
0.6092047377326565 0.9753649635036497
0.6099492385786802 0.9753649635036497
0.6100846023688663 0.9753649635036497
0.6102876480541455 0.9753649635036497
0.6103553299492386 0.9753649635036497
0.6103553299492386 0.9762773722627737
0.6115736040609137 0.9762773722627737
0.6123181049069374 0.9762773722627737
0.6130626057529611 0.9762773722627737
0.6138747884940778 0.9762773722627737
0.6146869712351946 0.9762773722627737
0.6148223350253808 0.9762773722627737
0.6157698815566836 0.9762773722627737
0.6157698815566836 0.9771897810218978
0.6159729272419627 0.9771897810218978
0.6159729272419627 0.9781021897810219
0.6171912013536379 0.9781021897810219
0.6306598984771573 0.9844890510948905
0.6309306260575296 0.9844890510948905
0.6309306260575296 0.9854014598540146
0.6320135363790186 0.9854014598540146
0.6322842639593909 0.9854014598540146
0.6330287648054146 0.9854014598540146
0.6331641285956007 0.9854014598540146
0.6332318104906938 0.9854014598540146
0.6333671742808799 0.9854014598540146
0.6342470389170897 0.9854014598540146
0.6342470389170897 0.9863138686131386
0.6347884940778342 0.9863138686131386
0.6347884940778342 0.9872262773722628
0.6356006768189509 0.9872262773722628
0.635736040609137 0.9872262773722628
0.6366159052453468 0.9872262773722628
0.636751269035533 0.9872262773722628
0.6370896785109983 0.9872262773722628
0.6372250423011845 0.9872262773722628
0.6373604060913706 0.9872262773722628
0.6376311336717428 0.9872262773722628
0.6383079526226735 0.9872262773722628
0.6383079526226735 0.9881386861313869
0.6385786802030456 0.9881386861313869
0.6385786802030456 0.9890510948905109
0.6395262267343486 0.9890510948905109
0.6397969543147208 0.9890510948905109
0.64 0.9890510948905109
0.6401353637901861 0.9890510948905109
0.6409475465313029 0.9890510948905109
0.6411505922165821 0.9890510948905109
0.6415566835871405 0.9890510948905109
0.6417597292724196 0.9890510948905109
0.642165820642978 0.9890510948905109
0.6425042301184433 0.9890510948905109
0.6437225042301185 0.9890510948905109
0.6438578680203045 0.9890510948905109
0.6442639593908629 0.9890510948905109
0.6462267343485617 0.9890510948905109
0.646429780033841 0.9890510948905109
0.646497461928934 0.9890510948905109
0.6468358714043994 0.9890510948905109
0.6476480541455161 0.9890510948905109
0.6476480541455161 0.989963503649635
0.6477834179357022 0.989963503649635
0.6482571912013536 0.989963503649635
0.6483925549915398 0.989963503649635
0.6487309644670051 0.989963503649635
0.6490693739424704 0.989963503649635
0.6492047377326565 0.989963503649635
0.6510998307952622 0.989963503649635
0.6510998307952622 0.9908759124087592
0.6517089678510999 0.9908759124087592
0.651844331641286 0.9908759124087592
0.6527241962774958 0.9908759124087592
0.6528595600676819 0.9908759124087592
0.653062605752961 0.9908759124087592
0.6531979695431472 0.9908759124087592
0.655228426395939 0.9908759124087592
0.6554314720812183 0.9908759124087592
0.6555668358714044 0.9908759124087592
0.656243654822335 0.9908759124087592
0.6563113367174281 0.9908759124087592
0.6564467005076142 0.9908759124087592
0.6566497461928934 0.9908759124087592
0.6567851099830795 0.9908759124087592
0.6568527918781726 0.9908759124087592
0.6569881556683587 0.9908759124087592
0.6570558375634518 0.9908759124087592
0.6570558375634518 0.9917883211678832
0.657326565143824 0.9917883211678832
0.6574619289340101 0.9917883211678832
0.6577326565143824 0.9917883211678832
0.658274111675127 0.9917883211678832
0.6583417935702199 0.9917883211678832
0.6584771573604061 0.9917883211678832
0.6589509306260576 0.9917883211678832
0.6597631133671743 0.9917883211678832
0.6602368866328258 0.9917883211678832
0.6603722504230118 0.9917883211678832
0.6606429780033841 0.9917883211678832
0.6607783417935702 0.9917883211678832
0.6615905245346869 0.9917883211678832
0.6619289340101523 0.9917883211678832
0.6619966159052454 0.9917883211678832
0.6622673434856176 0.9917883211678832
0.6625380710659898 0.9917883211678832
0.662741116751269 0.9917883211678832
0.6634179357021996 0.9917883211678832
0.6635532994923858 0.9917883211678832
0.664906937394247 0.9917883211678832
0.664906937394247 0.9927007299270073
0.6652453468697124 0.9927007299270073
0.665922165820643 0.9927007299270073
0.6665989847715736 0.9927007299270073
0.6687648054145516 0.9927007299270073
0.6690355329949239 0.9927007299270073
0.66917089678511 0.9927007299270073
0.6694416243654823 0.9927007299270073
0.6695769881556684 0.9927007299270073
0.6712013536379019 0.9927007299270073
0.6718104906937394 0.9927007299270073
0.6720812182741117 0.9927007299270073
0.6722842639593909 0.9927007299270073
0.672419627749577 0.9927007299270073
0.6730287648054145 0.9927007299270073
0.673502538071066 0.9927007299270073
0.6736379018612522 0.9927007299270073
0.6742470389170897 0.9927007299270073
0.6743824027072758 0.9927007299270073
0.6748561759729272 0.9927007299270073
0.6752622673434856 0.9927007299270073
0.6753299492385787 0.9927007299270073
0.6754653130287648 0.9927007299270073
0.6758714043993231 0.9927007299270073
0.6761421319796954 0.9927007299270073
0.6768866328257191 0.9927007299270073
0.6770219966159052 0.9927007299270073
0.6780372250423012 0.9927007299270073
0.681015228426396 0.9927007299270073
0.6816243654822335 0.9927007299270073
0.6817597292724197 0.9927007299270073
0.6818950930626058 0.9927007299270073
0.6829103214890017 0.9927007299270073
0.6838578680203046 0.9927007299270073
0.6841962774957698 0.9927007299270073
0.6856852791878173 0.9927007299270073
0.6858883248730965 0.9927007299270073
0.6869035532994924 0.9927007299270073
0.6871742808798647 0.9927007299270073
0.6875126903553299 0.9927007299270073
0.6877834179357022 0.9927007299270073
0.6878510998307953 0.9927007299270073
0.6880541455160745 0.9927007299270073
0.6885956006768189 0.9927007299270073
0.6887986463620981 0.9927007299270073
0.6893401015228426 0.9927007299270073
0.6893401015228426 0.9936131386861314
0.6898138747884941 0.9936131386861314
0.6905583756345177 0.9936131386861314
0.690761421319797 0.9936131386861314
0.6908967851099831 0.9936131386861314
0.6913705583756345 0.9936131386861314
0.6915736040609137 0.9936131386861314
0.6917766497461929 0.9936131386861314
0.691912013536379 0.9936131386861314
0.6921827411167513 0.9936131386861314
0.6923857868020304 0.9936131386861314
0.6925211505922165 0.9936131386861314
0.6926565143824027 0.9936131386861314
0.6928595600676819 0.9936131386861314
0.6934010152284263 0.9936131386861314
0.6938747884940778 0.9936131386861314
0.6944162436548224 0.9936131386861314
0.6946869712351946 0.9936131386861314
0.6961082910321489 0.9936131386861314
0.6963113367174281 0.9936131386861314
0.6966497461928934 0.9936131386861314
0.6975296108291033 0.9936131386861314
0.6976649746192893 0.9936131386861314
0.6979357021996616 0.9936131386861314
0.6993570219966159 0.9936131386861314
0.6997631133671742 0.9936131386861314
0.7009813874788494 0.9936131386861314
0.7011844331641286 0.9936131386861314
0.70165820642978 0.9936131386861314
0.7018612521150592 0.9936131386861314
0.7033502538071066 0.9936131386861314
0.7035532994923858 0.9936131386861314
0.704771573604061 0.9936131386861314
0.704906937394247 0.9936131386861314
0.7051099830795262 0.9936131386861314
0.7053807106598985 0.9936131386861314
0.705989847715736 0.9936131386861314
0.7075465313028765 0.9936131386861314
0.7076818950930626 0.9936131386861314
0.7078172588832488 0.9936131386861314
0.708087986463621 0.9936131386861314
0.7082233502538071 0.9936131386861314
0.7083587140439932 0.9936131386861314
0.7085617597292724 0.9936131386861314
0.7093062605752961 0.9936131386861314
0.7095769881556684 0.9936131386861314
0.7099830795262267 0.9936131386861314
0.7109983079526226 0.9936131386861314
0.7111336717428088 0.9936131386861314
0.7112013536379018 0.9936131386861314
0.7114720812182741 0.9936131386861314
0.7140439932318104 0.9936131386861314
0.7141793570219966 0.9936131386861314
0.7142470389170896 0.9936131386861314
0.7144500846023689 0.9936131386861314
0.7157360406091371 0.9936131386861314
0.7159390862944163 0.9936131386861314
0.7176988155668359 0.9936131386861314
0.717834179357022 0.9936131386861314
0.7180372250423012 0.9936131386861314
0.7182402707275803 0.9936131386861314
0.7196615905245347 0.9936131386861314
0.72 0.9936131386861314
0.7202030456852792 0.9936131386861314
0.7204060913705583 0.9936131386861314
0.7209475465313029 0.9936131386861314
0.7216920473773266 0.9936131386861314
0.7218950930626058 0.9936131386861314
0.7225042301184433 0.9936131386861314
0.7227072758037225 0.9936131386861314
0.7231133671742809 0.9936131386861314
0.7236548223350254 0.9936131386861314
0.7238578680203046 0.9936131386861314
0.7239932318104907 0.9936131386861314
0.724331641285956 0.9936131386861314
0.7245346869712352 0.9936131386861314
0.7258206429780034 0.9936131386861314
0.7259560067681895 0.9936131386861314
0.7266328257191201 0.9936131386861314
0.7267681895093062 0.9936131386861314
0.7273096446700508 0.9936131386861314
0.727580372250423 0.9936131386861314
0.7278510998307952 0.9936131386861314
0.7279864636209814 0.9936131386861314
0.7283925549915398 0.9936131386861314
0.7285279187817258 0.9936131386861314
0.7289340101522843 0.9936131386861314
0.7290693739424704 0.9936131386861314
0.7299492385786802 0.9936131386861314
0.7300846023688663 0.9936131386861314
0.7307614213197969 0.9936131386861314
0.7321827411167513 0.9936131386861314
0.7323181049069374 0.9936131386861314
0.732994923857868 0.9936131386861314
0.7332656514382403 0.9936131386861314
0.7336040609137056 0.9936131386861314
0.7337394247038918 0.9936131386861314
0.7339424703891709 0.9936131386861314
0.7342131979695431 0.9936131386861314
0.7344839255499154 0.9936131386861314
0.7392216582064298 0.9936131386861314
0.7392893401015228 0.9936131386861314
0.739424703891709 0.9936131386861314
0.741590524534687 0.9936131386861314
0.7417935702199662 0.9936131386861314
0.7419966159052453 0.9936131386861314
0.7421996615905245 0.9936131386861314
0.7430118443316412 0.9936131386861314
0.7433502538071066 0.9936131386861314
0.7434856175972927 0.9936131386861314
0.7455160744500846 0.9936131386861314
0.7455837563451777 0.9936131386861314
0.7458544839255499 0.9936131386861314
0.7463282571912013 0.9936131386861314
0.7464636209813875 0.9936131386861314
0.7467343485617597 0.9936131386861314
0.7476142131979695 0.9936131386861314
0.7477495769881557 0.9936131386861314
0.7478172588832487 0.9936131386861314
0.7479526226734349 0.9936131386861314
0.7482233502538072 0.9936131386861314
0.7483587140439932 0.9936131386861314
0.749103214890017 0.9936131386861314
0.749238578680203 0.9936131386861314
0.7497800338409476 0.9936131386861314
0.7499153976311337 0.9936131386861314
0.7501184433164129 0.9936131386861314
0.750253807106599 0.9936131386861314
0.7508629441624366 0.9936131386861314
0.7514720812182741 0.9936131386861314
0.7521489001692048 0.9936131386861314
0.7522842639593909 0.9936131386861314
0.7531641285956007 0.9936131386861314
0.7532994923857868 0.9936131386861314
0.7537732656514382 0.9936131386861314
0.7539086294416244 0.9936131386861314
0.7543147208121828 0.9936131386861314
0.7544500846023688 0.9936131386861314
0.7552622673434857 0.9936131386861314
0.7572250423011845 0.9936131386861314
0.7573604060913706 0.9936131386861314
0.7575634517766497 0.9936131386861314
0.7580372250423012 0.9936131386861314
0.7581725888324873 0.9936131386861314
0.7583756345177665 0.9936131386861314
0.7587140439932318 0.9936131386861314
0.7598646362098139 0.9936131386861314
0.76 0.9936131386861314
0.7603384094754653 0.9936131386861314
0.7605414551607445 0.9936131386861314
0.7606768189509306 0.9936131386861314
0.7614890016920474 0.9936131386861314
0.7614890016920474 0.9945255474452555
0.7616243654822336 0.9945255474452555
0.7620304568527919 0.9945255474452555
0.7625719120135364 0.9945255474452555
0.7630456852791878 0.9945255474452555
0.763248730964467 0.9945255474452555
0.7633840947546531 0.9945255474452555
0.7633840947546531 0.9954379562043796
0.7637901861252115 0.9954379562043796
0.7639255499153976 0.9954379562043796
0.7640609137055837 0.9954379562043796
0.7641962774957699 0.9954379562043796
0.764331641285956 0.9954379562043796
0.7682571912013536 0.9954379562043796
0.7683925549915398 0.9954379562043796
0.7684602368866328 0.9954379562043796
0.7690016920473773 0.9954379562043796
0.7695431472081218 0.9954379562043796
0.769678510998308 0.9954379562043796
0.769746192893401 0.9954379562043796
0.7698815566835872 0.9954379562043796
0.7705583756345178 0.9954379562043796
0.770761421319797 0.9954379562043796
0.7708291032148901 0.9954379562043796
0.7708291032148901 0.9963503649635036
0.7711675126903553 0.9963503649635036
0.7713705583756345 0.9963503649635036
0.7715736040609137 0.9963503649635036
0.7717089678510999 0.9963503649635036
0.7719120135363791 0.9963503649635036
0.7720473773265651 0.9963503649635036
0.7735363790186125 0.9963503649635036
0.7736717428087987 0.9963503649635036
0.7744162436548223 0.9963503649635036
0.7746192893401015 0.9963503649635036
0.7747546531302877 0.9963503649635036
0.775093062605753 0.9963503649635036
0.7754991539763113 0.9963503649635036
0.7759052453468697 0.9963503649635036
0.7761082910321488 0.9963503649635036
0.7764467005076142 0.9963503649635036
0.7767851099830795 0.9963503649635036
0.7770558375634518 0.9963503649635036
0.7775296108291032 0.9963503649635036
0.7781387478849408 0.9963503649635036
0.778274111675127 0.9963503649635036
0.7786125211505922 0.9963503649635036
0.7787478849407783 0.9963503649635036
0.7796954314720812 0.9963503649635036
0.7798307952622674 0.9963503649635036
0.7802368866328258 0.9963503649635036
0.7805076142131979 0.9963503649635036
0.7808460236886633 0.9963503649635036
0.7808460236886633 0.9972627737226277
0.7817258883248731 0.9972627737226277
0.7819966159052454 0.9972627737226277
0.7823350253807106 0.9972627737226277
0.782741116751269 0.9972627737226277
0.7828764805414552 0.9972627737226277
0.7832825719120136 0.9972627737226277
0.7835532994923858 0.9972627737226277
0.7839593908629442 0.9972627737226277
0.7842978003384095 0.9972627737226277
0.7845685279187817 0.9972627737226277
0.7851776649746193 0.9972627737226277
0.7854483925549915 0.9972627737226277
0.787005076142132 0.9972627737226277
0.7872758037225043 0.9972627737226277
0.7874111675126904 0.9972627737226277
0.7874788494077835 0.9972627737226277
0.7878172588832487 0.9972627737226277
0.7884263959390863 0.9972627737226277
0.7885617597292724 0.9972627737226277
0.7889001692047377 0.9972627737226277
0.78917089678511 0.9972627737226277
0.7903214890016921 0.9972627737226277
0.7905245346869713 0.9972627737226277
0.7909306260575296 0.9972627737226277
0.7910659898477157 0.9972627737226277
0.7912013536379019 0.9972627737226277
0.791336717428088 0.9972627737226277
0.7916074450084603 0.9972627737226277
0.7918781725888325 0.9972627737226277
0.7921489001692047 0.9972627737226277
0.7930964467005076 0.9972627737226277
0.7932318104906937 0.9972627737226277
0.7943147208121828 0.9972627737226277
0.7946531302876481 0.9972627737226277
0.795600676818951 0.9972627737226277
0.7958037225042301 0.9972627737226277
0.7963451776649746 0.9972627737226277
0.7974957698815567 0.9972627737226277
0.8007445008460237 0.9972627737226277
0.8010152284263959 0.9972627737226277
0.801150592216582 0.9972627737226277
0.8012182741116751 0.9972627737226277
0.8024365482233502 0.9972627737226277
0.8025719120135364 0.9972627737226277
0.8031133671742808 0.9972627737226277
0.803248730964467 0.9972627737226277
0.8036548223350254 0.9972627737226277
0.8041285956006768 0.9972627737226277
0.8046023688663283 0.9972627737226277
0.8047377326565144 0.9972627737226277
0.8048730964467005 0.9972627737226277
0.8050761421319796 0.9972627737226277
0.805414551607445 0.9972627737226277
0.8057529610829103 0.9972627737226277
0.8063620981387479 0.9972627737226277
0.8065651438240271 0.9972627737226277
0.8066328257191201 0.9972627737226277
0.8067681895093063 0.9972627737226277
0.8074450084602369 0.9972627737226277
0.807580372250423 0.9972627737226277
0.8077157360406091 0.9972627737226277
0.8079187817258884 0.9972627737226277
0.8083248730964467 0.9972627737226277
0.8085279187817259 0.9972627737226277
0.8085956006768189 0.9972627737226277
0.8090693739424704 0.9972627737226277
0.8095431472081218 0.9972627737226277
0.8096785109983079 0.9972627737226277
0.8098138747884941 0.9972627737226277
0.8104906937394247 0.9972627737226277
0.8106260575296108 0.9972627737226277
0.810761421319797 0.9972627737226277
0.81082910321489 0.9972627737226277
0.81082910321489 0.9981751824817519
0.8114382402707275 0.9981751824817519
0.8115736040609137 0.9981751824817519
0.8123181049069373 0.9981751824817519
0.8125211505922166 0.9981751824817519
0.8135363790186125 0.9981751824817519
0.8136717428087986 0.9981751824817519
0.8143485617597293 0.9981751824817519
0.8144839255499154 0.9981751824817519
0.8154314720812182 0.9981751824817519
0.8155668358714044 0.9981751824817519
0.8157698815566836 0.9981751824817519
0.8160406091370558 0.9981751824817519
0.8173265651438241 0.9981751824817519
0.8174619289340102 0.9981751824817519
0.8175296108291032 0.9981751824817519
0.8179357021996616 0.9981751824817519
0.8188832487309645 0.9981751824817519
0.8191539763113367 0.9981751824817519
0.8196277495769881 0.9981751824817519
0.8201692047377327 0.9981751824817519
0.8203045685279188 0.9981751824817519
0.8203722504230119 0.9981751824817519
0.8207106598984771 0.9981751824817519
0.8211844331641286 0.9981751824817519
0.8213197969543147 0.9981751824817519
0.8221996615905245 0.9981751824817519
0.8223350253807107 0.9981751824817519
0.8224027072758037 0.9981751824817519
0.8225380710659899 0.9981751824817519
0.822605752961083 0.9981751824817519
0.822741116751269 0.9981751824817519
0.8229441624365482 0.9981751824817519
0.8230118443316413 0.9981751824817519
0.8232148900169205 0.9981751824817519
0.8233502538071066 0.9981751824817519
0.8238917089678511 0.9981751824817519
0.8240270727580372 0.9981751824817519
0.8253807106598985 0.9981751824817519
0.8255837563451777 0.9981751824817519
0.825989847715736 0.9981751824817519
0.8261252115059222 0.9981751824817519
0.8264636209813875 0.9981751824817519
0.8272081218274112 0.9981751824817519
0.8273434856175973 0.9981751824817519
0.8305245346869712 0.9981751824817519
0.8305922165820643 0.9981751824817519
0.8309983079526226 0.9981751824817519
0.8316074450084603 0.9981751824817519
0.8318104906937395 0.9981751824817519
0.8319458544839256 0.9981751824817519
0.8320812182741116 0.9981751824817519
0.8337732656514383 0.9981751824817519
0.8339086294416244 0.9981751824817519
0.8344500846023689 0.9981751824817519
0.8347208121827411 0.9981751824817519
0.8358714043993232 0.9981751824817519
0.8360067681895093 0.9981751824817519
0.8364128595600677 0.9981751824817519
0.8365482233502538 0.9981751824817519
0.8373604060913705 0.9981751824817519
0.8374957698815567 0.9981751824817519
0.8377664974619289 0.9981751824817519
0.8380372250423012 0.9981751824817519
0.8386463620981387 0.9981751824817519
0.8387817258883249 0.9981751824817519
0.8391878172588833 0.9981751824817519
0.8393908629441624 0.9981751824817519
0.8395262267343485 0.9981751824817519
0.84 0.9981751824817519
0.8406091370558376 0.9981751824817519
0.8407445008460237 0.9981751824817519
0.8408798646362098 0.9981751824817519
0.8417597292724196 0.9981751824817519
0.8418950930626058 0.9981751824817519
0.842098138747885 0.9981751824817519
0.84331641285956 0.9981751824817519
0.8440609137055838 0.9981751824817519
0.8441962774957699 0.9981751824817519
0.8449407783417936 0.9981751824817519
0.8451438240270728 0.9981751824817519
0.8457529610829103 0.9981751824817519
0.8458883248730964 0.9981751824817519
0.8462267343485618 0.9981751824817519
0.8468358714043993 0.9981751824817519
0.8469035532994924 0.9981751824817519
0.8471742808798647 0.9981751824817519
0.8473773265651439 0.9981751824817519
0.847648054145516 0.9981751824817519
0.8477834179357022 0.9981751824817519
0.8485956006768189 0.9981751824817519
0.8498138747884941 0.9981751824817519
0.8510321489001692 0.9981751824817519
0.8511675126903553 0.9981751824817519
0.8514382402707276 0.9981751824817519
0.8517089678510998 0.9981751824817519
0.8517766497461929 0.9981751824817519
0.8579357021996616 0.9981751824817519
0.8584771573604061 0.9981751824817519
0.8589509306260575 0.9981751824817519
0.8590862944162436 0.9981751824817519
0.8592216582064298 0.9981751824817519
0.8596954314720813 0.9981751824817519
0.8598307952622674 0.9981751824817519
0.8601692047377326 0.9981751824817519
0.8603045685279188 0.9981751824817519
0.8609137055837564 0.9981751824817519
0.8610490693739424 0.9981751824817519
0.8611844331641286 0.9981751824817519
0.8615228426395939 0.9981751824817519
0.8618612521150593 0.9981751824817519
0.8619966159052453 0.9981751824817519
0.8627411167512691 0.9981751824817519
0.8629441624365483 0.9981751824817519
0.8632825719120135 0.9981751824817519
0.8634179357021997 0.9981751824817519
0.8635532994923858 0.9981751824817519
0.8636886632825719 0.9981751824817519
0.8642301184433164 0.9981751824817519
0.8643654822335025 0.9981751824817519
0.8655837563451777 0.9981751824817519
0.8657868020304569 0.9981751824817519
0.8662605752961083 0.9981751824817519
0.8664636209813875 0.9981751824817519
0.8665989847715736 0.9981751824817519
0.8667343485617597 0.9981751824817519
0.8668020304568528 0.9981751824817519
0.8669373942470389 0.9981751824817519
0.8671404399323182 0.9981751824817519
0.8675465313028765 0.9981751824817519
0.8689678510998308 0.9981751824817519
0.869238578680203 0.9981751824817519
0.8693062605752961 0.9981751824817519
0.8695769881556683 0.9981751824817519
0.8701184433164129 0.9981751824817519
0.8702538071065989 0.9981751824817519
0.8703891708967851 0.9981751824817519
0.8711336717428088 0.9981751824817519
0.8716074450084602 0.9981751824817519
0.8717428087986464 0.9981751824817519
0.8722842639593908 0.9981751824817519
0.872419627749577 0.9981751824817519
0.87248730964467 0.9981751824817519
0.8726903553299492 0.9981751824817519
0.8736379018612521 0.9981751824817519
0.8737732656514382 0.9981751824817519
0.8751269035532995 0.9981751824817519
0.8752622673434857 0.9981751824817519
0.8756006768189509 0.9981751824817519
0.875736040609137 0.9981751824817519
0.8773604060913706 0.9981751824817519
0.8779018612521151 0.9981751824817519
0.8800676818950931 0.9981751824817519
0.8803384094754653 0.9981751824817519
0.8806091370558375 0.9981751824817519
0.8809475465313029 0.9981751824817519
0.8811505922165821 0.9981751824817519
0.8820981387478849 0.9981751824817519
0.8822335025380711 0.9981751824817519
0.8825719120135364 0.9981751824817519
0.8826395939086294 0.9981751824817519
0.8827749576988155 0.9981751824817519
0.8829103214890017 0.9981751824817519
0.8850084602368866 0.9981751824817519
0.8852791878172589 0.9981751824817519
0.8854822335025381 0.9981751824817519
0.8856175972927242 0.9981751824817519
0.8859560067681895 0.9981751824817519
0.8860913705583756 0.9981751824817519
0.8861590524534687 0.9981751824817519
0.8942808798646362 0.9981751824817519
0.8950253807106598 0.9981751824817519
0.8952284263959391 0.9981751824817519
0.8980710659898478 0.9981751824817519
0.8982064297800338 0.9981751824817519
0.8984771573604061 0.9981751824817519
0.8990186125211506 0.9981751824817519
0.8991539763113368 0.9981751824817519
0.8992893401015228 0.9981751824817519
0.8997631133671743 0.9981751824817519
0.9008460236886633 0.9981751824817519
0.9009813874788494 0.9981751824817519
0.9013874788494077 0.9981751824817519
0.9015228426395939 0.9981751824817519
0.9018612521150592 0.9981751824817519
0.9020642978003384 0.9981751824817519
0.9028764805414552 0.9981751824817519
0.9034179357021996 0.9981751824817519
0.9036209813874788 0.9981751824817519
0.9061928934010153 0.9981751824817519
0.9063959390862945 0.9981751824817519
0.9065989847715736 0.9981751824817519
0.9067343485617597 0.9981751824817519
0.9070727580372251 0.9981751824817519
0.9072081218274112 0.9981751824817519
0.9075465313028764 0.9981751824817519
0.918849407783418 0.9981751824817519
0.9194585448392555 0.9981751824817519
0.9201353637901861 0.9981751824817519
0.9202707275803722 0.9981751824817519
0.9203384094754653 0.9981751824817519
0.9206091370558376 0.9990875912408759
0.9207445008460237 0.9990875912408759
0.921150592216582 0.9990875912408759
0.9212859560067682 0.9990875912408759
0.9214213197969543 0.9990875912408759
0.9216243654822335 0.9990875912408759
0.9236548223350254 0.9990875912408759
0.9237901861252115 0.9990875912408759
0.9254822335025381 0.9990875912408759
0.9256852791878173 0.9990875912408759
0.9258883248730965 0.9990875912408759
0.9262267343485617 0.9990875912408759
0.926497461928934 0.9990875912408759
0.9266328257191201 0.9990875912408759
0.9269035532994924 0.9990875912408759
0.9271065989847715 0.9990875912408759
0.9272419627749577 0.9990875912408759
0.9279864636209814 0.9990875912408759
0.9281895093062605 0.9990875912408759
0.9283248730964467 0.9990875912408759
0.9285956006768189 0.9990875912408759
0.9287986463620982 0.9990875912408759
0.9291370558375635 0.9990875912408759
0.9293401015228426 0.9990875912408759
0.929678510998308 0.9990875912408759
0.9298138747884941 0.9990875912408759
0.9300169204737733 0.9990875912408759
0.9303553299492385 0.9990875912408759
0.9304906937394247 0.9990875912408759
0.9306260575296108 0.9990875912408759
0.9312351945854483 0.9990875912408759
0.9314382402707276 0.9990875912408759
0.931844331641286 0.9990875912408759
0.9325888324873096 0.9990875912408759
0.9327918781725888 0.9990875912408759
0.932927241962775 0.9990875912408759
0.9341455160744501 0.9990875912408759
0.9358375634517766 0.9990875912408759
0.9359729272419628 0.9990875912408759
0.936311336717428 0.9990875912408759
0.9367174280879864 0.9990875912408759
0.9370558375634518 0.9990875912408759
0.9371912013536379 0.9990875912408759
0.9378003384094755 0.9990875912408759
0.9382064297800339 0.9990875912408759
0.94165820642978 1.0
0.9418612521150592 1.0
0.9426734348561759 1.0
0.942741116751269 1.0
0.9430118443316413 1.0
0.9430795262267343 1.0
0.9437563451776649 1.0
0.9445008460236887 1.0
0.9448392554991539 1.0
0.9453130287648054 1.0
0.9455837563451777 1.0
0.9456514382402708 1.0
0.9457868020304568 1.0
0.9458544839255499 1.0
0.9461252115059222 1.0
0.950253807106599 1.0
0.950321489001692 1.0
0.956751269035533 1.0
0.9568189509306261 1.0
0.9572927241962775 1.0
0.9573604060913705 1.0
0.9574957698815567 1.0
0.9579695431472082 1.0
0.9581049069373943 1.0
0.9584433164128595 1.0
0.9585786802030457 1.0
0.9602030456852791 1.0
0.9603384094754653 1.0
0.9604737732656514 1.0
0.9606091370558376 1.0
0.9608121827411168 1.0
0.9609475465313029 1.0
0.9618274111675127 1.0
0.9619627749576988 1.0
0.9623688663282572 1.0
0.9627072758037225 1.0
0.9630456852791878 1.0
0.96331641285956 1.0
0.9641285956006769 1.0
0.9646700507614213 1.0
0.9648730964467005 1.0
0.9650084602368866 1.0
0.9658883248730964 1.0
0.9660236886632826 1.0
0.9661590524534687 1.0
0.966565143824027 1.0
0.9666328257191201 1.0
0.9667681895093062 1.0
0.9669712351945855 1.0
0.9672419627749577 1.0
0.9677157360406091 1.0
0.9678510998307953 1.0
0.9685956006768189 1.0
0.9688663282571912 1.0
0.9690016920473773 1.0
0.9694754653130288 1.0
0.9698815566835871 1.0
0.9700169204737733 1.0
0.9704230118443317 1.0
0.97082910321489 1.0
0.9709644670050761 1.0
0.9718443316412859 1.0
0.9721150592216582 1.0
0.9722504230118443 1.0
0.9727918781725888 1.0
0.9729272419627749 1.0
0.9748900169204737 1.0
0.9750253807106599 1.0
0.9752961082910322 1.0
0.9759729272419628 1.0
0.9765820642978004 1.0
0.9770558375634518 1.0
0.9778003384094754 1.0
0.9779357021996616 1.0
0.9781387478849408 1.0
0.97834179357022 1.0
0.9786125211505922 1.0
0.9787478849407784 1.0
0.9792216582064298 1.0
0.9793570219966159 1.0
0.9795600676818951 1.0
0.9800338409475465 1.0
0.9801692047377326 1.0
0.9804399323181049 1.0
0.9865989847715736 1.0
0.9872081218274111 1.0
0.9873434856175973 1.0
0.9876818950930626 1.0
0.9879526226734349 1.0
0.9903891708967851 1.0
0.9905922165820643 1.0
0.9916751269035533 1.0
0.9919458544839256 1.0
0.9922165820642977 1.0
0.9923519458544839 1.0
0.9932318104906938 1.0
0.993570219966159 1.0
0.9936379018612521 1.0
0.9939086294416244 1.0
0.9939763113367174 1.0
0.9941116751269036 1.0
0.9948561759729272 1.0
0.9949915397631134 1.0
0.9950592216582065 1.0
0.9952622673434857 1.0
0.9953299492385786 1.0
0.9954653130287648 1.0
0.9966159052453468 1.0
0.9972927241962775 1.0
0.9974280879864637 1.0
0.9974957698815566 1.0
0.9976988155668358 1.0
0.9979695431472081 1.0
0.998917089678511 1.0
0.9992554991539763 1.0
0.9993231810490694 1.0
0.9994585448392554 1.0
0.9998646362098139 1.0
1.0 1.0

